First Steps of an Approach to the ARC Challenge based on Descriptive Grid Models and the Minimum Description Length Principle

The Abstraction and Reasoning Corpus (ARC) was recently introduced by Fran\c{c}ois Chollet as a tool to measure broad intelligence in both humans and machines. It is very challenging, and the best approach in a Kaggle competition could only solve 20% of the tasks, relying on brute-force search for chains of hand-crafted transformations. In this paper, we present the first steps exploring an approach based on descriptive grid models and the Minimum Description Length (MDL) principle. The grid models describe the contents of a grid, and support both parsing grids and generating grids. The MDL principle is used to guide the search for good models, i.e. models that compress the grids the most. We report on our progress over a year, improving on the general approach and the models. Out of the 400 training tasks, our performance increased from 5 to 29 solved tasks, only using 30s computation time per task. Our approach not only predicts the output grids, but also outputs an intelligible model and explanations for how the model was incrementally built.

==> v2.2_evaluation_30s.txt <==
## alpha = 10.
## max_nb_parse = 64
## max_parse_dl_factor = 3.
## max_nb_shape_parse = 16
## max_nb_diff = 3
## max_nb_grid_reads = 3
## use_repeat = false
## beam_width = 1
## refine_degree = 20
## options
alpha = 10.0
mode = evaluation
timeout = 30

=====================================
[-400] Checking task 00576224.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1143.0 = 1152.0
DL output with Mo: L = 9.0 + 8507.1 = 8516.0
DL input+output M: L = 17.9 + 9650.1 = 9668.0

# learning a model for train pairs
2.000	
1.867	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.798	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.718	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.638	IN  DEF: ^.layer_01.shape.color=yellow
1.579	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.519	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.497	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.470	OUT DEF: ^.layer_0.pos=^.layer_0.pos
1.451	IN  DEF: ^.size=(?,?)
1.377	IN  DEF: ^.size.i=2
1.303	IN  DEF: ^.size.j=2
1.284	IN  DEF: ^.layer_0.pos=(?,?)
1.248	IN  DEF: ^.layer_0.pos.i=0
1.207	IN  DEF: ^.layer_0.pos.j=0
1.188	IN  DEF: ^.layer_01.pos=(?,?)
1.147	IN  DEF: ^.layer_01.pos.i=1
1.130	OUT DEF: ^.layer_0111.shape.color=^.layer_0.shape.color
1.112	OUT DEF: ^.color=^.layer_01.shape.color
1.101	OUT DEF: ^.layer_011.shape.color=^.layer_0.shape.color
1.095	OUT DEF: ^.layer_01.shape.mask=Full
1.089	OUT DEF: ^.layer_011.shape.mask=Full
1.084	OUT DEF: ^.layer_0111.shape.mask=Full
1.081	OUT DEF: ^.size=(?,?)
1.064	OUT DEF: ^.size.i=6
1.047	OUT DEF: ^.size.j=6
1.045	OUT DEF: ^.layer_0.shape.size=(?,?)
1.042	OUT DEF: ^.layer_01.pos=(?,?)
1.033	OUT DEF: ^.layer_01.pos.i=(0)
1.025	OUT DEF: ^.layer_01.pos.j=^.layer_01.pos.i - ^.layer_01.pos.j
1.022	OUT DEF: ^.layer_01.shape.size=(?,?)
1.006	OUT DEF: ^.layer_01.shape.size.j=5
1.001	OUT DEF: ^.layer_01.shape.size.i=1
0.998	OUT DEF: ^.layer_011.pos=(?,?)
0.989	OUT DEF: ^.layer_011.pos.j=^.layer_01.pos.i
0.980	OUT DEF: ^.layer_011.pos.i=2
0.978	OUT DEF: ^.layer_011.shape.size=(?,?)
0.962	OUT DEF: ^.layer_011.shape.size.j=5
0.956	OUT DEF: ^.layer_011.shape.size.i=1
0.954	OUT DEF: ^.layer_0111.pos=(?,?)
0.945	OUT DEF: ^.layer_0111.pos.j=(0)
0.936	OUT DEF: ^.layer_0111.pos.i=4
0.933	OUT DEF: ^.layer_0111.shape.size=(?,?)
0.917	OUT DEF: ^.layer_0111.shape.size.j=5
0.911	OUT DEF: ^.layer_0111.shape.size.i=1

# Learned model:
CONSTRUCT (Mo)
a background with size (6,6) and color ^.layer_01.shape.color and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at ^.layer_0.pos
  _01: a rectangle with size (1,5) and color ? and mask Full at ((0),^.layer_01.pos.i - ^.layer_01.pos.j)
  _011: a rectangle with size (1,5) and color ^.layer_0.shape.color and mask Full at (2,^.layer_01.pos.i)
  _0111: a rectangle with size (1,5) and color ^.layer_0.shape.color and mask Full at (4,(0))
WHERE (Mi)
a background with size (2,2) and color ? and layers
  _0: a point with color ? at (0,0)
  _01: a point with color yellow at (1,?)

DL input  with Mi: L = 49.0 + 461.2 = 510.1
DL output with Mo: L = 149.6 + 3841.2 = 3990.9
DL input+output M: L = 198.6 + 4302.4 = 4501.0

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 00576224.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 00576224.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 00576224.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 15.6 sec (15.6 sec/task)
bits-train-error = 3841.2 bits (3841.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-399] Checking task 009d5c81.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 30029.0 = 30038.0
DL output with Mo: L = 9.0 + 24432.9 = 24441.9
DL input+output M: L = 17.9 + 54462.0 = 54479.9

# learning a model for train pairs
2.000	
1.228	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.608	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.482	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.370	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
0.326	OUT DEF: ^.size=^.size
0.291	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
0.268	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.260	IN  DEF: ^.layer_0.shape.color=cyan
0.252	IN  DEF: ^.layer_01.shape.color=blue
0.249	OUT DEF: ^.color=black
0.247	IN  DEF: ^.color=black
0.245	IN  DEF: ^.size=(?,?)
0.228	IN  DEF: ^.size.i=14
0.212	IN  DEF: ^.size.j=14
0.210	IN  DEF: ^.layer_01.pos=(?,?)
0.208	IN  DEF: ^.layer_0.pos=(?,?)
0.206	IN  DEF: ^.layer_0.shape.size=(?,?)
0.204	IN  DEF: ^.layer_01.shape.size=(?,?)
0.195	IN  DEF: ^.layer_01.shape.size.i=3
0.186	IN  DEF: ^.layer_01.shape.size.j=3

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size ^.layer_0.shape.size and color ? and mask ^.layer_0.shape.mask at ^.layer_0.pos
WHERE (Mi)
a background with size (14,14) and color black and layers
  _0: a rectangle with size (?,?) and color cyan and mask ? at (?,?)
  _01: a rectangle with size (3,3) and color blue and mask ? at (?,?)

DL input  with Mi: L = 89.6 + 5169.3 = 5258.9
DL output with Mo: L = 24.9 + 232.2 = 257.1
DL input+output M: L = 114.5 + 5401.5 = 5516.0

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 009d5c81.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 009d5c81.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 009d5c81.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 009d5c81.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 009d5c81.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 009d5c81.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 4.0 sec (4.0 sec/task)
bits-train-error = 232.2 bits (232.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-398] Checking task 00dbd492.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 27214.1 = 27223.1
DL output with Mo: L = 9.0 + 50700.0 = 50708.9
DL input+output M: L = 17.9 + 77914.1 = 77932.0

# learning a model for train pairs
2.000	
1.370	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.968	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.637	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.429	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.303	OUT OBJECT at ^.layer_001: ^.layer_01.shape at ?
0.263	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.247	OUT DEF: ^.size=^.size
0.239	OUT DEF: ^.layer_00=^.layer_0
0.230	OUT DEF: ^.layer_001=^.layer_01
0.223	IN  DEF: ^.layer_0.shape.color=red
0.217	IN  DEF: ^.layer_0.shape.mask=Border
0.210	IN  DEF: ^.layer_01.shape.color=red
0.208	IN  DEF: ^.color=black
0.206	OUT DEF: ^.layer_01.shape.mask=^.layer_01.shape.mask
0.204	OUT DEF: ^.layer_0.shape.mask=Full
0.202	IN  DEF: ^.size=(?,?)
0.200	IN  DEF: ^.layer_0.pos=(?,?)
0.193	IN  DEF: ^.layer_0.pos.i=(0)
0.192	IN  DEF: ^.layer_0.shape.size=(?,?)
0.190	IN  DEF: ^.layer_01.pos=(?,?)
0.188	IN  DEF: ^.layer_01.shape.size=(?,?)
0.187	OUT DEF: ^.color=black
0.186	OUT DEF: ^.layer_0.pos=(?,?)
0.185	OUT DEF: ^.layer_0.shape.size=(?,?)
0.184	OUT DEF: ^.layer_01.pos=(?,?)
0.183	OUT DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: ^.layer_0
  _001: ^.layer_01
  _0: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask ^.layer_01.shape.mask at (?,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color red and mask Border at ((0),?)
  _01: a rectangle with size (?,?) and color red and mask ? at (?,?)

DL input  with Mi: L = 73.8 + 3294.0 = 3367.8
DL output with Mo: L = 71.2 + 2942.1 = 3013.4
DL input+output M: L = 145.1 + 6236.1 = 6381.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 00dbd492.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 00dbd492.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 00dbd492.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 00dbd492.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 00dbd492.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 11.7 sec (11.7 sec/task)
bits-train-error = 2942.1 bits (2942.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-397] Checking task 03560426.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 12603.6 = 12612.6
DL output with Mo: L = 9.0 + 11270.6 = 11279.5
DL input+output M: L = 17.9 + 23874.2 = 23892.1

# learning a model for train pairs
2.000	
1.658	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.322	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.057	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
0.853	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.702	OUT OBJECT at ^.layer_00: ^.layer_00.shape at ?
0.566	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.515	OUT DEF: ^.size=^.size
0.508	OUT DEF: ^.layer_0.shape.mask=Full
0.503	IN  DEF: ^.layer_00.shape.mask=Full
0.497	IN  DEF: ^.layer_0.shape.mask=Full
0.492	IN  DEF: ^.layer_01.shape.mask=Full
0.488	OUT DEF: ^.color=black
0.484	IN  DEF: ^.color=black
0.481	OUT DEF: ^.layer_00.pos=(?,?)
0.478	OUT DEF: ^.layer_0.pos=(?,?)
0.466	OUT DEF: ^.layer_0.pos.j=^.layer_00.shape.size.i
0.463	OUT DEF: ^.layer_0.shape.size=(?,?)
0.460	OUT DEF: ^.layer_01.pos=(?,?)
0.457	IN  DEF: ^.size=(?,?)
0.436	IN  DEF: ^.size.i=10
0.415	IN  DEF: ^.size.j=10
0.412	IN  DEF: ^.layer_01.pos=(?,?)
0.409	IN  DEF: ^.layer_00.pos=(?,?)
0.407	IN  DEF: ^.layer_00.shape.size=(?,?)
0.404	IN  DEF: ^.layer_0.pos=(?,?)
0.401	IN  DEF: ^.layer_0.shape.size=(?,?)
0.398	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: ^.layer_00.shape at (?,?)
  _0: a rectangle with size (?,?) and color ? and mask Full at (?,^.layer_00.shape.size.i)
  _01: ^.layer_0.shape at (?,?)
WHERE (Mi)
a background with size (10,10) and color black and layers
  _00: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _0: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 105.7 + 2939.1 = 3044.7
DL output with Mo: L = 68.2 + 1702.1 = 1770.4
DL input+output M: L = 173.9 + 4641.2 = 4815.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 03560426.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 03560426.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 03560426.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 03560426.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 6.1 sec (6.1 sec/task)
bits-train-error = 1702.1 bits (1702.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-396] Checking task 05a7bcf2.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 66087.1 = 66096.0
DL output with Mo: L = 9.0 + 205871.4 = 205880.4
DL input+output M: L = 17.9 + 271958.5 = 271976.4

# learning a model for train pairs
2.000	
1.452	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.993	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.708	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.635	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.585	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.541	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 13510.6 = 13577.4
DL output with Mo: L = 66.8 + 68982.6 = 69049.4
DL input+output M: L = 133.5 + 82493.2 = 82626.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 05a7bcf2.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 05a7bcf2.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 05a7bcf2.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 05a7bcf2.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.1 sec (29.1 sec/task)
bits-train-error = 68982.6 bits (68982.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-395] Checking task 0607ce86.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 136048.5 = 136057.4
DL output with Mo: L = 9.0 + 117408.5 = 117417.4
DL input+output M: L = 17.9 + 253456.9 = 253474.9

# learning a model for train pairs
2.000	
1.912	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.824	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.736	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.658	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.579	OUT OBJECT at ^.layer_0111: ^.layer_0.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: ^.layer_0.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 125485.2 = 125514.1
DL output with Mo: L = 74.5 + 76983.4 = 77057.9
DL input+output M: L = 103.4 + 202468.5 = 202572.0

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 0607ce86.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 0607ce86.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 0607ce86.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 0607ce86.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.1 sec (28.1 sec/task)
bits-train-error = 76983.4 bits (76983.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-394] Checking task 0692e18c.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2307.4 = 2316.4
DL output with Mo: L = 9.0 + 11647.9 = 11656.9
DL input+output M: L = 17.9 + 13955.3 = 13973.3

# learning a model for train pairs
2.000	
1.659	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.457	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.250	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.200	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.180	IN  DEF: ^.color=black
1.165	IN  DEF: ^.size=(?,?)
1.095	IN  DEF: ^.size.i=3
1.024	IN  DEF: ^.size.j=3
1.009	IN  DEF: ^.layer_0.pos=(?,?)
0.972	IN  DEF: ^.layer_0.pos.i=0
0.934	IN  DEF: ^.layer_0.pos.j=0
0.919	IN  DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size (3,3) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (0,0)

DL input  with Mi: L = 44.5 + 830.6 = 875.1
DL output with Mo: L = 66.8 + 6237.7 = 6304.4
DL input+output M: L = 111.2 + 7068.3 = 7179.5

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 0692e18c.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 0692e18c.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 0692e18c.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 0692e18c.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.2 sec (26.2 sec/task)
bits-train-error = 6237.7 bits (6237.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-393] Checking task 070dd51e.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4762.3 = 4771.2
DL output with Mo: L = 9.0 + 15269.9 = 15278.9
DL input+output M: L = 17.9 + 20032.2 = 20050.1

# learning a model for train pairs
2.000	
1.756	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.565	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.428	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.317	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.242	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.212	OUT DEF: ^.size=^.size
1.198	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.182	OUT DEF: ^.layer_0.pos=^.layer_0.pos
1.168	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.151	OUT DEF: ^.layer_011.pos=^.layer_01.pos
1.137	IN  OBJECT at ^.layer_010: a point with color ? at ?
1.121	OUT DEF: ^.layer_0111.pos=^.layer_010.pos
1.107	IN  OBJECT at ^.layer_0101: a point with color ? at ?
1.092	IN  OBJECT at ^.layer_01011: a point with color ? at ?
1.077	IN  OBJECT at ^.layer_010111: a point with color ? at ?
1.061	OUT DEF: ^.layer_01.pos=^.layer_01011.pos
1.046	IN  OBJECT at ^.layer_0101111: a point with color ? at ?
1.029	IN  OBJECT at ^.layer_01011111: a point with color ? at ?
1.013	OUT DEF: ^.layer_01111.pos=^.layer_01011111.pos
1.007	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.001	IN  DEF: ^.color=black
0.995	OUT DEF: ^.layer_0111.shape.color=green
0.976	IN  DEF: ^.layer_010.shape.color=green
0.956	IN  DEF: ^.layer_0101.shape.color=green
0.950	OUT DEF: ^.layer_011.shape.color=^.layer_01.shape.color
0.944	OUT DEF: ^.layer_01111.shape.color=^.layer_01011111.shape.color
0.938	OUT DEF: ^.layer_01.shape.color=^.layer_01011.shape.color
0.934	IN  DEF: ^.size=(?,?)
0.929	IN  DEF: ^.layer_01.pos=(?,?)
0.925	IN  DEF: ^.layer_01011111.pos=(?,?)
0.920	IN  DEF: ^.layer_010.pos=(?,?)
0.916	IN  DEF: ^.layer_0.pos=(?,?)
0.891	IN  DEF: ^.layer_0.pos.i=2
0.887	IN  DEF: ^.layer_0101.pos=(?,?)
0.882	IN  DEF: ^.layer_01011.pos=(?,?)
0.878	IN  DEF: ^.layer_010111.pos=(?,?)
0.873	IN  DEF: ^.layer_0101111.pos=(?,?)
0.870	OUT DEF: ^.layer_0.shape.mask=Full
0.867	OUT DEF: ^.layer_01.shape.mask=Full
0.864	OUT DEF: ^.layer_011.shape.mask=Full
0.861	OUT DEF: ^.layer_0111.shape.mask=Full
0.857	OUT DEF: ^.layer_01111.shape.mask=Full
0.855	OUT DEF: ^.color=black
0.854	OUT DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask Full at ^.layer_0.pos
  _01: a rectangle with size ? and color ^.layer_01011.shape.color and mask Full at ^.layer_01011.pos
  _011: a rectangle with size ? and color ^.layer_01.shape.color and mask Full at ^.layer_01.pos
  _0111: a rectangle with size ? and color green and mask Full at ^.layer_010.pos
  _01111: a rectangle with size ? and color ^.layer_01011111.shape.color and mask Full at ^.layer_01011111.pos
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a point with color ? at (2,?)
  _010: a point with color green at (?,?)
  _0101: a point with color green at (?,?)
  _01011: a point with color ? at (?,?)
  _010111: a point with color ? at (?,?)
  _0101111: a point with color ? at (?,?)
  _01011111: a point with color ? at (?,?)
  _01: a point with color ? at (?,?)

DL input  with Mi: L = 151.1 + 3532.7 = 3683.8
DL output with Mo: L = 113.6 + 1138.0 = 1251.6
DL input+output M: L = 264.6 + 4670.7 = 4935.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 070dd51e.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 070dd51e.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 070dd51e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.9 sec (25.9 sec/task)
bits-train-error = 1138.0 bits (1138.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-392] Checking task 08573cc6.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2495.9 = 2504.9
DL output with Mo: L = 9.0 + 20442.1 = 20451.1
DL input+output M: L = 17.9 + 22938.1 = 22956.0

# learning a model for train pairs
2.000	
1.854	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.708	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.590	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.498	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.433	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.385	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.332	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.293	OUT OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
1.230	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.201	OUT DEF: ^.size=^.size
1.194	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.187	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
1.184	OUT DEF: ^.layer_0.shape.mask=Full
1.180	OUT DEF: ^.layer_01.shape.mask=Full
1.177	OUT DEF: ^.layer_011.shape.mask=Full
1.173	OUT DEF: ^.layer_0111.shape.mask=Full
1.170	OUT DEF: ^.layer_01111.shape.mask=Full

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ^.layer_0.shape.color and mask Full at ?
  _01: a rectangle with size ? and color ^.layer_01.shape.color and mask Full at ?
  _011: a rectangle with size ? and color ? and mask Full at ?
  _0111: a rectangle with size ? and color ? and mask Full at ?
  _01111: a rectangle with size ? and color ? and mask Full at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a point with color ? at ?
  _01: a point with color ? at ?
  _011: a point with color ? at ?

DL input  with Mi: L = 46.8 + 2048.0 = 2094.8
DL output with Mo: L = 115.7 + 6709.3 = 6825.0
DL input+output M: L = 162.5 + 8757.2 = 8919.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 08573cc6.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 08573cc6.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 08573cc6.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 08573cc6.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 22.1 sec (22.1 sec/task)
bits-train-error = 6709.3 bits (6709.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-391] Checking task 0934a4d8.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 614464.4 = 614473.4
DL output with Mo: L = 9.0 + 10319.2 = 10328.2
DL input+output M: L = 17.9 + 624783.6 = 624801.5

# learning a model for train pairs
2.000	
1.827	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.735	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.650	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.590	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.558	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.533	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.513	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.496	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 103.8 + 478914.9 = 479018.7
DL output with Mo: L = 66.8 + 7335.8 = 7402.6
DL input+output M: L = 170.6 + 486250.7 = 486421.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 0934a4d8.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 0934a4d8.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 0934a4d8.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 0934a4d8.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 0934a4d8.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.6 sec (26.6 sec/task)
bits-train-error = 7335.8 bits (7335.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-390] Checking task 09c534e7.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 124196.1 = 124205.0
DL output with Mo: L = 9.0 + 124196.1 = 124205.0
DL input+output M: L = 17.9 + 248392.2 = 248410.1

# learning a model for train pairs
2.000	
1.567	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.217	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.901	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.636	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.548	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 26932.6 = 26980.6
DL output with Mo: L = 66.8 + 40959.9 = 41026.7
DL input+output M: L = 114.8 + 67892.5 = 68007.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 09c534e7.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 09c534e7.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 09c534e7.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 09c534e7.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.1 sec (29.1 sec/task)
bits-train-error = 40959.9 bits (40959.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-389] Checking task 0a1d4ef5.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 342291.5 = 342300.5
DL output with Mo: L = 9.0 + 3357.6 = 3366.6
DL input+output M: L = 17.9 + 345649.1 = 345667.1

# learning a model for train pairs
2.000	
1.941	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.890	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.843	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.799	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.757	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.719	IN  OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
1.649	OUT DEF: ^.color=^.layer_01111.shape.color
1.638	OUT DEF: ^.size=(?,?)
1.590	OUT DEF: ^.size.j=3
1.548	OUT DEF: ^.size.i=^.layer_0.shape.size.i - 2
1.548	IN  DEF: ^.layer_0.shape.mask=Full
1.548	IN  OBJECT at ^.layer_01110: a point with color ? at ?
1.547	IN  OBJECT at ^.layer_011101: a point with color ? at ?
1.547	IN  OBJECT at ^.layer_0111011: a point with color ? at ?
1.547	IN  OBJECT at ^.layer_01110111: a point with color ? at ?
1.547	IN  OBJECT at ^.layer_011101111: a point with color ? at ?
1.546	IN  OBJECT at ^.layer_0111011111: a point with color ? at ?
1.546	IN  OBJECT at ^.layer_01110111111: a point with color ? at ?
1.546	IN  OBJECT at ^.layer_011101111111: a point with color ? at ?
1.546	IN  OBJECT at ^.layer_0111011111111: a point with color ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size (^.layer_0.shape.size.i - 2,3) and color ^.layer_01111.shape.color and layers
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask Full at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _01110: a point with color ? at ?
  _011101: a point with color ? at ?
  _0111011: a point with color ? at ?
  _01110111: a point with color ? at ?
  _011101111: a point with color ? at ?
  _0111011111: a point with color ? at ?
  _01110111111: a point with color ? at ?
  _011101111111: a point with color ? at ?
  _0111011111111: a point with color ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 225.1 + 245039.8 = 245264.9
DL output with Mo: L = 30.2 + 2761.2 = 2791.4
DL input+output M: L = 255.3 + 247800.9 = 248056.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 0a1d4ef5.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 0a1d4ef5.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 0a1d4ef5.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 0a1d4ef5.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.0 sec (29.0 sec/task)
bits-train-error = 2761.2 bits (2761.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-388] Checking task 0a2355a6.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 44223.3 = 44232.3
DL output with Mo: L = 9.0 + 44223.3 = 44232.3
DL input+output M: L = 17.9 + 88446.6 = 88464.5

# learning a model for train pairs
2.000	
1.712	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.424	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.168	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.911	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.730	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.549	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.466	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.382	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.355	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
0.332	OUT DEF: ^.layer_01.shape.mask=^.layer_01.shape.mask
0.313	OUT DEF: ^.size=^.size
0.299	OUT DEF: ^.layer_01.shape.size=^.layer_01.shape.size
0.286	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ^.layer_0.shape.size and color ? and mask ^.layer_0.shape.mask at ?
  _01: a rectangle with size ^.layer_01.shape.size and color ? and mask ^.layer_01.shape.mask at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 85.3 + 8368.1 = 8453.5
DL output with Mo: L = 86.2 + 4089.5 = 4175.7
DL input+output M: L = 171.5 + 12457.7 = 12629.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 0a2355a6.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 0a2355a6.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 0a2355a6.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 0a2355a6.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 0a2355a6.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.5 sec (26.5 sec/task)
bits-train-error = 4089.5 bits (4089.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-387] Checking task 0b17323b.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1745.1 = 1754.0
DL output with Mo: L = 9.0 + 2774.9 = 2783.8
DL input+output M: L = 17.9 + 4519.9 = 4537.9

# learning a model for train pairs
2.000	
1.844	OUT DEF: ^.size=^.size
1.801	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.741	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.655	OUT DEF: ^.layer_0=^.layer_0
1.594	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.531	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
1.479	IN  DEF: ^.layer_0.shape.color=blue
1.432	IN  OBJECT at ^.layer_00: a point with color ? at ?
1.346	OUT DEF: ^.layer_01=^.layer_00
1.289	IN  OBJECT at ^.layer_001: a point with color ? at ?
1.203	OUT DEF: ^.layer_011=^.layer_001
1.151	IN  DEF: ^.layer_00.shape.color=blue
1.098	IN  DEF: ^.layer_001.shape.color=blue
1.067	OUT OBJECT at ^.layer_0111: a point with color ? at ?
1.034	OUT DEF: ^.layer_0111.shape.color=red
1.016	IN  DEF: ^.color=black
1.004	IN  DEF: ^.size=(?,?)
0.892	IN  DEF: ^.size.i=15
0.781	IN  DEF: ^.size.j=15
0.768	IN  DEF: ^.layer_00.pos=(?,?)
0.756	IN  DEF: ^.layer_001.pos=(?,?)
0.743	IN  DEF: ^.layer_0.pos=(?,?)
0.732	OUT DEF: ^.color=black
0.724	OUT DEF: ^.layer_0111.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: ^.layer_00
  _011: ^.layer_001
  _0111: a point with color red at (?,?)
WHERE (Mi)
a background with size (15,15) and color black and layers
  _00: a point with color blue at (?,?)
  _001: a point with color blue at (?,?)
  _0: a point with color blue at (?,?)

DL input  with Mi: L = 81.1 + 627.5 = 708.6
DL output with Mo: L = 40.7 + 851.2 = 891.9
DL input+output M: L = 121.8 + 1478.6 = 1600.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 0b17323b.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 0b17323b.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 0b17323b.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.8 sec (0.8 sec/task)
bits-train-error = 851.2 bits (851.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-386] Checking task 0bb8deee.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 27670.0 = 27678.9
DL output with Mo: L = 9.0 + 10723.5 = 10732.5
DL input+output M: L = 17.9 + 38393.5 = 38411.4

# learning a model for train pairs
2.000	
1.681	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.511	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.341	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.202	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.090	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.990	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.912	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.831	OUT DEF: ^.layer_0.shape=^.layer_011.shape
0.767	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.685	OUT DEF: ^.layer_01.shape=^.layer_0111.shape
0.633	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.556	OUT DEF: ^.layer_011.shape=^.layer_01111.shape
0.505	IN  OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: ^.layer_011.shape at ?
  _01: ^.layer_0111.shape at ?
  _011: ^.layer_01111.shape at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 122.2 + 7387.1 = 7509.2
DL output with Mo: L = 61.1 + 2445.3 = 2506.4
DL input+output M: L = 183.2 + 9832.4 = 10015.6

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 0bb8deee.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 0bb8deee.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 0bb8deee.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 0bb8deee.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.8 sec (26.8 sec/task)
bits-train-error = 2445.3 bits (2445.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-385] Checking task 0becf7df.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 13934.1 = 13943.0
DL output with Mo: L = 9.0 + 13934.1 = 13943.0
DL input+output M: L = 17.9 + 27868.1 = 27886.1

# learning a model for train pairs
2.000	
1.835	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.670	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.554	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.439	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.342	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.245	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.165	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 8609.6 = 8676.3
DL output with Mo: L = 85.3 + 7487.6 = 7573.0
DL input+output M: L = 152.1 + 16097.2 = 16249.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 0becf7df.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 0becf7df.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 0becf7df.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 0becf7df.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.8 sec (26.8 sec/task)
bits-train-error = 7487.6 bits (7487.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-384] Checking task 0c786b71.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3814.1 = 3823.0
DL output with Mo: L = 9.0 + 14592.4 = 14601.4
DL input+output M: L = 17.9 + 18406.5 = 18424.4

# learning a model for train pairs
2.000	
1.731	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.590	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.454	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.379	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.318	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.251	OUT DEF: ^.color=^.layer_01.shape.color

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ^.layer_01.shape.color and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 2991.1 = 3039.1
DL output with Mo: L = 66.8 + 6587.6 = 6654.4
DL input+output M: L = 114.8 + 9578.7 = 9693.6

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 0c786b71.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 0c786b71.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 0c786b71.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 0c786b71.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.5 sec (27.5 sec/task)
bits-train-error = 6587.6 bits (6587.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-383] Checking task 0c9aba6e.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 20527.7 = 20536.7
DL output with Mo: L = 9.0 + 5961.3 = 5970.2
DL input+output M: L = 17.9 + 26489.0 = 26506.9

# learning a model for train pairs
2.000	
1.568	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.274	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.082	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.995	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.957	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.926	OUT DEF: ^.layer_0.shape.color=cyan
0.916	OUT DEF: ^.color=black
0.907	IN  DEF: ^.layer_0111.shape.color=pink
0.898	IN  DEF: ^.layer_01.shape.color=orange
0.889	IN  DEF: ^.layer_0.shape.color=red
0.880	IN  DEF: ^.layer_011.shape.color=pink
0.872	OUT DEF: ^.size=(?,?)
0.823	OUT DEF: ^.size.i=^.layer_01.pos.i
0.781	OUT DEF: ^.size.j=^.size.j
0.772	OUT DEF: ^.layer_0.pos=(?,?)
0.749	OUT DEF: ^.layer_0.pos.i=^.layer_0111.shape.size.j - 2
0.741	OUT DEF: ^.layer_0.shape.size=(?,?)
0.736	IN  DEF: ^.layer_01.shape.mask=Full
0.733	IN  DEF: ^.color=black
0.731	IN  DEF: ^.size=(?,?)
0.712	IN  DEF: ^.size.i=13
0.700	IN  DEF: ^.size.j=4
0.698	IN  DEF: ^.layer_0.pos=(?,?)
0.691	IN  DEF: ^.layer_0.pos.j=0
0.689	IN  DEF: ^.layer_0.shape.size=(?,?)
0.686	IN  DEF: ^.layer_01.pos=(?,?)
0.677	IN  DEF: ^.layer_01.pos.i=6
0.670	IN  DEF: ^.layer_01.pos.j=0
0.668	IN  DEF: ^.layer_01.shape.size=(?,?)
0.656	IN  DEF: ^.layer_01.shape.size.j=4
0.651	IN  DEF: ^.layer_01.shape.size.i=1
0.649	IN  DEF: ^.layer_011.pos=(?,?)
0.642	IN  DEF: ^.layer_011.pos.j=0
0.640	IN  DEF: ^.layer_011.shape.size=(?,?)
0.638	IN  DEF: ^.layer_0111.pos=(?,?)
0.635	IN  DEF: ^.layer_0111.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (^.layer_01.pos.i,^.size.j) and color black and layers
  _0: a rectangle with size (?,?) and color cyan and mask ? at (^.layer_0111.shape.size.j - 2,?)
WHERE (Mi)
a background with size (13,4) and color black and layers
  _0: a rectangle with size (?,?) and color red and mask ? at (?,0)
  _01: a rectangle with size (1,4) and color orange and mask Full at (6,0)
  _011: a rectangle with size (?,?) and color pink and mask ? at (?,0)
  _0111: a rectangle with size (?,?) and color pink and mask ? at (?,?)

DL input  with Mi: L = 142.7 + 4949.1 = 5091.8
DL output with Mo: L = 63.3 + 2249.8 = 2313.1
DL input+output M: L = 205.9 + 7198.9 = 7404.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 0c9aba6e.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 0c9aba6e.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 0c9aba6e.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 0c9aba6e.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 0c9aba6e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.8 sec (26.8 sec/task)
bits-train-error = 2249.8 bits (2249.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-382] Checking task 0d87d2a6.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 45155.4 = 45164.4
DL output with Mo: L = 9.0 + 52746.2 = 52755.2
DL input+output M: L = 17.9 + 97901.7 = 97919.6

# learning a model for train pairs
2.000	
1.530	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.240	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.087	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.944	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.818	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.703	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.590	OUT OBJECT at ^.layer_011: ^.layer_011.shape at ?
0.510	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.440	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.428	OUT DEF: ^.size=^.size
0.421	OUT DEF: ^.layer_01=^.layer_01
0.418	OUT DEF: ^.layer_0111.shape.color=^.layer_0111.shape.color

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_01
  _011: ^.layer_011.shape at ?
  _0111: a rectangle with size ? and color ^.layer_0111.shape.color and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 103.8 + 10561.6 = 10665.4
DL output with Mo: L = 64.0 + 9537.9 = 9601.9
DL input+output M: L = 167.8 + 20099.5 = 20267.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 0d87d2a6.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 0d87d2a6.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 0d87d2a6.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 0d87d2a6.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.6 sec (27.6 sec/task)
bits-train-error = 9537.9 bits (9537.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-381] Checking task 0e671a1a.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3407.5 = 3416.5
DL output with Mo: L = 9.0 + 20721.5 = 20730.5
DL input+output M: L = 17.9 + 24129.0 = 24147.0

# learning a model for train pairs
2.000	
1.409	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.360	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.306	IN  DEF: ^.layer_0.shape.color=yellow
1.254	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.191	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.151	OUT DEF: ^.size=^.size
1.097	IN  DEF: ^.layer_01.shape.color=green
1.043	IN  DEF: ^.layer_011.shape.color=red
1.025	IN  DEF: ^.color=black
1.008	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.986	OUT DEF: ^.layer_01=^.layer_01
0.968	OUT OBJECT at ^.layer_011: ^.layer_011.shape at ?
0.946	OUT DEF: ^.layer_011=^.layer_011
0.927	OUT OBJECT at ^.layer_0111: ^.layer_0.shape at ?
0.905	OUT DEF: ^.layer_0111=^.layer_0
0.890	IN  DEF: ^.size=(?,?)
0.778	IN  DEF: ^.size.i=13
0.667	IN  DEF: ^.size.j=13
0.652	IN  DEF: ^.layer_0.pos=(?,?)
0.638	IN  DEF: ^.layer_01.pos=(?,?)
0.624	IN  DEF: ^.layer_011.pos=(?,?)
0.615	OUT DEF: ^.layer_0.shape.color=grey
0.612	OUT DEF: ^.color=black
0.610	OUT DEF: ^.layer_0.pos=(?,?)
0.608	OUT DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,?) and color grey and mask ? at (?,?)
  _01: ^.layer_01
  _011: ^.layer_011
  _0111: ^.layer_0
WHERE (Mi)
a background with size (13,13) and color black and layers
  _0: a point with color yellow at (?,?)
  _01: a point with color green at (?,?)
  _011: a point with color red at (?,?)

DL input  with Mi: L = 80.3 + 1205.4 = 1285.7
DL output with Mo: L = 51.6 + 4745.6 = 4797.2
DL input+output M: L = 131.9 + 5950.9 = 6082.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 0e671a1a.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 0e671a1a.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 0e671a1a.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 0e671a1a.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 0e671a1a.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 1.9 sec (1.9 sec/task)
bits-train-error = 4745.6 bits (4745.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-380] Checking task 0f63c0b9.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3697.2 = 3706.2
DL output with Mo: L = 9.0 + 80316.9 = 80325.9
DL input+output M: L = 17.9 + 84014.2 = 84032.1

# learning a model for train pairs
2.000	
1.659	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.362	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.201	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.156	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.112	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.062	IN  DEF: ^.layer_0.shape.color=red

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a point with color red at ?

DL input  with Mi: L = 23.6 + 3334.4 = 3358.0
DL output with Mo: L = 85.3 + 12439.5 = 12524.8
DL input+output M: L = 108.9 + 15773.9 = 15882.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 0f63c0b9.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 0f63c0b9.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 0f63c0b9.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 0f63c0b9.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 0f63c0b9.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 16.4 sec (16.4 sec/task)
bits-train-error = 12439.5 bits (12439.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-379] Checking task 103eff5b.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 22125.4 = 22134.4
DL output with Mo: L = 9.0 + 22125.4 = 22134.4
DL input+output M: L = 17.9 + 44250.8 = 44268.7

# learning a model for train pairs
2.000	
1.267	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.020	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.892	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.763	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.671	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.578	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.556	OUT OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 5876.8 = 5905.7
DL output with Mo: L = 122.2 + 6289.8 = 6411.9
DL input+output M: L = 151.1 + 12166.6 = 12317.6

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 103eff5b.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 103eff5b.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 103eff5b.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 23.5 sec (23.5 sec/task)
bits-train-error = 6289.8 bits (6289.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-378] Checking task 11e1fe23.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1661.2 = 1670.2
DL output with Mo: L = 9.0 + 3239.6 = 3248.5
DL input+output M: L = 17.9 + 4900.8 = 4918.8

# learning a model for train pairs
2.000	
1.877	OUT DEF: ^.size=^.size
1.831	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.776	IN  DEF: ^.layer_0.shape.color=red
1.726	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.657	OUT DEF: ^.layer_0=^.layer_0
1.606	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.556	IN  OBJECT at ^.layer_00: a point with color ? at ?
1.497	IN  OBJECT at ^.layer_001: a point with color ? at ?
1.445	OUT OBJECT at ^.layer_00: ^.layer_00.shape at ?
1.376	OUT DEF: ^.layer_00=^.layer_00
1.324	OUT OBJECT at ^.layer_001: ^.layer_001.shape at ?
1.255	OUT DEF: ^.layer_001=^.layer_001
1.202	OUT OBJECT at ^.layer_011: ^.layer_00.shape at ?
1.147	OUT OBJECT at ^.layer_0111: ^.layer_001.shape at ?
1.116	OUT OBJECT at ^.layer_01111: a point with color ? at ?
1.087	OUT DEF: ^.layer_01111.shape.color=grey
1.069	IN  DEF: ^.color=black
1.056	IN  DEF: ^.size=(?,?)
1.043	IN  DEF: ^.layer_00.pos=(?,?)
1.030	IN  DEF: ^.layer_001.pos=(?,?)
1.017	IN  DEF: ^.layer_0.pos=(?,?)
1.007	OUT DEF: ^.color=black
1.000	OUT DEF: ^.layer_01.pos=(?,?)
0.975	OUT DEF: ^.layer_01.pos.i=^.layer_0.pos.i + 2
0.968	OUT DEF: ^.layer_011.pos=(?,?)
0.942	OUT DEF: ^.layer_011.pos.j=^.layer_00.pos.j - 2
0.935	OUT DEF: ^.layer_0111.pos=(?,?)
0.909	OUT DEF: ^.layer_0111.pos.j=^.layer_001.pos.j + 2
0.883	OUT DEF: ^.layer_0111.pos.i=^.layer_001.pos.i - 2
0.876	OUT DEF: ^.layer_01111.pos=(?,?)
0.850	OUT DEF: ^.layer_01111.pos.j=^.layer_00.pos.j - 3
0.825	OUT DEF: ^.layer_01111.pos.i=^.layer_001.pos.i - 3

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: ^.layer_00
  _001: ^.layer_001
  _0: ^.layer_0
  _01: ^.layer_0.shape at (^.layer_0.pos.i + 2,?)
  _011: ^.layer_00.shape at (?,^.layer_00.pos.j - 2)
  _0111: ^.layer_001.shape at (^.layer_001.pos.i - 2,^.layer_001.pos.j + 2)
  _01111: a point with color grey at (^.layer_001.pos.i - 3,^.layer_00.pos.j - 3)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _00: a point with color ? at (?,?)
  _001: a point with color ? at (?,?)
  _0: a point with color red at (?,?)

DL input  with Mi: L = 64.9 + 1134.8 = 1199.7
DL output with Mo: L = 152.8 + 192.4 = 345.2
DL input+output M: L = 217.7 + 1327.2 = 1544.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 11e1fe23.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 11e1fe23.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 11e1fe23.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.4 sec (0.4 sec/task)
bits-train-error = 192.4 bits (192.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-377] Checking task 12422b43.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 10286.7 = 10295.7
DL output with Mo: L = 9.0 + 18506.3 = 18515.3
DL input+output M: L = 17.9 + 28793.0 = 28811.0

# learning a model for train pairs
2.000	
1.862	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.685	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.551	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.453	OUT OBJECT at ^.layer_010: ^.layer_0.shape at ?
1.363	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.285	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.222	OUT OBJECT at ^.layer_011: ^.layer_011.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: ^.layer_011.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 7226.5 = 7293.3
DL output with Mo: L = 66.6 + 9445.4 = 9512.0
DL input+output M: L = 133.3 + 16671.9 = 16805.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 12422b43.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 12422b43.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 12422b43.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 12422b43.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 12422b43.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 12422b43.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.7 sec (25.7 sec/task)
bits-train-error = 9445.4 bits (9445.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-376] Checking task 12997ef3.json: 4 train, 2 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 7230.7 = 7239.7
DL output with Mo: L = 9.0 + 10434.0 = 10443.0
DL input+output M: L = 17.9 + 17664.8 = 17682.7

# learning a model for train pairs
2.000	
1.626	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.404	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.186	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.094	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.047	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
1.000	OUT DEF: ^.layer_01.shape.size=^.layer_0.shape.size
0.954	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
0.907	OUT DEF: ^.layer_01.shape.mask=^.layer_0.shape.mask
0.882	IN  DEF: ^.layer_0.shape.color=blue
0.858	IN  OBJECT at ^.layer_00: a point with color ? at ?
0.831	IN  OBJECT at ^.layer_01: a point with color ? at ?
0.813	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.795	OUT DEF: ^.layer_0.shape.color=^.layer_00.shape.color
0.787	IN  DEF: ^.color=black
0.780	IN  DEF: ^.size=(?,?)
0.730	IN  DEF: ^.size.i=11
0.723	IN  DEF: ^.layer_00.pos=(?,?)
0.717	IN  DEF: ^.layer_0.pos=(?,?)
0.710	IN  DEF: ^.layer_0.shape.size=(?,?)
0.680	IN  DEF: ^.layer_0.shape.size.i=3
0.650	IN  DEF: ^.layer_0.shape.size.j=3
0.643	IN  DEF: ^.layer_01.pos=(?,?)
0.637	OUT DEF: ^.color=black
0.633	OUT DEF: ^.size=(?,?)
0.628	OUT DEF: ^.layer_0.pos=(?,?)
0.615	OUT DEF: ^.layer_0.pos.i=(0)
0.601	OUT DEF: ^.layer_0.pos.j=(0)
0.597	OUT DEF: ^.layer_01.pos=(?,?)
0.592	OUT DEF: ^.layer_011.pos=(?,?)
0.587	OUT DEF: ^.layer_011.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (?,?) and color black and layers
  _0: a rectangle with size ^.layer_0.shape.size and color ^.layer_00.shape.color and mask ^.layer_0.shape.mask at ((0),(0))
  _01: a rectangle with size ^.layer_0.shape.size and color ^.layer_01.shape.color and mask ^.layer_0.shape.mask at (?,?)
  _011: a rectangle with size (?,?) and color ? and mask ? at (?,?)
WHERE (Mi)
a background with size (11,?) and color black and layers
  _00: a point with color ? at (?,?)
  _0: a rectangle with size (3,3) and color blue and mask ? at (?,?)
  _01: a point with color ? at (?,?)

DL input  with Mi: L = 86.4 + 2791.1 = 2877.5
DL output with Mo: L = 85.0 + 1897.2 = 1982.2
DL input+output M: L = 171.4 + 4688.3 = 4859.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 12997ef3.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 12997ef3.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 12997ef3.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 12997ef3.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 12997ef3.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 12997ef3.json/2: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 17.8 sec (17.8 sec/task)
bits-train-error = 1897.2 bits (1897.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-375] Checking task 12eac192.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 18870.0 = 18879.0
DL output with Mo: L = 9.0 + 18870.0 = 18879.0
DL input+output M: L = 17.9 + 37740.1 = 37758.0

# learning a model for train pairs
2.000	
1.857	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.752	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.640	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.559	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
1.489	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.421	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.369	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.332	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_0.shape at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _00: a rectangle with size ? and color ? and mask ? at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 14120.4 = 14187.2
DL output with Mo: L = 94.8 + 10872.5 = 10967.3
DL input+output M: L = 161.6 + 24993.0 = 25154.6

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 12eac192.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 12eac192.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 12eac192.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 12eac192.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 12eac192.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.8 sec (26.8 sec/task)
bits-train-error = 10872.5 bits (10872.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-374] Checking task 136b0064.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 26350.1 = 26359.0
DL output with Mo: L = 9.0 + 9747.2 = 9756.1
DL input+output M: L = 17.9 + 36097.2 = 36115.2

# learning a model for train pairs
2.000	
1.789	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.637	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.527	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.432	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.341	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.267	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.201	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.144	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.092	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.056	IN  OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
1.033	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.013	IN  OBJECT at ^.layer_0111111: a rectangle with size ? and color ? and mask ? at ?
0.999	OUT DEF: ^.layer_0111.shape.color=^.layer_01111.shape.color
0.985	OUT DEF: ^.layer_01111.shape.color=^.layer_0111111.shape.color
0.970	OUT DEF: ^.layer_0.shape.color=^.layer_0111.shape.color
0.956	OUT DEF: ^.layer_011.shape.color=^.layer_011.shape.color
0.942	OUT DEF: ^.layer_01.shape.color=red
0.935	OUT DEF: ^.layer_01.shape.mask=Full
0.928	OUT DEF: ^.layer_011.shape.mask=Full
0.920	OUT DEF: ^.layer_0111.shape.mask=Full
0.913	OUT DEF: ^.layer_01111.shape.mask=Full
0.908	OUT DEF: ^.color=black
0.905	OUT DEF: ^.size=(?,?)
0.877	OUT DEF: ^.size.i=^.size.i
0.853	OUT DEF: ^.size.j=7

# Learned model:
CONSTRUCT (Mo)
a background with size (^.size.i,7) and color black and layers
  _0: a rectangle with size ? and color ^.layer_0111.shape.color and mask ? at ?
  _01: a rectangle with size ? and color red and mask Full at ?
  _011: a rectangle with size ? and color ^.layer_011.shape.color and mask Full at ?
  _0111: a rectangle with size ? and color ^.layer_01111.shape.color and mask Full at ?
  _01111: a rectangle with size ? and color ^.layer_0111111.shape.color and mask Full at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?
  _0111111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 140.5 + 10626.1 = 10766.6
DL output with Mo: L = 115.9 + 4222.7 = 4338.6
DL input+output M: L = 256.4 + 14848.8 = 15105.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 136b0064.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 136b0064.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 136b0064.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 136b0064.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.0 sec (25.0 sec/task)
bits-train-error = 4222.7 bits (4222.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-373] Checking task 13713586.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 18472.4 = 18481.4
DL output with Mo: L = 9.0 + 78357.3 = 78366.2
DL input+output M: L = 17.9 + 96829.7 = 96847.6

# learning a model for train pairs
2.000	
1.523	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.101	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.777	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.637	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.516	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
0.407	IN  OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
0.342	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.305	IN  OBJECT at ^.layer_0101: a rectangle with size ? and color ? and mask ? at ?
0.296	OUT DEF: ^.size=^.size
0.292	OUT DEF: ^.layer_011=^.layer_0
0.290	OUT DEF: ^.layer_0111.shape.color=^.layer_01.shape.color
0.289	OUT DEF: ^.layer_01.shape.mask=Full
0.268	IN  DEF: ^.layer_0.shape.color=grey

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask Full at ?
  _011: ^.layer_0
  _0111: a rectangle with size ? and color ^.layer_01.shape.color and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color grey and mask ? at ?
  _010: a rectangle with size ? and color ? and mask ? at ?
  _0101: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 86.7 + 4151.0 = 4237.6
DL output with Mo: L = 72.0 + 2983.7 = 3055.7
DL input+output M: L = 158.6 + 7134.6 = 7293.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 13713586.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 13713586.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 13713586.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 13713586.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.1 sec (25.1 sec/task)
bits-train-error = 2983.7 bits (2983.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-372] Checking task 137f0df0.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 19064.1 = 19073.0
DL output with Mo: L = 9.0 + 35122.5 = 35131.4
DL input+output M: L = 17.9 + 54186.5 = 54204.4

# learning a model for train pairs
2.000	
1.611	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.423	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.234	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.101	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.022	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
0.901	OUT OBJECT at ^.layer_010: ^.layer_0.shape at ?
0.774	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.744	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.713	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: ^.layer_0.shape at ?
  _01: ^.layer_0.shape at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 9279.9 = 9346.6
DL output with Mo: L = 104.0 + 7731.2 = 7835.2
DL input+output M: L = 170.7 + 17011.1 = 17181.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 137f0df0.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 137f0df0.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 137f0df0.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 137f0df0.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.0 sec (27.0 sec/task)
bits-train-error = 7731.2 bits (7731.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-371] Checking task 140c817e.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2682.5 = 2691.5
DL output with Mo: L = 9.0 + 38177.6 = 38186.6
DL input+output M: L = 17.9 + 40860.1 = 40878.0

# learning a model for train pairs
2.000	
1.383	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.337	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.286	IN  DEF: ^.layer_0.shape.color=blue
1.235	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.184	IN  DEF: ^.layer_01.shape.color=blue
1.168	OUT DEF: ^.size=^.size
1.153	OUT DEF: ^.layer_0.shape.size=^.size
1.140	IN  DEF: ^.size=(?,?)
1.127	IN  DEF: ^.layer_0.pos=(?,?)
1.114	IN  DEF: ^.layer_01.pos=(?,?)
1.108	OUT DEF: ^.color=^.color
1.104	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.103	OUT DEF: ^.layer_0.pos=(?,?)
1.099	OUT DEF: ^.layer_0.pos.i=(0)
1.096	OUT DEF: ^.layer_0.pos.j=(0)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ^.color and layers
  _0: a rectangle with size ^.size and color ^.layer_0.shape.color and mask ? at ((0),(0))
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _0: a point with color blue at (?,?)
  _01: a point with color blue at (?,?)

DL input  with Mi: L = 51.3 + 1999.8 = 2051.1
DL output with Mo: L = 31.3 + 12704.9 = 12736.2
DL input+output M: L = 82.6 + 14704.7 = 14787.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 140c817e.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 140c817e.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 140c817e.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 140c817e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 3.4 sec (3.4 sec/task)
bits-train-error = 12704.9 bits (12704.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-370] Checking task 14754a24.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 101681.3 = 101690.3
DL output with Mo: L = 9.0 + 101681.3 = 101690.3
DL input+output M: L = 17.9 + 203362.7 = 203380.6

# learning a model for train pairs
2.000	
1.553	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.175	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.054	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.954	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.890	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.840	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 37452.3 = 37519.1
DL output with Mo: L = 66.8 + 47882.5 = 47949.2
DL input+output M: L = 133.5 + 85334.8 = 85468.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 14754a24.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 14754a24.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 14754a24.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 14754a24.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 14754a24.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.0 sec (29.0 sec/task)
bits-train-error = 47882.5 bits (47882.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-369] Checking task 15113be4.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 205881.2 = 205890.2
DL output with Mo: L = 9.0 + 205881.2 = 205890.2
DL input+output M: L = 17.9 + 411762.5 = 411780.4

# learning a model for train pairs
2.000	
1.499	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.998	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.885	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.854	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.829	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.816	IN  OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _00: ^.layer_0.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_01.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 93758.6 = 93825.4
DL output with Mo: L = 48.0 + 74225.7 = 74273.7
DL input+output M: L = 114.8 + 167984.3 = 168099.0

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 15113be4.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 15113be4.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 15113be4.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 15113be4.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.5 sec (29.5 sec/task)
bits-train-error = 74225.7 bits (74225.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-368] Checking task 15663ba9.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 31965.5 = 31974.5
DL output with Mo: L = 9.0 + 31965.5 = 31974.5
DL input+output M: L = 17.9 + 63931.1 = 63949.0

# learning a model for train pairs
2.000	
1.574	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.232	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.097	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.997	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.935	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.896	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 7356.1 = 7404.1
DL output with Mo: L = 85.3 + 21163.7 = 21249.0
DL input+output M: L = 133.3 + 28519.8 = 28653.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 15663ba9.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 15663ba9.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 15663ba9.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 15663ba9.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.3 sec (28.3 sec/task)
bits-train-error = 21163.7 bits (21163.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-367] Checking task 15696249.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4578.4 = 4587.4
DL output with Mo: L = 9.0 + 21269.5 = 21278.5
DL input+output M: L = 17.9 + 25847.9 = 25865.9

# learning a model for train pairs
2.000	
1.714	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.498	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.287	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.101	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.992	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.970	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.950	IN  DEF: ^.layer_0.shape.mask=Full
0.939	IN  DEF: ^.size=(?,?)
0.892	IN  DEF: ^.size.i=3
0.844	IN  DEF: ^.size.j=3
0.834	IN  DEF: ^.layer_0.pos=(?,?)
0.808	IN  DEF: ^.layer_0.pos.j=0
0.783	IN  DEF: ^.layer_0.pos.i=0

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ^.layer_0.shape.color and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size (3,3) and color ? and layers
  _0: a rectangle with size ? and color ? and mask Full at (0,0)
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 59.8 + 2199.8 = 2259.6
DL output with Mo: L = 66.1 + 6111.5 = 6177.6
DL input+output M: L = 125.9 + 8311.3 = 8437.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 15696249.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 15696249.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 15696249.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 15696249.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 15696249.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.0 sec (26.0 sec/task)
bits-train-error = 6111.5 bits (6111.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-366] Checking task 16b78196.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 83595.6 = 83604.5
DL output with Mo: L = 9.0 + 83595.6 = 83604.5
DL input+output M: L = 17.9 + 167191.2 = 167209.1

# learning a model for train pairs
2.000	
1.284	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.570	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.460	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.415	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.362	OUT OBJECT at ^.layer_001: ^.layer_01.shape at ?
0.317	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.275	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.238	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.224	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.210	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.204	OUT DEF: ^.size=^.size
0.200	OUT DEF: ^.layer_00=^.layer_0
0.197	OUT DEF: ^.layer_0111.shape.size=^.layer_011.shape.size
0.196	OUT DEF: ^.layer_0.shape.color=^.layer_0111.shape.color
0.195	OUT DEF: ^.layer_0111.shape.color=^.layer_011.shape.color

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: ^.layer_0
  _001: ^.layer_01.shape at ?
  _0: a rectangle with size ? and color ^.layer_0111.shape.color and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ^.layer_011.shape.size and color ^.layer_011.shape.color and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 85.3 + 13426.7 = 13512.0
DL output with Mo: L = 102.8 + 2661.9 = 2764.7
DL input+output M: L = 188.2 + 16088.6 = 16276.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 16b78196.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 16b78196.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 16b78196.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.3 sec (27.3 sec/task)
bits-train-error = 2661.9 bits (2661.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-365] Checking task 17b80ad2.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 13124.1 = 13133.0
DL output with Mo: L = 9.0 + 29131.4 = 29140.3
DL input+output M: L = 17.9 + 42255.5 = 42273.4

# learning a model for train pairs
2.000	
1.826	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.695	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.619	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.586	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.558	OUT DEF: ^.size=^.size
1.547	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.534	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.528	OUT DEF: ^.layer_0.shape.color=^.layer_01.shape.color
1.522	OUT DEF: ^.layer_011.shape.color=^.layer_0.shape.color
1.517	IN  DEF: ^.color=black
1.513	IN  DEF: ^.size=(?,?)
1.510	IN  DEF: ^.layer_0.pos=(?,?)
1.506	IN  DEF: ^.layer_01.pos=(?,?)
1.503	OUT DEF: ^.layer_0.shape.mask=Full
1.500	OUT DEF: ^.layer_01.shape.mask=Full
1.496	OUT DEF: ^.layer_0111.shape.mask=Full
1.495	OUT DEF: ^.layer_0.pos=(?,?)
1.488	OUT DEF: ^.layer_0.pos.i=(0)
1.486	OUT DEF: ^.layer_0.shape.size=(?,?)
1.483	OUT DEF: ^.layer_0.shape.size.j=1
1.481	OUT DEF: ^.layer_01.pos=(?,?)
1.480	OUT DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size (?,1) and color ^.layer_01.shape.color and mask Full at ((0),?)
  _01: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _011: a rectangle with size ? and color ^.layer_0.shape.color and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask Full at ?
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a point with color ? at (?,?)
  _01: a point with color ? at (?,?)

DL input  with Mi: L = 46.8 + 12571.8 = 12618.5
DL output with Mo: L = 98.9 + 15024.9 = 15123.8
DL input+output M: L = 145.7 + 27596.6 = 27742.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 17b80ad2.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 17b80ad2.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 17b80ad2.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 17b80ad2.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 17b80ad2.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.8 sec (25.8 sec/task)
bits-train-error = 15024.9 bits (15024.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-364] Checking task 17cae0c1.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 8510.3 = 8519.2
DL output with Mo: L = 9.0 + 13523.5 = 13532.5
DL input+output M: L = 17.9 + 22033.8 = 22051.7

# learning a model for train pairs
2.000	
1.433	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.059	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.671	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.626	OUT DEF: ^.size=^.size
0.615	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.608	OUT DEF: ^.layer_0.shape.mask=Full
0.601	OUT DEF: ^.layer_01.shape.mask=Full
0.595	IN  DEF: ^.size=(?,?)
0.555	IN  DEF: ^.size.j=9
0.530	IN  DEF: ^.size.i=3
0.524	IN  DEF: ^.layer_0.pos=(?,?)
0.510	IN  DEF: ^.layer_0.pos.i=0
0.505	IN  DEF: ^.layer_0.shape.size=(?,?)
0.479	IN  DEF: ^.layer_0.shape.size.i=3
0.476	OUT DEF: ^.layer_0.shape.size=(?,?)
0.460	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.i
0.443	OUT DEF: ^.layer_0.shape.size.j=3
0.440	OUT DEF: ^.layer_01.pos=(?,?)
0.427	OUT DEF: ^.layer_01.pos.j=^.layer_0.shape.size.i - ^.layer_0.pos.j
0.419	OUT DEF: ^.layer_01.pos.i=(0)
0.415	OUT DEF: ^.layer_01.shape.size=(?,?)
0.399	OUT DEF: ^.layer_01.shape.size.i=^.layer_0.shape.size.i
0.383	OUT DEF: ^.layer_01.shape.size.j=3

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size (^.layer_0.shape.size.i,3) and color ? and mask Full at ^.layer_0.pos
  _01: a rectangle with size (^.layer_0.shape.size.i,3) and color ? and mask Full at ((0),^.layer_0.shape.size.i - ^.layer_0.pos.j)
WHERE (Mi)
a background with size (3,9) and color ? and layers
  _0: a rectangle with size (3,?) and color ? and mask ? at (0,?)

DL input  with Mi: L = 52.1 + 2729.5 = 2781.6
DL output with Mo: L = 76.1 + 690.1 = 766.2
DL input+output M: L = 128.2 + 3419.6 = 3547.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 17cae0c1.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 17cae0c1.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 17cae0c1.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 17cae0c1.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 17cae0c1.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 1.1 sec (1.1 sec/task)
bits-train-error = 690.1 bits (690.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-363] Checking task 18419cfa.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 33154.7 = 33163.7
DL output with Mo: L = 9.0 + 37931.7 = 37940.7
DL input+output M: L = 17.9 + 71086.4 = 71104.4

# learning a model for train pairs
2.000	
1.477	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.928	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.662	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.442	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.413	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.395	OUT DEF: ^.size=^.size
0.380	OUT OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.369	OUT DEF: ^.layer_011.pos=^.layer_01.pos
0.359	OUT DEF: ^.layer_0=^.layer_0
0.355	IN  DEF: ^.layer_0.shape.color=cyan
0.351	OUT DEF: ^.layer_011.shape.color=^.layer_01.shape.color
0.347	OUT DEF: ^.layer_01.shape.color=red

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: a rectangle with size ? and color ? and mask ? at ?
  _0: ^.layer_0
  _01: a rectangle with size ? and color red and mask ? at ?
  _011: a rectangle with size ? and color ^.layer_01.shape.color and mask ? at ^.layer_01.pos
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color cyan and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 49.3 + 8314.1 = 8363.4
DL output with Mo: L = 71.5 + 3539.6 = 3611.1
DL input+output M: L = 120.8 + 11853.7 = 11974.5

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 18419cfa.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 18419cfa.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 18419cfa.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 18419cfa.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.5 sec (27.5 sec/task)
bits-train-error = 3539.6 bits (3539.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-362] Checking task 184a9768.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 90647.7 = 90656.6
DL output with Mo: L = 9.0 + 85179.8 = 85188.8
DL input+output M: L = 17.9 + 175827.5 = 175845.4

# learning a model for train pairs
2.000	
1.472	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.007	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.765	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.560	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.483	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.431	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.387	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.348	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.309	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.297	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.274	OUT OBJECT at ^.layer_01111: ^.layer_01111.shape at ?
0.260	IN  OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
0.252	OUT DEF: ^.size=^.size
0.247	OUT DEF: ^.layer_00=^.layer_0

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: ^.layer_0
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_01.shape at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: ^.layer_01111.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 122.2 + 18197.8 = 18319.9
DL output with Mo: L = 93.1 + 3756.1 = 3849.2
DL input+output M: L = 215.2 + 21953.9 = 22169.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 184a9768.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 184a9768.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 184a9768.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 184a9768.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 24.2 sec (24.2 sec/task)
bits-train-error = 3756.1 bits (3756.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-361] Checking task 195ba7dc.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 25440.0 = 25449.0
DL output with Mo: L = 9.0 + 6869.0 = 6878.0
DL input+output M: L = 17.9 + 32309.0 = 32326.9

# learning a model for train pairs
2.000	
1.508	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.290	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.081	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.968	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.942	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.929	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.914	IN  DEF: ^.layer_0111.shape.color=orange
0.863	IN  DEF: ^.layer_01111.shape.color=red
0.856	IN  DEF: ^.layer_0.shape.color=orange
0.848	IN  DEF: ^.layer_01.shape.color=orange
0.841	IN  DEF: ^.layer_011.shape.color=orange
0.834	OUT DEF: ^.size=(?,?)
0.794	OUT DEF: ^.size.i=^.size.i
0.751	OUT DEF: ^.size.j=6
0.744	OUT DEF: ^.layer_0.pos=(?,?)
0.723	OUT DEF: ^.layer_0.pos.i=(0)
0.702	OUT DEF: ^.layer_0.pos.j=^.layer_01.pos.j - ^.layer_0111.pos.i
0.695	OUT DEF: ^.layer_0.shape.size=(?,?)
0.655	OUT DEF: ^.layer_0.shape.size.i=^.layer_01111.shape.size.i
0.652	IN  DEF: ^.layer_01111.shape.mask=Full
0.649	IN  DEF: ^.color=black
0.647	IN  DEF: ^.size=(?,?)
0.632	IN  DEF: ^.size.j=13

# Learned model:
CONSTRUCT (Mo)
a background with size (^.size.i,6) and color ? and layers
  _0: a rectangle with size (^.layer_01111.shape.size.i,?) and color ? and mask ? at ((0),^.layer_01.pos.j - ^.layer_0111.pos.i)
WHERE (Mi)
a background with size (?,13) and color black and layers
  _0: a rectangle with size ? and color orange and mask ? at ?
  _01: a rectangle with size ? and color orange and mask ? at ?
  _011: a rectangle with size ? and color orange and mask ? at ?
  _0111: a rectangle with size ? and color orange and mask ? at ?
  _01111: a rectangle with size ? and color red and mask Full at ?

DL input  with Mi: L = 118.6 + 7788.6 = 7907.2
DL output with Mo: L = 67.8 + 2144.4 = 2212.2
DL input+output M: L = 186.4 + 9933.0 = 10119.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 195ba7dc.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 195ba7dc.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 195ba7dc.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 195ba7dc.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 195ba7dc.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.6 sec (26.6 sec/task)
bits-train-error = 2144.4 bits (2144.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-360] Checking task 1990f7a8.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 15564.9 = 15573.8
DL output with Mo: L = 9.0 + 12508.8 = 12517.8
DL input+output M: L = 17.9 + 28073.7 = 28091.6

# learning a model for train pairs
2.000	
1.774	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.548	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.362	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.174	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.978	OUT OBJECT at ^.layer_011: ^.layer_01.shape at ?
0.828	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.664	OUT OBJECT at ^.layer_00: ^.layer_00.shape at ?
0.550	IN  OBJECT at ^.layer_000: a rectangle with size ? and color ? and mask ? at ?
0.493	OUT DEF: ^.layer_01.shape=^.layer_000.shape
0.484	IN  DEF: ^.layer_000.shape.color=red
0.476	IN  DEF: ^.layer_00.shape.color=red
0.467	IN  DEF: ^.layer_0.shape.color=red
0.458	IN  DEF: ^.layer_01.shape.color=red
0.454	OUT DEF: ^.color=black
0.451	IN  DEF: ^.color=black
0.448	OUT DEF: ^.size=(?,?)
0.430	OUT DEF: ^.size.i=7
0.411	OUT DEF: ^.size.j=7
0.408	OUT DEF: ^.layer_00.pos=(?,?)
0.398	OUT DEF: ^.layer_00.pos.j=(0)
0.396	OUT DEF: ^.layer_0.pos=(?,?)
0.386	OUT DEF: ^.layer_0.pos.j=4
0.383	OUT DEF: ^.layer_01.pos=(?,?)
0.380	OUT DEF: ^.layer_011.pos=(?,?)
0.378	IN  DEF: ^.size=(?,?)
0.376	IN  DEF: ^.layer_000.pos=(?,?)
0.373	IN  DEF: ^.layer_000.shape.size=(?,?)
0.363	IN  DEF: ^.layer_000.shape.size.i=3
0.353	IN  DEF: ^.layer_000.shape.size.j=3
0.350	IN  DEF: ^.layer_00.pos=(?,?)
0.348	IN  DEF: ^.layer_00.shape.size=(?,?)
0.338	IN  DEF: ^.layer_00.pos.j=3
0.328	OUT DEF: ^.layer_0.pos.i=(0)
0.317	IN  DEF: ^.layer_00.shape.size.i=3
0.307	IN  DEF: ^.layer_00.shape.size.j=3
0.297	OUT DEF: ^.layer_01.pos.i=4
0.295	IN  DEF: ^.layer_0.pos=(?,?)
0.292	IN  DEF: ^.layer_0.shape.size=(?,?)
0.282	IN  DEF: ^.layer_0.shape.size.i=3
0.272	IN  DEF: ^.layer_0.shape.size.j=3
0.269	IN  DEF: ^.layer_01.pos=(?,?)
0.267	IN  DEF: ^.layer_01.shape.size=(?,?)
0.257	IN  DEF: ^.layer_01.shape.size.i=3
0.246	IN  DEF: ^.layer_01.shape.size.j=3

# Learned model:
CONSTRUCT (Mo)
a background with size (7,7) and color black and layers
  _00: ^.layer_00.shape at (?,(0))
  _0: ^.layer_0.shape at ((0),4)
  _01: ^.layer_000.shape at (4,?)
  _011: ^.layer_01.shape at (?,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _000: a rectangle with size (3,3) and color red and mask ? at (?,?)
  _00: a rectangle with size (3,3) and color red and mask ? at (?,3)
  _0: a rectangle with size (3,3) and color red and mask ? at (?,?)
  _01: a rectangle with size (3,3) and color red and mask ? at (?,?)

DL input  with Mi: L = 150.8 + 2964.7 = 3115.5
DL output with Mo: L = 82.7 + 495.5 = 578.2
DL input+output M: L = 233.6 + 3460.2 = 3693.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 1990f7a8.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 1990f7a8.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 1990f7a8.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 1990f7a8.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 14.0 sec (14.0 sec/task)
bits-train-error = 495.5 bits (495.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-359] Checking task 19bb5feb.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 60121.2 = 60130.2
DL output with Mo: L = 9.0 + 1724.8 = 1733.8
DL input+output M: L = 17.9 + 61846.1 = 61864.0

# learning a model for train pairs
2.000	
1.141	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.069	OUT OBJECT at ^.layer_0: a point with color ? at ?
0.988	OUT OBJECT at ^.layer_01: a point with color ? at ?
0.909	OUT DEF: ^.layer_01.shape.color=green
0.883	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.711	OUT DEF: ^.size=^.layer_0.shape.size
0.630	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.610	OUT DEF: ^.layer_0.pos=(?,?)
0.570	OUT DEF: ^.layer_0.pos.i=(0)
0.530	OUT DEF: ^.layer_0.pos.j=(0)
0.510	OUT DEF: ^.layer_01.pos=(?,?)
0.476	OUT DEF: ^.layer_01.pos.i=^.layer_0.shape.size.i - ^.layer_01.pos.i
0.443	OUT DEF: ^.layer_01.pos.j=^.layer_0.pos.j - 2
0.441	IN  DEF: ^.layer_01.shape.color=cyan
0.440	IN  DEF: ^.layer_0.shape.mask=Full
0.439	IN  DEF: ^.layer_01.shape.mask=Full
0.438	IN  DEF: ^.color=black
0.437	IN  DEF: ^.size=(?,?)
0.437	IN  DEF: ^.layer_0.pos=(?,?)
0.436	IN  DEF: ^.layer_0.shape.size=(?,?)
0.434	IN  DEF: ^.layer_0.shape.size.i=2
0.432	IN  DEF: ^.layer_0.shape.size.j=2
0.431	IN  DEF: ^.layer_01.pos=(?,?)
0.431	IN  DEF: ^.layer_01.shape.size=(?,?)
0.430	IN  OBJECT at ^.layer_010: a point with color ? at ?
0.429	IN  OBJECT at ^.layer_0101: a point with color ? at ?
0.428	IN  OBJECT at ^.layer_01011: a point with color ? at ?
0.426	IN  OBJECT at ^.layer_010111: a point with color ? at ?
0.424	IN  DEF: ^.layer_010111.shape.color=green
0.422	OUT DEF: ^.layer_01.shape=^.layer_010111.shape
0.422	IN  DEF: ^.color=black
0.421	IN  DEF: ^.layer_010.pos=(?,?)
0.420	IN  DEF: ^.layer_0101.pos=(?,?)
0.420	IN  DEF: ^.layer_01011.pos=(?,?)
0.419	IN  DEF: ^.layer_010111.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color ? and layers
  _0: a point with color ^.layer_0.shape.color at ((0),(0))
  _01: ^.layer_010111.shape at (^.layer_0.shape.size.i - ^.layer_01.pos.i,^.layer_0.pos.j - 2)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (2,2) and color ? and mask Full at (?,?)
  _010: a point with color ? at (?,?)
  _0101: a point with color ? at (?,?)
  _01011: a point with color ? at (?,?)
  _010111: a point with color green at (?,?)
  _01: a rectangle with size (?,?) and color cyan and mask Full at (?,?)

DL input  with Mi: L = 138.2 + 5274.8 = 5413.0
DL output with Mo: L = 71.8 + 499.0 = 570.8
DL input+output M: L = 210.0 + 5773.8 = 5983.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 19bb5feb.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 19bb5feb.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
negative integer

TRAIN 19bb5feb.json/3: 0 - (ERROR)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 19bb5feb.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 4.9 sec (4.9 sec/task)
bits-train-error = 499.0 bits (499.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-358] Checking task 1a2e2828.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 52870.4 = 52879.3
DL output with Mo: L = 9.0 + 696.6 = 705.5
DL input+output M: L = 17.9 + 53566.9 = 53584.9

# learning a model for train pairs
2.000	
1.724	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.500	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.335	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.224	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.137	OUT DEF: ^.size=(?,?)
0.971	OUT DEF: ^.size.i=1
0.805	OUT DEF: ^.size.j=1
0.763	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.761	IN  DEF: ^.layer_0.shape.mask=Full
0.759	IN  DEF: ^.layer_01.shape.mask=Full
0.757	IN  DEF: ^.layer_011.shape.mask=Full
0.755	IN  DEF: ^.layer_01111.shape.mask=Full
0.752	IN  DEF: ^.layer_0111.shape.mask=Full
0.751	IN  DEF: ^.color=black
0.750	IN  DEF: ^.size=(?,?)
0.749	IN  DEF: ^.layer_0.pos=(?,?)
0.743	IN  DEF: ^.layer_0.pos.j=(0)
0.742	IN  DEF: ^.layer_0.shape.size=(?,?)
0.741	IN  DEF: ^.layer_01.pos=(?,?)
0.740	IN  DEF: ^.layer_01.shape.size=(?,?)
0.739	IN  DEF: ^.layer_011.pos=(?,?)
0.738	IN  DEF: ^.layer_011.shape.size=(?,?)
0.736	IN  DEF: ^.layer_0111.pos=(?,?)
0.726	IN  DEF: ^.layer_0111.pos.i=(0)
0.725	IN  DEF: ^.layer_0111.shape.size=(?,?)
0.722	IN  DEF: ^.layer_0111.shape.size.j=1
0.721	IN  DEF: ^.layer_01111.pos=(?,?)
0.717	IN  DEF: ^.layer_01111.pos.j=(0)
0.716	IN  DEF: ^.layer_01111.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (1,1) and color ? and layers
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask Full at (?,(0))
  _01: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _011: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _0111: a rectangle with size (?,1) and color ? and mask Full at ((0),?)
  _01111: a rectangle with size (?,?) and color ? and mask Full at (?,(0))

DL input  with Mi: L = 148.5 + 6979.8 = 7128.3
DL output with Mo: L = 11.6 + 398.3 = 409.9
DL input+output M: L = 160.1 + 7378.1 = 7538.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 1a2e2828.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 1a2e2828.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 1a2e2828.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 1a2e2828.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 1a2e2828.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 1a2e2828.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 17.0 sec (17.0 sec/task)
bits-train-error = 398.3 bits (398.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-357] Checking task 1a6449f1.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 104370.9 = 104379.8
DL output with Mo: L = 9.0 + 8897.2 = 8906.1
DL input+output M: L = 17.9 + 113268.0 = 113286.0

# learning a model for train pairs
2.000	
1.843	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.729	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.691	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.656	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.644	OUT OBJECT at ^.layer_01: a point with color ? at ?
1.631	OUT OBJECT at ^.layer_011: a point with color ? at ?
1.619	OUT OBJECT at ^.layer_0111: a point with color ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a point with color ? at ?
  _011: a point with color ? at ?
  _0111: a point with color ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 72326.9 = 72393.7
DL output with Mo: L = 65.4 + 8173.3 = 8238.7
DL input+output M: L = 132.2 + 80500.2 = 80632.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 1a6449f1.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 1a6449f1.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 1a6449f1.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 1a6449f1.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.6 sec (25.6 sec/task)
bits-train-error = 8173.3 bits (8173.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-356] Checking task 1acc24af.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 25938.8 = 25947.7
DL output with Mo: L = 9.0 + 25938.8 = 25947.7
DL input+output M: L = 17.9 + 51877.5 = 51895.4

# learning a model for train pairs
2.000	
1.568	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.136	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.924	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
0.814	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.748	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.714	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.683	OUT DEF: ^.size=^.size
0.665	OUT DEF: ^.layer_01=^.layer_0

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_0
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _00: a rectangle with size ? and color ? and mask ? at ?
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 11818.8 = 11866.8
DL output with Mo: L = 70.8 + 5330.4 = 5401.2
DL input+output M: L = 118.8 + 17149.1 = 17267.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 1acc24af.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 1acc24af.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 1acc24af.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 1acc24af.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 1acc24af.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.6 sec (27.6 sec/task)
bits-train-error = 5330.4 bits (5330.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-355] Checking task 1c02dbbe.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 57402.4 = 57411.4
DL output with Mo: L = 9.0 + 73814.9 = 73823.9
DL input+output M: L = 17.9 + 131217.4 = 131235.3

# learning a model for train pairs
2.000	
1.098	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.669	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.396	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.284	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.275	OUT DEF: ^.size=^.size
0.260	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.258	IN  OBJECT at ^.layer_01: a point with color ? at ?
0.256	IN  OBJECT at ^.layer_011: a point with color ? at ?
0.254	IN  OBJECT at ^.layer_00: a point with color ? at ?
0.252	OUT DEF: ^.layer_0.shape.color=^.layer_00.shape.color
0.250	OUT DEF: ^.layer_011.shape.color=^.layer_0.shape.color
0.248	IN  DEF: ^.layer_0.shape.color=grey
0.247	IN  DEF: ^.layer_0.shape.mask=Full
0.246	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
0.245	OUT DEF: ^.layer_01.shape.mask=^.layer_0.shape.mask
0.244	OUT DEF: ^.layer_011.shape.mask=^.layer_0.shape.mask
0.243	IN  DEF: ^.color=black
0.242	OUT DEF: ^.color=black
0.242	IN  DEF: ^.size=(?,?)
0.236	IN  DEF: ^.size.i=15
0.231	IN  DEF: ^.size.j=15
0.231	IN  DEF: ^.layer_00.pos=(?,?)
0.230	IN  DEF: ^.layer_0.pos=(?,?)
0.229	IN  DEF: ^.layer_0.shape.size=(?,?)
0.229	IN  DEF: ^.layer_01.pos=(?,?)
0.228	IN  DEF: ^.layer_011.pos=(?,?)
0.228	OUT DEF: ^.layer_0.shape.size=(?,?)
0.227	OUT DEF: ^.layer_01.pos=(?,?)
0.225	OUT DEF: ^.layer_01.pos.i=^.layer_01.pos.i + 1
0.225	OUT DEF: ^.layer_01.shape.size=(?,?)
0.224	OUT DEF: ^.layer_011.pos=(?,?)
0.222	OUT DEF: ^.layer_011.pos.j=^.layer_0.pos.j
0.221	OUT DEF: ^.layer_011.pos.i=^.layer_01.pos.i + 1
0.220	OUT DEF: ^.layer_011.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,?) and color ^.layer_00.shape.color and mask ^.layer_0.shape.mask at ^.layer_0.pos
  _01: a rectangle with size (?,?) and color ? and mask ^.layer_0.shape.mask at (^.layer_01.pos.i + 1,?)
  _011: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask ^.layer_0.shape.mask at (^.layer_01.pos.i + 1,^.layer_0.pos.j)
WHERE (Mi)
a background with size (15,15) and color black and layers
  _00: a point with color ? at (?,?)
  _0: a rectangle with size (?,?) and color grey and mask Full at (?,?)
  _01: a point with color ? at (?,?)
  _011: a point with color ? at (?,?)

DL input  with Mi: L = 105.4 + 4131.3 = 4236.7
DL output with Mo: L = 110.5 + 10704.0 = 10814.5
DL input+output M: L = 215.9 + 14835.4 = 15051.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 1c02dbbe.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 1c02dbbe.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 1c02dbbe.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 1c02dbbe.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 6.2 sec (6.2 sec/task)
bits-train-error = 10704.0 bits (10704.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-354] Checking task 1c0d0a4b.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 14208.9 = 14217.8
DL output with Mo: L = 9.0 + 9473.4 = 9482.4
DL input+output M: L = 17.9 + 23682.3 = 23700.2

# learning a model for train pairs
2.000	
1.820	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.673	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.538	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.445	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.369	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.301	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.242	OUT DEF: ^.size=^.size
1.187	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.172	OUT DEF: ^.layer_0.shape.color=red
1.158	OUT DEF: ^.layer_01.shape.color=red
1.143	OUT DEF: ^.layer_011.shape.color=red
1.129	OUT DEF: ^.layer_0111.shape.color=red
1.119	IN  DEF: ^.layer_0.shape.color=cyan
1.109	IN  DEF: ^.layer_01.shape.color=cyan
1.100	IN  DEF: ^.layer_011.shape.color=cyan
1.092	OUT DEF: ^.layer_011.shape.mask=Full
1.087	OUT DEF: ^.color=black
1.084	OUT DEF: ^.layer_0.pos=(?,?)
1.064	OUT DEF: ^.layer_0.pos.j=^.layer_01.pos.j
1.052	OUT DEF: ^.layer_0.pos.i=^.layer_0.shape.size.i - ^.layer_0.pos.i
1.048	OUT DEF: ^.layer_0.shape.size=(?,?)
1.034	OUT DEF: ^.layer_0.shape.size.i=2
1.031	OUT DEF: ^.layer_01.pos=(?,?)
1.016	OUT DEF: ^.layer_01.pos.j=^.layer_011.pos.j
1.003	OUT DEF: ^.layer_01.pos.i=^.layer_0.pos.i

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (2,?) and color red and mask ? at (^.layer_0.shape.size.i - ^.layer_0.pos.i,^.layer_01.pos.j)
  _01: a rectangle with size ? and color red and mask ? at (^.layer_0.pos.i,^.layer_011.pos.j)
  _011: a rectangle with size ? and color red and mask Full at ?
  _0111: a rectangle with size ? and color red and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color cyan and mask ? at ?
  _01: a rectangle with size ? and color cyan and mask ? at ?
  _011: a rectangle with size ? and color cyan and mask ? at ?

DL input  with Mi: L = 70.7 + 7924.4 = 7995.2
DL output with Mo: L = 122.7 + 4052.3 = 4175.0
DL input+output M: L = 193.4 + 11976.7 = 12170.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 1c0d0a4b.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 1c0d0a4b.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 1c0d0a4b.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 1c0d0a4b.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 24.8 sec (24.8 sec/task)
bits-train-error = 4052.3 bits (4052.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-353] Checking task 1c56ad9f.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 34305.1 = 34314.1
DL output with Mo: L = 9.0 + 34305.1 = 34314.1
DL input+output M: L = 17.9 + 68610.2 = 68628.1

# learning a model for train pairs
2.000	
1.131	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.305	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.280	OUT DEF: ^.size=^.size
0.274	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.272	IN  DEF: ^.color=black
0.271	OUT DEF: ^.color=black
0.269	OUT DEF: ^.layer_0.pos=(?,?)
0.263	OUT DEF: ^.layer_0.pos.i=^.layer_0.pos.i
0.257	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.j - 1
0.256	OUT DEF: ^.layer_0.shape.size=(?,?)
0.246	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.i
0.236	OUT DEF: ^.layer_0.shape.size.j=^.layer_0.shape.size.j + 2
0.235	IN  DEF: ^.size=(?,?)
0.233	IN  DEF: ^.layer_0.pos=(?,?)
0.232	IN  DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (^.layer_0.shape.size.i,^.layer_0.shape.size.j + 2) and color ^.layer_0.shape.color and mask ? at (^.layer_0.pos.i,^.layer_0.pos.j - 1)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 41.0 + 4241.7 = 4282.7
DL output with Mo: L = 56.1 + 3612.4 = 3668.4
DL input+output M: L = 97.0 + 7854.1 = 7951.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 1c56ad9f.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 1c56ad9f.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 1c56ad9f.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 1c56ad9f.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 1c56ad9f.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.3 sec (0.3 sec/task)
bits-train-error = 3612.4 bits (3612.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-352] Checking task 1d0a4b61.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 234342.9 = 234351.8
DL output with Mo: L = 9.0 + 215378.3 = 215387.3
DL input+output M: L = 17.9 + 449721.2 = 449739.1

# learning a model for train pairs
2.000	
1.674	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.413	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.395	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.376	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 173205.4 = 173234.3
DL output with Mo: L = 66.8 + 137056.0 = 137122.8
DL input+output M: L = 95.7 + 310261.4 = 310357.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 1d0a4b61.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 1d0a4b61.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 1d0a4b61.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 1d0a4b61.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.7 sec (29.7 sec/task)
bits-train-error = 137056.0 bits (137056.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-351] Checking task 1d398264.json: 3 train, 2 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 6271.6 = 6280.6
DL output with Mo: L = 9.0 + 30250.5 = 30259.5
DL input+output M: L = 17.9 + 36522.1 = 36540.1

# learning a model for train pairs
2.000	
1.734	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.548	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.454	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.367	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.302	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.237	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.200	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.173	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.152	OUT DEF: ^.size=^.size
1.132	IN  OBJECT at ^.layer_0111: a point with color ? at ?
1.110	IN  OBJECT at ^.layer_01111: a point with color ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a point with color ? at ?
  _01111: a point with color ? at ?

DL input  with Mi: L = 90.5 + 4518.5 = 4609.0
DL output with Mo: L = 104.1 + 11267.9 = 11372.0
DL input+output M: L = 194.6 + 15786.4 = 15981.0

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 1d398264.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 1d398264.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 1d398264.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 1d398264.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 1d398264.json/2: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.7 sec (27.7 sec/task)
bits-train-error = 11267.9 bits (11267.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-350] Checking task 1da012fc.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 34115.0 = 34123.9
DL output with Mo: L = 9.0 + 34115.0 = 34123.9
DL input+output M: L = 17.9 + 68229.9 = 68247.8

# learning a model for train pairs
2.000	
1.516	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.032	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.903	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
0.787	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.682	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.586	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.573	OUT DEF: ^.size=^.size
0.561	OUT DEF: ^.layer_0.shape.mask=^.layer_00.shape.mask
0.551	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.543	OUT DEF: ^.layer_0.shape.size=^.layer_00.shape.size
0.536	OUT DEF: ^.layer_01=^.layer_0
0.529	OUT DEF: ^.layer_0.pos=^.layer_00.pos
0.526	IN  DEF: ^.layer_0.shape.color=grey
0.420	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ^.layer_00.shape.size and color ? and mask ^.layer_00.shape.mask at ^.layer_00.pos
  _01: ^.layer_0
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _00: a rectangle with size ? and color ? and mask ? at ?
  _0: a rectangle with size ? and color grey and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 68.1 + 9913.1 = 9981.2
DL output with Mo: L = 91.8 + 4275.0 = 4366.8
DL input+output M: L = 159.9 + 14188.1 = 14348.0

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 1da012fc.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 1da012fc.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 1da012fc.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.0 sec (27.0 sec/task)
bits-train-error = 4275.0 bits (4275.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-349] Checking task 1e81d6f9.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 20861.6 = 20870.5
DL output with Mo: L = 9.0 + 18241.1 = 18250.0
DL input+output M: L = 17.9 + 39102.6 = 39120.6

# learning a model for train pairs
2.000	
1.850	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.719	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.637	OUT DEF: ^.layer_0=^.layer_0
1.602	OUT DEF: ^.size=^.size
1.575	IN  DEF: ^.layer_0.shape.mask=...x|...x|...x|xxxx
1.567	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.560	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.513	OUT DEF: ^.layer_01=^.layer_01
1.506	IN  DEF: ^.layer_0.shape.color=grey
1.501	OUT OBJECT at ^.layer_011: a point with color ? at ?
1.495	OUT OBJECT at ^.layer_0111: a point with color ? at ?
1.489	OUT OBJECT at ^.layer_01111: a point with color ? at ?
1.484	OUT OBJECT at ^.layer_011111: a point with color ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: ^.layer_0
  _01: ^.layer_01
  _011: a point with color ? at ?
  _0111: a point with color ? at ?
  _01111: a point with color ? at ?
  _011111: a point with color ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color grey and mask ...x|...x|...x|xxxx at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 65.1 + 17233.6 = 17298.6
DL output with Mo: L = 66.3 + 11885.3 = 11951.7
DL input+output M: L = 131.4 + 29118.9 = 29250.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 1e81d6f9.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 1e81d6f9.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 1e81d6f9.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 1e81d6f9.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.6 sec (26.6 sec/task)
bits-train-error = 11885.3 bits (11885.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-348] Checking task 1e97544e.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 288835.1 = 288844.1
DL output with Mo: L = 9.0 + 283295.2 = 283304.2
DL input+output M: L = 17.9 + 572130.3 = 572148.2

# learning a model for train pairs
2.000	
1.950	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.900	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.850	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.799	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
1.746	OUT OBJECT at ^.layer_010: ^.layer_0.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: ^.layer_0.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 274603.6 = 274632.5
DL output with Mo: L = 63.8 + 225354.7 = 225418.4
DL input+output M: L = 92.7 + 499958.3 = 500051.0

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 1e97544e.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 1e97544e.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 1e97544e.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 1e97544e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.2 sec (29.2 sec/task)
bits-train-error = 225354.7 bits (225354.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-347] Checking task 2037f2c7.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 89214.3 = 89223.3
DL output with Mo: L = 9.0 + 5268.0 = 5276.9
DL input+output M: L = 17.9 + 94482.3 = 94500.2

# learning a model for train pairs
2.000	
1.472	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.335	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.203	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.095	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.016	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.946	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.883	IN  OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
0.846	IN  OBJECT at ^.layer_0111111: a rectangle with size ? and color ? and mask ? at ?
0.814	OUT DEF: ^.color=cyan
0.788	OUT DEF: ^.layer_0.shape.color=black
0.766	IN  OBJECT at ^.layer_01111111: a rectangle with size ? and color ? and mask ? at ?
0.748	IN  OBJECT at ^.layer_011111111: a rectangle with size ? and color ? and mask ? at ?
0.736	IN  OBJECT at ^.layer_0111111111: a rectangle with size ? and color ? and mask ? at ?
0.715	IN  OBJECT at ^.layer_01111111110: a point with color ? at ?
0.708	OUT DEF: ^.size=(?,?)
0.664	OUT DEF: ^.size.j=^.layer_0111111.shape.size.j
0.657	OUT DEF: ^.layer_0.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (?,^.layer_0111111.shape.size.j) and color cyan and layers
  _0: a rectangle with size ? and color black and mask ? at (?,?)
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?
  _0111111: a rectangle with size ? and color ? and mask ? at ?
  _01111111: a rectangle with size ? and color ? and mask ? at ?
  _011111111: a rectangle with size ? and color ? and mask ? at ?
  _01111111110: a point with color ? at ?
  _0111111111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 206.7 + 26682.7 = 26889.4
DL output with Mo: L = 48.3 + 1830.8 = 1879.1
DL input+output M: L = 255.1 + 28513.5 = 28768.6

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 2037f2c7.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 2037f2c7.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 2037f2c7.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 2037f2c7.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.2 sec (26.2 sec/task)
bits-train-error = 1830.8 bits (1830.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-346] Checking task 2072aba6.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2372.5 = 2381.5
DL output with Mo: L = 9.0 + 9842.8 = 9851.8
DL input+output M: L = 17.9 + 12215.3 = 12233.2

# learning a model for train pairs
2.000	
1.641	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.388	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.153	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.095	IN  DEF: ^.layer_0.shape.color=grey
1.067	OUT DEF: ^.layer_0.pos=^.layer_0.pos
1.039	OUT DEF: ^.layer_01.pos=^.layer_0.pos
1.020	IN  DEF: ^.color=black
1.005	IN  DEF: ^.size=(?,?)
0.937	IN  DEF: ^.size.i=3
0.868	IN  DEF: ^.size.j=3
0.854	IN  DEF: ^.layer_0.pos=(?,?)
0.817	IN  DEF: ^.layer_0.pos.i=0
0.780	IN  DEF: ^.layer_0.pos.j=0
0.765	IN  DEF: ^.layer_0.shape.size=(?,?)
0.697	IN  DEF: ^.layer_0.shape.size.i=3
0.629	IN  DEF: ^.layer_0.shape.size.j=3
0.615	OUT DEF: ^.layer_0.shape.color=blue
0.601	OUT DEF: ^.layer_01.shape.color=red
0.596	OUT DEF: ^.color=black
0.593	OUT DEF: ^.size=(?,?)
0.571	OUT DEF: ^.size.i=^.size.i + ^.size.i
0.549	OUT DEF: ^.size.j=^.size.j + ^.size.j
0.545	OUT DEF: ^.layer_0.shape.size=(?,?)
0.523	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.i + ^.layer_0.shape.size.i
0.502	OUT DEF: ^.layer_0.shape.size.j=^.layer_0.shape.size.j + ^.layer_0.shape.size.j
0.498	OUT DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (^.size.i + ^.size.i,^.size.j + ^.size.j) and color black and layers
  _0: a rectangle with size (^.layer_0.shape.size.i + ^.layer_0.shape.size.i,^.layer_0.shape.size.j + ^.layer_0.shape.size.j) and color blue and mask ? at ^.layer_0.pos
  _01: a rectangle with size (?,?) and color red and mask ? at ^.layer_0.pos
WHERE (Mi)
a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask ? at (0,0)

DL input  with Mi: L = 50.1 + 361.8 = 411.9
DL output with Mo: L = 97.1 + 3105.7 = 3202.8
DL input+output M: L = 147.3 + 3467.4 = 3614.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 2072aba6.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 2072aba6.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 2072aba6.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 2072aba6.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 3.4 sec (3.4 sec/task)
bits-train-error = 3105.7 bits (3105.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-345] Checking task 20818e16.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 51992.0 = 52000.9
DL output with Mo: L = 9.0 + 14073.9 = 14082.9
DL input+output M: L = 17.9 + 66065.9 = 66083.9

# learning a model for train pairs
2.000	
1.441	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.887	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.617	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.338	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.321	OUT DEF: ^.color=^.layer_0.shape.color
0.316	OUT DEF: ^.layer_0.shape.mask=Full
0.313	OUT DEF: ^.size=(?,?)
0.296	OUT DEF: ^.size.j=^.layer_0.shape.size.j
0.293	OUT DEF: ^.layer_0.pos=(?,?)
0.284	OUT DEF: ^.layer_0.pos.j=(0)
0.275	OUT DEF: ^.layer_0.pos.i=(0)
0.273	OUT DEF: ^.layer_0.shape.size=(?,?)
0.270	OUT DEF: ^.layer_01.pos=(?,?)
0.261	OUT DEF: ^.layer_01.pos.j=(0)
0.252	OUT DEF: ^.layer_01.pos.i=(0)
0.251	IN  DEF: ^.layer_01.shape.mask=Full
0.250	IN  DEF: ^.size=(?,?)
0.244	IN  DEF: ^.size.j=15
0.244	IN  DEF: ^.layer_0.pos=(?,?)
0.243	IN  DEF: ^.layer_0.shape.size=(?,?)
0.242	IN  DEF: ^.layer_01.pos=(?,?)
0.242	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (?,^.layer_0.shape.size.j) and color ^.layer_0.shape.color and layers
  _0: a rectangle with size (?,?) and color ? and mask Full at ((0),(0))
  _01: ^.layer_01.shape at ((0),(0))
WHERE (Mi)
a background with size (?,15) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 77.0 + 8256.6 = 8333.7
DL output with Mo: L = 59.8 + 1087.0 = 1146.8
DL input+output M: L = 136.9 + 9343.6 = 9480.5

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 20818e16.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 20818e16.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 20818e16.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 20818e16.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 3.3 sec (3.3 sec/task)
bits-train-error = 1087.0 bits (1087.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-344] Checking task 20981f0e.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 18167.9 = 18176.9
DL output with Mo: L = 9.0 + 18167.9 = 18176.9
DL input+output M: L = 17.9 + 36335.8 = 36353.8

# learning a model for train pairs
2.000	
1.916	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.832	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.760	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.708	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
1.629	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
1.557	OUT OBJECT at ^.layer_00: ^.layer_00.shape at ?
1.510	OUT OBJECT at ^.layer_0111: ^.layer_00.shape at ?
1.463	OUT OBJECT at ^.layer_01111: ^.layer_00.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _00: ^.layer_00.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_0.shape at ?
  _011: ^.layer_0.shape at ?
  _0111: ^.layer_00.shape at ?
  _01111: ^.layer_00.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _00: a rectangle with size ? and color ? and mask ? at ?
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 15809.0 = 15857.0
DL output with Mo: L = 73.0 + 10660.1 = 10733.1
DL input+output M: L = 121.0 + 26469.1 = 26590.0

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 20981f0e.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 20981f0e.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 20981f0e.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 20981f0e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.6 sec (27.6 sec/task)
bits-train-error = 10660.1 bits (10660.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-343] Checking task 212895b5.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 22901.9 = 22910.8
DL output with Mo: L = 9.0 + 47366.1 = 47375.0
DL input+output M: L = 17.9 + 70267.9 = 70285.8

# learning a model for train pairs
2.000	
1.798	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.688	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.599	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.539	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.495	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.454	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.418	OUT OBJECT at ^.layer_01111: ^.layer_01.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: ^.layer_01.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 17226.1 = 17274.1
DL output with Mo: L = 84.0 + 31395.8 = 31479.8
DL input+output M: L = 132.0 + 48621.9 = 48753.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 212895b5.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 212895b5.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 212895b5.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 212895b5.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.8 sec (28.8 sec/task)
bits-train-error = 31395.8 bits (31395.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-342] Checking task 21f83797.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1294.1 = 1303.0
DL output with Mo: L = 9.0 + 27615.8 = 27624.7
DL input+output M: L = 17.9 + 28909.8 = 28927.8

# learning a model for train pairs
2.000	
1.466	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.193	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.129	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.052	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.037	OUT DEF: ^.size=^.size
1.013	IN  DEF: ^.color=black
0.997	IN  DEF: ^.size=(?,?)
0.852	IN  DEF: ^.size.i=13
0.708	IN  DEF: ^.size.j=13
0.638	IN  DEF: ^.layer_0.shape.color=red
0.621	IN  DEF: ^.layer_0.pos=(?,?)
0.551	IN  DEF: ^.layer_01.shape.color=red
0.534	IN  DEF: ^.layer_01.pos=(?,?)
0.519	OUT DEF: ^.layer_0.shape.size=^.size
0.515	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.512	OUT DEF: ^.layer_01.shape.color=blue
0.510	OUT DEF: ^.layer_01.shape.mask=Full
0.509	OUT DEF: ^.color=black
0.509	OUT DEF: ^.layer_0.pos=(?,?)
0.505	OUT DEF: ^.layer_0.pos.i=(0)
0.501	OUT DEF: ^.layer_0.pos.j=(0)
0.501	OUT DEF: ^.layer_01.pos=(?,?)
0.497	OUT DEF: ^.layer_01.pos.i=^.size.i - ^.layer_01.pos.i
0.494	OUT DEF: ^.layer_01.pos.j=^.layer_0.pos.j + 1
0.493	OUT DEF: ^.layer_01.shape.size=(?,?)
0.489	OUT DEF: ^.layer_01.shape.size.i=^.size.i - ^.layer_01.pos.j

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size ^.size and color ^.layer_0.shape.color and mask ? at ((0),(0))
  _01: a rectangle with size (^.size.i - ^.layer_01.pos.j,?) and color blue and mask Full at (^.size.i - ^.layer_01.pos.i,^.layer_0.pos.j + 1)
WHERE (Mi)
a background with size (13,13) and color black and layers
  _0: a point with color red at (?,?)
  _01: a point with color red at (?,?)

DL input  with Mi: L = 62.2 + 401.8 = 464.0
DL output with Mo: L = 92.4 + 3583.8 = 3676.2
DL input+output M: L = 154.6 + 3985.6 = 4140.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 21f83797.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 21f83797.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 21f83797.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 3.0 sec (3.0 sec/task)
bits-train-error = 3583.8 bits (3583.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-341] Checking task 22a4bbc2.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 34835.3 = 34844.3
DL output with Mo: L = 9.0 + 36480.8 = 36489.7
DL input+output M: L = 17.9 + 71316.0 = 71334.0

# learning a model for train pairs
2.000	
1.862	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.724	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.600	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.498	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
1.431	OUT OBJECT at ^.layer_000: a rectangle with size ? and color ? and mask ? at ?
1.352	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.308	OUT OBJECT at ^.layer_0001: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _000: a rectangle with size ? and color ? and mask ? at ?
  _0001: a rectangle with size ? and color ? and mask ? at ?
  _00: ^.layer_0.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 25671.8 = 25719.8
DL output with Mo: L = 94.0 + 20685.3 = 20779.3
DL input+output M: L = 142.0 + 46357.1 = 46499.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 22a4bbc2.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 22a4bbc2.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 22a4bbc2.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 22a4bbc2.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 22a4bbc2.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.5 sec (27.5 sec/task)
bits-train-error = 20685.3 bits (20685.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-340] Checking task 25094a63.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 292334.0 = 292343.0
DL output with Mo: L = 9.0 + 297851.9 = 297860.9
DL input+output M: L = 17.9 + 590185.9 = 590203.8

# learning a model for train pairs
2.000	
1.921	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.849	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.777	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.717	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.678	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 236651.4 = 236718.1
DL output with Mo: L = 48.0 + 258555.0 = 258603.0
DL input+output M: L = 114.8 + 495206.4 = 495321.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 25094a63.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 25094a63.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 25094a63.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.8 sec (29.8 sec/task)
bits-train-error = 258555.0 bits (258555.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-339] Checking task 2546ccf6.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 51519.1 = 51528.0
DL output with Mo: L = 9.0 + 54619.0 = 54627.9
DL input+output M: L = 17.9 + 106138.0 = 106156.0

# learning a model for train pairs
2.000	
1.339	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.583	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.547	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.506	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.465	OUT OBJECT at ^.layer_011: ^.layer_01.shape at ?
0.454	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.445	OUT DEF: ^.size=^.size
0.441	OUT DEF: ^.layer_0=^.layer_0
0.436	OUT DEF: ^.layer_01=^.layer_01
0.435	OUT OBJECT at ^.layer_01111: a point with color ? at ?
0.433	OUT DEF: ^.layer_01111.shape.color=^.layer_01.shape.color
0.432	IN  DEF: ^.layer_01.shape.mask=Full
0.431	IN  OBJECT at ^.layer_010: a point with color ? at ?
0.426	OUT DEF: ^.layer_01111=^.layer_010
0.423	OUT OBJECT at ^.layer_010: ^.layer_010.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: ^.layer_0
  _010: ^.layer_010.shape at ?
  _01: ^.layer_01
  _011: ^.layer_01.shape at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: ^.layer_010
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: a point with color ? at ?
  _01: a rectangle with size ? and color ? and mask Full at ?

DL input  with Mi: L = 59.1 + 15456.5 = 15515.6
DL output with Mo: L = 61.7 + 6614.6 = 6676.3
DL input+output M: L = 120.8 + 22071.1 = 22191.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 2546ccf6.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 2546ccf6.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 2546ccf6.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.5 sec (28.5 sec/task)
bits-train-error = 6614.6 bits (6614.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-338] Checking task 256b0a75.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 19343.6 = 19352.5
DL output with Mo: L = 9.0 + 176759.0 = 176768.0
DL input+output M: L = 17.9 + 196102.6 = 196120.5

# learning a model for train pairs
2.000	
1.462	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.346	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.253	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.209	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.164	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.119	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 16688.9 = 16755.6
DL output with Mo: L = 66.8 + 44701.3 = 44768.1
DL input+output M: L = 133.5 + 61390.2 = 61523.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 256b0a75.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 256b0a75.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 256b0a75.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 256b0a75.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.6 sec (28.6 sec/task)
bits-train-error = 44701.3 bits (44701.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-337] Checking task 2685904e.json: 6 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 27110.3 = 27119.2
DL output with Mo: L = 9.0 + 36607.0 = 36615.9
DL input+output M: L = 17.9 + 63717.2 = 63735.2

# learning a model for train pairs
2.000	
1.646	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.352	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.224	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.101	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
1.026	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.979	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.927	OUT OBJECT at ^.layer_0111: ^.layer_011.shape at ?
0.895	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.863	OUT DEF: ^.size=^.size
0.834	OUT OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: a rectangle with size ? and color ? and mask ? at ?
  _0: ^.layer_0.shape at ?
  _01: ^.layer_01.shape at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: ^.layer_011.shape at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 12701.4 = 12768.1
DL output with Mo: L = 93.9 + 13213.4 = 13307.3
DL input+output M: L = 160.7 + 25914.8 = 26075.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 2685904e.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 2685904e.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 2685904e.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 2685904e.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 2685904e.json/5: 0 - (FAILURE)

## instance 6

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 2685904e.json/6: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 2685904e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.8 sec (26.8 sec/task)
bits-train-error = 13213.4 bits (13213.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-336] Checking task 2697da3f.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 9032.2 = 9041.2
DL output with Mo: L = 9.0 + 36101.0 = 36110.0
DL input+output M: L = 17.9 + 45133.3 = 45151.2

# learning a model for train pairs
2.000	
1.310	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.653	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.632	IN  DEF: ^.layer_0.shape.color=yellow
0.626	IN  DEF: ^.color=black
0.620	IN  DEF: ^.size=(?,?)
0.615	IN  DEF: ^.layer_0.pos=(?,?)
0.610	IN  DEF: ^.layer_0.shape.size=(?,?)
0.605	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.603	OUT DEF: ^.color=black
0.602	OUT DEF: ^.size=(?,?)
0.600	OUT DEF: ^.layer_0.pos=(?,?)
0.595	OUT DEF: ^.layer_0.pos.j=(0)
0.593	OUT DEF: ^.layer_0.shape.size=(?,?)
0.593	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.588	OUT DEF: ^.layer_01.shape.color=^.layer_0.shape.color
0.586	OUT DEF: ^.color=black
0.585	OUT DEF: ^.layer_01.pos=(?,?)
0.579	OUT DEF: ^.layer_01.pos.i=(0)
0.578	OUT DEF: ^.layer_01.shape.size=(?,?)
0.578	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.572	OUT DEF: ^.layer_011.shape.color=^.layer_0.shape.color
0.571	OUT DEF: ^.color=black
0.569	OUT DEF: ^.layer_011.pos=(?,?)
0.568	OUT DEF: ^.layer_011.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask ? at (?,(0))
  _01: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask ? at ((0),?)
  _011: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask ? at (?,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color yellow and mask ? at (?,?)

DL input  with Mi: L = 42.3 + 2370.8 = 2413.0
DL output with Mo: L = 95.5 + 10777.5 = 10873.0
DL input+output M: L = 137.8 + 13148.2 = 13286.0

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 2697da3f.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 2697da3f.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 2697da3f.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 2697da3f.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 2697da3f.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 6.0 sec (6.0 sec/task)
bits-train-error = 10777.5 bits (10777.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-335] Checking task 2753e76c.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 52733.9 = 52742.8
DL output with Mo: L = 9.0 + 5088.7 = 5097.7
DL input+output M: L = 17.9 + 57822.6 = 57840.5

# learning a model for train pairs
2.000	
1.747	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.512	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.347	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.225	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.112	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.026	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.958	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.909	IN  OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
0.872	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.845	OUT DEF: ^.layer_0.shape.color=^.layer_01.shape.color
0.831	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
0.817	OUT DEF: ^.layer_01.shape.mask=Full
0.790	OUT DEF: ^.layer_01.shape.color=^.layer_01111.shape.color
0.776	OUT DEF: ^.layer_011.shape.mask=Full
0.767	OUT DEF: ^.color=black
0.760	OUT DEF: ^.size=(?,?)
0.727	OUT DEF: ^.size.i=^.layer_0111.shape.size.i + 1
0.720	OUT DEF: ^.layer_011.pos=(?,?)
0.701	OUT DEF: ^.layer_011.pos.j=2
0.686	OUT DEF: ^.layer_011.pos.i=^.layer_01.shape.size.i - ^.layer_011111.shape.size.i
0.679	OUT DEF: ^.layer_0.pos=(?,?)
0.659	OUT DEF: ^.layer_0.pos.j=(0)
0.641	OUT DEF: ^.layer_0.pos.i=(0)
0.634	OUT DEF: ^.layer_0.shape.size=(?,?)
0.620	OUT DEF: ^.layer_0.shape.size.i=1
0.613	OUT DEF: ^.layer_01.pos=(?,?)
0.597	OUT DEF: ^.layer_01.pos.i=^.layer_0.shape.size.i - 3
0.590	OUT DEF: ^.layer_01.shape.size=(?,?)
0.565	OUT DEF: ^.layer_01.shape.size.j=^.layer_011.pos.i + 2

# Learned model:
CONSTRUCT (Mo)
a background with size (^.layer_0111.shape.size.i + 1,?) and color black and layers
  _0: a rectangle with size (1,?) and color ^.layer_01.shape.color and mask ^.layer_0.shape.mask at ((0),(0))
  _01: a rectangle with size (?,^.layer_011.pos.i + 2) and color ^.layer_01111.shape.color and mask Full at (^.layer_0.shape.size.i - 3,?)
  _011: a rectangle with size ? and color ? and mask Full at (^.layer_01.shape.size.i - ^.layer_011111.shape.size.i,2)
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 122.2 + 14876.9 = 14999.0
DL output with Mo: L = 149.8 + 1282.3 = 1432.1
DL input+output M: L = 272.0 + 16159.1 = 16431.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 2753e76c.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 2753e76c.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 2753e76c.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 2753e76c.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 23.0 sec (23.0 sec/task)
bits-train-error = 1282.3 bits (1282.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-334] Checking task 27a77e38.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 9252.8 = 9261.7
DL output with Mo: L = 9.0 + 9603.2 = 9612.1
DL input+output M: L = 17.9 + 18855.9 = 18873.9

# learning a model for train pairs
2.000	
1.799	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.556	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.498	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.399	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
1.352	OUT DEF: ^.size=^.size
1.326	OUT DEF: ^.layer_0=^.layer_0
1.299	OUT DEF: ^.layer_01=^.layer_01
1.282	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.251	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.176	OUT DEF: ^.layer_011=^.layer_011
1.161	IN  DEF: ^.layer_0.shape.color=grey
1.148	OUT OBJECT at ^.layer_0111: a point with color ? at ?
1.133	OUT DEF: ^.layer_0111.shape.color=^.layer_01.shape.color
1.126	IN  DEF: ^.layer_0.shape.mask=Full
1.118	IN  DEF: ^.layer_01.shape.mask=Full
1.111	IN  DEF: ^.layer_011.shape.mask=Full
1.106	IN  DEF: ^.color=black
1.101	OUT DEF: ^.color=black
1.097	IN  DEF: ^.size=(?,?)
1.093	IN  DEF: ^.layer_0.pos=(?,?)
1.082	IN  DEF: ^.layer_0.pos.j=(0)
1.078	IN  DEF: ^.layer_0.shape.size=(?,?)
1.070	IN  DEF: ^.layer_0.shape.size.i=1
1.067	IN  DEF: ^.layer_01.pos=(?,?)
1.063	IN  DEF: ^.layer_01.shape.size=(?,?)
1.049	IN  DEF: ^.layer_01.shape.size.j=2
1.041	IN  DEF: ^.layer_01.shape.size.i=1
1.038	IN  DEF: ^.layer_011.pos=(?,?)
1.026	IN  DEF: ^.layer_011.pos.i=(0)
1.022	IN  DEF: ^.layer_011.shape.size=(?,?)
1.019	OUT DEF: ^.layer_0111.pos=(?,?)
1.011	OUT DEF: ^.layer_0111.pos.j=^.layer_011.shape.size.i - ^.layer_01.pos.j

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: ^.layer_01
  _011: ^.layer_011
  _0111: a point with color ^.layer_01.shape.color at (?,^.layer_011.shape.size.i - ^.layer_01.pos.j)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (1,?) and color grey and mask Full at (?,(0))
  _01: a rectangle with size (1,2) and color ? and mask Full at (?,?)
  _011: a rectangle with size (?,?) and color ? and mask Full at ((0),?)

DL input  with Mi: L = 95.7 + 5406.7 = 5502.5
DL output with Mo: L = 53.4 + 3950.1 = 4003.5
DL input+output M: L = 149.1 + 9356.9 = 9506.0

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 27a77e38.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 27a77e38.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 27a77e38.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 27a77e38.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 8.5 sec (8.5 sec/task)
bits-train-error = 3950.1 bits (3950.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-333] Checking task 27f8ce4f.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4419.7 = 4428.7
DL output with Mo: L = 9.0 + 24632.4 = 24641.4
DL input+output M: L = 17.9 + 29052.1 = 29070.1

# learning a model for train pairs
2.000	
1.820	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.735	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.666	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.605	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.554	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.498	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.462	OUT OBJECT at ^.layer_01110: ^.layer_01.shape at ?
1.424	OUT OBJECT at ^.layer_0110: ^.layer_01.shape at ?
1.404	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _00: ^.layer_0.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_0.shape at ?
  _0110: ^.layer_01.shape at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _01110: ^.layer_01.shape at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 3797.3 = 3845.3
DL output with Mo: L = 101.7 + 13104.6 = 13206.2
DL input+output M: L = 149.7 + 16901.9 = 17051.6

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 27f8ce4f.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 27f8ce4f.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 27f8ce4f.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 27f8ce4f.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 27f8ce4f.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.0 sec (27.0 sec/task)
bits-train-error = 13104.6 bits (13104.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-332] Checking task 281123b4.json: 6 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 51068.8 = 51077.8
DL output with Mo: L = 9.0 + 10159.6 = 10168.6
DL input+output M: L = 17.9 + 61228.4 = 61246.4

# learning a model for train pairs
2.000	
1.834	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.678	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.578	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.495	OUT DEF: ^.size=^.layer_0.shape.size
1.413	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.332	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.324	OUT DEF: ^.layer_01.shape.mask=Full
1.317	OUT DEF: ^.layer_0.pos=(?,?)
1.297	OUT DEF: ^.layer_0.pos.j=^.layer_011.pos.i
1.290	OUT DEF: ^.layer_0.shape.size=(?,?)
1.283	OUT DEF: ^.layer_01.pos=(?,?)
1.275	OUT DEF: ^.layer_01.shape.size=(?,?)
1.255	OUT DEF: ^.layer_01.shape.size.i=^.layer_01.shape.size.j - 2
1.228	OUT OBJECT at ^.layer_010: a point with color ? at ?
1.221	OUT DEF: ^.layer_010.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,^.layer_011.pos.i)
  _010: a point with color ? at (?,?)
  _01: a rectangle with size (^.layer_01.shape.size.j - 2,?) and color ? and mask Full at (?,?)
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 33224.6 = 33291.4
DL output with Mo: L = 98.4 + 5690.9 = 5789.3
DL input+output M: L = 165.2 + 38915.5 = 39080.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 281123b4.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 281123b4.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 281123b4.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 281123b4.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 281123b4.json/5: 0 - (FAILURE)

## instance 6

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 281123b4.json/6: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 281123b4.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.8 sec (25.8 sec/task)
bits-train-error = 5690.9 bits (5690.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-331] Checking task 292dd178.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 11405.6 = 11414.6
DL output with Mo: L = 9.0 + 17650.2 = 17659.2
DL input+output M: L = 17.9 + 29055.8 = 29073.8

# learning a model for train pairs
2.000	
1.451	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.051	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.922	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.821	OUT OBJECT at ^.layer_010: ^.layer_0.shape at ?
0.643	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.611	OUT DEF: ^.size=^.size
0.593	OUT DEF: ^.layer_010=^.layer_0
0.576	OUT DEF: ^.layer_01.shape.mask=^.layer_01.shape.mask
0.572	IN  DEF: ^.size=(?,?)
0.569	IN  DEF: ^.layer_0.pos=(?,?)
0.566	IN  DEF: ^.layer_0.shape.size=(?,?)
0.563	IN  DEF: ^.layer_01.pos=(?,?)
0.560	IN  DEF: ^.layer_01.shape.size=(?,?)
0.558	OUT DEF: ^.layer_0.pos=(?,?)
0.556	OUT DEF: ^.layer_0.shape.size=(?,?)
0.554	OUT DEF: ^.layer_01.pos=(?,?)
0.547	OUT DEF: ^.layer_01.pos.i=^.layer_01.pos.i
0.545	OUT DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _010: ^.layer_0
  _01: a rectangle with size (?,?) and color ? and mask ^.layer_01.shape.mask at (^.layer_01.pos.i,?)
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 71.2 + 4040.2 = 4111.4
DL output with Mo: L = 71.2 + 3185.9 = 3257.1
DL input+output M: L = 142.4 + 7226.1 = 7368.5

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 292dd178.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 292dd178.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 292dd178.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 292dd178.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.0 sec (27.0 sec/task)
bits-train-error = 3185.9 bits (3185.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-330] Checking task 29700607.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4143.9 = 4152.8
DL output with Mo: L = 9.0 + 21115.4 = 21124.4
DL input+output M: L = 17.9 + 25259.3 = 25277.2

# learning a model for train pairs
2.000	
1.691	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.494	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.319	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.290	OUT DEF: ^.size=^.size
1.263	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.236	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.207	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.177	IN  OBJECT at ^.layer_0111: a point with color ? at ?
1.143	IN  OBJECT at ^.layer_01111: a point with color ? at ?
1.127	OUT DEF: ^.layer_011.pos=^.layer_011.pos
1.089	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.073	OUT DEF: ^.layer_01.pos=^.layer_01.pos
1.064	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.058	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
1.051	OUT DEF: ^.layer_011.shape.color=^.layer_011.shape.color
1.044	OUT DEF: ^.layer_01111.shape.color=^.layer_01111.shape.color
1.038	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.027	OUT DEF: ^.layer_01111.pos=^.layer_01111.pos
1.016	IN  DEF: ^.color=black
1.005	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.996	IN  DEF: ^.size=(?,?)
0.988	IN  DEF: ^.layer_0.pos=(?,?)
0.952	IN  DEF: ^.layer_0.pos.i=(0)
0.944	IN  DEF: ^.layer_01.pos=(?,?)
0.908	IN  DEF: ^.layer_01.pos.i=(0)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ^.layer_0.shape.color and mask ? at ^.layer_0.pos
  _01: a rectangle with size ? and color ^.layer_01.shape.color and mask ? at ^.layer_01.pos
  _011: a rectangle with size ? and color ^.layer_011.shape.color and mask ? at ^.layer_011.pos
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ^.layer_01111.shape.color and mask ? at ^.layer_01111.pos
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a point with color ? at ((0),?)
  _01: a point with color ? at ((0),?)
  _011: a point with color ? at ?
  _0111: a point with color ? at ?
  _01111: a point with color ? at ?

DL input  with Mi: L = 83.6 + 3012.2 = 3095.9
DL output with Mo: L = 105.0 + 3325.5 = 3430.5
DL input+output M: L = 188.7 + 6337.7 = 6526.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 29700607.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 29700607.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 29700607.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 29700607.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 24.1 sec (24.1 sec/task)
bits-train-error = 3325.5 bits (3325.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-329] Checking task 2a5f8217.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 12434.6 = 12443.6
DL output with Mo: L = 9.0 + 12434.6 = 12443.6
DL input+output M: L = 17.9 + 24869.2 = 24887.2

# learning a model for train pairs
2.000	
1.868	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.734	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.602	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.467	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.358	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: ^.layer_0.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 9082.4 = 9130.4
DL output with Mo: L = 57.0 + 7715.8 = 7772.8
DL input+output M: L = 105.0 + 16798.2 = 16903.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 2a5f8217.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 2a5f8217.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 2a5f8217.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 2a5f8217.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.4 sec (27.4 sec/task)
bits-train-error = 7715.8 bits (7715.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-328] Checking task 2b01abd0.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 11514.2 = 11523.1
DL output with Mo: L = 9.0 + 16177.4 = 16186.4
DL input+output M: L = 17.9 + 27691.6 = 27709.5

# learning a model for train pairs
2.000	
1.557	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.206	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.973	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.806	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.642	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.605	OUT DEF: ^.size=^.size
0.581	OUT DEF: ^.layer_01.shape.size=^.layer_01.shape.size
0.560	OUT DEF: ^.layer_01.pos=^.layer_01.pos
0.540	OUT DEF: ^.layer_01.shape.mask=^.layer_01.shape.mask
0.516	OUT DEF: ^.layer_011.shape.size=^.layer_01.shape.size
0.496	OUT DEF: ^.layer_0=^.layer_0
0.483	IN  OBJECT at ^.layer_011: a point with color ? at ?
0.466	OUT OBJECT at ^.layer_0111: ^.layer_011.shape at ?
0.454	IN  DEF: ^.layer_0.shape.color=blue
0.445	OUT OBJECT at ^.layer_01111: a point with color ? at ?
0.425	OUT DEF: ^.layer_01111.pos=^.layer_011.pos
0.416	OUT DEF: ^.layer_01111.shape.color=^.layer_01.shape.color
0.408	OUT DEF: ^.layer_01.shape.color=^.layer_011.shape.color
0.399	OUT DEF: ^.layer_011.shape.color=^.layer_01.shape.color
0.393	IN  DEF: ^.layer_0.shape.mask=Full
0.389	IN  DEF: ^.color=black
0.386	IN  DEF: ^.size=(?,?)
0.383	IN  DEF: ^.layer_0.pos=(?,?)
0.380	IN  DEF: ^.layer_0.shape.size=(?,?)
0.377	IN  DEF: ^.layer_01.pos=(?,?)
0.374	IN  DEF: ^.layer_01.shape.size=(?,?)
0.360	IN  DEF: ^.layer_01.shape.size.i=3
0.357	IN  DEF: ^.layer_011.pos=(?,?)
0.354	OUT DEF: ^.color=black
0.352	OUT DEF: ^.layer_011.pos=(?,?)
0.343	OUT DEF: ^.layer_011.pos.j=2
0.341	OUT DEF: ^.layer_0111.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: a rectangle with size ^.layer_01.shape.size and color ^.layer_011.shape.color and mask ^.layer_01.shape.mask at ^.layer_01.pos
  _011: a rectangle with size ^.layer_01.shape.size and color ^.layer_01.shape.color and mask ? at (?,2)
  _0111: ^.layer_011.shape at (?,?)
  _01111: a point with color ^.layer_01.shape.color at ^.layer_011.pos
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color blue and mask Full at (?,?)
  _01: a rectangle with size (3,?) and color ? and mask ? at (?,?)
  _011: a point with color ? at (?,?)

DL input  with Mi: L = 88.6 + 2868.6 = 2957.2
DL output with Mo: L = 84.2 + 1282.0 = 1366.2
DL input+output M: L = 172.8 + 4150.6 = 4323.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 2b01abd0.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 2b01abd0.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 2b01abd0.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 2b01abd0.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 18.9 sec (18.9 sec/task)
bits-train-error = 1282.0 bits (1282.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-327] Checking task 2c0b0aff.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 202656.8 = 202665.7
DL output with Mo: L = 9.0 + 17760.6 = 17769.5
DL input+output M: L = 17.9 + 220417.3 = 220435.3

# learning a model for train pairs
2.000	
1.343	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.063	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.849	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.725	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.663	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.645	OUT DEF: ^.color=green
0.635	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.624	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.620	IN  DEF: ^.layer_011.shape.color=cyan
0.606	IN  OBJECT at ^.layer_0110: a rectangle with size ? and color ? and mask ? at ?
0.593	IN  OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
0.590	OUT DEF: ^.size=(?,?)
0.587	OUT DEF: ^.layer_0.pos=(?,?)
0.577	OUT DEF: ^.layer_0.pos.j=(0)
0.568	OUT DEF: ^.layer_0.pos.i=(0)
0.565	OUT DEF: ^.layer_0.shape.size=(?,?)
0.564	IN  DEF: ^.layer_0.shape.color=cyan
0.563	IN  DEF: ^.layer_01.shape.color=cyan
0.562	IN  DEF: ^.layer_0110.shape.color=cyan
0.560	IN  OBJECT at ^.layer_01100: a rectangle with size ? and color ? and mask ? at ?
0.550	IN  OBJECT at ^.layer_0111111: a rectangle with size ? and color ? and mask ? at ?
0.540	IN  OBJECT at ^.layer_01111111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size (?,?) and color green and layers
  _0: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask ? at ((0),(0))
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color cyan and mask ? at ?
  _01: a rectangle with size ? and color cyan and mask ? at ?
  _01100: a rectangle with size ? and color ? and mask ? at ?
  _0110: a rectangle with size ? and color cyan and mask ? at ?
  _011: a rectangle with size ? and color cyan and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?
  _0111111: a rectangle with size ? and color ? and mask ? at ?
  _01111111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 200.5 + 50982.9 = 51183.4
DL output with Mo: L = 49.6 + 5057.4 = 5107.0
DL input+output M: L = 250.1 + 56040.3 = 56290.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 2c0b0aff.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 2c0b0aff.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 2c0b0aff.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 2c0b0aff.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 2c0b0aff.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.4 sec (27.4 sec/task)
bits-train-error = 5057.4 bits (5057.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-326] Checking task 2c737e39.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 5796.1 = 5805.1
DL output with Mo: L = 9.0 + 9082.3 = 9091.3
DL input+output M: L = 17.9 + 14878.4 = 14896.3

# learning a model for train pairs
2.000	
1.883	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.750	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.624	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.557	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.465	OUT OBJECT at ^.layer_011: ^.layer_01.shape at ?
1.372	OUT OBJECT at ^.layer_0111: ^.layer_01.shape at ?
1.307	OUT DEF: ^.size=^.size
1.270	OUT DEF: ^.layer_0=^.layer_0
1.234	OUT DEF: ^.layer_011=^.layer_01
1.214	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.184	OUT OBJECT at ^.layer_01111: ^.layer_011.shape at ?
1.148	OUT DEF: ^.layer_01111=^.layer_011
1.125	IN  OBJECT at ^.layer_0110: a point with color ? at ?
1.101	IN  DEF: ^.layer_011.shape.color=grey
1.089	IN  DEF: ^.layer_01.shape.mask=Full
1.081	IN  DEF: ^.color=black
1.075	IN  DEF: ^.size=(?,?)
1.069	IN  DEF: ^.layer_0.pos=(?,?)
1.063	IN  DEF: ^.layer_0.shape.size=(?,?)
1.041	IN  DEF: ^.layer_0.shape.size.j=2
1.035	IN  DEF: ^.layer_01.pos=(?,?)
1.029	IN  DEF: ^.layer_01.shape.size=(?,?)
1.023	IN  DEF: ^.layer_0110.pos=(?,?)
1.017	IN  DEF: ^.layer_011.pos=(?,?)
0.993	IN  DEF: ^.layer_011.pos.j=3
0.988	OUT DEF: ^.color=black
0.984	OUT DEF: ^.layer_01.pos=(?,?)
0.980	OUT DEF: ^.layer_0111.pos=(?,?)
0.966	OUT DEF: ^.layer_0111.pos.i=^.layer_01.pos.j + ^.layer_011.pos.i

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: ^.layer_0.shape at (?,?)
  _011: ^.layer_01
  _0111: ^.layer_01.shape at (^.layer_01.pos.j + ^.layer_011.pos.i,?)
  _01111: ^.layer_011
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,2) and color ? and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _0110: a point with color ? at (?,?)
  _011: a point with color grey at (?,3)

DL input  with Mi: L = 106.9 + 3657.2 = 3764.2
DL output with Mo: L = 67.2 + 2818.8 = 2886.0
DL input+output M: L = 174.1 + 6476.0 = 6650.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 2c737e39.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 2c737e39.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 2c737e39.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 2c737e39.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 13.5 sec (13.5 sec/task)
bits-train-error = 2818.8 bits (2818.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-325] Checking task 2f0c5170.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 54977.7 = 54986.6
DL output with Mo: L = 9.0 + 5772.0 = 5780.9
DL input+output M: L = 17.9 + 60749.6 = 60767.5

# learning a model for train pairs
2.000	
1.390	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.831	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.760	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.572	OUT DEF: ^.layer_0.shape=^.layer_0.shape
0.545	OUT OBJECT at ^.layer_01: a point with color ? at ?
0.537	OUT DEF: ^.color=black
0.531	OUT DEF: ^.size=(?,?)
0.525	OUT DEF: ^.layer_0.pos=(?,?)
0.506	OUT DEF: ^.layer_0.pos.j=^.layer_0.shape.size.i - 2
0.500	OUT DEF: ^.layer_01.pos=(?,?)
0.481	OUT DEF: ^.layer_01.pos.j=^.layer_0.shape.size.j - 1
0.478	IN  DEF: ^.layer_0.shape.color=yellow
0.476	IN  DEF: ^.layer_01.shape.color=cyan
0.474	IN  OBJECT at ^.layer_011: a point with color ? at ?
0.449	OUT DEF: ^.layer_01.shape=^.layer_011.shape
0.446	IN  OBJECT at ^.layer_0111: a point with color ? at ?
0.446	IN  DEF: ^.color=black
0.445	IN  DEF: ^.size=(?,?)
0.444	IN  DEF: ^.layer_0.pos=(?,?)
0.444	IN  DEF: ^.layer_0.shape.size=(?,?)
0.443	IN  DEF: ^.layer_01.pos=(?,?)
0.440	IN  DEF: ^.layer_01.pos.j=(0)
0.437	IN  DEF: ^.layer_01.pos.i=(0)
0.436	IN  DEF: ^.layer_01.shape.size=(?,?)
0.436	IN  DEF: ^.layer_011.pos=(?,?)
0.435	IN  DEF: ^.layer_0111.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (?,?) and color black and layers
  _0: ^.layer_0.shape at (?,^.layer_0.shape.size.i - 2)
  _01: ^.layer_011.shape at (?,^.layer_0.shape.size.j - 1)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color yellow and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color cyan and mask ? at ((0),(0))
  _011: a point with color ? at (?,?)
  _0111: a point with color ? at (?,?)

DL input  with Mi: L = 106.3 + 16256.0 = 16362.3
DL output with Mo: L = 70.3 + 724.3 = 794.6
DL input+output M: L = 176.7 + 16980.2 = 17156.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 2f0c5170.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 2f0c5170.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 2f0c5170.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 2f0c5170.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 4.7 sec (4.7 sec/task)
bits-train-error = 724.3 bits (724.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-324] Checking task 310f3251.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1802.3 = 1811.3
DL output with Mo: L = 9.0 + 23589.4 = 23598.3
DL input+output M: L = 17.9 + 25391.7 = 25409.7

# learning a model for train pairs
2.000	
1.896	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.863	IN  DEF: ^.color=black
1.837	IN  DEF: ^.size=(?,?)
1.810	IN  DEF: ^.layer_0.pos=(?,?)
1.744	IN  DEF: ^.layer_0.pos.i=1
1.730	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.712	OUT DEF: ^.layer_0=^.layer_0
1.698	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.684	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
1.671	OUT OBJECT at ^.layer_0111: ^.layer_0.shape at ?
1.657	OUT OBJECT at ^.layer_01111: ^.layer_0.shape at ?
1.643	OUT OBJECT at ^.layer_011111: ^.layer_0.shape at ?
1.629	OUT OBJECT at ^.layer_0111111: ^.layer_0.shape at ?
1.615	OUT OBJECT at ^.layer_01111111: ^.layer_0.shape at ?
1.601	OUT OBJECT at ^.layer_011111111: ^.layer_0.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: ^.layer_0
  _01: ^.layer_0.shape at ?
  _011: ^.layer_0.shape at ?
  _0111: ^.layer_0.shape at ?
  _01111: ^.layer_0.shape at ?
  _011111: ^.layer_0.shape at ?
  _0111111: ^.layer_0.shape at ?
  _01111111: ^.layer_0.shape at ?
  _011111111: ^.layer_0.shape at ?
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a point with color ? at (1,?)

DL input  with Mi: L = 32.6 + 1315.5 = 1348.1
DL output with Mo: L = 75.5 + 20136.4 = 20211.9
DL input+output M: L = 108.1 + 21451.9 = 21560.0

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 310f3251.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 310f3251.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 310f3251.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 310f3251.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 310f3251.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 22.1 sec (22.1 sec/task)
bits-train-error = 20136.4 bits (20136.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-323] Checking task 3194b014.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 152722.3 = 152731.3
DL output with Mo: L = 9.0 + 608.1 = 617.1
DL input+output M: L = 17.9 + 153330.5 = 153348.4

# learning a model for train pairs
2.000	
1.887	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.499	OUT DEF: ^.color=^.layer_0.shape.color
1.416	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.352	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.295	OUT DEF: ^.size=(?,?)
1.032	OUT DEF: ^.size.i=3
0.768	OUT DEF: ^.size.j=3
0.725	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.688	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.659	IN  OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
0.631	IN  OBJECT at ^.layer_0111111: a rectangle with size ? and color ? and mask ? at ?
0.606	IN  OBJECT at ^.layer_01111111: a rectangle with size ? and color ? and mask ? at ?
0.587	IN  OBJECT at ^.layer_011111111: a rectangle with size ? and color ? and mask ? at ?
0.566	IN  OBJECT at ^.layer_0111111111: a rectangle with size ? and color ? and mask ? at ?
0.551	IN  OBJECT at ^.layer_01111111111: a rectangle with size ? and color ? and mask ? at ?
0.550	IN  OBJECT at ^.layer_01111110: a point with color ? at ?
0.550	IN  OBJECT at ^.layer_011111101: a point with color ? at ?
0.550	IN  DEF: ^.color=black
0.549	IN  DEF: ^.size=(?,?)
0.547	IN  DEF: ^.size.i=20
0.545	IN  DEF: ^.size.j=20
0.545	IN  DEF: ^.layer_0.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (3,3) and color ^.layer_0.shape.color and layers
WHERE (Mi)
a background with size (20,20) and color black and layers
  _0: a rectangle with size ? and color ? and mask ? at (?,?)
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?
  _01111110: a point with color ? at ?
  _011111101: a point with color ? at ?
  _0111111: a rectangle with size ? and color ? and mask ? at ?
  _01111111: a rectangle with size ? and color ? and mask ? at ?
  _011111111: a rectangle with size ? and color ? and mask ? at ?
  _0111111111: a rectangle with size ? and color ? and mask ? at ?
  _01111111111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 259.1 + 78034.8 = 78294.0
DL output with Mo: L = 20.0 + 0.0 = 20.0
DL input+output M: L = 279.1 + 78034.8 = 78314.0

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 3194b014.json/1: 1 1st (SUCCESS)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 3194b014.json/2: 1 1st (SUCCESS)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 3194b014.json/3: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 3194b014.json/1: 1 1st (SUCCESS)

# Performance measures on task
runtime-learning = 28.4 sec (28.4 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 1.00

=====================================
[-322] Checking task 319f2597.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 217521.2 = 217530.2
DL output with Mo: L = 9.0 + 210427.0 = 210436.0
DL input+output M: L = 17.9 + 427948.2 = 427966.2

# learning a model for train pairs
2.000	
1.984	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.970	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.959	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.949	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.939	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 211717.6 = 211765.6
DL output with Mo: L = 66.8 + 203185.7 = 203252.4
DL input+output M: L = 114.8 + 414903.2 = 415018.0

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 319f2597.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 319f2597.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 319f2597.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 319f2597.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.6 sec (29.6 sec/task)
bits-train-error = 203185.7 bits (203185.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-321] Checking task 31adaf00.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 22671.0 = 22679.9
DL output with Mo: L = 9.0 + 35690.8 = 35699.8
DL input+output M: L = 17.9 + 58361.8 = 58379.7

# learning a model for train pairs
2.000	
1.372	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.889	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.759	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.689	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.619	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.553	OUT OBJECT at ^.layer_0110: ^.layer_01.shape at ?
0.512	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.491	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _0110: ^.layer_01.shape at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 6815.9 = 6863.9
DL output with Mo: L = 102.3 + 6628.0 = 6730.3
DL input+output M: L = 150.3 + 13443.9 = 13594.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 31adaf00.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 31adaf00.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 31adaf00.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 31adaf00.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.4 sec (26.4 sec/task)
bits-train-error = 6628.0 bits (6628.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-320] Checking task 31d5ba1a.json: 5 train, 2 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 13957.4 = 13966.4
DL output with Mo: L = 9.0 + 6221.0 = 6230.0
DL input+output M: L = 17.9 + 20178.5 = 20196.4

# learning a model for train pairs
2.000	
1.581	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.228	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.033	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.997	OUT DEF: ^.layer_0.pos=^.layer_01.pos
0.979	OUT OBJECT at ^.layer_01: a point with color ? at ?
0.962	IN  DEF: ^.layer_0.shape.color=yellow
0.945	IN  DEF: ^.layer_01.shape.color=brown
0.936	OUT DEF: ^.size=(?,?)
0.892	OUT DEF: ^.size.i=^.layer_0.shape.size.i
0.836	OUT DEF: ^.size.j=^.size.j
0.826	OUT DEF: ^.layer_0.shape.size=(?,?)
0.816	OUT DEF: ^.layer_01.pos=(?,?)
0.788	OUT DEF: ^.layer_01.pos.j=4
0.782	IN  DEF: ^.color=black
0.778	IN  DEF: ^.size=(?,?)
0.751	IN  DEF: ^.size.i=6
0.727	IN  DEF: ^.size.j=5
0.722	IN  DEF: ^.layer_0.pos=(?,?)
0.708	IN  DEF: ^.layer_0.pos.i=3
0.695	IN  DEF: ^.layer_0.pos.j=0
0.691	IN  DEF: ^.layer_0.shape.size=(?,?)
0.671	IN  DEF: ^.layer_0.shape.size.i=3
0.667	IN  DEF: ^.layer_01.pos=(?,?)
0.653	IN  DEF: ^.layer_01.pos.i=(0)
0.640	IN  DEF: ^.layer_01.pos.j=0
0.636	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (^.layer_0.shape.size.i,^.size.j) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at ^.layer_01.pos
  _01: a point with color ? at (?,4)
WHERE (Mi)
a background with size (6,5) and color black and layers
  _0: a rectangle with size (3,?) and color yellow and mask ? at (3,0)
  _01: a rectangle with size (?,?) and color brown and mask ? at ((0),0)

DL input  with Mi: L = 83.7 + 3795.4 = 3879.1
DL output with Mo: L = 62.1 + 2168.0 = 2230.2
DL input+output M: L = 145.9 + 5963.4 = 6109.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 31d5ba1a.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 31d5ba1a.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 31d5ba1a.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 31d5ba1a.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 31d5ba1a.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 31d5ba1a.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 31d5ba1a.json/2: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 7.3 sec (7.3 sec/task)
bits-train-error = 2168.0 bits (2168.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-319] Checking task 32e9702f.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4390.7 = 4399.6
DL output with Mo: L = 9.0 + 4242.4 = 4251.3
DL input+output M: L = 17.9 + 8633.0 = 8651.0

# learning a model for train pairs
2.000	
1.580	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.268	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.156	OUT DEF: ^.size=^.size
1.092	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.076	IN  DEF: ^.layer_0.shape.mask=Full
1.060	IN  DEF: ^.layer_01.shape.mask=Full
1.052	OUT DEF: ^.layer_0.pos=(?,?)
1.025	OUT DEF: ^.layer_0.pos.i=^.layer_0.pos.i
0.999	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.i
0.991	OUT DEF: ^.layer_0.shape.size=(?,?)
0.983	IN  DEF: ^.size=(?,?)
0.975	IN  DEF: ^.layer_0.pos=(?,?)
0.967	IN  DEF: ^.layer_0.shape.size=(?,?)
0.951	IN  DEF: ^.layer_0.shape.size.i=1
0.943	IN  DEF: ^.layer_01.pos=(?,?)
0.935	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (^.layer_0.pos.i,^.layer_0.pos.i)
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _0: a rectangle with size (1,?) and color ? and mask Full at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 68.2 + 2291.6 = 2359.9
DL output with Mo: L = 42.2 + 1653.7 = 1695.9
DL input+output M: L = 110.4 + 3945.3 = 4055.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 32e9702f.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 32e9702f.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 32e9702f.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 32e9702f.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.8 sec (0.8 sec/task)
bits-train-error = 1653.7 bits (1653.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-318] Checking task 332efdb3.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 554.7 = 563.6
DL output with Mo: L = 9.0 + 6203.5 = 6212.5
DL input+output M: L = 17.9 + 6758.2 = 6776.1

# learning a model for train pairs
2.000	
1.509	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.426	OUT DEF: ^.size=^.size
1.344	OUT DEF: ^.layer_0.shape.size=^.size
1.263	IN  DEF: ^.color=black
1.201	IN  DEF: ^.size=(?,?)
1.178	OUT DEF: ^.layer_0.shape.color=blue
1.171	OUT DEF: ^.color=black
1.165	OUT DEF: ^.layer_0.pos=(?,?)
1.146	OUT DEF: ^.layer_0.pos.i=(0)
1.126	OUT DEF: ^.layer_0.pos.j=(0)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size ^.size and color blue and mask ? at ((0),(0))
WHERE (Mi)
a background with size (?,?) and color black and layers

DL input  with Mi: L = 11.7 + 471.3 = 483.0
DL output with Mo: L = 30.4 + 1641.8 = 1672.1
DL input+output M: L = 42.1 + 2113.1 = 2155.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 332efdb3.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 332efdb3.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 332efdb3.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 332efdb3.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.1 sec (0.1 sec/task)
bits-train-error = 1641.8 bits (1641.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-317] Checking task 3391f8c0.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 13035.1 = 13044.1
DL output with Mo: L = 9.0 + 13224.6 = 13233.5
DL input+output M: L = 17.9 + 26259.7 = 26277.6

# learning a model for train pairs
2.000	
1.879	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.764	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.617	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.516	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
1.429	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.343	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.283	OUT DEF: ^.size=^.size
1.249	OUT DEF: ^.layer_0.shape.size=^.layer_00.shape.size
1.216	OUT DEF: ^.layer_011.shape.size=^.layer_0.shape.size
1.184	OUT DEF: ^.layer_011.pos=^.layer_0.pos
1.169	IN  OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
1.142	IN  OBJECT at ^.layer_0101: a rectangle with size ? and color ? and mask ? at ?
1.107	OUT OBJECT at ^.layer_010: ^.layer_0101.shape at ?
1.056	IN  OBJECT at ^.layer_0100: a point with color ? at ?
0.999	OUT OBJECT at ^.layer_0101: ^.layer_0101.shape at ?
0.980	OUT OBJECT at ^.layer_01011: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ^.layer_00.shape.size and color ? and mask ? at ?
  _010: ^.layer_0101.shape at ?
  _0101: ^.layer_0101.shape at ?
  _01011: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_0.shape at ?
  _011: a rectangle with size ^.layer_0.shape.size and color ? and mask ? at ^.layer_0.pos
WHERE (Mi)
a background with size ? and color ? and layers
  _00: a rectangle with size ? and color ? and mask ? at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _0100: a point with color ? at ?
  _010: a rectangle with size ? and color ? and mask ? at ?
  _0101: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 115.5 + 8540.0 = 8655.5
DL output with Mo: L = 102.0 + 4088.6 = 4190.5
DL input+output M: L = 217.5 + 12628.6 = 12846.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 3391f8c0.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 3391f8c0.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 3391f8c0.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 3391f8c0.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 3391f8c0.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.8 sec (25.8 sec/task)
bits-train-error = 4088.6 bits (4088.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-316] Checking task 33b52de3.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 56813.0 = 56821.9
DL output with Mo: L = 9.0 + 56813.0 = 56821.9
DL input+output M: L = 17.9 + 113625.9 = 113643.9

# learning a model for train pairs
2.000	
1.886	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.772	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.657	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.602	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.543	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.490	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 37293.5 = 37360.3
DL output with Mo: L = 66.8 + 47218.7 = 47285.5
DL input+output M: L = 133.5 + 84512.3 = 84645.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 33b52de3.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 33b52de3.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 33b52de3.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.2 sec (29.2 sec/task)
bits-train-error = 47218.7 bits (47218.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-315] Checking task 3490cc26.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 28872.8 = 28881.8
DL output with Mo: L = 9.0 + 74156.1 = 74165.1
DL input+output M: L = 17.9 + 103028.9 = 103046.8

# learning a model for train pairs
2.000	
1.650	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.507	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.421	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.344	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.268	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.190	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.126	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.113	OUT DEF: ^.size=^.size
1.110	OUT DEF: ^.layer_0111.shape.color=^.layer_011.shape.color
1.108	OUT DEF: ^.layer_011.shape.color=^.layer_01.shape.color
1.101	OUT DEF: ^.layer_0111.pos=^.layer_011.pos
1.098	OUT DEF: ^.layer_0.shape.color=orange
1.096	IN  DEF: ^.color=black
1.095	IN  DEF: ^.size=(?,?)
1.091	IN  DEF: ^.layer_0.shape.mask=Full

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color orange and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ^.layer_01.shape.color and mask ? at ?
  _0111: a rectangle with size ? and color ^.layer_011.shape.color and mask ? at ^.layer_011.pos
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size ? and color ? and mask Full at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 68.5 + 21954.5 = 22023.0
DL output with Mo: L = 87.6 + 24306.7 = 24394.3
DL input+output M: L = 156.1 + 46261.1 = 46417.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 3490cc26.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 3490cc26.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 3490cc26.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 3490cc26.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 3490cc26.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.7 sec (26.7 sec/task)
bits-train-error = 24306.7 bits (24306.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-314] Checking task 34b99a2b.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 17785.9 = 17794.9
DL output with Mo: L = 9.0 + 7069.9 = 7078.9
DL input+output M: L = 17.9 + 24855.8 = 24873.7

# learning a model for train pairs
2.000	
1.450	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.199	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.005	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.880	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.854	OUT DEF: ^.layer_0.shape.color=red
0.830	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.820	IN  DEF: ^.layer_0.shape.color=grey
0.810	IN  DEF: ^.layer_0111.shape.color=cyan
0.799	IN  DEF: ^.layer_01.shape.color=yellow
0.789	IN  DEF: ^.layer_011.shape.color=cyan
0.780	OUT DEF: ^.color=black
0.774	OUT DEF: ^.size=(?,?)
0.735	OUT DEF: ^.size.i=^.size.i
0.699	OUT DEF: ^.size.j=4
0.693	OUT DEF: ^.layer_0.pos=(?,?)
0.672	OUT DEF: ^.layer_0.pos.i=(0)
0.654	OUT DEF: ^.layer_0.pos.j=^.layer_011.pos.i
0.647	OUT DEF: ^.layer_0.shape.size=(?,?)
0.624	OUT DEF: ^.layer_0.shape.size.i=^.layer_011.shape.size.j + ^.layer_0111.shape.size.j
0.618	IN  DEF: ^.layer_01.shape.mask=Full
0.613	IN  DEF: ^.layer_011.shape.mask=Full
0.610	IN  DEF: ^.color=black
0.607	IN  DEF: ^.size=(?,?)
0.588	IN  DEF: ^.size.j=9
0.572	IN  DEF: ^.size.i=5
0.570	IN  DEF: ^.layer_0.pos=(?,?)
0.561	IN  DEF: ^.layer_0.pos.i=0
0.559	IN  DEF: ^.layer_0.shape.size=(?,?)
0.543	IN  DEF: ^.layer_0.shape.size.i=5
0.541	IN  DEF: ^.layer_01.pos=(?,?)
0.531	IN  DEF: ^.layer_01.pos.j=4
0.522	IN  DEF: ^.layer_01.pos.i=0
0.520	IN  DEF: ^.layer_01.shape.size=(?,?)
0.504	IN  DEF: ^.layer_01.shape.size.i=5
0.499	IN  DEF: ^.layer_01.shape.size.j=1
0.496	IN  DEF: ^.layer_011.pos=(?,?)
0.494	IN  DEF: ^.layer_011.shape.size=(?,?)
0.491	IN  DEF: ^.layer_0111.pos=(?,?)
0.488	IN  DEF: ^.layer_0111.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (^.size.i,4) and color black and layers
  _0: a rectangle with size (^.layer_011.shape.size.j + ^.layer_0111.shape.size.j,?) and color red and mask ? at ((0),^.layer_011.pos.i)
WHERE (Mi)
a background with size (5,9) and color black and layers
  _0: a rectangle with size (5,?) and color grey and mask ? at (0,?)
  _01: a rectangle with size (5,1) and color yellow and mask Full at (0,4)
  _011: a rectangle with size (?,?) and color cyan and mask Full at (?,?)
  _0111: a rectangle with size (?,?) and color cyan and mask ? at (?,?)

DL input  with Mi: L = 145.6 + 3941.7 = 4087.4
DL output with Mo: L = 67.4 + 1761.7 = 1829.1
DL input+output M: L = 213.1 + 5703.5 = 5916.5

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 34b99a2b.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 34b99a2b.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 34b99a2b.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 34b99a2b.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 34b99a2b.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 22.8 sec (22.8 sec/task)
bits-train-error = 1761.7 bits (1761.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-313] Checking task 351d6448.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 22531.8 = 22540.8
DL output with Mo: L = 9.0 + 2749.1 = 2758.1
DL input+output M: L = 17.9 + 25281.0 = 25298.9

# learning a model for train pairs
2.000	
1.404	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.203	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.003	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.801	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.738	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.692	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.659	OUT DEF: ^.layer_0.shape.color=^.layer_0111.shape.color
0.630	IN  OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
0.613	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
0.601	IN  OBJECT at ^.layer_0111111: a rectangle with size ? and color ? and mask ? at ?
0.590	OUT DEF: ^.color=black
0.582	OUT DEF: ^.size=(?,?)
0.544	OUT DEF: ^.size.i=^.layer_0.pos.i
0.474	OUT DEF: ^.size.j=^.size.j
0.466	OUT DEF: ^.layer_0.pos=(?,?)
0.447	OUT DEF: ^.layer_0.pos.i=^.layer_0.shape.size.i
0.416	OUT DEF: ^.layer_0.pos.j=^.layer_0111.pos.j + ^.layer_0111111.pos.j
0.408	OUT DEF: ^.layer_0.shape.size=(?,?)
0.392	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.i
0.350	OUT DEF: ^.layer_0.shape.size.j=^.size.i - ^.layer_0111111.pos.i
0.346	IN  DEF: ^.layer_0.shape.color=grey
0.342	IN  DEF: ^.layer_01.shape.color=grey
0.338	IN  DEF: ^.layer_011.shape.color=grey
0.336	IN  DEF: ^.layer_0.shape.mask=Full
0.334	IN  DEF: ^.layer_01.shape.mask=Full
0.332	IN  DEF: ^.layer_0111.shape.mask=Full
0.329	IN  DEF: ^.layer_01111.shape.mask=Full
0.327	IN  DEF: ^.layer_011.shape.mask=Full
0.325	IN  DEF: ^.layer_011111.shape.mask=Full
0.323	IN  DEF: ^.layer_0111111.shape.mask=Full
0.322	IN  DEF: ^.color=black
0.321	IN  DEF: ^.size=(?,?)
0.312	IN  DEF: ^.size.i=15
0.304	IN  DEF: ^.size.j=13
0.303	IN  DEF: ^.layer_0.pos=(?,?)
0.298	IN  DEF: ^.layer_0.pos.i=3
0.297	IN  DEF: ^.layer_0111.pos=(?,?)
0.293	IN  DEF: ^.layer_0.pos.j=(0)
0.292	IN  DEF: ^.layer_0.shape.size=(?,?)
0.283	IN  DEF: ^.layer_0.shape.size.j=13
0.283	IN  DEF: ^.layer_01111.pos=(?,?)
0.280	IN  DEF: ^.layer_0.shape.size.i=1
0.279	IN  DEF: ^.layer_01.pos=(?,?)
0.275	IN  DEF: ^.layer_01.pos.i=7
0.270	IN  DEF: ^.layer_01.pos.j=(0)
0.266	IN  DEF: ^.layer_01111.pos.i=9
0.265	IN  DEF: ^.layer_01.shape.size=(?,?)
0.257	IN  DEF: ^.layer_01.shape.size.j=13
0.254	IN  DEF: ^.layer_01.shape.size.i=1
0.254	IN  DEF: ^.layer_011.pos=(?,?)
0.249	IN  DEF: ^.layer_011.pos.i=11
0.245	IN  DEF: ^.layer_011.pos.j=(0)
0.244	IN  DEF: ^.layer_01111.shape.size=(?,?)
0.241	IN  DEF: ^.layer_01111.shape.size.i=1
0.240	IN  DEF: ^.layer_011.shape.size=(?,?)
0.232	IN  DEF: ^.layer_011.shape.size.j=13
0.230	IN  DEF: ^.layer_011.shape.size.i=1
0.229	IN  DEF: ^.layer_0111.shape.size=(?,?)
0.227	IN  DEF: ^.layer_0111.shape.size.i=1
0.226	IN  DEF: ^.layer_011111.pos=(?,?)
0.225	IN  DEF: ^.layer_011111.shape.size=(?,?)
0.221	IN  DEF: ^.layer_011111.shape.size.j=2
0.219	IN  DEF: ^.layer_011111.shape.size.i=1
0.218	IN  DEF: ^.layer_0111111.pos=(?,?)
0.217	IN  DEF: ^.layer_0111111.shape.size=(?,?)
0.215	IN  DEF: ^.layer_0111111.shape.size.i=1

# Learned model:
CONSTRUCT (Mo)
a background with size (^.layer_0.pos.i,^.size.j) and color black and layers
  _0: a rectangle with size (^.layer_0.shape.size.i,^.size.i - ^.layer_0111111.pos.i) and color ^.layer_0111.shape.color and mask ^.layer_0.shape.mask at (^.layer_0.shape.size.i,^.layer_0111.pos.j + ^.layer_0111111.pos.j)
WHERE (Mi)
a background with size (15,13) and color black and layers
  _0: a rectangle with size (1,13) and color grey and mask Full at (3,(0))
  _01: a rectangle with size (1,13) and color grey and mask Full at (7,(0))
  _011: a rectangle with size (1,13) and color grey and mask Full at (11,(0))
  _0111: a rectangle with size (1,?) and color ? and mask Full at (?,?)
  _01111: a rectangle with size (1,?) and color ? and mask Full at (9,?)
  _011111: a rectangle with size (1,2) and color ? and mask Full at (?,?)
  _0111111: a rectangle with size (1,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 240.8 + 2278.9 = 2519.7
DL output with Mo: L = 89.6 + 195.4 = 285.0
DL input+output M: L = 330.4 + 2474.3 = 2804.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 351d6448.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 351d6448.json/2: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 351d6448.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 18.4 sec (18.4 sec/task)
bits-train-error = 195.4 bits (195.4 bits/task)
acc-train-micro = 0.50 tasks (50.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.50
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-312] Checking task 358ba94e.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 89298.3 = 89307.2
DL output with Mo: L = 9.0 + 2933.9 = 2942.9
DL input+output M: L = 17.9 + 92232.2 = 92250.1

# learning a model for train pairs
2.000	
1.804	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.609	OUT DEF: ^.size=^.layer_0.shape.size
1.416	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.234	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.057	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.936	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.828	OUT DEF: ^.color=^.layer_00.shape.color
0.827	IN  DEF: ^.color=black
0.826	IN  DEF: ^.size=(?,?)
0.826	IN  DEF: ^.layer_00.pos=(?,?)
0.825	IN  DEF: ^.layer_00.shape.size=(?,?)
0.822	IN  DEF: ^.layer_00.shape.size.j=5
0.819	IN  DEF: ^.layer_00.shape.size.i=5
0.818	IN  DEF: ^.layer_01.pos=(?,?)
0.818	IN  DEF: ^.layer_0.pos=(?,?)
0.817	IN  DEF: ^.layer_0.shape.size=(?,?)
0.814	IN  DEF: ^.layer_0.shape.size.i=5
0.811	IN  DEF: ^.layer_0.shape.size.j=5
0.810	IN  DEF: ^.layer_01.shape.size=(?,?)
0.807	IN  DEF: ^.layer_01.shape.size.i=5
0.804	IN  DEF: ^.layer_01.shape.size.j=5
0.804	IN  DEF: ^.layer_011.pos=(?,?)
0.803	IN  DEF: ^.layer_0111.pos=(?,?)
0.803	IN  DEF: ^.layer_011.shape.size=(?,?)
0.800	IN  DEF: ^.layer_011.shape.size.i=5
0.797	IN  DEF: ^.layer_011.shape.size.j=5
0.796	IN  DEF: ^.layer_0111.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color ^.layer_00.shape.color and layers
WHERE (Mi)
a background with size (?,?) and color black and layers
  _00: a rectangle with size (5,5) and color ? and mask ? at (?,?)
  _0: a rectangle with size (5,5) and color ? and mask ? at (?,?)
  _01: a rectangle with size (5,5) and color ? and mask ? at (?,?)
  _011: a rectangle with size (5,5) and color ? and mask ? at (?,?)
  _0111: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 182.2 + 9713.7 = 9895.9
DL output with Mo: L = 11.2 + 2005.1 = 2016.4
DL input+output M: L = 193.4 + 11718.8 = 11912.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 358ba94e.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 358ba94e.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 358ba94e.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 358ba94e.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 358ba94e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 8.2 sec (8.2 sec/task)
bits-train-error = 2005.1 bits (2005.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-311] Checking task 37d3e8b2.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 67976.6 = 67985.5
DL output with Mo: L = 9.0 + 67976.6 = 67985.5
DL input+output M: L = 17.9 + 135953.1 = 135971.1

# learning a model for train pairs
2.000	
1.735	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.470	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.298	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.126	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.969	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.811	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 27507.5 = 27574.2
DL output with Mo: L = 66.8 + 27507.5 = 27574.2
DL input+output M: L = 133.5 + 55015.0 = 55148.5

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 37d3e8b2.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 37d3e8b2.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 37d3e8b2.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 37d3e8b2.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.1 sec (28.1 sec/task)
bits-train-error = 27507.5 bits (27507.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-310] Checking task 3979b1a8.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3638.8 = 3647.8
DL output with Mo: L = 9.0 + 24595.1 = 24604.0
DL input+output M: L = 17.9 + 28233.8 = 28251.8

# learning a model for train pairs
2.000	
1.738	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.539	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.374	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.224	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.090	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.905	OUT OBJECT at ^.layer_0110: ^.layer_0.shape at ?
0.840	OUT DEF: ^.layer_0.shape.mask=........x|........x|........x|........x|........x|........x|........x|.......xx|xxxxxxxx.
0.788	OUT DEF: ^.layer_01.shape.mask=.......x|.......x|.......x|.......x|.......x|.......x|......xx|xxxxxxxx
0.780	OUT DEF: ^.layer_0110=^.layer_0
0.749	OUT DEF: ^.layer_011.shape.mask=.xxxxx|xx.xxx|x...xx|xx.xxx|xxxxxx|xxxxx.
0.602	IN  DEF: ^.layer_0.shape.mask=.xxx.|xx.xx|x...x|xx.xx|.xxx.
0.594	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.581	IN  DEF: ^.layer_01.shape.mask=Full
0.572	OUT DEF: ^.layer_011.pos=^.layer_0.pos
0.563	OUT DEF: ^.layer_01.pos=^.layer_0.pos
0.557	OUT DEF: ^.color=^.layer_01.shape.color
0.551	IN  DEF: ^.size=(?,?)
0.514	IN  DEF: ^.size.i=5
0.477	IN  DEF: ^.size.j=5
0.471	IN  DEF: ^.layer_0.pos=(?,?)
0.451	IN  DEF: ^.layer_0.pos.i=0
0.431	IN  DEF: ^.layer_0.pos.j=0
0.425	IN  DEF: ^.layer_0.shape.size=(?,?)
0.388	IN  DEF: ^.layer_0.shape.size.i=5
0.350	IN  DEF: ^.layer_0.shape.size.j=5
0.344	IN  DEF: ^.layer_01.pos=(?,?)
0.325	IN  DEF: ^.layer_01.pos.i=1
0.305	IN  DEF: ^.layer_01.pos.j=1
0.299	IN  DEF: ^.layer_01.shape.size=(?,?)
0.269	IN  DEF: ^.layer_01.shape.size.i=3
0.240	IN  DEF: ^.layer_01.shape.size.j=3
0.236	OUT DEF: ^.layer_011.shape.color=^.color
0.232	OUT DEF: ^.layer_01.shape.color=^.layer_0.shape.color
0.228	OUT DEF: ^.layer_0.shape.color=^.color
0.227	OUT DEF: ^.size=(?,?)
0.221	OUT DEF: ^.size.i=^.size.i + ^.size.i
0.214	OUT DEF: ^.size.j=10
0.213	OUT DEF: ^.layer_0.shape.size=(?,?)
0.206	OUT DEF: ^.layer_0.shape.size.i=9
0.199	OUT DEF: ^.layer_0.shape.size.j=9
0.198	OUT DEF: ^.layer_01.shape.size=(?,?)
0.192	OUT DEF: ^.layer_01.shape.size.i=^.layer_0.shape.size.i + ^.layer_01.shape.size.i
0.185	OUT DEF: ^.layer_01.shape.size.j=^.layer_0.shape.size.j + ^.layer_01.shape.size.j
0.185	OUT DEF: ^.layer_011.shape.size=(?,?)
0.179	OUT DEF: ^.layer_011.shape.size.i=^.layer_0.shape.size.i + 1
0.173	OUT DEF: ^.layer_011.shape.size.j=^.layer_0.shape.size.j + 1

# Learned model:
CONSTRUCT (Mo)
a background with size (^.size.i + ^.size.i,10) and color ^.layer_01.shape.color and layers
  _0: a rectangle with size (9,9) and color ^.color and mask ........x|........x|........x|........x|........x|........x|........x|.......xx|xxxxxxxx. at ^.layer_0.pos
  _01: a rectangle with size (^.layer_0.shape.size.i + ^.layer_01.shape.size.i,^.layer_0.shape.size.j + ^.layer_01.shape.size.j) and color ^.layer_0.shape.color and mask .......x|.......x|.......x|.......x|.......x|.......x|......xx|xxxxxxxx at ^.layer_0.pos
  _0110: ^.layer_0
  _011: a rectangle with size (^.layer_0.shape.size.i + 1,^.layer_0.shape.size.j + 1) and color ^.color and mask .xxxxx|xx.xxx|x...xx|xx.xxx|xxxxxx|xxxxx. at ^.layer_0.pos
WHERE (Mi)
a background with size (5,5) and color ? and layers
  _0: a rectangle with size (5,5) and color ? and mask .xxx.|xx.xx|x...x|xx.xx|.xxx. at (0,0)
  _01: a rectangle with size (3,3) and color ? and mask Full at (1,1)

DL input  with Mi: L = 115.2 + 345.1 = 460.2
DL output with Mo: L = 334.3 + 819.3 = 1153.6
DL input+output M: L = 449.4 + 1164.4 = 1613.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 3979b1a8.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 3979b1a8.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 3979b1a8.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 22.0 sec (22.0 sec/task)
bits-train-error = 819.3 bits (819.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-309] Checking task 3a301edc.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 32761.1 = 32770.0
DL output with Mo: L = 9.0 + 84855.0 = 84864.0
DL input+output M: L = 17.9 + 117616.1 = 117634.0

# learning a model for train pairs
2.000	
1.260	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.668	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.370	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.240	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.180	OUT OBJECT at ^.layer_000: ^.layer_00.shape at ?
0.167	OUT DEF: ^.size=^.size
0.161	OUT DEF: ^.layer_000=^.layer_00
0.154	OUT DEF: ^.layer_00=^.layer_0
0.150	IN  DEF: ^.layer_00.shape.mask=Full
0.147	IN  DEF: ^.layer_0.shape.mask=Full
0.144	OUT DEF: ^.layer_0.shape.color=^.layer_00.shape.color
0.141	IN  DEF: ^.color=black
0.140	IN  DEF: ^.size=(?,?)
0.138	IN  DEF: ^.layer_00.pos=(?,?)
0.136	IN  DEF: ^.layer_00.shape.size=(?,?)
0.134	IN  DEF: ^.layer_0.pos=(?,?)
0.132	IN  DEF: ^.layer_0.shape.size=(?,?)
0.131	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
0.130	OUT DEF: ^.color=black
0.129	OUT DEF: ^.layer_0.pos=(?,?)
0.128	OUT DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _000: ^.layer_00
  _00: ^.layer_0
  _0: a rectangle with size (?,?) and color ^.layer_00.shape.color and mask ^.layer_0.shape.mask at (?,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _00: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _0: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 67.4 + 3597.3 = 3664.6
DL output with Mo: L = 44.6 + 1361.5 = 1406.1
DL input+output M: L = 112.0 + 4958.7 = 5070.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 3a301edc.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 3a301edc.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 3a301edc.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 3a301edc.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 3a301edc.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 3a301edc.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 2.9 sec (2.9 sec/task)
bits-train-error = 1361.5 bits (1361.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-308] Checking task 3b4c2228.json: 5 train, 2 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 15524.8 = 15533.7
DL output with Mo: L = 9.0 + 2219.7 = 2228.7
DL input+output M: L = 17.9 + 17744.5 = 17762.4

# learning a model for train pairs
2.000	
1.791	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.647	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.532	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.424	OUT OBJECT at ^.layer_0: a point with color ? at ?
1.320	OUT DEF: ^.layer_0.shape.color=blue
1.287	OUT DEF: ^.color=black
1.259	OUT DEF: ^.size=(?,?)
1.137	OUT DEF: ^.size.i=3
1.015	OUT DEF: ^.size.j=3
0.987	OUT DEF: ^.layer_0.pos=(?,?)
0.922	OUT DEF: ^.layer_0.pos.i=(0)
0.857	OUT DEF: ^.layer_0.pos.j=0
0.836	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.821	IN  DEF: ^.layer_011.shape.color=red
0.814	IN  DEF: ^.layer_01.shape.mask=Full
0.806	IN  DEF: ^.layer_011.shape.mask=Full
0.799	IN  DEF: ^.layer_0111.shape.mask=Full
0.794	IN  DEF: ^.color=black
0.790	IN  DEF: ^.size=(?,?)
0.786	IN  DEF: ^.layer_0.pos=(?,?)
0.782	IN  DEF: ^.layer_0.shape.size=(?,?)
0.767	IN  DEF: ^.layer_01.shape.color=green
0.763	IN  DEF: ^.layer_01.pos=(?,?)
0.759	IN  DEF: ^.layer_01.shape.size=(?,?)
0.745	IN  DEF: ^.layer_01.shape.size.i=2
0.732	IN  DEF: ^.layer_01.shape.size.j=2
0.728	IN  DEF: ^.layer_011.pos=(?,?)
0.724	IN  DEF: ^.layer_011.shape.size=(?,?)
0.720	IN  DEF: ^.layer_0111.pos=(?,?)
0.707	IN  DEF: ^.layer_0111.pos.i=3
0.703	IN  DEF: ^.layer_0111.shape.size=(?,?)
0.689	IN  DEF: ^.layer_0111.shape.size.i=2
0.676	IN  DEF: ^.layer_0111.shape.size.j=2

# Learned model:
CONSTRUCT (Mo)
a background with size (3,3) and color black and layers
  _0: a point with color blue at ((0),0)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (2,2) and color green and mask Full at (?,?)
  _011: a rectangle with size (?,?) and color red and mask Full at (?,?)
  _0111: a rectangle with size (2,2) and color ? and mask Full at (3,?)

DL input  with Mi: L = 131.8 + 5314.9 = 5446.7
DL output with Mo: L = 35.4 + 688.6 = 724.1
DL input+output M: L = 167.2 + 6003.5 = 6170.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 3b4c2228.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 3b4c2228.json/2: 1 1st (SUCCESS)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 3b4c2228.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 3b4c2228.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 3b4c2228.json/5: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 3b4c2228.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 3b4c2228.json/2: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 16.5 sec (16.5 sec/task)
bits-train-error = 688.6 bits (688.6 bits/task)
acc-train-micro = 0.40 tasks (40.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.40
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-307] Checking task 3d31c5b3.json: 6 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 41419.7 = 41428.7
DL output with Mo: L = 9.0 + 9426.1 = 9435.0
DL input+output M: L = 17.9 + 50845.8 = 50863.7

# learning a model for train pairs
2.000	
1.776	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.620	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.476	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.369	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.315	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.287	OUT DEF: ^.color=grey
1.263	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.252	IN  OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
1.244	OUT DEF: ^.size=(?,?)
1.196	OUT DEF: ^.size.j=^.size.j
1.162	OUT DEF: ^.size.i=3
1.154	OUT DEF: ^.layer_0.pos=(?,?)
1.146	OUT DEF: ^.layer_0.shape.size=(?,?)
1.144	OUT DEF: ^.layer_0.pos.i=^.layer_0.shape.size.i - ^.layer_011.shape.size.i
1.129	OUT DEF: ^.layer_0.pos.j=^.layer_0.shape.size.j - ^.layer_0111.shape.size.i
1.126	IN  DEF: ^.layer_011111.shape.mask=Full
1.124	IN  DEF: ^.layer_0.pos=(?,?)
1.122	IN  DEF: ^.layer_0111.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (3,^.size.j) and color grey and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (^.layer_0.shape.size.i - ^.layer_011.shape.size.i,^.layer_0.shape.size.j - ^.layer_0111.shape.size.i)
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at (?,?)
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at (?,?)
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask Full at ?

DL input  with Mi: L = 130.5 + 17134.2 = 17264.6
DL output with Mo: L = 84.8 + 6569.9 = 6654.7
DL input+output M: L = 215.3 + 23704.1 = 23919.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 3d31c5b3.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 3d31c5b3.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 3d31c5b3.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 3d31c5b3.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 3d31c5b3.json/5: 0 - (FAILURE)

## instance 6

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 3d31c5b3.json/6: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 3d31c5b3.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.5 sec (27.5 sec/task)
bits-train-error = 6569.9 bits (6569.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-306] Checking task 3ed85e70.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 180703.6 = 180712.5
DL output with Mo: L = 9.0 + 217792.3 = 217801.3
DL input+output M: L = 17.9 + 398495.9 = 398513.8

# learning a model for train pairs
2.000	
1.429	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.951	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.919	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.886	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.856	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.830	OUT OBJECT at ^.layer_010: ^.layer_01.shape at ?
0.807	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: ^.layer_0.shape at ?
  _010: ^.layer_01.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 71907.9 = 71955.9
DL output with Mo: L = 84.0 + 88994.9 = 89078.9
DL input+output M: L = 132.0 + 160902.8 = 161034.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 3ed85e70.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 3ed85e70.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 3ed85e70.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 3ed85e70.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.2 sec (29.2 sec/task)
bits-train-error = 88994.9 bits (88994.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-305] Checking task 3ee1011a.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 9924.8 = 9933.7
DL output with Mo: L = 9.0 + 11866.4 = 11875.3
DL input+output M: L = 17.9 + 21791.1 = 21809.1

# learning a model for train pairs
2.000	
1.472	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.157	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.943	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.747	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.676	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.654	OUT DEF: ^.color=^.layer_0.shape.color
0.642	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.630	OUT DEF: ^.layer_0.shape.color=^.layer_011.shape.color
0.623	IN  DEF: ^.layer_0.shape.mask=Full
0.617	OUT DEF: ^.layer_0.shape.mask=Full
0.604	IN  DEF: ^.layer_01.shape.color=green
0.596	IN  DEF: ^.layer_01.shape.mask=Full
0.589	IN  DEF: ^.layer_011.shape.mask=Full
0.583	OUT DEF: ^.layer_01.shape.mask=Full
0.579	IN  DEF: ^.color=black
0.575	IN  DEF: ^.size=(?,?)
0.572	IN  DEF: ^.layer_0.pos=(?,?)
0.568	IN  DEF: ^.layer_0.shape.size=(?,?)
0.565	IN  DEF: ^.layer_01.pos=(?,?)
0.561	IN  DEF: ^.layer_01.shape.size=(?,?)
0.558	IN  DEF: ^.layer_011.pos=(?,?)
0.554	IN  DEF: ^.layer_011.shape.size=(?,?)
0.547	IN  DEF: ^.layer_011.shape.size.j=1
0.544	OUT DEF: ^.size=(?,?)
0.541	OUT DEF: ^.layer_0.pos=(?,?)
0.531	OUT DEF: ^.layer_0.pos.i=2
0.522	OUT DEF: ^.layer_0.pos.j=2
0.519	OUT DEF: ^.layer_0.shape.size=(?,?)
0.508	OUT DEF: ^.layer_0.shape.size.i=^.layer_011.shape.size.i
0.497	OUT DEF: ^.layer_0.shape.size.j=^.layer_011.shape.size.i
0.494	OUT DEF: ^.layer_01.pos=(?,?)
0.485	OUT DEF: ^.layer_01.pos.i=1
0.475	OUT DEF: ^.layer_01.pos.j=1
0.472	OUT DEF: ^.layer_01.shape.size=(?,?)
0.457	OUT DEF: ^.layer_01.shape.size.i=^.layer_011.shape.size.i + 2
0.441	OUT DEF: ^.layer_01.shape.size.j=^.layer_011.shape.size.i + 2

# Learned model:
CONSTRUCT (Mo)
a background with size (?,?) and color ^.layer_0.shape.color and layers
  _0: a rectangle with size (^.layer_011.shape.size.i,^.layer_011.shape.size.i) and color ^.layer_011.shape.color and mask Full at (2,2)
  _01: a rectangle with size (^.layer_011.shape.size.i + 2,^.layer_011.shape.size.i + 2) and color ^.layer_01.shape.color and mask Full at (1,1)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _01: a rectangle with size (?,?) and color green and mask Full at (?,?)
  _011: a rectangle with size (?,1) and color ? and mask Full at (?,?)

DL input  with Mi: L = 94.7 + 3165.9 = 3260.7
DL output with Mo: L = 110.3 + 1232.2 = 1342.5
DL input+output M: L = 205.1 + 4398.1 = 4603.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 3ee1011a.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 3ee1011a.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 3ee1011a.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 3ee1011a.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 6.9 sec (6.9 sec/task)
bits-train-error = 1232.2 bits (1232.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-304] Checking task 3f23242b.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1087.1 = 1096.1
DL output with Mo: L = 9.0 + 16744.1 = 16753.1
DL input+output M: L = 17.9 + 17831.2 = 17849.2

# learning a model for train pairs
2.000	
1.844	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.691	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.605	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.521	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.442	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.399	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.372	OUT OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
1.347	OUT DEF: ^.size=^.size
1.344	OUT OBJECT at ^.layer_0111111: a rectangle with size ? and color ? and mask ? at ?
1.322	OUT DEF: ^.layer_01.shape.color=red
1.316	OUT DEF: ^.layer_011111.shape.color=red
1.311	OUT OBJECT at ^.layer_01111111: a rectangle with size ? and color ? and mask ? at ?
1.297	OUT DEF: ^.color=black
1.269	IN  DEF: ^.color=black
1.249	IN  DEF: ^.size=(?,?)
1.165	IN  DEF: ^.layer_0.shape.color=green
1.145	IN  DEF: ^.layer_0.pos=(?,?)
1.057	IN  DEF: ^.layer_0.pos.i=4
1.054	OUT DEF: ^.layer_0111111.shape.mask=Full
1.051	OUT DEF: ^.layer_01111.shape.mask=Full
1.050	OUT DEF: ^.layer_0.pos=(?,?)
1.045	OUT DEF: ^.layer_0.pos.i=^.layer_0.pos.j - 2
1.044	OUT DEF: ^.layer_011111.pos=(?,?)
1.042	OUT DEF: ^.layer_0.shape.size=(?,?)
1.036	OUT DEF: ^.layer_011111.pos.j=(0)
1.031	OUT DEF: ^.layer_0111.shape.color=grey
1.025	OUT DEF: ^.layer_01111111.shape.color=red

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (^.layer_0.pos.j - 2,?)
  _01: a rectangle with size ? and color red and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color grey and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask Full at ?
  _011111: a rectangle with size ? and color red and mask ? at (?,(0))
  _0111111: a rectangle with size ? and color ? and mask Full at ?
  _01111111: a rectangle with size ? and color red and mask ? at ?
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a point with color green at (4,?)

DL input  with Mi: L = 33.9 + 707.9 = 741.9
DL output with Mo: L = 185.0 + 5654.1 = 5839.1
DL input+output M: L = 218.9 + 6362.1 = 6581.0

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 3f23242b.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 3f23242b.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 3f23242b.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.9 sec (25.9 sec/task)
bits-train-error = 5654.1 bits (5654.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-303] Checking task 40f6cd08.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 223056.8 = 223065.8
DL output with Mo: L = 9.0 + 223056.8 = 223065.8
DL input+output M: L = 17.9 + 446113.7 = 446131.6

# learning a model for train pairs
2.000	
1.540	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.289	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.086	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.888	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.704	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.536	OUT OBJECT at ^.layer_011: ^.layer_011.shape at ?
0.413	OUT OBJECT at ^.layer_0111: ^.layer_0.shape at ?
0.337	OUT OBJECT at ^.layer_01110: a rectangle with size ? and color ? and mask ? at ?
0.269	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.203	OUT OBJECT at ^.layer_01111: ^.layer_0111.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_01.shape at ?
  _011: ^.layer_011.shape at ?
  _01110: a rectangle with size ? and color ? and mask ? at ?
  _0111: ^.layer_0.shape at ?
  _01111: ^.layer_0111.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 85.3 + 18812.0 = 18897.4
DL output with Mo: L = 86.4 + 26257.3 = 26343.6
DL input+output M: L = 171.7 + 45069.3 = 45241.0

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 40f6cd08.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 40f6cd08.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 40f6cd08.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 40f6cd08.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.1 sec (25.1 sec/task)
bits-train-error = 26257.3 bits (26257.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-302] Checking task 414297c0.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 66488.5 = 66497.5
DL output with Mo: L = 9.0 + 10786.2 = 10795.2
DL input+output M: L = 17.9 + 77274.7 = 77292.7

# learning a model for train pairs
2.000	
1.241	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.825	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.773	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
0.721	OUT DEF: ^.size=^.layer_0.shape.size
0.689	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.667	OUT DEF: ^.color=^.layer_01.shape.color
0.646	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.630	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.617	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.614	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.610	OUT DEF: ^.layer_0.pos=(?,?)
0.598	OUT DEF: ^.layer_0.pos.j=(0)
0.586	OUT DEF: ^.layer_0.pos.i=(0)
0.584	IN  DEF: ^.layer_01.shape.color=red
0.581	IN  DEF: ^.layer_011.shape.color=red
0.579	IN  DEF: ^.layer_0111.shape.color=red
0.577	IN  DEF: ^.layer_01111.shape.color=red
0.576	IN  OBJECT at ^.layer_011111: a point with color ? at ?
0.573	OUT OBJECT at ^.layer_00: ^.layer_011111.shape at ?
0.551	OUT DEF: ^.color=^.layer_01.shape.color
0.548	OUT DEF: ^.layer_00.pos=(?,?)
0.537	OUT DEF: ^.layer_00.pos.i=^.layer_0111.shape.size.i - 1
0.536	IN  DEF: ^.layer_0.shape.mask=Full
0.534	IN  OBJECT at ^.layer_0111111: a point with color ? at ?
0.532	IN  DEF: ^.layer_0111111.shape.color=red
0.531	IN  OBJECT at ^.layer_01111111: a point with color ? at ?
0.530	IN  OBJECT at ^.layer_011111111: a point with color ? at ?
0.526	OUT OBJECT at ^.layer_001: ^.layer_011111111.shape at ?
0.504	OUT DEF: ^.color=^.layer_01.shape.color
0.501	OUT DEF: ^.layer_001.pos=(?,?)
0.490	OUT DEF: ^.layer_001.pos.i=^.layer_011111.pos.j - ^.layer_0111.pos.i
0.489	IN  DEF: ^.color=black
0.489	IN  DEF: ^.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color ^.layer_01.shape.color and layers
  _00: ^.layer_011111.shape at (^.layer_0111.shape.size.i - 1,?)
  _001: ^.layer_011111111.shape at (^.layer_011111.pos.j - ^.layer_0111.pos.i,?)
  _0: a rectangle with size ^.layer_0.shape.size and color ^.layer_0.shape.color and mask ? at ((0),(0))
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size ? and color ? and mask Full at ?
  _01: a rectangle with size ? and color red and mask ? at ?
  _011: a rectangle with size ? and color red and mask ? at ?
  _0111: a rectangle with size ? and color red and mask ? at ?
  _01111: a rectangle with size ? and color red and mask ? at ?
  _011111: a point with color ? at ?
  _0111111: a point with color red at ?
  _01111111: a point with color ? at ?
  _011111111: a point with color ? at ?

DL input  with Mi: L = 158.8 + 9749.7 = 9908.5
DL output with Mo: L = 102.0 + 3565.6 = 3667.6
DL input+output M: L = 260.9 + 13315.3 = 13576.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 414297c0.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 414297c0.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 414297c0.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 414297c0.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.9 sec (26.9 sec/task)
bits-train-error = 3565.6 bits (3565.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-301] Checking task 423a55dc.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 14788.5 = 14797.5
DL output with Mo: L = 9.0 + 14016.4 = 14025.3
DL input+output M: L = 17.9 + 28804.9 = 28822.8

# learning a model for train pairs
2.000	
1.225	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.550	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.481	OUT DEF: ^.size=^.size
0.464	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.459	OUT DEF: ^.color=black
0.454	IN  DEF: ^.color=black
0.450	OUT DEF: ^.layer_0.pos=(?,?)
0.433	OUT DEF: ^.layer_0.pos.i=^.layer_0.pos.i
0.429	OUT DEF: ^.layer_0.shape.size=(?,?)
0.406	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.i
0.402	IN  DEF: ^.size=(?,?)
0.398	IN  DEF: ^.layer_0.pos=(?,?)
0.393	IN  DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (^.layer_0.shape.size.i,?) and color ^.layer_0.shape.color and mask ? at (^.layer_0.pos.i,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 41.0 + 3035.8 = 3076.8
DL output with Mo: L = 36.1 + 2565.1 = 2601.2
DL input+output M: L = 77.0 + 5601.0 = 5678.0

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 423a55dc.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 423a55dc.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 423a55dc.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 423a55dc.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 423a55dc.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 423a55dc.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.8 sec (0.8 sec/task)
bits-train-error = 2565.1 bits (2565.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-300] Checking task 42918530.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 129850.2 = 129859.2
DL output with Mo: L = 9.0 + 139442.7 = 139451.7
DL input+output M: L = 17.9 + 269292.9 = 269310.9

# learning a model for train pairs
2.000	
1.889	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.773	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.656	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.555	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
1.448	OUT OBJECT at ^.layer_00: ^.layer_00.shape at ?
1.349	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.254	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.163	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.099	OUT OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _00: ^.layer_00.shape at ?
  _0: ^.layer_0.shape at ?
  _01: ^.layer_0.shape at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _00: a rectangle with size ? and color ? and mask ? at ?
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 102293.3 = 102341.3
DL output with Mo: L = 110.6 + 43208.2 = 43318.8
DL input+output M: L = 158.6 + 145501.4 = 145660.0

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 42918530.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 42918530.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 42918530.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 42918530.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 42918530.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.2 sec (28.2 sec/task)
bits-train-error = 43208.2 bits (43208.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-299] Checking task 42a15761.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 19132.6 = 19141.6
DL output with Mo: L = 9.0 + 19132.6 = 19141.6
DL input+output M: L = 17.9 + 38265.2 = 38283.1

# learning a model for train pairs
2.000	
1.969	OUT DEF: ^.size=^.size
1.957	OUT DEF: ^.color=^.color
1.944	IN  DEF: ^.color=red
1.943	IN  DEF: ^.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ^.color and layers
WHERE (Mi)
a background with size (?,?) and color red and layers

DL input  with Mi: L = 18.3 + 18854.0 = 18872.2
DL output with Mo: L = 5.3 + 18306.3 = 18311.6
DL input+output M: L = 23.6 + 37160.2 = 37183.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 42a15761.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 42a15761.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 42a15761.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 42a15761.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.0 sec (0.0 sec/task)
bits-train-error = 18306.3 bits (18306.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-298] Checking task 4364c1c4.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 24553.4 = 24562.3
DL output with Mo: L = 9.0 + 24553.4 = 24562.3
DL input+output M: L = 17.9 + 49106.7 = 49124.6

# learning a model for train pairs
2.000	
1.506	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.012	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.728	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.514	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.489	OUT DEF: ^.size=^.size
0.471	IN  DEF: ^.layer_0.shape.mask=Full
0.450	OUT OBJECT at ^.layer_000: ^.layer_00.shape at ?
0.440	OUT DEF: ^.color=^.color
0.437	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
0.436	OUT DEF: ^.layer_000.pos=(?,?)
0.430	OUT DEF: ^.layer_000.pos.i=^.layer_00.pos.i
0.424	OUT DEF: ^.layer_000.pos.j=^.layer_00.pos.j - 1
0.423	OUT DEF: ^.layer_00.pos=(?,?)
0.417	OUT DEF: ^.layer_00.pos.i=^.layer_0.pos.i
0.415	OUT DEF: ^.layer_0.pos=(?,?)
0.410	OUT DEF: ^.layer_0.pos.j=^.layer_00.pos.j - ^.layer_0.pos.j
0.408	OUT DEF: ^.layer_0.shape.size=(?,?)
0.403	OUT DEF: ^.layer_0.shape.size.j=^.layer_00.pos.j + 1
0.402	IN  DEF: ^.size=(?,?)
0.401	IN  DEF: ^.layer_00.pos=(?,?)
0.399	IN  DEF: ^.layer_00.shape.size=(?,?)
0.398	IN  DEF: ^.layer_0.pos=(?,?)
0.396	IN  DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ^.color and layers
  _000: ^.layer_00.shape at (^.layer_00.pos.i,^.layer_00.pos.j - 1)
  _00: ^.layer_0.shape at (^.layer_0.pos.i,?)
  _0: a rectangle with size (?,^.layer_00.pos.j + 1) and color ? and mask ^.layer_0.shape.mask at (?,^.layer_00.pos.j - ^.layer_0.pos.j)
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _00: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _0: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 70.2 + 6836.0 = 6906.2
DL output with Mo: L = 99.9 + 2726.7 = 2826.6
DL input+output M: L = 170.2 + 9562.7 = 9732.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 4364c1c4.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 4364c1c4.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
negative integer

TRAIN 4364c1c4.json/3: 0 - (ERROR)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 4364c1c4.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 4.3 sec (4.3 sec/task)
bits-train-error = 2726.7 bits (2726.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-297] Checking task 456873bc.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 52075.7 = 52084.7
DL output with Mo: L = 9.0 + 27377.7 = 27386.7
DL input+output M: L = 17.9 + 79453.4 = 79471.3

# learning a model for train pairs
2.000	
1.474	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.399	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.329	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.258	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.205	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 24634.3 = 24663.2
DL output with Mo: L = 85.3 + 19953.2 = 20038.6
DL input+output M: L = 114.2 + 44587.6 = 44701.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 456873bc.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 456873bc.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 456873bc.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 456873bc.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.4 sec (28.4 sec/task)
bits-train-error = 19953.2 bits (19953.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-296] Checking task 45737921.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 14690.7 = 14699.6
DL output with Mo: L = 9.0 + 14690.7 = 14699.6
DL input+output M: L = 17.9 + 29381.4 = 29399.3

# learning a model for train pairs
2.000	
1.828	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.656	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.526	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.396	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.312	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.228	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.169	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 8956.2 = 9022.9
DL output with Mo: L = 85.3 + 8080.1 = 8165.4
DL input+output M: L = 152.1 + 17036.3 = 17188.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 45737921.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 45737921.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 45737921.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 45737921.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.2 sec (26.2 sec/task)
bits-train-error = 8080.1 bits (8080.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-295] Checking task 45bbe264.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2178.5 = 2187.5
DL output with Mo: L = 9.0 + 37083.9 = 37092.8
DL input+output M: L = 17.9 + 39262.4 = 39280.3

# learning a model for train pairs
2.000	
1.807	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.623	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.449	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.286	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.228	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.160	IN  OBJECT at ^.layer_01: a point with color ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a point with color ? at ?
  _01: a point with color ? at ?

DL input  with Mi: L = 34.7 + 1876.5 = 1911.2
DL output with Mo: L = 85.3 + 10525.6 = 10610.9
DL input+output M: L = 120.0 + 12402.0 = 12522.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 45bbe264.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 45bbe264.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 45bbe264.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 45bbe264.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 20.8 sec (20.8 sec/task)
bits-train-error = 10525.6 bits (10525.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-294] Checking task 477d2879.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 31276.8 = 31285.8
DL output with Mo: L = 9.0 + 46836.0 = 46844.9
DL input+output M: L = 17.9 + 78112.8 = 78130.7

# learning a model for train pairs
2.000	
1.476	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.114	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.921	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.795	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.778	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.713	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 10895.8 = 10943.8
DL output with Mo: L = 85.3 + 16920.8 = 17006.2
DL input+output M: L = 133.3 + 27816.6 = 27950.0

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 477d2879.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 477d2879.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 477d2879.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 477d2879.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.7 sec (27.7 sec/task)
bits-train-error = 16920.8 bits (16920.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-293] Checking task 47996f11.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 624396.6 = 624405.6
DL output with Mo: L = 9.0 + 610712.3 = 610721.3
DL input+output M: L = 17.9 + 1235108.9 = 1235126.9

# learning a model for train pairs
2.000	
1.925	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.852	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.806	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.767	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 553423.8 = 553471.8
DL output with Mo: L = 48.0 + 538031.3 = 538079.3
DL input+output M: L = 96.0 + 1091455.2 = 1091551.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 47996f11.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 47996f11.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 47996f11.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 47996f11.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 47996f11.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.7 sec (29.7 sec/task)
bits-train-error = 538031.3 bits (538031.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-292] Checking task 48131b3c.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2322.0 = 2331.0
DL output with Mo: L = 9.0 + 8723.6 = 8732.5
DL input+output M: L = 17.9 + 11045.6 = 11063.5

# learning a model for train pairs
2.000	
1.295	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.921	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.890	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.870	IN  DEF: ^.color=black
0.854	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.839	IN  DEF: ^.size=(?,?)
0.824	IN  DEF: ^.layer_0.pos=(?,?)
0.788	IN  DEF: ^.layer_0.pos.i=(0)
0.751	IN  DEF: ^.layer_0.pos.j=(0)
0.736	IN  DEF: ^.layer_0.shape.size=(?,?)
0.731	OUT DEF: ^.color=black
0.727	OUT DEF: ^.size=(?,?)
0.703	OUT DEF: ^.size.i=^.size.i + ^.size.i
0.678	OUT DEF: ^.size.j=^.size.j + ^.size.j
0.674	OUT DEF: ^.layer_0.shape.size=(?,?)
0.650	OUT DEF: ^.layer_0.shape.size.j=^.layer_0.shape.size.j + ^.layer_0.shape.size.j
0.626	OUT DEF: ^.layer_0.shape.size.i=^.size.i + ^.size.i

# Learned model:
CONSTRUCT (Mo)
a background with size (^.size.i + ^.size.i,^.size.j + ^.size.j) and color black and layers
  _0: a rectangle with size (^.size.i + ^.size.i,^.layer_0.shape.size.j + ^.layer_0.shape.size.j) and color ^.layer_0.shape.color and mask ? at ^.layer_0.pos
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at ((0),(0))

DL input  with Mi: L = 42.0 + 1096.5 = 1138.5
DL output with Mo: L = 72.0 + 1127.6 = 1199.6
DL input+output M: L = 113.9 + 2224.1 = 2338.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 48131b3c.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 48131b3c.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 48131b3c.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 48131b3c.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.3 sec (0.3 sec/task)
bits-train-error = 1127.6 bits (1127.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-291] Checking task 4852f2fa.json: 5 train, 2 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 8380.0 = 8389.0
DL output with Mo: L = 9.0 + 9876.3 = 9885.3
DL input+output M: L = 17.9 + 18256.4 = 18274.3

# learning a model for train pairs
2.000	
1.349	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.011	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.984	IN  DEF: ^.layer_0.shape.color=cyan
0.957	IN  OBJECT at ^.layer_01: a point with color ? at ?
0.929	IN  DEF: ^.layer_01.shape.color=yellow
0.906	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.897	IN  DEF: ^.color=black
0.889	OUT DEF: ^.color=black
0.882	IN  DEF: ^.size=(?,?)
0.831	IN  DEF: ^.size.i=9
0.780	IN  DEF: ^.size.j=9
0.773	IN  DEF: ^.layer_0.pos=(?,?)
0.765	IN  DEF: ^.layer_0.shape.size=(?,?)
0.733	IN  DEF: ^.layer_0.shape.size.j=3
0.726	IN  DEF: ^.layer_01.pos=(?,?)
0.719	OUT DEF: ^.size=(?,?)
0.692	OUT DEF: ^.size.i=3
0.686	OUT DEF: ^.layer_0.pos=(?,?)
0.665	OUT DEF: ^.layer_0.pos.j=(0)
0.651	OUT DEF: ^.layer_0.pos.i=^.layer_0.shape.size.j - ^.layer_0.shape.size.i
0.645	OUT DEF: ^.layer_0.shape.size=(?,?)
0.619	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.i

# Learned model:
CONSTRUCT (Mo)
a background with size (3,?) and color black and layers
  _0: a rectangle with size (^.layer_0.shape.size.i,?) and color ^.layer_0.shape.color and mask ? at (^.layer_0.shape.size.j - ^.layer_0.shape.size.i,(0))
WHERE (Mi)
a background with size (9,9) and color black and layers
  _0: a rectangle with size (?,3) and color cyan and mask ? at (?,?)
  _01: a point with color yellow at (?,?)

DL input  with Mi: L = 73.6 + 3345.1 = 3418.6
DL output with Mo: L = 57.5 + 2028.9 = 2086.5
DL input+output M: L = 131.1 + 5374.0 = 5505.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 4852f2fa.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 4852f2fa.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 4852f2fa.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 4852f2fa.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 4852f2fa.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 4852f2fa.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 4852f2fa.json/2: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 3.4 sec (3.4 sec/task)
bits-train-error = 2028.9 bits (2028.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-290] Checking task 48f8583b.json: 6 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 5830.5 = 5839.5
DL output with Mo: L = 9.0 + 21782.1 = 21791.1
DL input+output M: L = 17.9 + 27612.6 = 27630.6

# learning a model for train pairs
2.000	
1.698	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.503	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.372	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
1.285	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.247	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.234	IN  DEF: ^.size=(?,?)
1.178	IN  DEF: ^.size.i=3
1.122	IN  DEF: ^.size.j=3
1.109	IN  DEF: ^.layer_0.pos=(?,?)
1.094	IN  DEF: ^.layer_0.pos.i=0
1.069	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
1.056	IN  DEF: ^.layer_00.pos=(?,?)
1.043	IN  DEF: ^.layer_00.shape.size=(?,?)
1.030	IN  DEF: ^.layer_0.shape.size=(?,?)
1.022	OUT OBJECT at ^.layer_001: ^.layer_00.shape at ?
0.999	IN  DEF: ^.layer_0.shape.mask=Full
0.987	OUT DEF: ^.layer_0.shape.color=^.color
0.981	OUT DEF: ^.layer_01.shape.mask=Full
0.974	OUT DEF: ^.layer_011.shape.mask=Full
0.970	OUT DEF: ^.color=black
0.967	OUT DEF: ^.size=(?,?)
0.943	OUT DEF: ^.size.i=9
0.920	OUT DEF: ^.size.j=9
0.916	OUT DEF: ^.layer_00.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (9,9) and color black and layers
  _00: ^.layer_0.shape at (?,?)
  _001: ^.layer_00.shape at ?
  _0: a rectangle with size ? and color ^.color and mask ? at ?
  _01: a rectangle with size ? and color ? and mask Full at ?
  _011: a rectangle with size ? and color ? and mask Full at ?
WHERE (Mi)
a background with size (3,3) and color ? and layers
  _00: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _0: a rectangle with size (?,?) and color ? and mask Full at (0,?)

DL input  with Mi: L = 74.1 + 3246.6 = 3320.8
DL output with Mo: L = 100.7 + 7475.1 = 7575.8
DL input+output M: L = 174.9 + 10721.7 = 10896.6

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 48f8583b.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 48f8583b.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 48f8583b.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 48f8583b.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 48f8583b.json/5: 0 - (FAILURE)

## instance 6

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 48f8583b.json/6: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 48f8583b.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.6 sec (25.6 sec/task)
bits-train-error = 7475.1 bits (7475.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-289] Checking task 4aab4007.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 387958.2 = 387967.1
DL output with Mo: L = 9.0 + 375927.9 = 375936.9
DL input+output M: L = 17.9 + 763886.1 = 763904.0

# learning a model for train pairs
2.000	
1.924	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.869	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.856	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.848	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 363553.5 = 363601.5
DL output with Mo: L = 48.0 + 342290.6 = 342338.6
DL input+output M: L = 96.0 + 705844.1 = 705940.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 4aab4007.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 4aab4007.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 4aab4007.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 4aab4007.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.7 sec (29.7 sec/task)
bits-train-error = 342290.6 bits (342290.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-288] Checking task 4acc7107.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 17438.8 = 17447.8
DL output with Mo: L = 9.0 + 17438.8 = 17447.8
DL input+output M: L = 17.9 + 34877.6 = 34895.6

# learning a model for train pairs
2.000	
1.778	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.556	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.324	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.161	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.969	OUT OBJECT at ^.layer_011: ^.layer_01.shape at ?
0.823	IN  OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
0.667	OUT OBJECT at ^.layer_010: ^.layer_010.shape at ?
0.558	IN  OBJECT at ^.layer_0101: a rectangle with size ? and color ? and mask ? at ?
0.514	OUT DEF: ^.size=^.size
0.475	OUT DEF: ^.layer_0.shape=^.layer_0101.shape
0.470	IN  DEF: ^.layer_0101.shape.mask=Full
0.466	OUT DEF: ^.color=black
0.463	IN  DEF: ^.color=black
0.460	IN  DEF: ^.layer_0.pos=(?,?)
0.457	OUT DEF: ^.layer_0.pos=(?,?)
0.447	OUT DEF: ^.layer_0.pos.i=^.layer_0.pos.i + ^.layer_010.shape.size.j
0.445	OUT DEF: ^.layer_010.pos=(?,?)
0.442	OUT DEF: ^.layer_01.pos=(?,?)
0.432	OUT DEF: ^.layer_01.pos.i=^.size.i - ^.layer_0.shape.size.i
0.429	OUT DEF: ^.layer_011.pos=(?,?)
0.426	IN  DEF: ^.size=(?,?)
0.406	IN  DEF: ^.size.i=10
0.386	IN  DEF: ^.size.j=10
0.383	IN  DEF: ^.layer_0.shape.size=(?,?)
0.381	IN  DEF: ^.layer_010.pos=(?,?)
0.378	IN  DEF: ^.layer_010.shape.size=(?,?)
0.375	IN  DEF: ^.layer_01.pos=(?,?)
0.372	IN  DEF: ^.layer_0101.pos=(?,?)
0.369	IN  DEF: ^.layer_0101.shape.size=(?,?)
0.367	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0101.shape at (^.layer_0.pos.i + ^.layer_010.shape.size.j,?)
  _010: ^.layer_010.shape at (?,?)
  _01: ^.layer_0.shape at (^.size.i - ^.layer_0.shape.size.i,?)
  _011: ^.layer_01.shape at (?,?)
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _010: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _0101: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 135.6 + 5051.2 = 5186.8
DL output with Mo: L = 96.4 + 1114.5 = 1211.0
DL input+output M: L = 232.0 + 6165.8 = 6397.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 4acc7107.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 4acc7107.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 4acc7107.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 4acc7107.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 4acc7107.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 21.5 sec (21.5 sec/task)
bits-train-error = 1114.5 bits (1114.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-287] Checking task 4b6b68e5.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 45712.6 = 45721.6
DL output with Mo: L = 9.0 + 77764.0 = 77772.9
DL input+output M: L = 17.9 + 123476.6 = 123494.5

# learning a model for train pairs
2.000	
1.612	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.296	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.022	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.819	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.695	OUT OBJECT at ^.layer_000: a rectangle with size ? and color ? and mask ? at ?
0.578	OUT OBJECT at ^.layer_0001: a rectangle with size ? and color ? and mask ? at ?
0.483	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _000: a rectangle with size ? and color ? and mask ? at ?
  _0001: a rectangle with size ? and color ? and mask ? at ?
  _00: ^.layer_0.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 14269.1 = 14335.9
DL output with Mo: L = 76.1 + 13109.4 = 13185.5
DL input+output M: L = 142.9 + 27378.5 = 27521.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 4b6b68e5.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 4b6b68e5.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 4b6b68e5.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 4b6b68e5.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.0 sec (27.0 sec/task)
bits-train-error = 13109.4 bits (13109.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-286] Checking task 4c177718.json: 4 train, 2 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 31242.6 = 31251.6
DL output with Mo: L = 9.0 + 10045.6 = 10054.6
DL input+output M: L = 17.9 + 41288.3 = 41306.2

# learning a model for train pairs
2.000	
1.626	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.281	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.046	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.922	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.813	OUT DEF: ^.layer_0.shape=^.layer_01.shape
0.713	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.633	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.556	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.450	OUT DEF: ^.layer_01.shape=^.layer_01111.shape
0.444	OUT DEF: ^.color=black
0.438	IN  DEF: ^.layer_0.shape.color=grey
0.432	IN  DEF: ^.layer_0111.shape.color=red
0.426	IN  DEF: ^.layer_011.shape.color=blue
0.422	OUT DEF: ^.size=(?,?)
0.389	OUT DEF: ^.size.i=^.layer_0111.pos.j + 3
0.349	OUT DEF: ^.size.j=^.size.j
0.344	OUT DEF: ^.layer_0.pos=(?,?)
0.339	OUT DEF: ^.layer_01.pos=(?,?)
0.336	IN  DEF: ^.layer_0.shape.mask=Full
0.334	IN  DEF: ^.color=black
0.332	IN  DEF: ^.size=(?,?)
0.320	IN  DEF: ^.size.i=15
0.307	IN  DEF: ^.size.j=15
0.305	IN  DEF: ^.layer_0.pos=(?,?)
0.299	IN  DEF: ^.layer_0.pos.j=(0)
0.292	IN  DEF: ^.layer_0.pos.i=5
0.291	IN  DEF: ^.layer_0.shape.size=(?,?)
0.278	IN  DEF: ^.layer_0.shape.size.j=15
0.275	IN  DEF: ^.layer_0.shape.size.i=1
0.254	OUT DEF: ^.layer_0.pos.j=^.layer_011.pos.j
0.234	OUT DEF: ^.layer_01.pos.j=^.layer_011.pos.j
0.217	OUT DEF: ^.layer_0.pos.i=^.layer_011.pos.i - ^.layer_0111.pos.j
0.212	IN  DEF: ^.layer_01.shape.color=blue
0.210	IN  DEF: ^.layer_01.pos=(?,?)
0.203	IN  DEF: ^.layer_01.pos.i=1
0.197	IN  DEF: ^.layer_01.pos.j=2
0.195	IN  DEF: ^.layer_01111.pos=(?,?)
0.189	IN  DEF: ^.layer_01111.pos.i=1
0.182	IN  DEF: ^.layer_01111.pos.j=10
0.180	IN  DEF: ^.layer_01.shape.size=(?,?)
0.173	IN  DEF: ^.layer_01.shape.size.i=3
0.166	IN  DEF: ^.layer_01.shape.size.j=3
0.165	IN  DEF: ^.layer_011.pos=(?,?)
0.163	IN  DEF: ^.layer_011.shape.size=(?,?)
0.156	IN  DEF: ^.layer_011.shape.size.i=3
0.149	IN  DEF: ^.layer_011.shape.size.j=3
0.148	IN  DEF: ^.layer_0111.pos=(?,?)
0.141	IN  DEF: ^.layer_0111.pos.i=1
0.135	IN  DEF: ^.layer_0111.pos.j=6
0.133	IN  DEF: ^.layer_0111.shape.size=(?,?)
0.126	IN  DEF: ^.layer_0111.shape.size.i=3
0.119	IN  DEF: ^.layer_0111.shape.size.j=3
0.118	IN  DEF: ^.layer_01111.shape.size=(?,?)
0.111	IN  DEF: ^.layer_01111.shape.size.i=3
0.104	IN  DEF: ^.layer_01111.shape.size.j=3

# Learned model:
CONSTRUCT (Mo)
a background with size (^.layer_0111.pos.j + 3,^.size.j) and color black and layers
  _0: ^.layer_01.shape at (^.layer_011.pos.i - ^.layer_0111.pos.j,^.layer_011.pos.j)
  _01: ^.layer_01111.shape at (?,^.layer_011.pos.j)
WHERE (Mi)
a background with size (15,15) and color black and layers
  _0: a rectangle with size (1,15) and color grey and mask Full at (5,(0))
  _01: a rectangle with size (3,3) and color blue and mask ? at (1,2)
  _011: a rectangle with size (3,3) and color blue and mask ? at (?,?)
  _0111: a rectangle with size (3,3) and color red and mask ? at (1,6)
  _01111: a rectangle with size (3,3) and color ? and mask ? at (1,10)

DL input  with Mi: L = 207.9 + 2222.7 = 2430.7
DL output with Mo: L = 81.0 + 179.7 = 260.7
DL input+output M: L = 288.9 + 2402.4 = 2691.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 4c177718.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
negative integer

TRAIN 4c177718.json/2: 0 - (ERROR)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 4c177718.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 4c177718.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 4c177718.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 4c177718.json/2: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.1 sec (27.1 sec/task)
bits-train-error = 179.7 bits (179.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-285] Checking task 4cd1b7b2.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 5876.4 = 5885.4
DL output with Mo: L = 9.0 + 6731.2 = 6740.2
DL input+output M: L = 17.9 + 12607.7 = 12625.6

# learning a model for train pairs
2.000	
1.938	OUT DEF: ^.size=^.size
1.899	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.864	OUT DEF: ^.color=yellow
1.847	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.823	IN  DEF: ^.layer_0.shape.color=green
1.805	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.787	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.764	IN  DEF: ^.layer_011.shape.color=red
1.745	IN  OBJECT at ^.layer_0111: a point with color ? at ?
1.727	IN  OBJECT at ^.layer_01111: a point with color ? at ?
1.708	IN  OBJECT at ^.layer_011111: a point with color ? at ?
1.688	IN  OBJECT at ^.layer_0111111: a point with color ? at ?
1.674	OUT OBJECT at ^.layer_00: ^.layer_01.shape at ?
1.637	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
1.600	OUT OBJECT at ^.layer_011: ^.layer_011.shape at ?
1.563	OUT OBJECT at ^.layer_001: ^.layer_01.shape at ?
1.525	OUT OBJECT at ^.layer_0111: ^.layer_0111.shape at ?
1.487	OUT OBJECT at ^.layer_01110: ^.layer_011111.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: ^.layer_01.shape at ?
  _001: ^.layer_01.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_01.shape at ?
  _011: ^.layer_011.shape at ?
  _01110: ^.layer_011111.shape at ?
  _0111: ^.layer_0111.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a point with color green at ?
  _01: a point with color ? at ?
  _011: a point with color red at ?
  _0111: a point with color ? at ?
  _01111: a point with color ? at ?
  _011111: a point with color ? at ?
  _0111111: a point with color ? at ?

DL input  with Mi: L = 96.6 + 4752.9 = 4849.5
DL output with Mo: L = 90.9 + 4377.0 = 4468.0
DL input+output M: L = 187.6 + 9129.9 = 9317.5

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 4cd1b7b2.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 4cd1b7b2.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 4cd1b7b2.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 4cd1b7b2.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 23.7 sec (23.7 sec/task)
bits-train-error = 4377.0 bits (4377.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-284] Checking task 4e45f183.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 111762.7 = 111771.7
DL output with Mo: L = 9.0 + 111762.7 = 111771.7
DL input+output M: L = 17.9 + 223525.5 = 223543.4

# learning a model for train pairs
2.000	
1.979	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.725	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.494	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.427	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.401	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.384	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.131	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
0.900	OUT OBJECT at ^.layer_010: ^.layer_0.shape at ?
0.854	OUT OBJECT at ^.layer_0101: a rectangle with size ? and color ? and mask ? at ?
0.817	OUT OBJECT at ^.layer_01010: ^.layer_0111.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: ^.layer_0.shape at ?
  _01010: ^.layer_0111.shape at ?
  _0101: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_0.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 103.8 + 45187.6 = 45291.4
DL output with Mo: L = 78.5 + 45913.6 = 45992.1
DL input+output M: L = 182.3 + 91101.2 = 91283.5

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 4e45f183.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 4e45f183.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 4e45f183.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 4e45f183.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.0 sec (28.0 sec/task)
bits-train-error = 45913.6 bits (45913.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-283] Checking task 4e469f39.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 9171.9 = 9180.8
DL output with Mo: L = 9.0 + 18112.1 = 18121.0
DL input+output M: L = 17.9 + 27283.9 = 27301.9

# learning a model for train pairs
2.000	
1.426	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.077	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.795	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.707	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.630	OUT OBJECT at ^.layer_00: ^.layer_00.shape at ?
0.565	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.534	OUT DEF: ^.size=^.size
0.516	OUT DEF: ^.layer_00=^.layer_00
0.498	OUT DEF: ^.layer_0=^.layer_0
0.483	IN  DEF: ^.layer_00.shape.color=grey
0.468	IN  DEF: ^.layer_0.shape.color=grey
0.460	OUT DEF: ^.layer_01.shape.color=red
0.453	OUT DEF: ^.layer_011.shape.color=red
0.448	IN  DEF: ^.color=black
0.444	IN  DEF: ^.size=(?,?)
0.415	IN  DEF: ^.size.i=10
0.387	IN  DEF: ^.size.j=10
0.383	IN  DEF: ^.layer_00.pos=(?,?)
0.379	IN  DEF: ^.layer_00.shape.size=(?,?)
0.363	IN  DEF: ^.layer_00.shape.size.j=4
0.359	IN  DEF: ^.layer_0.pos=(?,?)
0.355	IN  DEF: ^.layer_0.shape.size=(?,?)
0.335	IN  DEF: ^.layer_0.shape.size.j=4
0.332	OUT DEF: ^.color=black
0.331	OUT DEF: ^.layer_01.pos=(?,?)
0.324	OUT DEF: ^.layer_01.pos.i=^.layer_0.pos.i - 1
0.319	OUT DEF: ^.layer_01.pos.j=^.layer_00.pos.i - ^.layer_00.pos.j
0.317	OUT DEF: ^.layer_011.pos=(?,?)
0.315	OUT DEF: ^.layer_01.shape.size=(?,?)
0.312	OUT DEF: ^.layer_01.shape.size.i=^.layer_0.shape.size.i
0.305	OUT DEF: ^.layer_011.pos.i=^.layer_00.shape.size.i + ^.layer_00.shape.size.i
0.303	OUT DEF: ^.layer_011.shape.size=(?,?)
0.291	OUT DEF: ^.layer_011.shape.size.j=^.layer_00.pos.j + 3
0.281	OUT DEF: ^.layer_011.shape.size.i=^.layer_0.pos.j + 2

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: ^.layer_00
  _0: ^.layer_0
  _01: a rectangle with size (^.layer_0.shape.size.i,?) and color red and mask ? at (^.layer_0.pos.i - 1,^.layer_00.pos.i - ^.layer_00.pos.j)
  _011: a rectangle with size (^.layer_0.pos.j + 2,^.layer_00.pos.j + 3) and color red and mask ? at (^.layer_00.shape.size.i + ^.layer_00.shape.size.i,?)
WHERE (Mi)
a background with size (10,10) and color black and layers
  _00: a rectangle with size (?,4) and color grey and mask ? at (?,?)
  _0: a rectangle with size (?,4) and color grey and mask ? at (?,?)

DL input  with Mi: L = 89.3 + 1663.5 = 1752.8
DL output with Mo: L = 138.9 + 1497.8 = 1636.7
DL input+output M: L = 228.2 + 3161.3 = 3389.5

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 4e469f39.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 4e469f39.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 4e469f39.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 4e469f39.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 11.8 sec (11.8 sec/task)
bits-train-error = 1497.8 bits (1497.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-282] Checking task 4f537728.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 77070.2 = 77079.2
DL output with Mo: L = 9.0 + 77070.2 = 77079.2
DL input+output M: L = 17.9 + 154140.4 = 154158.3

# learning a model for train pairs
2.000	
1.928	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.856	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.785	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.713	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.641	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.569	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.508	IN  OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
1.452	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
1.396	OUT OBJECT at ^.layer_011: ^.layer_011.shape at ?
1.339	OUT OBJECT at ^.layer_0111: ^.layer_0111.shape at ?
1.283	OUT OBJECT at ^.layer_01110: ^.layer_0.shape at ?
1.227	OUT OBJECT at ^.layer_011101: ^.layer_0.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_01.shape at ?
  _011: ^.layer_011.shape at ?
  _01110: ^.layer_0.shape at ?
  _011101: ^.layer_0.shape at ?
  _0111: ^.layer_0111.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 122.2 + 44586.6 = 44708.7
DL output with Mo: L = 79.8 + 49769.4 = 49849.2
DL input+output M: L = 201.9 + 94356.0 = 94557.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 4f537728.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 4f537728.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 4f537728.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.8 sec (27.8 sec/task)
bits-train-error = 49769.4 bits (49769.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-281] Checking task 4ff4c9da.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 135525.1 = 135534.1
DL output with Mo: L = 9.0 + 135525.1 = 135534.1
DL input+output M: L = 17.9 + 271050.2 = 271068.1

# learning a model for train pairs
2.000	
1.523	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.005	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.000	OUT DEF: ^.size=^.size
0.996	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.983	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.975	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 70905.4 = 70934.3
DL output with Mo: L = 73.6 + 61182.6 = 61256.3
DL input+output M: L = 102.5 + 132088.0 = 132190.6

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 4ff4c9da.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 4ff4c9da.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 4ff4c9da.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 4ff4c9da.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.3 sec (29.3 sec/task)
bits-train-error = 61182.6 bits (61182.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-280] Checking task 505fff84.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 39878.5 = 39887.5
DL output with Mo: L = 9.0 + 5058.5 = 5067.5
DL input+output M: L = 17.9 + 44937.0 = 44955.0

# learning a model for train pairs
2.000	
1.618	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.257	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.054	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.015	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.992	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.977	OUT DEF: ^.color=black
0.965	OUT DEF: ^.size=(?,?)
0.953	OUT DEF: ^.layer_0.pos=(?,?)
0.927	OUT DEF: ^.layer_0.pos.i=(0)
0.915	OUT DEF: ^.layer_0.shape.size=(?,?)
0.909	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.883	OUT DEF: ^.layer_0.shape.size.j=^.size.i - ^.layer_011.pos.j
0.881	IN  DEF: ^.color=black
0.879	IN  DEF: ^.size=(?,?)
0.878	IN  DEF: ^.layer_01.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,^.size.i - ^.layer_011.pos.j) and color ^.layer_0.shape.color and mask ? at ((0),?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at (?,?)
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 92.8 + 15091.3 = 15184.0
DL output with Mo: L = 56.9 + 2462.9 = 2519.8
DL input+output M: L = 149.7 + 17554.2 = 17703.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 505fff84.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 505fff84.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 505fff84.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 505fff84.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 505fff84.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 505fff84.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 6.1 sec (6.1 sec/task)
bits-train-error = 2462.9 bits (2462.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-279] Checking task 506d28a5.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 19571.3 = 19580.3
DL output with Mo: L = 9.0 + 3737.7 = 3746.6
DL input+output M: L = 17.9 + 23309.0 = 23326.9

# learning a model for train pairs
2.000	
1.666	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.373	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.165	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.033	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.996	OUT DEF: ^.layer_0.shape.color=green
0.980	OUT DEF: ^.color=black
0.967	OUT DEF: ^.size=(?,?)
0.893	OUT DEF: ^.size.j=^.size.j
0.826	OUT DEF: ^.size.i=^.layer_0.shape.size.i
0.813	OUT DEF: ^.layer_0.pos=(?,?)
0.775	OUT DEF: ^.layer_0.pos.j=(0)
0.739	OUT DEF: ^.layer_0.pos.i=(0)
0.726	OUT DEF: ^.layer_0.shape.size=(?,?)
0.653	OUT DEF: ^.layer_0.shape.size.j=^.size.j
0.586	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.i
0.576	IN  DEF: ^.layer_011.shape.color=yellow
0.567	IN  DEF: ^.layer_0.shape.color=blue
0.558	IN  DEF: ^.layer_01.shape.color=red
0.553	IN  DEF: ^.layer_011.shape.mask=Full
0.550	IN  DEF: ^.color=black
0.547	IN  DEF: ^.size=(?,?)
0.530	IN  DEF: ^.size.i=9
0.516	IN  DEF: ^.size.j=5
0.513	IN  DEF: ^.layer_0.pos=(?,?)
0.504	IN  DEF: ^.layer_0.pos.i=5
0.502	IN  DEF: ^.layer_0.shape.size=(?,?)
0.489	IN  DEF: ^.layer_0.shape.size.i=4
0.487	IN  DEF: ^.layer_01.pos=(?,?)
0.484	IN  DEF: ^.layer_01.shape.size=(?,?)
0.482	IN  DEF: ^.layer_011.pos=(?,?)
0.473	IN  DEF: ^.layer_011.pos.i=4
0.465	IN  DEF: ^.layer_011.pos.j=0
0.463	IN  DEF: ^.layer_011.shape.size=(?,?)
0.449	IN  DEF: ^.layer_011.shape.size.j=5
0.444	IN  DEF: ^.layer_011.shape.size.i=1

# Learned model:
CONSTRUCT (Mo)
a background with size (^.layer_0.shape.size.i,^.size.j) and color black and layers
  _0: a rectangle with size (^.layer_0.shape.size.i,^.size.j) and color green and mask ? at ((0),(0))
WHERE (Mi)
a background with size (9,5) and color black and layers
  _0: a rectangle with size (4,?) and color blue and mask ? at (5,?)
  _01: a rectangle with size (?,?) and color red and mask ? at (?,?)
  _011: a rectangle with size (1,5) and color yellow and mask Full at (4,0)

DL input  with Mi: L = 117.7 + 3476.0 = 3593.7
DL output with Mo: L = 52.7 + 922.4 = 975.1
DL input+output M: L = 170.4 + 4398.4 = 4568.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 506d28a5.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 506d28a5.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 506d28a5.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 506d28a5.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 506d28a5.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 10.6 sec (10.6 sec/task)
bits-train-error = 922.4 bits (922.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-278] Checking task 50a16a69.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 44202.7 = 44211.7
DL output with Mo: L = 9.0 + 79792.4 = 79801.4
DL input+output M: L = 17.9 + 123995.1 = 124013.0

# learning a model for train pairs
2.000	
1.808	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.645	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.537	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.496	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.462	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.429	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 26641.5 = 26708.2
DL output with Mo: L = 66.8 + 65743.1 = 65809.9
DL input+output M: L = 133.5 + 92384.6 = 92518.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 50a16a69.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 50a16a69.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 50a16a69.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 50a16a69.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.6 sec (28.6 sec/task)
bits-train-error = 65743.1 bits (65743.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-277] Checking task 50aad11f.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 13689.0 = 13698.0
DL output with Mo: L = 9.0 + 10952.1 = 10961.1
DL input+output M: L = 17.9 + 24641.1 = 24659.1

# learning a model for train pairs
2.000	
1.695	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.414	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.165	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.939	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.862	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.810	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
0.757	OUT DEF: ^.layer_01.shape.mask=^.layer_01.shape.mask
0.706	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.668	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
0.630	OUT DEF: ^.layer_01.shape.size=^.layer_01.shape.size
0.606	OUT DEF: ^.layer_011.shape.size=^.layer_011.shape.size
0.584	OUT DEF: ^.layer_011.shape.mask=^.layer_011.shape.mask
0.574	IN  OBJECT at ^.layer_0111: a point with color ? at ?
0.561	OUT DEF: ^.layer_01.shape.color=^.layer_0111.shape.color
0.551	IN  DEF: ^.layer_0.shape.color=pink
0.541	IN  DEF: ^.layer_01.shape.color=pink
0.537	OUT DEF: ^.color=black
0.534	IN  DEF: ^.color=black
0.530	OUT DEF: ^.size=(?,?)
0.527	OUT DEF: ^.layer_0.pos=(?,?)
0.517	OUT DEF: ^.layer_0.pos.i=(0)
0.514	OUT DEF: ^.layer_01.pos=(?,?)
0.511	OUT DEF: ^.layer_011.pos=(?,?)
0.508	IN  DEF: ^.size=(?,?)
0.488	IN  DEF: ^.size.i=12
0.485	IN  DEF: ^.layer_0.pos=(?,?)
0.483	IN  DEF: ^.layer_0.shape.size=(?,?)
0.469	IN  DEF: ^.layer_0.shape.size.i=4
0.456	IN  DEF: ^.layer_0.shape.size.j=4
0.453	IN  DEF: ^.layer_01.pos=(?,?)
0.450	IN  DEF: ^.layer_01.shape.size=(?,?)
0.437	IN  DEF: ^.layer_01.shape.size.i=4
0.423	IN  DEF: ^.layer_01.shape.size.j=4
0.421	IN  DEF: ^.layer_011.pos=(?,?)
0.418	IN  DEF: ^.layer_011.shape.size=(?,?)
0.416	IN  DEF: ^.layer_0111.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (?,?) and color black and layers
  _0: a rectangle with size ^.layer_0.shape.size and color ? and mask ^.layer_0.shape.mask at ((0),?)
  _01: a rectangle with size ^.layer_01.shape.size and color ^.layer_0111.shape.color and mask ^.layer_01.shape.mask at (?,?)
  _011: a rectangle with size ^.layer_011.shape.size and color ? and mask ^.layer_011.shape.mask at (?,?)
WHERE (Mi)
a background with size (12,?) and color black and layers
  _0: a rectangle with size (4,4) and color pink and mask ? at (?,?)
  _01: a rectangle with size (4,4) and color pink and mask ? at (?,?)
  _011: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _0111: a point with color ? at (?,?)

DL input  with Mi: L = 134.8 + 3796.3 = 3931.1
DL output with Mo: L = 83.6 + 1325.5 = 1409.0
DL input+output M: L = 218.4 + 5121.8 = 5340.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 50aad11f.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 50aad11f.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 50aad11f.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 50aad11f.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 10.8 sec (10.8 sec/task)
bits-train-error = 1325.5 bits (1325.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-276] Checking task 50f325b5.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 144422.7 = 144431.6
DL output with Mo: L = 9.0 + 144422.7 = 144431.6
DL input+output M: L = 17.9 + 288845.3 = 288863.2

# learning a model for train pairs
2.000	
1.936	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.873	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.819	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.781	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.747	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.724	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.701	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.679	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 85.3 + 120440.6 = 120525.9
DL output with Mo: L = 76.1 + 121904.4 = 121980.5
DL input+output M: L = 161.5 + 242345.0 = 242506.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 50f325b5.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 50f325b5.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 50f325b5.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 50f325b5.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 50f325b5.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.3 sec (29.3 sec/task)
bits-train-error = 121904.4 bits (121904.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-275] Checking task 516b51b7.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 44115.7 = 44124.7
DL output with Mo: L = 9.0 + 44115.7 = 44124.7
DL input+output M: L = 17.9 + 88231.4 = 88249.3

# learning a model for train pairs
2.000	
1.353	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.058	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.807	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.589	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.427	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
0.313	OUT OBJECT at ^.layer_0110: a rectangle with size ? and color ? and mask ? at ?
0.252	OUT OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
0.238	OUT DEF: ^.size=^.size

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_01.shape at ?
  _0110: a rectangle with size ? and color ? and mask ? at ?
  _011: ^.layer_0.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 4501.8 = 4549.8
DL output with Mo: L = 83.6 + 5869.6 = 5953.2
DL input+output M: L = 131.6 + 10371.5 = 10503.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 516b51b7.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 516b51b7.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 516b51b7.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 516b51b7.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 24.9 sec (24.9 sec/task)
bits-train-error = 5869.6 bits (5869.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-274] Checking task 5207a7b5.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3804.7 = 3813.6
DL output with Mo: L = 9.0 + 23475.9 = 23484.8
DL input+output M: L = 17.9 + 27280.5 = 27298.5

# learning a model for train pairs
2.000	
1.375	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.767	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.650	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
0.569	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.533	IN  DEF: ^.layer_0.shape.color=grey
0.509	OUT DEF: ^.size=^.size
0.490	IN  DEF: ^.layer_0.shape.mask=Full
0.476	OUT DEF: ^.layer_01=^.layer_0
0.464	IN  DEF: ^.color=black
0.455	IN  DEF: ^.size=(?,?)
0.446	IN  DEF: ^.layer_0.pos=(?,?)
0.407	IN  DEF: ^.layer_0.pos.i=(0)
0.398	IN  DEF: ^.layer_0.shape.size=(?,?)
0.379	IN  DEF: ^.layer_0.shape.size.j=1
0.373	OUT DEF: ^.layer_0.shape.color=cyan
0.367	OUT DEF: ^.layer_011.shape.color=pink
0.365	OUT DEF: ^.color=black
0.364	OUT DEF: ^.layer_0.pos=(?,?)
0.357	OUT DEF: ^.layer_0.pos.i=(0)
0.352	OUT DEF: ^.layer_0.pos.j=(0)
0.351	OUT DEF: ^.layer_0.shape.size=(?,?)
0.344	OUT DEF: ^.layer_0.shape.size.j=^.layer_0.pos.j
0.342	OUT DEF: ^.layer_011.pos=(?,?)
0.336	OUT DEF: ^.layer_011.pos.i=(0)
0.331	OUT DEF: ^.layer_011.pos.j=^.layer_0.pos.j + ^.layer_0.shape.size.j
0.329	OUT DEF: ^.layer_011.shape.size=(?,?)
0.323	OUT DEF: ^.layer_011.shape.size.i=^.layer_0.shape.size.i - 2
0.318	OUT DEF: ^.layer_011.shape.size.j=^.layer_0.pos.j - 1

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,^.layer_0.pos.j) and color cyan and mask ? at ((0),(0))
  _01: ^.layer_0
  _011: a rectangle with size (^.layer_0.shape.size.i - 2,^.layer_0.pos.j - 1) and color pink and mask ? at ((0),^.layer_0.pos.j + ^.layer_0.shape.size.j)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,1) and color grey and mask Full at ((0),?)

DL input  with Mi: L = 40.8 + 876.9 = 917.7
DL output with Mo: L = 102.4 + 1711.2 = 1813.6
DL input+output M: L = 143.2 + 2588.1 = 2731.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 5207a7b5.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 5207a7b5.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 5207a7b5.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 5207a7b5.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 2.7 sec (2.7 sec/task)
bits-train-error = 1711.2 bits (1711.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-273] Checking task 5289ad53.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 17946.7 = 17955.6
DL output with Mo: L = 9.0 + 2546.1 = 2555.1
DL input+output M: L = 17.9 + 20492.8 = 20510.7

# learning a model for train pairs
2.000	
1.818	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.681	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.556	OUT DEF: ^.color=^.color
1.502	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.483	OUT DEF: ^.size=(?,?)
1.398	OUT DEF: ^.size.j=3
1.331	OUT DEF: ^.size.i=2
1.326	IN  DEF: ^.layer_01.shape.mask=Full
1.320	IN  DEF: ^.layer_011.shape.mask=Full
1.318	IN  DEF: ^.size=(?,?)
1.315	IN  DEF: ^.layer_0.pos=(?,?)
1.304	IN  DEF: ^.layer_0.pos.j=(0)
1.293	IN  DEF: ^.layer_0.pos.i=(0)
1.290	IN  DEF: ^.layer_0.shape.size=(?,?)
1.288	IN  DEF: ^.layer_01.pos=(?,?)
1.285	IN  DEF: ^.layer_01.shape.size=(?,?)
1.280	IN  DEF: ^.layer_01.shape.size.i=1
1.277	IN  DEF: ^.layer_011.pos=(?,?)
1.274	IN  DEF: ^.layer_011.shape.size=(?,?)
1.269	IN  DEF: ^.layer_011.shape.size.i=1

# Learned model:
CONSTRUCT (Mo)
a background with size (2,3) and color ^.color and layers
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at ((0),(0))
  _01: a rectangle with size (1,?) and color ? and mask Full at (?,?)
  _011: a rectangle with size (1,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 96.3 + 10053.7 = 10150.0
DL output with Mo: L = 16.5 + 1782.1 = 1798.5
DL input+output M: L = 112.7 + 11835.8 = 11948.5

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 5289ad53.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 5289ad53.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 5289ad53.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 5289ad53.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 5289ad53.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 6.6 sec (6.6 sec/task)
bits-train-error = 1782.1 bits (1782.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-272] Checking task 52fd389e.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 50914.4 = 50923.3
DL output with Mo: L = 9.0 + 167772.0 = 167781.0
DL input+output M: L = 17.9 + 218686.4 = 218704.3

# learning a model for train pairs
2.000	
1.344	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.783	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.560	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.337	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.235	OUT OBJECT at ^.layer_010: ^.layer_0.shape at ?
0.164	OUT OBJECT at ^.layer_00: ^.layer_01.shape at ?
0.159	OUT DEF: ^.size=^.size
0.157	OUT DEF: ^.layer_00=^.layer_01
0.154	OUT DEF: ^.layer_010=^.layer_0
0.152	IN  DEF: ^.layer_0.shape.color=yellow
0.149	IN  OBJECT at ^.layer_010: a point with color ? at ?
0.148	OUT OBJECT at ^.layer_000: ^.layer_010.shape at ?
0.146	OUT DEF: ^.layer_000=^.layer_010
0.144	IN  DEF: ^.layer_0.shape.mask=Full
0.143	IN  DEF: ^.color=black
0.141	IN  DEF: ^.layer_01.shape.color=yellow

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _000: ^.layer_010
  _00: ^.layer_01
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: ^.layer_0
  _01: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color black and layers
  _0: a rectangle with size ? and color yellow and mask Full at ?
  _010: a point with color ? at ?
  _01: a rectangle with size ? and color yellow and mask ? at ?

DL input  with Mi: L = 59.9 + 5591.2 = 5651.1
DL output with Mo: L = 63.0 + 4903.4 = 4966.3
DL input+output M: L = 122.9 + 10494.5 = 10617.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 52fd389e.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 52fd389e.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 52fd389e.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 52fd389e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.1 sec (27.1 sec/task)
bits-train-error = 4903.4 bits (4903.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-271] Checking task 54db823b.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 85139.7 = 85148.7
DL output with Mo: L = 9.0 + 68860.5 = 68869.5
DL input+output M: L = 17.9 + 154000.2 = 154018.2

# learning a model for train pairs
2.000	
1.720	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.486	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.294	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.116	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.981	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.844	OUT OBJECT at ^.layer_00: ^.layer_00.shape at ?
0.789	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.752	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _00: ^.layer_00.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_0.shape at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _00: a rectangle with size ? and color ? and mask ? at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 38546.0 = 38612.8
DL output with Mo: L = 85.2 + 20488.7 = 20573.9
DL input+output M: L = 152.0 + 59034.7 = 59186.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 54db823b.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 54db823b.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 54db823b.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 54db823b.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 54db823b.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.7 sec (27.7 sec/task)
bits-train-error = 20488.7 bits (20488.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-270] Checking task 55059096.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 11750.2 = 11759.2
DL output with Mo: L = 9.0 + 14520.1 = 14529.1
DL input+output M: L = 17.9 + 26270.3 = 26288.2

# learning a model for train pairs
2.000	
1.852	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.671	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.491	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.309	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
1.160	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
1.006	IN  OBJECT at ^.layer_001: a rectangle with size ? and color ? and mask ? at ?
0.903	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.860	OUT DEF: ^.size=^.size
0.825	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.801	OUT DEF: ^.layer_01=^.layer_001
0.763	IN  OBJECT at ^.layer_0011: a rectangle with size ? and color ? and mask ? at ?
0.707	OUT OBJECT at ^.layer_00: ^.layer_00.shape at ?
0.684	OUT DEF: ^.layer_00=^.layer_00
0.654	IN  DEF: ^.layer_00.shape.mask=.x.|xxx|.x.
0.630	OUT DEF: ^.layer_011=^.layer_0
0.600	IN  DEF: ^.layer_001.shape.mask=.x.|xxx|.x.
0.588	IN  DEF: ^.layer_00.shape.color=green
0.576	IN  DEF: ^.layer_001.shape.color=green
0.565	IN  DEF: ^.layer_0011.shape.color=green
0.553	IN  DEF: ^.layer_0.shape.color=green
0.543	OUT DEF: ^.layer_0111.shape.color=red
0.534	OUT DEF: ^.layer_01111.shape.color=red
0.530	IN  DEF: ^.color=black

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: ^.layer_00
  _0: ^.layer_0.shape at ?
  _01: ^.layer_001
  _011: ^.layer_0
  _0111: a rectangle with size ? and color red and mask ? at ?
  _01111: a rectangle with size ? and color red and mask ? at ?
WHERE (Mi)
a background with size ? and color black and layers
  _00: a rectangle with size ? and color green and mask .x.|xxx|.x. at ?
  _001: a rectangle with size ? and color green and mask .x.|xxx|.x. at ?
  _0011: a rectangle with size ? and color green and mask ? at ?
  _0: a rectangle with size ? and color green and mask ? at ?

DL input  with Mi: L = 106.2 + 3930.3 = 4036.5
DL output with Mo: L = 76.0 + 2636.1 = 2712.1
DL input+output M: L = 182.2 + 6566.3 = 6748.6

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 55059096.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 55059096.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 55059096.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 55059096.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.0 sec (26.0 sec/task)
bits-train-error = 2636.1 bits (2636.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-269] Checking task 551d5bf1.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 45647.6 = 45656.6
DL output with Mo: L = 9.0 + 92275.0 = 92283.9
DL input+output M: L = 17.9 + 137922.6 = 137940.5

# learning a model for train pairs
2.000	
1.805	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.624	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.459	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.300	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.153	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.008	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.894	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.793	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.697	OUT OBJECT at ^.layer_010: ^.layer_01.shape at ?
0.607	OUT OBJECT at ^.layer_011: ^.layer_011.shape at ?
0.516	OUT OBJECT at ^.layer_0101: ^.layer_0111.shape at ?
0.433	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _00: ^.layer_0.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: ^.layer_01.shape at ?
  _0101: ^.layer_0111.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: ^.layer_011.shape at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 103.8 + 7014.4 = 7118.2
DL output with Mo: L = 106.2 + 25505.9 = 25612.1
DL input+output M: L = 210.0 + 32520.4 = 32730.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 551d5bf1.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 551d5bf1.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 551d5bf1.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.6 sec (27.6 sec/task)
bits-train-error = 25505.9 bits (25505.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-268] Checking task 55783887.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 5927.9 = 5936.9
DL output with Mo: L = 9.0 + 17622.9 = 17631.9
DL input+output M: L = 17.9 + 23550.9 = 23568.8

# learning a model for train pairs
2.000	
1.842	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.786	OUT DEF: ^.size=^.size
1.729	OUT DEF: ^.layer_0.shape.size=^.size
1.661	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.626	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.587	IN  DEF: ^.layer_0.shape.color=blue
1.550	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.527	OUT DEF: ^.color=^.layer_01.shape.color
1.514	OUT DEF: ^.layer_0.shape.color=^.color
1.504	IN  DEF: ^.size=(?,?)
1.493	IN  DEF: ^.layer_0.pos=(?,?)
1.483	IN  DEF: ^.layer_01.pos=(?,?)
1.476	OUT DEF: ^.layer_01.shape.mask=Full
1.473	OUT DEF: ^.layer_0.pos=(?,?)
1.459	OUT DEF: ^.layer_0.pos.j=(0)
1.446	OUT DEF: ^.layer_0.pos.i=(0)
1.442	OUT DEF: ^.layer_01.pos=(?,?)
1.439	OUT DEF: ^.layer_01.shape.size=(?,?)
1.437	OUT DEF: ^.layer_01.shape.color=^.layer_0.shape.color
1.425	OUT DEF: ^.layer_01.pos.i=^.layer_01.pos.i + 1

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ^.layer_01.shape.color and layers
  _0: a rectangle with size ^.size and color ^.color and mask ? at ((0),(0))
  _01: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask Full at (^.layer_01.pos.i + 1,?)
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _0: a point with color blue at (?,?)
  _01: a point with color ? at (?,?)

DL input  with Mi: L = 50.0 + 5044.4 = 5094.4
DL output with Mo: L = 71.1 + 9916.2 = 9987.3
DL input+output M: L = 121.1 + 14960.6 = 15081.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 55783887.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 55783887.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 55783887.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 55783887.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 55783887.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 55783887.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 9.8 sec (9.8 sec/task)
bits-train-error = 9916.2 bits (9916.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-267] Checking task 575b1a71.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 6881.6 = 6890.5
DL output with Mo: L = 9.0 + 6881.6 = 6890.5
DL input+output M: L = 17.9 + 13763.1 = 13781.0

# learning a model for train pairs
2.000	
1.693	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.406	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.306	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.222	OUT DEF: ^.size=^.size
1.163	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.117	OUT DEF: ^.layer_0=^.layer_0
1.078	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.058	OUT DEF: ^.layer_011.shape.color=blue
1.026	OUT DEF: ^.color=red
1.006	IN  DEF: ^.layer_0.shape.color=grey
0.986	OUT DEF: ^.layer_01.shape.color=yellow
0.966	OUT DEF: ^.layer_0111.shape.color=green
0.956	OUT DEF: ^.layer_01.shape.mask=Full
0.946	OUT DEF: ^.layer_011.shape.mask=Full
0.935	OUT DEF: ^.layer_0111.shape.mask=Full
0.929	IN  DEF: ^.color=black
0.924	IN  DEF: ^.layer_0.shape.size=(?,?)
0.885	IN  DEF: ^.layer_0.shape.size.i=10
0.847	IN  DEF: ^.layer_0.shape.size.j=10
0.842	OUT DEF: ^.layer_01.pos=(?,?)
0.837	OUT DEF: ^.layer_01.shape.size=(?,?)
0.827	OUT DEF: ^.layer_01.shape.size.j=1
0.822	OUT DEF: ^.layer_011.pos=(?,?)
0.817	IN  DEF: ^.layer_0.pos=(?,?)
0.796	IN  DEF: ^.layer_0.pos.i=(0)
0.776	IN  DEF: ^.layer_0.pos.j=(0)
0.771	IN  DEF: ^.size=(?,?)
0.733	IN  DEF: ^.size.i=10
0.695	IN  DEF: ^.size.j=10
0.690	OUT DEF: ^.layer_011.shape.size=(?,?)
0.679	OUT DEF: ^.layer_011.shape.size.j=1
0.674	OUT DEF: ^.layer_0111.pos=(?,?)
0.669	OUT DEF: ^.layer_0111.shape.size=(?,?)
0.659	OUT DEF: ^.layer_0111.shape.size.j=1

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color red and layers
  _0: ^.layer_0
  _01: a rectangle with size (?,1) and color yellow and mask Full at (?,?)
  _011: a rectangle with size (?,1) and color blue and mask Full at (?,?)
  _0111: a rectangle with size (?,1) and color green and mask Full at (?,?)
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,10) and color grey and mask ? at ((0),(0))

DL input  with Mi: L = 65.9 + 3091.8 = 3157.6
DL output with Mo: L = 99.7 + 1283.4 = 1383.1
DL input+output M: L = 165.6 + 4375.1 = 4540.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 575b1a71.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 575b1a71.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 575b1a71.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 575b1a71.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 14.4 sec (14.4 sec/task)
bits-train-error = 1283.4 bits (1283.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-266] Checking task 5783df64.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 5565.2 = 5574.2
DL output with Mo: L = 9.0 + 4500.0 = 4508.9
DL input+output M: L = 17.9 + 10065.2 = 10083.1

# learning a model for train pairs
2.000	
1.948	OUT DEF: ^.color=brown
1.929	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.904	IN  DEF: ^.layer_0.shape.color=orange
1.885	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.860	IN  DEF: ^.layer_01.shape.color=red
1.841	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.821	IN  OBJECT at ^.layer_0111: a point with color ? at ?
1.801	IN  OBJECT at ^.layer_01111: a point with color ? at ?
1.780	IN  OBJECT at ^.layer_011111: a point with color ? at ?
1.758	IN  OBJECT at ^.layer_0111111: a point with color ? at ?
1.734	IN  OBJECT at ^.layer_01111111: a point with color ? at ?
1.706	IN  OBJECT at ^.layer_011111111: a point with color ? at ?
1.697	IN  DEF: ^.color=black
1.690	OUT DEF: ^.size=(?,?)
1.654	OUT DEF: ^.size.i=3
1.618	OUT DEF: ^.size.j=3
1.611	IN  DEF: ^.layer_0.pos=(?,?)
1.605	IN  DEF: ^.size=(?,?)
1.599	IN  DEF: ^.layer_01.pos=(?,?)
1.592	IN  DEF: ^.layer_011.pos=(?,?)
1.571	IN  DEF: ^.layer_011.pos.i=(0)
1.564	IN  DEF: ^.layer_0111.pos=(?,?)
1.558	IN  DEF: ^.layer_01111111.pos=(?,?)
1.536	IN  DEF: ^.layer_01111111.pos.j=4
1.512	IN  DEF: ^.layer_011111.shape.color=grey
1.505	IN  DEF: ^.layer_01111.pos=(?,?)
1.499	IN  DEF: ^.layer_011111.pos=(?,?)
1.493	IN  DEF: ^.layer_0111111.pos=(?,?)
1.487	IN  DEF: ^.layer_011111111.pos=(?,?)
1.484	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.428	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
1.373	OUT OBJECT at ^.layer_011: ^.layer_011.shape at ?
1.316	OUT OBJECT at ^.layer_0111: ^.layer_0111.shape at ?
1.259	OUT OBJECT at ^.layer_01111: ^.layer_01111.shape at ?
1.201	OUT OBJECT at ^.layer_011111: ^.layer_011111.shape at ?
1.140	OUT OBJECT at ^.layer_0111111: ^.layer_0111111.shape at ?
1.074	OUT OBJECT at ^.layer_01111111: ^.layer_01111111.shape at ?
1.021	OUT DEF: ^.color=^.layer_011111111.shape.color
1.014	OUT DEF: ^.layer_0.pos=(?,?)
0.994	OUT DEF: ^.layer_0.pos.i=0
0.976	OUT DEF: ^.layer_0.pos.j=^.layer_01111.pos.i
0.968	OUT DEF: ^.layer_01.pos=(?,?)
0.952	OUT DEF: ^.layer_01.pos.j=^.layer_011111111.pos.j - ^.layer_01.pos.j
0.944	OUT DEF: ^.layer_011.pos=(?,?)
0.924	OUT DEF: ^.layer_011.pos.i=0
0.908	OUT DEF: ^.layer_011.pos.j=^.layer_011.pos.j - ^.layer_0111.pos.i
0.901	OUT DEF: ^.layer_0111.pos=(?,?)
0.884	OUT DEF: ^.layer_0111.pos.j=^.layer_011111.pos.i - 3
0.868	OUT DEF: ^.layer_0111.pos.i=^.layer_0111111.pos.j - ^.layer_01111.pos.i
0.860	OUT DEF: ^.layer_01111.pos=(?,?)
0.843	OUT DEF: ^.layer_01111.pos.i=^.layer_01111.pos.i - 1
0.826	OUT DEF: ^.layer_01111.pos.j=^.layer_0.pos.j - 3
0.818	OUT DEF: ^.layer_011111.pos=(?,?)
0.801	OUT DEF: ^.layer_011111.pos.j=^.layer_01111.pos.i - 1
0.785	OUT DEF: ^.layer_011111.pos.i=^.layer_01111.pos.i - ^.layer_0.pos.i
0.777	OUT DEF: ^.layer_0111111.pos=(?,?)
0.760	OUT DEF: ^.layer_0111111.pos.j=^.layer_01111.pos.i - 1
0.744	OUT DEF: ^.layer_0111111.pos.i=^.layer_01111111.pos.i - ^.layer_011111.pos.i
0.736	OUT DEF: ^.layer_01111111.pos=(?,?)
0.717	OUT DEF: ^.layer_01111111.pos.i=2
0.698	OUT DEF: ^.layer_01111111.pos.j=^.layer_01111.pos.i

# Learned model:
CONSTRUCT (Mo)
a background with size (3,3) and color ^.layer_011111111.shape.color and layers
  _0: ^.layer_0.shape at (0,^.layer_01111.pos.i)
  _01: ^.layer_01.shape at (?,^.layer_011111111.pos.j - ^.layer_01.pos.j)
  _011: ^.layer_011.shape at (0,^.layer_011.pos.j - ^.layer_0111.pos.i)
  _0111: ^.layer_0111.shape at (^.layer_0111111.pos.j - ^.layer_01111.pos.i,^.layer_011111.pos.i - 3)
  _01111: ^.layer_01111.shape at (^.layer_01111.pos.i - 1,^.layer_0.pos.j - 3)
  _011111: ^.layer_011111.shape at (^.layer_01111.pos.i - ^.layer_0.pos.i,^.layer_01111.pos.i - 1)
  _0111111: ^.layer_0111111.shape at (^.layer_01111111.pos.i - ^.layer_011111.pos.i,^.layer_01111.pos.i - 1)
  _01111111: ^.layer_01111111.shape at (2,^.layer_01111.pos.i)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a point with color orange at (?,?)
  _01: a point with color red at (?,?)
  _011: a point with color ? at ((0),?)
  _0111: a point with color ? at (?,?)
  _01111: a point with color ? at (?,?)
  _011111: a point with color grey at (?,?)
  _0111111: a point with color ? at (?,?)
  _01111111: a point with color ? at (?,4)
  _011111111: a point with color ? at (?,?)

DL input  with Mi: L = 169.1 + 3277.7 = 3446.9
DL output with Mo: L = 272.8 + 87.2 = 360.1
DL input+output M: L = 442.0 + 3364.9 = 3806.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
negative integer

TRAIN 5783df64.json/1: 0 - (ERROR)

## instance 2

> Output prediction from input (up to 3 trials):
negative integer

TRAIN 5783df64.json/2: 0 - (ERROR)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 5783df64.json/3: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
negative integer

TEST 5783df64.json/1: 0 - (ERROR)

# Performance measures on task
runtime-learning = 19.4 sec (19.4 sec/task)
bits-train-error = 87.2 bits (87.2 bits/task)
acc-train-micro = 0.33 tasks (33.33%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.33
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-265] Checking task 5833af48.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 80123.3 = 80132.3
DL output with Mo: L = 9.0 + 11682.2 = 11691.1
DL input+output M: L = 17.9 + 91805.5 = 91823.4

# learning a model for train pairs
2.000	
1.294	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.803	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.709	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.655	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.606	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
0.556	OUT DEF: ^.size=^.layer_0.shape.size
0.536	OUT DEF: ^.color=^.layer_011.shape.color
0.520	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.503	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.492	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.489	IN  OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
0.485	IN  OBJECT at ^.layer_0111111: a rectangle with size ? and color ? and mask ? at ?
0.482	OUT DEF: ^.layer_0.pos=(?,?)
0.469	OUT DEF: ^.layer_0.pos.j=(0)
0.459	OUT DEF: ^.layer_0.pos.i=(0)
0.457	IN  DEF: ^.layer_011.shape.color=cyan
0.455	IN  DEF: ^.layer_011111.shape.color=cyan
0.454	IN  DEF: ^.layer_0.shape.mask=Full
0.453	IN  DEF: ^.layer_01111.shape.color=red
0.452	IN  DEF: ^.layer_011111.shape.mask=Full
0.451	IN  DEF: ^.layer_0111111.shape.mask=Full
0.450	IN  DEF: ^.layer_0111.shape.mask=Full
0.449	IN  DEF: ^.color=black
0.449	IN  DEF: ^.size=(?,?)
0.448	IN  DEF: ^.layer_0.pos=(?,?)
0.448	IN  DEF: ^.layer_0.shape.size=(?,?)
0.448	IN  DEF: ^.layer_01.pos=(?,?)
0.446	IN  DEF: ^.layer_01.pos.i=1
0.445	IN  DEF: ^.layer_01.shape.size=(?,?)
0.445	IN  DEF: ^.layer_011.pos=(?,?)
0.443	IN  DEF: ^.layer_011.pos.i=1
0.441	IN  DEF: ^.layer_011.pos.j=1
0.440	IN  DEF: ^.layer_011.shape.size=(?,?)
0.440	IN  DEF: ^.layer_0111.pos=(?,?)
0.438	IN  DEF: ^.layer_0111.pos.i=1
0.436	IN  DEF: ^.layer_0111111.shape.color=cyan
0.436	IN  DEF: ^.layer_0111.shape.size=(?,?)
0.435	IN  DEF: ^.layer_01111.pos=(?,?)
0.433	IN  DEF: ^.layer_01111.pos.i=1
0.433	IN  DEF: ^.layer_011111.pos=(?,?)
0.433	IN  DEF: ^.layer_01111.shape.size=(?,?)
0.432	IN  DEF: ^.layer_011111.shape.size=(?,?)
0.432	IN  DEF: ^.layer_0111111.pos=(?,?)
0.431	IN  DEF: ^.layer_0111111.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color ^.layer_011.shape.color and layers
  _0: a rectangle with size ^.layer_0.shape.size and color ^.layer_0.shape.color and mask ? at ((0),(0))
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (1,?)
  _011: a rectangle with size (?,?) and color cyan and mask ? at (1,1)
  _0111: a rectangle with size (?,?) and color ? and mask Full at (1,?)
  _01111: a rectangle with size (?,?) and color red and mask ? at (1,?)
  _011111: a rectangle with size (?,?) and color cyan and mask Full at (?,?)
  _0111111: a rectangle with size (?,?) and color cyan and mask Full at (?,?)

DL input  with Mi: L = 224.1 + 6108.5 = 6332.6
DL output with Mo: L = 39.4 + 4078.3 = 4117.7
DL input+output M: L = 263.5 + 10186.9 = 10450.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 5833af48.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 5833af48.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 5833af48.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 5833af48.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 19.1 sec (19.1 sec/task)
bits-train-error = 4078.3 bits (4078.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-264] Checking task 58743b76.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 20417.1 = 20426.1
DL output with Mo: L = 9.0 + 20417.1 = 20426.1
DL input+output M: L = 17.9 + 40834.3 = 40852.2

# learning a model for train pairs
2.000	
1.478	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.957	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.789	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.749	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.707	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.686	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.666	OUT DEF: ^.size=^.size
0.656	OUT DEF: ^.layer_0.shape.size=^.layer_011.shape.size
0.645	OUT DEF: ^.layer_00=^.layer_0
0.634	OUT DEF: ^.layer_01=^.layer_01
0.623	OUT DEF: ^.layer_0.pos=^.layer_011.pos
0.614	OUT DEF: ^.layer_0.shape.mask=^.layer_011.shape.mask
0.610	IN  DEF: ^.layer_0.shape.color=cyan
0.606	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.602	OUT DEF: ^.layer_011.shape.color=blue
0.599	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.588	OUT DEF: ^.layer_011.pos=^.layer_0111.pos
0.581	OUT DEF: ^.layer_011.shape.size=^.layer_0111.shape.size
0.578	OUT OBJECT at ^.layer_0111: a point with color ? at ?
0.574	OUT DEF: ^.layer_0111.shape.color=yellow
0.570	OUT OBJECT at ^.layer_01111: a point with color ? at ?
0.566	OUT DEF: ^.layer_01111.shape.color=yellow
0.563	OUT OBJECT at ^.layer_011111: a point with color ? at ?
0.559	OUT OBJECT at ^.layer_0111111: a point with color ? at ?
0.556	OUT OBJECT at ^.layer_01111111: a point with color ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: ^.layer_0
  _0: a rectangle with size ^.layer_011.shape.size and color ? and mask ^.layer_011.shape.mask at ^.layer_011.pos
  _01: ^.layer_01
  _011: a rectangle with size ^.layer_0111.shape.size and color blue and mask ? at ^.layer_0111.pos
  _0111: a point with color yellow at ?
  _01111: a point with color yellow at ?
  _011111: a point with color ? at ?
  _0111111: a point with color ? at ?
  _01111111: a point with color ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color cyan and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 86.7 + 7191.0 = 7277.6
DL output with Mo: L = 125.6 + 3950.6 = 4076.2
DL input+output M: L = 212.3 + 11141.6 = 11353.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 58743b76.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 58743b76.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 58743b76.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.8 sec (27.8 sec/task)
bits-train-error = 3950.6 bits (3950.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-263] Checking task 58e15b12.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 8078.7 = 8087.6
DL output with Mo: L = 9.0 + 48027.8 = 48036.8
DL input+output M: L = 17.9 + 56106.5 = 56124.4

# learning a model for train pairs
2.000	
1.816	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.639	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.458	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.325	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.204	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.096	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.040	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.977	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.957	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.941	OUT OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
0.933	OUT OBJECT at ^.layer_0111111: a rectangle with size ? and color ? and mask ? at ?
0.918	OUT DEF: ^.size=^.size
0.913	OUT OBJECT at ^.layer_01111111: ^.layer_0111.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?
  _0111111: a rectangle with size ? and color ? and mask ? at ?
  _01111111: ^.layer_0111.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 85.3 + 4141.6 = 4226.9
DL output with Mo: L = 150.3 + 18600.1 = 18750.4
DL input+output M: L = 235.7 + 22741.6 = 22977.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 58e15b12.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 58e15b12.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 58e15b12.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 58e15b12.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.7 sec (25.7 sec/task)
bits-train-error = 18600.1 bits (18600.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-262] Checking task 59341089.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3942.0 = 3951.0
DL output with Mo: L = 9.0 + 14556.9 = 14565.8
DL input+output M: L = 17.9 + 18498.9 = 18516.8

# learning a model for train pairs
2.000	
1.593	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.394	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.321	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.272	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.249	OUT DEF: ^.layer_01.shape.color=^.layer_0.shape.color
1.202	IN  DEF: ^.layer_0.shape.color=grey
1.186	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
1.155	IN  DEF: ^.layer_00.shape.color=orange
1.143	IN  DEF: ^.size=(?,?)
1.088	IN  DEF: ^.size.i=3
1.033	IN  DEF: ^.size.j=3

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ^.layer_0.shape.color and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size (3,3) and color ? and layers
  _00: a rectangle with size ? and color orange and mask ? at ?
  _0: a rectangle with size ? and color grey and mask ? at ?

DL input  with Mi: L = 59.6 + 2253.0 = 2312.6
DL output with Mo: L = 66.5 + 6453.4 = 6519.9
DL input+output M: L = 126.1 + 8706.4 = 8832.5

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 59341089.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 59341089.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 59341089.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 59341089.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 59341089.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.4 sec (26.4 sec/task)
bits-train-error = 6453.4 bits (6453.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-261] Checking task 5a5a2103.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 41391.3 = 41400.2
DL output with Mo: L = 9.0 + 67105.9 = 67114.9
DL input+output M: L = 17.9 + 108497.2 = 108515.1

# learning a model for train pairs
2.000	
1.377	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.902	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.852	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.801	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.756	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.731	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.705	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.679	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.672	IN  OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
0.665	OUT DEF: ^.size=^.size

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 122.2 + 10138.4 = 10260.6
DL output with Mo: L = 58.9 + 27965.2 = 28024.2
DL input+output M: L = 181.1 + 38103.6 = 38284.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 5a5a2103.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 5a5a2103.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 5a5a2103.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.0 sec (29.0 sec/task)
bits-train-error = 27965.2 bits (27965.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-260] Checking task 5af49b42.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 7397.0 = 7406.0
DL output with Mo: L = 9.0 + 14956.1 = 14965.1
DL input+output M: L = 17.9 + 22353.2 = 22371.1

# learning a model for train pairs
2.000	
1.958	OUT DEF: ^.size=^.size
1.944	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.928	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.905	OUT DEF: ^.layer_0=^.layer_0
1.888	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.872	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
1.858	IN  OBJECT at ^.layer_00: a point with color ? at ?
1.842	OUT OBJECT at ^.layer_00: ^.layer_00.shape at ?
1.818	OUT DEF: ^.layer_00=^.layer_00
1.802	OUT OBJECT at ^.layer_0111: ^.layer_00.shape at ?
1.786	OUT OBJECT at ^.layer_01111: ^.layer_00.shape at ?
1.772	IN  OBJECT at ^.layer_001: a point with color ? at ?
1.755	OUT OBJECT at ^.layer_001: ^.layer_001.shape at ?
1.739	OUT OBJECT at ^.layer_011111: ^.layer_001.shape at ?
1.722	OUT OBJECT at ^.layer_0111111: ^.layer_001.shape at ?
1.708	IN  OBJECT at ^.layer_0011: a point with color ? at ?
1.692	OUT OBJECT at ^.layer_0011: ^.layer_0011.shape at ?
1.675	OUT OBJECT at ^.layer_01111111: ^.layer_0011.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: ^.layer_00
  _001: ^.layer_001.shape at ?
  _0011: ^.layer_0011.shape at ?
  _0: ^.layer_0
  _01: ^.layer_0.shape at ?
  _011: ^.layer_0.shape at ?
  _0111: ^.layer_00.shape at ?
  _01111: ^.layer_00.shape at ?
  _011111: ^.layer_001.shape at ?
  _0111111: ^.layer_001.shape at ?
  _01111111: ^.layer_0011.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _00: a point with color ? at ?
  _001: a point with color ? at ?
  _0011: a point with color ? at ?
  _0: a point with color ? at ?

DL input  with Mi: L = 58.8 + 6923.6 = 6982.4
DL output with Mo: L = 105.5 + 10856.2 = 10961.7
DL input+output M: L = 164.3 + 17779.8 = 17944.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 5af49b42.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 5af49b42.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 5af49b42.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 5af49b42.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.4 sec (25.4 sec/task)
bits-train-error = 10856.2 bits (10856.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-259] Checking task 5b526a93.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 18881.6 = 18890.5
DL output with Mo: L = 9.0 + 35448.6 = 35457.5
DL input+output M: L = 17.9 + 54330.2 = 54348.1

# learning a model for train pairs
2.000	
1.852	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.703	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.586	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.500	OUT OBJECT at ^.layer_0: ^.layer_01.shape at ?
1.404	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.318	OUT OBJECT at ^.layer_011: ^.layer_011.shape at ?
1.232	OUT OBJECT at ^.layer_010: ^.layer_01.shape at ?
1.163	OUT OBJECT at ^.layer_0111: ^.layer_01.shape at ?
1.072	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: ^.layer_01.shape at ?
  _010: ^.layer_01.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: ^.layer_011.shape at ?
  _0111: ^.layer_01.shape at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 11011.5 = 11078.2
DL output with Mo: L = 85.2 + 17119.9 = 17205.1
DL input+output M: L = 152.0 + 28131.4 = 28283.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 5b526a93.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 5b526a93.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 5b526a93.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.1 sec (28.1 sec/task)
bits-train-error = 17119.9 bits (17119.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-258] Checking task 5b692c0f.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 29311.2 = 29320.1
DL output with Mo: L = 9.0 + 32369.1 = 32378.0
DL input+output M: L = 17.9 + 61680.2 = 61698.2

# learning a model for train pairs
2.000	
1.624	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.285	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.076	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.880	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.732	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.595	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.513	OUT OBJECT at ^.layer_0110: ^.layer_0.shape at ?
0.460	IN  OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
0.431	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.417	OUT DEF: ^.size=^.size
0.407	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
0.400	OUT OBJECT at ^.layer_01100: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ^.layer_0.shape.size and color ? and mask ? at ?
  _01: ^.layer_01.shape at ?
  _01100: a rectangle with size ? and color ? and mask ? at ?
  _0110: ^.layer_0.shape at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 85.3 + 7559.3 = 7644.6
DL output with Mo: L = 105.0 + 4388.9 = 4493.9
DL input+output M: L = 190.4 + 11948.2 = 12138.5

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 5b692c0f.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 5b692c0f.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 5b692c0f.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.9 sec (26.9 sec/task)
bits-train-error = 4388.9 bits (4388.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-257] Checking task 5b6cbef5.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 6352.2 = 6361.2
DL output with Mo: L = 9.0 + 74882.0 = 74891.0
DL input+output M: L = 17.9 + 81234.2 = 81252.1

# learning a model for train pairs
2.000	
1.446	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.934	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.850	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.800	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 3075.6 = 3104.5
DL output with Mo: L = 66.8 + 23328.1 = 23394.8
DL input+output M: L = 95.7 + 26403.7 = 26499.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 5b6cbef5.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 5b6cbef5.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 5b6cbef5.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 5b6cbef5.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 5b6cbef5.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 5b6cbef5.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.0 sec (29.0 sec/task)
bits-train-error = 23328.1 bits (23328.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-256] Checking task 5d2a5c43.json: 5 train, 2 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 26542.2 = 26551.2
DL output with Mo: L = 9.0 + 5275.1 = 5284.0
DL input+output M: L = 17.9 + 31817.3 = 31835.2

# learning a model for train pairs
2.000	
1.687	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.419	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.160	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.015	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.972	OUT DEF: ^.layer_0.shape.color=cyan
0.958	OUT DEF: ^.color=black
0.946	OUT DEF: ^.size=(?,?)
0.875	OUT DEF: ^.size.i=^.size.i
0.816	OUT DEF: ^.size.j=^.layer_01.shape.size.j
0.805	OUT DEF: ^.layer_0.pos=(?,?)
0.768	OUT DEF: ^.layer_0.pos.i=(0)
0.736	OUT DEF: ^.layer_0.pos.j=(0)
0.725	OUT DEF: ^.layer_0.shape.size=(?,?)
0.654	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.i
0.595	OUT DEF: ^.layer_0.shape.size.j=^.layer_01.shape.size.j
0.586	IN  DEF: ^.layer_0.shape.color=yellow
0.577	IN  DEF: ^.layer_011.shape.color=blue
0.569	IN  DEF: ^.layer_01.shape.color=yellow
0.564	IN  DEF: ^.layer_011.shape.mask=Full
0.562	IN  DEF: ^.color=black
0.559	IN  DEF: ^.size=(?,?)
0.543	IN  DEF: ^.size.j=9
0.529	IN  DEF: ^.size.i=6
0.527	IN  DEF: ^.layer_0.pos=(?,?)
0.520	IN  DEF: ^.layer_0.pos.i=(0)
0.517	IN  DEF: ^.layer_0.shape.size=(?,?)
0.503	IN  DEF: ^.layer_0.shape.size.i=6
0.501	IN  DEF: ^.layer_01.pos=(?,?)
0.499	IN  DEF: ^.layer_01.shape.size=(?,?)
0.487	IN  DEF: ^.layer_01.shape.size.j=4
0.485	IN  DEF: ^.layer_011.pos=(?,?)
0.476	IN  DEF: ^.layer_011.pos.j=4
0.469	IN  DEF: ^.layer_011.pos.i=(0)
0.466	IN  DEF: ^.layer_011.shape.size=(?,?)
0.452	IN  DEF: ^.layer_011.shape.size.i=6
0.448	IN  DEF: ^.layer_011.shape.size.j=1

# Learned model:
CONSTRUCT (Mo)
a background with size (^.size.i,^.layer_01.shape.size.j) and color black and layers
  _0: a rectangle with size (^.layer_0.shape.size.i,^.layer_01.shape.size.j) and color cyan and mask ? at ((0),(0))
WHERE (Mi)
a background with size (6,9) and color black and layers
  _0: a rectangle with size (6,?) and color yellow and mask ? at ((0),?)
  _01: a rectangle with size (?,4) and color yellow and mask ? at (?,?)
  _011: a rectangle with size (6,1) and color blue and mask Full at ((0),4)

DL input  with Mi: L = 122.4 + 4712.4 = 4834.8
DL output with Mo: L = 52.6 + 1352.9 = 1405.5
DL input+output M: L = 175.0 + 6065.3 = 6240.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 5d2a5c43.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 5d2a5c43.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 5d2a5c43.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 5d2a5c43.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 5d2a5c43.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 5d2a5c43.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 5d2a5c43.json/2: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 14.9 sec (14.9 sec/task)
bits-train-error = 1352.9 bits (1352.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-255] Checking task 5ffb2104.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 6951.3 = 6960.3
DL output with Mo: L = 9.0 + 6951.3 = 6960.3
DL input+output M: L = 17.9 + 13902.7 = 13920.6

# learning a model for train pairs
2.000	
1.792	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.598	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.484	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.332	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
1.256	OUT DEF: ^.size=^.size
1.185	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.113	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.028	OUT OBJECT at ^.layer_0111: ^.layer_01.shape at ?
1.008	OUT DEF: ^.layer_011.shape.color=^.layer_00.shape.color
0.991	IN  OBJECT at ^.layer_010: a point with color ? at ?
0.971	OUT DEF: ^.layer_0.shape.color=^.layer_010.shape.color
0.949	IN  DEF: ^.layer_01.shape.color=green
0.939	OUT DEF: ^.layer_0.shape.mask=Full
0.928	IN  DEF: ^.layer_00.shape.color=red
0.918	IN  DEF: ^.layer_0.shape.mask=Full
0.912	OUT DEF: ^.color=black
0.905	IN  DEF: ^.color=black
0.900	OUT DEF: ^.layer_0.pos=(?,?)
0.883	OUT DEF: ^.layer_0.pos.i=^.layer_010.pos.i
0.878	OUT DEF: ^.layer_0.shape.size=(?,?)
0.865	OUT DEF: ^.layer_0.shape.size.j=^.layer_01.shape.size.j
0.855	OUT DEF: ^.layer_0.shape.size.i=1
0.850	OUT DEF: ^.layer_01.pos=(?,?)
0.832	OUT DEF: ^.layer_01.pos.i=^.layer_0.pos.i
0.816	OUT DEF: ^.layer_01.pos.j=^.size.j - ^.layer_00.shape.size.j
0.811	OUT DEF: ^.layer_011.pos=(?,?)
0.794	OUT DEF: ^.layer_011.pos.i=^.layer_00.pos.i
0.777	OUT DEF: ^.layer_011.pos.j=^.layer_010.pos.i + ^.layer_01.shape.size.j
0.772	OUT DEF: ^.layer_011.shape.size=(?,?)
0.751	OUT DEF: ^.layer_011.shape.size.i=^.layer_00.shape.size.i
0.733	OUT DEF: ^.layer_011.shape.size.j=2
0.728	OUT DEF: ^.layer_0111.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (1,^.layer_01.shape.size.j) and color ^.layer_010.shape.color and mask Full at (^.layer_010.pos.i,?)
  _01: ^.layer_0.shape at (^.layer_0.pos.i,^.size.j - ^.layer_00.shape.size.j)
  _011: a rectangle with size (^.layer_00.shape.size.i,2) and color ^.layer_00.shape.color and mask ? at (^.layer_00.pos.i,^.layer_010.pos.i + ^.layer_01.shape.size.j)
  _0111: ^.layer_01.shape at (?,?)
WHERE (Mi)
a background with size ? and color black and layers
  _00: a rectangle with size ? and color red and mask ? at ?
  _0: a rectangle with size ? and color ? and mask Full at ?
  _010: a point with color ? at ?
  _01: a rectangle with size ? and color green and mask ? at ?

DL input  with Mi: L = 78.5 + 3855.8 = 3934.3
DL output with Mo: L = 137.4 + 992.7 = 1130.1
DL input+output M: L = 215.9 + 4848.5 = 5064.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 5ffb2104.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 5ffb2104.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 5ffb2104.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 5ffb2104.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.0 sec (25.0 sec/task)
bits-train-error = 992.7 bits (992.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-254] Checking task 604001fa.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 18484.5 = 18493.5
DL output with Mo: L = 9.0 + 13799.6 = 13808.5
DL input+output M: L = 17.9 + 32284.1 = 32302.0

# learning a model for train pairs
2.000	
1.652	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.395	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.172	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.985	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.902	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.845	OUT DEF: ^.size=^.size
0.799	OUT DEF: ^.layer_01.shape.mask=^.layer_01.shape.mask
0.760	OUT DEF: ^.layer_01.shape.size=^.layer_01.shape.size
0.722	OUT OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
0.688	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
0.653	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
0.622	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.591	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.560	OUT DEF: ^.layer_01.pos=^.layer_01.pos
0.549	IN  DEF: ^.layer_0.shape.color=blue
0.539	IN  DEF: ^.layer_01.shape.color=blue
0.530	IN  DEF: ^.layer_0111.shape.color=orange
0.525	OUT DEF: ^.color=black
0.522	OUT DEF: ^.layer_010.pos=(?,?)
0.509	OUT DEF: ^.layer_010.pos.i=^.layer_01.pos.j + ^.layer_01.pos.i
0.496	OUT DEF: ^.layer_010.pos.j=^.layer_0111.pos.i - 1
0.493	OUT DEF: ^.layer_010.shape.size=(?,?)
0.483	OUT DEF: ^.layer_010.shape.size.j=^.layer_0111.pos.i
0.475	OUT DEF: ^.layer_010.shape.size.i=^.layer_011.shape.size.j - 1
0.472	IN  DEF: ^.color=black
0.469	IN  DEF: ^.size=(?,?)
0.467	IN  DEF: ^.layer_0.pos=(?,?)
0.464	IN  DEF: ^.layer_0.shape.size=(?,?)
0.462	IN  DEF: ^.layer_0111.pos=(?,?)
0.459	IN  DEF: ^.layer_011.pos=(?,?)
0.456	IN  DEF: ^.layer_01.pos=(?,?)
0.454	IN  DEF: ^.layer_01.shape.size=(?,?)
0.440	IN  DEF: ^.layer_01.shape.size.j=4
0.428	IN  DEF: ^.layer_01.shape.size.i=3
0.426	IN  DEF: ^.layer_011.shape.size=(?,?)
0.423	IN  DEF: ^.layer_0111.shape.size=(?,?)
0.414	IN  DEF: ^.layer_0111.shape.size.i=2

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size ^.layer_0.shape.size and color ? and mask ^.layer_0.shape.mask at ^.layer_0.pos
  _010: a rectangle with size (^.layer_011.shape.size.j - 1,^.layer_0111.pos.i) and color ? and mask ? at (^.layer_01.pos.j + ^.layer_01.pos.i,^.layer_0111.pos.i - 1)
  _01: a rectangle with size ^.layer_01.shape.size and color ? and mask ^.layer_01.shape.mask at ^.layer_01.pos
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color blue and mask ? at (?,?)
  _01: a rectangle with size (3,4) and color blue and mask ? at (?,?)
  _011: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _0111: a rectangle with size (2,?) and color orange and mask ? at (?,?)

DL input  with Mi: L = 135.4 + 6319.3 = 6454.7
DL output with Mo: L = 118.2 + 777.5 = 895.7
DL input+output M: L = 253.6 + 7096.8 = 7350.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 604001fa.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 604001fa.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 604001fa.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 604001fa.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 604001fa.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 23.7 sec (23.7 sec/task)
bits-train-error = 777.5 bits (777.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-253] Checking task 60a26a3e.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 11222.1 = 11231.1
DL output with Mo: L = 9.0 + 16000.6 = 16009.6
DL input+output M: L = 17.9 + 27222.7 = 27240.7

# learning a model for train pairs
2.000	
1.882	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.755	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.628	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.500	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
1.382	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
1.260	IN  OBJECT at ^.layer_001: a rectangle with size ? and color ? and mask ? at ?
1.167	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.109	IN  OBJECT at ^.layer_0011: a rectangle with size ? and color ? and mask ? at ?
1.030	OUT OBJECT at ^.layer_0110: ^.layer_0011.shape at ?
0.959	OUT OBJECT at ^.layer_01101: ^.layer_0011.shape at ?
0.895	IN  OBJECT at ^.layer_00111: a rectangle with size ? and color ? and mask ? at ?
0.845	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.805	OUT DEF: ^.size=^.size
0.784	OUT DEF: ^.layer_01=^.layer_001
0.762	OUT DEF: ^.layer_0110=^.layer_0011
0.740	OUT DEF: ^.layer_01101=^.layer_00111
0.718	OUT DEF: ^.layer_011=^.layer_0
0.697	OUT DEF: ^.layer_0=^.layer_00
0.679	IN  DEF: ^.layer_00.shape.mask=Odd Checkboard
0.662	IN  DEF: ^.layer_001.shape.mask=Odd Checkboard
0.649	IN  DEF: ^.layer_00.shape.color=red

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: ^.layer_00
  _01: ^.layer_001
  _0110: ^.layer_0011
  _01101: ^.layer_00111
  _011: ^.layer_0
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _00: a rectangle with size ? and color red and mask Odd Checkboard at ?
  _001: a rectangle with size ? and color ? and mask Odd Checkboard at ?
  _0011: a rectangle with size ? and color ? and mask ? at ?
  _00111: a rectangle with size ? and color ? and mask ? at ?
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 111.8 + 5182.4 = 5294.1
DL output with Mo: L = 76.9 + 2772.8 = 2849.7
DL input+output M: L = 188.6 + 7955.2 = 8143.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 60a26a3e.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 60a26a3e.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 60a26a3e.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 60a26a3e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.2 sec (25.2 sec/task)
bits-train-error = 2772.8 bits (2772.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-252] Checking task 60c09cac.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1659.0 = 1667.9
DL output with Mo: L = 9.0 + 6275.2 = 6284.2
DL input+output M: L = 17.9 + 7934.2 = 7952.1

# learning a model for train pairs
2.000	
1.545	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.305	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.125	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.070	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.051	IN  DEF: ^.color=black
1.037	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.022	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
1.009	IN  DEF: ^.size=(?,?)
0.995	IN  DEF: ^.layer_0.pos=(?,?)
0.960	IN  DEF: ^.layer_0.pos.i=1
0.947	IN  DEF: ^.layer_0.shape.size=(?,?)
0.896	IN  DEF: ^.layer_0.shape.size.j=2
0.883	IN  DEF: ^.layer_01.pos=(?,?)
0.845	IN  DEF: ^.layer_01.pos.i=(0)
0.841	OUT DEF: ^.color=black
0.837	OUT DEF: ^.layer_0.pos=(?,?)
0.825	OUT DEF: ^.layer_0.pos.i=^.layer_0.shape.size.j
0.813	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.j + ^.layer_0.pos.j
0.810	OUT DEF: ^.size=(?,?)
0.786	OUT DEF: ^.size.i=^.size.i + ^.size.i
0.762	OUT DEF: ^.size.j=^.size.j + ^.size.j
0.759	OUT DEF: ^.layer_0.shape.size=(?,?)
0.739	OUT DEF: ^.layer_0.shape.size.j=4
0.724	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.i + ^.layer_0.shape.size.i
0.720	OUT DEF: ^.layer_01.pos=(?,?)
0.707	OUT DEF: ^.layer_01.pos.i=(0)
0.695	OUT DEF: ^.layer_01.pos.j=2
0.691	OUT DEF: ^.layer_01.shape.size=(?,?)
0.676	OUT DEF: ^.layer_01.shape.size.i=^.layer_0.shape.size.i + ^.layer_0.shape.size.i
0.661	OUT DEF: ^.layer_01.shape.size.j=^.layer_01.pos.j + ^.layer_01.pos.j

# Learned model:
CONSTRUCT (Mo)
a background with size (^.size.i + ^.size.i,^.size.j + ^.size.j) and color black and layers
  _0: a rectangle with size (^.layer_0.shape.size.i + ^.layer_0.shape.size.i,4) and color ^.layer_0.shape.color and mask ? at (^.layer_0.shape.size.j,^.layer_0.pos.j + ^.layer_0.pos.j)
  _01: a rectangle with size (^.layer_0.shape.size.i + ^.layer_0.shape.size.i,^.layer_01.pos.j + ^.layer_01.pos.j) and color ^.layer_01.shape.color and mask ? at ((0),2)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,2) and color ? and mask ? at (1,?)
  _01: a point with color ? at ((0),?)

DL input  with Mi: L = 62.5 + 889.4 = 951.9
DL output with Mo: L = 138.9 + 427.6 = 566.5
DL input+output M: L = 201.4 + 1317.0 = 1518.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 60c09cac.json/1: 1 1st (SUCCESS)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 60c09cac.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 60c09cac.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 2.9 sec (2.9 sec/task)
bits-train-error = 427.6 bits (427.6 bits/task)
acc-train-micro = 0.50 tasks (50.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.50
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-251] Checking task 626c0bcc.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 9200.6 = 9209.6
DL output with Mo: L = 9.0 + 9200.6 = 9209.6
DL input+output M: L = 17.9 + 18401.2 = 18419.1

# learning a model for train pairs
2.000	
1.259	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.076	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.978	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.897	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.818	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.762	OUT DEF: ^.size=^.size
0.739	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.724	OUT DEF: ^.layer_0.shape.color=blue
0.709	IN  DEF: ^.layer_0.shape.color=cyan
0.701	OUT DEF: ^.layer_0.shape.mask=Full
0.696	OUT DEF: ^.color=black
0.691	IN  DEF: ^.color=black
0.687	OUT DEF: ^.layer_0.pos=(?,?)
0.683	IN  DEF: ^.size=(?,?)
0.658	IN  DEF: ^.size.i=7
0.633	IN  DEF: ^.size.j=7
0.629	IN  DEF: ^.layer_0.pos=(?,?)
0.616	IN  DEF: ^.layer_0.pos.i=(0)
0.602	IN  DEF: ^.layer_0.pos.j=(0)
0.598	IN  DEF: ^.layer_0.shape.size=(?,?)
0.595	OUT DEF: ^.layer_0.shape.size=(?,?)
0.581	OUT DEF: ^.layer_0.shape.size.i=2
0.567	OUT DEF: ^.layer_0.shape.size.j=2
0.563	OUT DEF: ^.layer_01.pos=(?,?)
0.549	OUT DEF: ^.layer_01.pos.i=(0)
0.542	OUT DEF: ^.layer_01111.shape.mask=Full
0.538	OUT DEF: ^.layer_01.shape.size=(?,?)
0.524	OUT DEF: ^.layer_01.shape.size.i=2
0.510	OUT DEF: ^.layer_01.shape.size.j=2
0.506	OUT DEF: ^.layer_011.pos=(?,?)
0.502	OUT DEF: ^.layer_011.shape.size=(?,?)
0.488	OUT DEF: ^.layer_011.shape.size.i=2
0.474	OUT DEF: ^.layer_011.shape.size.j=2
0.471	OUT DEF: ^.layer_0111.pos=(?,?)
0.459	OUT DEF: ^.layer_0111.pos.j=^.layer_0.shape.size.j - 2
0.436	OUT DEF: ^.layer_011.shape.mask=xx|.x
0.421	OUT DEF: ^.layer_011.shape.color=green
0.417	OUT DEF: ^.layer_0111.shape.size=(?,?)
0.403	OUT DEF: ^.layer_0111.shape.size.j=2
0.394	OUT DEF: ^.layer_0111.shape.size.i=2
0.391	OUT DEF: ^.layer_01111.pos=(?,?)
0.377	OUT DEF: ^.layer_01111.pos.i=2
0.374	OUT DEF: ^.layer_01111.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask Full at (?,?)
  _01: a rectangle with size (2,2) and color ? and mask ? at ((0),?)
  _011: a rectangle with size (2,2) and color green and mask xx|.x at (?,?)
  _0111: a rectangle with size (2,2) and color ? and mask ? at (?,^.layer_0.shape.size.j - 2)
  _01111: a rectangle with size (?,?) and color ? and mask Full at (2,?)
WHERE (Mi)
a background with size (7,7) and color black and layers
  _0: a rectangle with size (?,?) and color cyan and mask ? at ((0),(0))

DL input  with Mi: L = 52.5 + 1332.6 = 1385.1
DL output with Mo: L = 175.5 + 1880.6 = 2056.1
DL input+output M: L = 228.0 + 3213.2 = 3441.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 626c0bcc.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 626c0bcc.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 626c0bcc.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 626c0bcc.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.1 sec (25.1 sec/task)
bits-train-error = 1880.6 bits (1880.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-250] Checking task 62ab2642.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 21448.1 = 21457.0
DL output with Mo: L = 9.0 + 32573.8 = 32582.8
DL input+output M: L = 17.9 + 54021.9 = 54039.8

# learning a model for train pairs
2.000	
1.215	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.611	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.330	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.311	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.294	OUT DEF: ^.size=^.size
0.284	OUT DEF: ^.layer_0=^.layer_0
0.277	IN  DEF: ^.layer_0.shape.color=grey
0.273	OUT DEF: ^.layer_01.shape.color=orange
0.269	OUT DEF: ^.layer_011.shape.color=cyan
0.267	OUT DEF: ^.layer_01.shape.mask=Full
0.265	IN  DEF: ^.color=black
0.263	IN  DEF: ^.size=(?,?)
0.261	IN  DEF: ^.layer_0.pos=(?,?)
0.255	IN  DEF: ^.layer_0.pos.i=(0)
0.249	IN  DEF: ^.layer_0.pos.j=(0)
0.247	IN  DEF: ^.layer_0.shape.size=(?,?)
0.246	OUT DEF: ^.color=black
0.244	OUT DEF: ^.layer_01.pos=(?,?)
0.243	OUT DEF: ^.layer_01.shape.size=(?,?)
0.242	OUT DEF: ^.layer_011.pos=(?,?)
0.241	OUT DEF: ^.layer_011.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: a rectangle with size (?,?) and color orange and mask Full at (?,?)
  _011: a rectangle with size (?,?) and color cyan and mask ? at (?,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color grey and mask ? at ((0),(0))

DL input  with Mi: L = 43.3 + 4005.5 = 4048.8
DL output with Mo: L = 69.0 + 1642.6 = 1711.6
DL input+output M: L = 112.3 + 5648.1 = 5760.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 62ab2642.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 62ab2642.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 62ab2642.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 62ab2642.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 3.1 sec (3.1 sec/task)
bits-train-error = 1642.6 bits (1642.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-249] Checking task 62b74c02.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 6557.4 = 6566.4
DL output with Mo: L = 9.0 + 10140.8 = 10149.8
DL input+output M: L = 17.9 + 16698.2 = 16716.2

# learning a model for train pairs
2.000	
1.665	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.453	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.279	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.106	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.057	OUT DEF: ^.size=^.size
1.036	OUT DEF: ^.layer_0.pos=^.layer_0.pos
1.022	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.011	IN  DEF: ^.layer_01.shape.mask=Full
1.004	OUT DEF: ^.layer_01.shape.mask=^.layer_01.shape.mask
0.997	IN  DEF: ^.color=black
0.992	IN  DEF: ^.size=(?,?)
0.987	IN  DEF: ^.layer_0.pos=(?,?)
0.981	IN  DEF: ^.layer_0.shape.size=(?,?)
0.976	IN  DEF: ^.layer_01.pos=(?,?)
0.971	IN  DEF: ^.layer_01.shape.size=(?,?)
0.967	OUT DEF: ^.layer_0.shape.size=(?,?)
0.952	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.i
0.943	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.914	OUT OBJECT at ^.layer_010: ^.layer_0.shape at ?
0.892	IN  DEF: ^.layer_01.pos.j=(0)
0.878	OUT DEF: ^.layer_0=^.layer_0
0.856	IN  DEF: ^.layer_0.pos.j=1
0.837	IN  OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
0.810	OUT DEF: ^.layer_011.pos=^.layer_010.pos
0.786	OUT DEF: ^.color=^.layer_01.shape.color
0.765	IN  OBJECT at ^.layer_0100: a point with color ? at ?
0.737	OUT DEF: ^.layer_01.pos=^.layer_0100.pos
0.724	OUT DEF: ^.layer_011.shape.color=^.layer_010.shape.color
0.710	OUT DEF: ^.layer_01.shape.color=^.layer_0100.shape.color
0.699	IN  DEF: ^.layer_010.shape.mask=Full
0.692	IN  DEF: ^.color=black
0.687	IN  DEF: ^.layer_0100.pos=(?,?)
0.673	IN  DEF: ^.layer_0100.pos.i=(0)
0.668	IN  DEF: ^.layer_010.pos=(?,?)
0.663	IN  DEF: ^.layer_010.shape.size=(?,?)
0.659	OUT DEF: ^.layer_010.pos=(?,?)
0.650	OUT DEF: ^.layer_010.pos.i=^.layer_0.pos.i
0.647	OUT DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ^.layer_01.shape.color and layers
  _0: ^.layer_0
  _010: ^.layer_0.shape at (^.layer_0.pos.i,?)
  _01: a rectangle with size (?,?) and color ^.layer_0100.shape.color and mask ^.layer_01.shape.mask at ^.layer_0100.pos
  _011: a rectangle with size ? and color ^.layer_010.shape.color and mask ? at ^.layer_010.pos
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,1)
  _0100: a point with color ? at ((0),?)
  _010: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask Full at (?,(0))

DL input  with Mi: L = 115.9 + 3054.0 = 3169.8
DL output with Mo: L = 78.0 + 1588.2 = 1666.2
DL input+output M: L = 193.9 + 4642.1 = 4836.0

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 62b74c02.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 62b74c02.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 62b74c02.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 62b74c02.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.6 sec (25.6 sec/task)
bits-train-error = 1588.2 bits (1588.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-248] Checking task 639f5a19.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 86018.7 = 86027.7
DL output with Mo: L = 9.0 + 86018.7 = 86027.7
DL input+output M: L = 17.9 + 172037.4 = 172055.3

# learning a model for train pairs
2.000	
1.415	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.025	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.796	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.680	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.600	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.519	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 2076.1 = 2124.1
DL output with Mo: L = 85.3 + 42427.8 = 42513.1
DL input+output M: L = 133.3 + 44503.9 = 44637.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 639f5a19.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 639f5a19.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 639f5a19.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.1 sec (27.1 sec/task)
bits-train-error = 42427.8 bits (42427.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-247] Checking task 642248e4.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 18961.3 = 18970.3
DL output with Mo: L = 9.0 + 23437.1 = 23446.1
DL input+output M: L = 17.9 + 42398.4 = 42416.3

# learning a model for train pairs
2.000	
1.691	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.380	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.104	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.827	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.802	OUT DEF: ^.size=^.size
0.787	OUT DEF: ^.layer_0=^.layer_0
0.773	OUT DEF: ^.layer_01=^.layer_01
0.767	IN  OBJECT at ^.layer_011: a point with color ? at ?
0.757	OUT OBJECT at ^.layer_011: ^.layer_011.shape at ?
0.742	OUT DEF: ^.layer_011=^.layer_011
0.732	OUT OBJECT at ^.layer_0111: ^.layer_011.shape at ?
0.722	OUT OBJECT at ^.layer_01111: ^.layer_011.shape at ?
0.711	OUT OBJECT at ^.layer_011111: ^.layer_011.shape at ?
0.700	OUT OBJECT at ^.layer_0111111: ^.layer_011.shape at ?
0.690	OUT OBJECT at ^.layer_01111111: ^.layer_011.shape at ?
0.684	IN  OBJECT at ^.layer_0110: a point with color ? at ?
0.670	OUT DEF: ^.layer_0111=^.layer_0110

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: ^.layer_0
  _01: ^.layer_01
  _011: ^.layer_011
  _0111: ^.layer_0110
  _01111: ^.layer_011.shape at ?
  _011111: ^.layer_011.shape at ?
  _0111111: ^.layer_011.shape at ?
  _01111111: ^.layer_011.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _0110: a point with color ? at ?
  _011: a point with color ? at ?

DL input  with Mi: L = 72.0 + 6914.9 = 6986.9
DL output with Mo: L = 69.5 + 7001.3 = 7070.8
DL input+output M: L = 141.6 + 13916.1 = 14057.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 642248e4.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 642248e4.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 642248e4.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 642248e4.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.3 sec (27.3 sec/task)
bits-train-error = 7001.3 bits (7001.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-246] Checking task 642d658d.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 112305.2 = 112314.2
DL output with Mo: L = 9.0 + 417.9 = 426.9
DL input+output M: L = 17.9 + 112723.1 = 112741.1

# learning a model for train pairs
2.000	
1.450	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.368	OUT DEF: ^.size=(?,?)
1.203	OUT DEF: ^.size.i=1
1.037	OUT DEF: ^.size.j=1
1.023	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.464	OUT DEF: ^.color=^.layer_01.shape.color
0.451	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.439	IN  OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
0.432	IN  OBJECT at ^.layer_0101: a rectangle with size ? and color ? and mask ? at ?
0.431	IN  DEF: ^.layer_010.shape.color=green
0.431	IN  DEF: ^.color=black
0.430	IN  DEF: ^.size=(?,?)
0.430	IN  DEF: ^.layer_0.pos=(?,?)
0.429	IN  DEF: ^.layer_0.pos.j=(0)
0.427	IN  DEF: ^.layer_0.pos.i=(0)
0.427	IN  DEF: ^.layer_0.shape.size=(?,?)
0.426	IN  DEF: ^.layer_011.pos=(?,?)
0.426	IN  DEF: ^.layer_010.pos=(?,?)
0.426	IN  DEF: ^.layer_010.shape.size=(?,?)
0.424	IN  DEF: ^.layer_010.shape.size.i=3
0.423	IN  DEF: ^.layer_010.shape.size.j=3
0.422	IN  DEF: ^.layer_01.shape.mask=Full
0.417	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.413	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.411	IN  DEF: ^.layer_010.shape.mask=Border
0.410	IN  OBJECT at ^.layer_0110: a rectangle with size ? and color ? and mask ? at ?
0.410	IN  DEF: ^.layer_01111.shape.mask=Full
0.409	IN  DEF: ^.color=black
0.409	IN  DEF: ^.layer_0101.pos=(?,?)
0.409	IN  DEF: ^.layer_0101.shape.size=(?,?)
0.407	IN  DEF: ^.layer_0101.shape.size.i=3
0.406	IN  DEF: ^.layer_0101.shape.size.j=3
0.405	IN  DEF: ^.layer_01.pos=(?,?)
0.405	IN  DEF: ^.layer_01.shape.size=(?,?)
0.404	IN  DEF: ^.layer_01.shape.size.j=3
0.403	IN  DEF: ^.layer_0110.pos=(?,?)
0.403	IN  DEF: ^.layer_0110.shape.size=(?,?)
0.402	IN  DEF: ^.layer_0110.shape.size.i=3
0.401	IN  DEF: ^.layer_011.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (1,1) and color ^.layer_01.shape.color and layers
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at ((0),(0))
  _010: a rectangle with size (3,3) and color green and mask Border at (?,?)
  _0101: a rectangle with size (3,3) and color ? and mask ? at (?,?)
  _01: a rectangle with size (?,3) and color ? and mask Full at (?,?)
  _0110: a rectangle with size (3,?) and color ? and mask ? at (?,?)
  _011: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask Full at ?

DL input  with Mi: L = 231.9 + 41392.6 = 41624.6
DL output with Mo: L = 13.1 + 0.0 = 13.1
DL input+output M: L = 245.0 + 41392.6 = 41637.6

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 642d658d.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 642d658d.json/2: 1 1st (SUCCESS)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 642d658d.json/3: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 642d658d.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.1 sec (28.1 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 0.67 tasks (66.67%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.67
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-245] Checking task 64a7c07e.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 6270.9 = 6279.9
DL output with Mo: L = 9.0 + 6270.9 = 6279.9
DL input+output M: L = 17.9 + 12541.8 = 12559.7

# learning a model for train pairs
2.000	
1.433	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.866	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.743	OUT DEF: ^.layer_0.shape=^.layer_0.shape
0.655	OUT DEF: ^.size=^.size
0.633	IN  DEF: ^.layer_0.shape.color=cyan
0.626	OUT DEF: ^.color=black
0.619	IN  DEF: ^.color=black
0.613	IN  DEF: ^.size=(?,?)
0.608	OUT DEF: ^.layer_0.pos=(?,?)
0.587	OUT DEF: ^.layer_0.pos.i=^.layer_0.pos.i
0.567	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.j + ^.layer_0.shape.size.j
0.562	IN  DEF: ^.layer_0.pos=(?,?)
0.541	IN  DEF: ^.layer_0.pos.i=1
0.536	IN  DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0.shape at (^.layer_0.pos.i,^.layer_0.pos.j + ^.layer_0.shape.size.j)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color cyan and mask ? at (1,?)

DL input  with Mi: L = 45.2 + 2255.7 = 2300.9
DL output with Mo: L = 30.9 + 1032.3 = 1063.3
DL input+output M: L = 76.1 + 3288.1 = 3364.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 64a7c07e.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 64a7c07e.json/2: 1 1st (SUCCESS)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 64a7c07e.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 64a7c07e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.4 sec (0.4 sec/task)
bits-train-error = 1032.3 bits (1032.3 bits/task)
acc-train-micro = 0.33 tasks (33.33%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.33
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-244] Checking task 66e6c45b.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1701.6 = 1710.6
DL output with Mo: L = 9.0 + 1701.6 = 1710.6
DL input+output M: L = 17.9 + 3403.3 = 3421.2

# learning a model for train pairs
2.000	
1.836	OUT DEF: ^.size=^.size
1.793	OUT OBJECT at ^.layer_0: a point with color ? at ?
1.748	OUT OBJECT at ^.layer_01: a point with color ? at ?
1.699	OUT OBJECT at ^.layer_011: a point with color ? at ?
1.640	OUT OBJECT at ^.layer_0111: a point with color ? at ?
1.587	OUT DEF: ^.layer_011.shape.color=pink
1.533	OUT DEF: ^.layer_01.shape.color=green
1.491	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.434	OUT DEF: ^.layer_0111.shape=^.layer_0.shape
1.390	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.341	IN  OBJECT at ^.layer_00: a point with color ? at ?
1.283	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.229	IN  DEF: ^.layer_01.shape.color=pink
1.211	OUT DEF: ^.color=black
1.193	IN  DEF: ^.color=black
1.180	OUT DEF: ^.layer_0.pos=(?,?)
1.141	OUT DEF: ^.layer_0.pos.j=(0)
1.109	OUT DEF: ^.layer_0.pos.i=^.layer_00.pos.i + ^.layer_01.pos.i
1.097	OUT DEF: ^.layer_01.pos=(?,?)
1.084	OUT DEF: ^.layer_011.pos=(?,?)
1.052	OUT DEF: ^.layer_011.pos.j=^.layer_0.pos.j + ^.layer_011.pos.j
1.039	OUT DEF: ^.layer_0111.pos=(?,?)
1.000	OUT DEF: ^.layer_0111.pos.i=(0)
0.988	IN  DEF: ^.size=(?,?)
0.916	IN  DEF: ^.size.i=4
0.843	IN  DEF: ^.size.j=4
0.831	IN  DEF: ^.layer_00.pos=(?,?)
0.792	IN  DEF: ^.layer_00.pos.j=1
0.779	IN  DEF: ^.layer_0.pos=(?,?)
0.740	IN  DEF: ^.layer_0.pos.i=1
0.727	IN  DEF: ^.layer_01.pos=(?,?)
0.689	IN  DEF: ^.layer_01.pos.j=2
0.676	IN  DEF: ^.layer_011.pos=(?,?)
0.637	IN  DEF: ^.layer_011.pos.i=2
0.635	OUT DEF: ^.layer_011.shape=^.layer_01.shape

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a point with color ? at (^.layer_00.pos.i + ^.layer_01.pos.i,(0))
  _01: a point with color green at (?,?)
  _011: ^.layer_01.shape at (?,^.layer_0.pos.j + ^.layer_011.pos.j)
  _0111: ^.layer_0.shape at ((0),?)
WHERE (Mi)
a background with size (4,4) and color black and layers
  _00: a point with color ? at (?,1)
  _0: a point with color ? at (1,?)
  _01: a point with color pink at (?,2)
  _011: a point with color ? at (2,?)

DL input  with Mi: L = 87.4 + 544.4 = 631.8
DL output with Mo: L = 96.0 + 358.6 = 454.6
DL input+output M: L = 183.4 + 903.0 = 1086.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 66e6c45b.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 66e6c45b.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 66e6c45b.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.5 sec (0.5 sec/task)
bits-train-error = 358.6 bits (358.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-243] Checking task 66f2d22f.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 19924.9 = 19933.8
DL output with Mo: L = 9.0 + 5869.6 = 5878.6
DL input+output M: L = 17.9 + 25794.5 = 25812.4

# learning a model for train pairs
2.000	
1.654	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.347	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.093	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.041	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.998	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.966	OUT DEF: ^.layer_0.shape.color=grey
0.935	OUT DEF: ^.layer_01.shape.color=grey
0.919	OUT DEF: ^.layer_01.shape.mask=Full
0.909	OUT DEF: ^.color=black
0.900	IN  DEF: ^.layer_011.shape.color=red
0.890	IN  DEF: ^.layer_0.shape.color=green
0.882	OUT DEF: ^.size=(?,?)
0.829	OUT DEF: ^.size.j=7
0.786	OUT DEF: ^.size.i=^.size.i
0.778	OUT DEF: ^.layer_0.pos=(?,?)
0.770	OUT DEF: ^.layer_0.shape.size=(?,?)
0.762	OUT DEF: ^.layer_01.pos=(?,?)
0.753	OUT DEF: ^.layer_01.shape.size=(?,?)
0.738	OUT DEF: ^.layer_01.shape.size.j=1
0.734	IN  DEF: ^.color=black
0.732	IN  DEF: ^.size=(?,?)
0.712	IN  DEF: ^.size.j=14
0.700	IN  DEF: ^.size.i=4
0.698	IN  DEF: ^.layer_0.pos=(?,?)
0.691	IN  DEF: ^.layer_0.pos.i=0

# Learned model:
CONSTRUCT (Mo)
a background with size (^.size.i,7) and color black and layers
  _0: a rectangle with size (?,?) and color grey and mask ? at (?,?)
  _01: a rectangle with size (?,1) and color grey and mask Full at (?,?)
WHERE (Mi)
a background with size (4,14) and color black and layers
  _0: a rectangle with size ? and color green and mask ? at (0,?)
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color red and mask ? at ?

DL input  with Mi: L = 86.4 + 6316.1 = 6402.5
DL output with Mo: L = 76.6 + 2096.5 = 2173.0
DL input+output M: L = 163.0 + 8412.6 = 8575.6

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 66f2d22f.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 66f2d22f.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 66f2d22f.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 66f2d22f.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 66f2d22f.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.7 sec (26.7 sec/task)
bits-train-error = 2096.5 bits (2096.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-242] Checking task 67636eac.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 8157.5 = 8166.5
DL output with Mo: L = 9.0 + 6954.1 = 6963.1
DL input+output M: L = 17.9 + 15111.7 = 15129.6

# learning a model for train pairs
2.000	
1.797	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.491	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.282	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.970	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.864	IN  OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
0.668	OUT OBJECT at ^.layer_010: ^.layer_010.shape at ?
0.661	OUT DEF: ^.color=black
0.656	IN  DEF: ^.color=black
0.651	OUT DEF: ^.size=(?,?)
0.646	OUT DEF: ^.layer_0.pos=(?,?)
0.629	OUT DEF: ^.layer_0.pos.i=(0)
0.615	OUT DEF: ^.layer_0.pos.j=(0)
0.610	OUT DEF: ^.layer_010.pos=(?,?)
0.605	OUT DEF: ^.layer_01.pos=(?,?)
0.600	IN  DEF: ^.size=(?,?)
0.596	IN  DEF: ^.layer_0.pos=(?,?)
0.578	IN  DEF: ^.layer_0.pos.i=1
0.573	IN  DEF: ^.layer_010.pos=(?,?)
0.569	IN  DEF: ^.layer_0.shape.size=(?,?)
0.549	IN  DEF: ^.layer_0.shape.size.i=3
0.529	IN  DEF: ^.layer_0.shape.size.j=3
0.525	IN  DEF: ^.layer_010.shape.size=(?,?)
0.521	IN  DEF: ^.layer_01.pos=(?,?)
0.516	IN  DEF: ^.layer_01.shape.size=(?,?)
0.497	IN  DEF: ^.layer_01.shape.size.i=3
0.477	IN  DEF: ^.layer_01.shape.size.j=3

# Learned model:
CONSTRUCT (Mo)
a background with size (?,?) and color black and layers
  _0: ^.layer_0.shape at ((0),(0))
  _010: ^.layer_010.shape at (?,?)
  _01: ^.layer_01.shape at (?,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (3,3) and color ? and mask ? at (1,?)
  _010: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (3,3) and color ? and mask ? at (?,?)

DL input  with Mi: L = 109.0 + 2726.8 = 2835.8
DL output with Mo: L = 55.8 + 845.1 = 900.9
DL input+output M: L = 164.8 + 3572.0 = 3736.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 67636eac.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 67636eac.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 67636eac.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 67636eac.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 7.3 sec (7.3 sec/task)
bits-train-error = 845.1 bits (845.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-241] Checking task 67b4a34d.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 112743.6 = 112752.5
DL output with Mo: L = 9.0 + 5576.3 = 5585.2
DL input+output M: L = 17.9 + 118319.8 = 118337.8

# learning a model for train pairs
2.000	
1.791	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.647	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.562	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.497	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.422	OUT DEF: ^.size=^.layer_0.shape.size
1.369	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.357	OUT DEF: ^.layer_01.shape.mask=Full
1.350	OUT DEF: ^.layer_0.pos=(?,?)
1.344	OUT DEF: ^.layer_0.shape.size=(?,?)
1.338	OUT DEF: ^.layer_01.pos=(?,?)
1.331	OUT DEF: ^.layer_01.shape.size=(?,?)
1.319	OUT DEF: ^.layer_01.shape.size.i=1
1.318	IN  DEF: ^.layer_0.shape.color=green
1.289	OUT DEF: ^.layer_0.shape.size.i=^.layer_011.pos.i
1.266	OUT DEF: ^.layer_01.shape.size.j=^.layer_011.pos.j - ^.layer_01.pos.j
1.244	OUT OBJECT at ^.layer_011: a point with color ? at ?
1.228	OUT DEF: ^.layer_0.pos.i=^.layer_0.shape.size.i - ^.layer_011.pos.i
1.213	OUT DEF: ^.layer_01.pos.j=^.layer_0.shape.size.j - ^.layer_011.pos.i
1.187	OUT OBJECT at ^.layer_010: a point with color ? at ?
1.181	OUT DEF: ^.layer_010.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color ? and layers
  _0: a rectangle with size (^.layer_011.pos.i,?) and color ? and mask ? at (^.layer_0.shape.size.i - ^.layer_011.pos.i,?)
  _010: a point with color ? at (?,?)
  _01: a rectangle with size (1,^.layer_011.pos.j - ^.layer_01.pos.j) and color ? and mask Full at (?,^.layer_0.shape.size.j - ^.layer_011.pos.i)
  _011: a point with color ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color green and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 68.1 + 79740.6 = 79808.7
DL output with Mo: L = 139.7 + 2502.9 = 2642.6
DL input+output M: L = 207.8 + 82243.5 = 82451.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 67b4a34d.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 67b4a34d.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 67b4a34d.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 67b4a34d.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.2 sec (25.2 sec/task)
bits-train-error = 2502.9 bits (2502.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-240] Checking task 67c52801.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 15157.3 = 15166.3
DL output with Mo: L = 9.0 + 15157.3 = 15166.3
DL input+output M: L = 17.9 + 30314.6 = 30332.5

# learning a model for train pairs
2.000	
1.509	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.060	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.854	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.703	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.643	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.584	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.538	OUT DEF: ^.size=^.size
0.513	OUT DEF: ^.layer_00=^.layer_0
0.468	OUT DEF: ^.layer_01.shape=^.layer_011.shape
0.456	OUT DEF: ^.layer_0.shape.color=^.layer_01.shape.color
0.450	IN  DEF: ^.layer_01.shape.mask=Full
0.444	OUT DEF: ^.layer_0.shape.mask=Full
0.437	IN  DEF: ^.layer_011.shape.mask=Full
0.433	IN  DEF: ^.color=black
0.429	OUT DEF: ^.color=black
0.426	OUT DEF: ^.layer_0.pos=(?,?)
0.416	OUT DEF: ^.layer_0.pos.i=^.layer_0.pos.i - 1
0.413	IN  DEF: ^.size=(?,?)
0.410	OUT DEF: ^.layer_0.shape.size=(?,?)
0.399	OUT DEF: ^.layer_0.shape.size.i=2
0.389	OUT DEF: ^.layer_0.shape.size.j=^.layer_01.shape.size.i
0.386	OUT DEF: ^.layer_01.pos=(?,?)
0.383	IN  DEF: ^.layer_0.pos=(?,?)
0.372	IN  DEF: ^.layer_0.pos.j=(0)
0.369	IN  DEF: ^.layer_0.shape.size=(?,?)
0.357	IN  DEF: ^.layer_0.shape.size.i=2
0.354	IN  DEF: ^.layer_01.pos=(?,?)
0.351	IN  DEF: ^.layer_01.shape.size=(?,?)
0.340	IN  DEF: ^.layer_01.shape.size.j=2
0.337	IN  DEF: ^.layer_011.pos=(?,?)
0.333	IN  DEF: ^.layer_011.shape.size=(?,?)
0.322	IN  DEF: ^.layer_011.shape.size.i=2

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: ^.layer_0
  _0: a rectangle with size (2,^.layer_01.shape.size.i) and color ^.layer_01.shape.color and mask Full at (^.layer_0.pos.i - 1,?)
  _01: ^.layer_011.shape at (?,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (2,?) and color ? and mask ? at (?,(0))
  _01: a rectangle with size (?,2) and color ? and mask Full at (?,?)
  _011: a rectangle with size (2,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 98.9 + 3802.0 = 3900.9
DL output with Mo: L = 72.4 + 910.1 = 982.5
DL input+output M: L = 171.3 + 4712.1 = 4883.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 67c52801.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 67c52801.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 67c52801.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 67c52801.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 67c52801.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 15.0 sec (15.0 sec/task)
bits-train-error = 910.1 bits (910.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-239] Checking task 68b67ca3.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3300.7 = 3309.7
DL output with Mo: L = 9.0 + 2945.8 = 2954.8
DL input+output M: L = 17.9 + 6246.5 = 6264.4

# learning a model for train pairs
2.000	
1.932	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.885	OUT DEF: ^.layer_0.shape.color=red
1.844	OUT OBJECT at ^.layer_01: a point with color ? at ?
1.801	OUT OBJECT at ^.layer_011: a point with color ? at ?
1.766	OUT OBJECT at ^.layer_0111: a point with color ? at ?
1.732	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.659	OUT DEF: ^.layer_01.pos=^.layer_0.pos
1.613	OUT DEF: ^.layer_0111.shape.color=blue
1.578	IN  OBJECT at ^.layer_00: a point with color ? at ?
1.562	OUT DEF: ^.color=black
1.549	IN  DEF: ^.color=black
1.537	OUT DEF: ^.size=(?,?)
1.482	OUT DEF: ^.size.i=3
1.427	OUT DEF: ^.size.j=3
1.415	OUT DEF: ^.layer_0.pos=(?,?)
1.403	OUT DEF: ^.layer_0.shape.size=(?,?)
1.391	OUT DEF: ^.layer_011.pos=(?,?)
1.361	OUT DEF: ^.layer_011.pos.j=0
1.350	OUT DEF: ^.layer_0111.pos=(?,?)
1.339	IN  DEF: ^.size=(?,?)
1.272	IN  DEF: ^.size.i=6
1.206	IN  DEF: ^.size.j=6
1.195	IN  DEF: ^.layer_00.pos=(?,?)
1.160	IN  DEF: ^.layer_00.pos.i=(0)
1.149	IN  DEF: ^.layer_0.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (3,3) and color black and layers
  _0: a rectangle with size (?,?) and color red and mask ? at (?,?)
  _01: a point with color ? at ^.layer_0.pos
  _011: a point with color ? at (?,0)
  _0111: a point with color blue at (?,?)
WHERE (Mi)
a background with size (6,6) and color black and layers
  _00: a point with color ? at ((0),?)
  _0: a point with color ? at (?,?)

DL input  with Mi: L = 55.6 + 2316.5 = 2372.1
DL output with Mo: L = 92.8 + 1185.2 = 1278.0
DL input+output M: L = 148.4 + 3501.7 = 3650.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 68b67ca3.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 68b67ca3.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 68b67ca3.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 68b67ca3.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 3.7 sec (3.7 sec/task)
bits-train-error = 1185.2 bits (1185.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-238] Checking task 692cd3b6.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 10569.1 = 10578.0
DL output with Mo: L = 9.0 + 51105.3 = 51114.3
DL input+output M: L = 17.9 + 61674.4 = 61692.3

# learning a model for train pairs
2.000	
1.276	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.991	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.700	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.624	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.547	OUT OBJECT at ^.layer_001: ^.layer_01.shape at ?
0.534	OUT DEF: ^.size=^.size
0.522	IN  OBJECT at ^.layer_011: a point with color ? at ?
0.507	IN  OBJECT at ^.layer_0111: a point with color ? at ?
0.500	OUT DEF: ^.layer_00=^.layer_0
0.493	OUT DEF: ^.layer_001=^.layer_01
0.488	OUT OBJECT at ^.layer_0011: ^.layer_011.shape at ?
0.481	OUT DEF: ^.layer_0011=^.layer_011
0.476	OUT OBJECT at ^.layer_00111: ^.layer_011.shape at ?
0.463	IN  DEF: ^.layer_0.shape.color=red
0.456	OUT DEF: ^.layer_00111=^.layer_0111
0.443	IN  DEF: ^.layer_01.shape.color=red
0.430	IN  DEF: ^.layer_011.shape.color=grey
0.425	IN  DEF: ^.color=black
0.412	IN  DEF: ^.layer_0111.shape.color=grey
0.409	IN  DEF: ^.layer_011.pos=(?,?)
0.406	IN  DEF: ^.size=(?,?)
0.378	IN  DEF: ^.size.i=15
0.349	IN  DEF: ^.size.j=15
0.346	IN  DEF: ^.layer_0.pos=(?,?)
0.343	IN  DEF: ^.layer_0.shape.size=(?,?)
0.327	IN  DEF: ^.layer_0.shape.size.i=3
0.312	IN  DEF: ^.layer_0.shape.size.j=3
0.309	IN  DEF: ^.layer_01.pos=(?,?)
0.305	IN  DEF: ^.layer_01.shape.size=(?,?)
0.290	IN  DEF: ^.layer_01.shape.size.i=3
0.275	IN  DEF: ^.layer_01.shape.size.j=3
0.271	IN  DEF: ^.layer_0111.pos=(?,?)
0.269	OUT DEF: ^.layer_0.shape.color=yellow
0.266	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.264	OUT DEF: ^.layer_01.shape.color=yellow
0.262	OUT DEF: ^.layer_0.shape.mask=Full
0.261	OUT DEF: ^.layer_01.shape.mask=Full
0.260	OUT DEF: ^.color=black
0.259	OUT DEF: ^.layer_0.pos=(?,?)
0.256	OUT DEF: ^.layer_0.pos.i=^.size.i - ^.layer_0111.pos.i
0.256	OUT DEF: ^.layer_0.shape.size=(?,?)
0.254	OUT DEF: ^.layer_0.shape.size.j=^.layer_0.shape.size.j - ^.layer_0.pos.j
0.253	OUT DEF: ^.layer_01.pos=(?,?)
0.252	OUT DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: ^.layer_0
  _001: ^.layer_01
  _0011: ^.layer_011
  _00111: ^.layer_0111
  _0: a rectangle with size (?,^.layer_0.shape.size.j - ^.layer_0.pos.j) and color yellow and mask Full at (^.size.i - ^.layer_0111.pos.i,?)
  _01: a rectangle with size (?,?) and color yellow and mask Full at (?,?)
WHERE (Mi)
a background with size (15,15) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask ? at (?,?)
  _01: a rectangle with size (3,3) and color red and mask ? at (?,?)
  _011: a point with color grey at (?,?)
  _0111: a point with color grey at (?,?)

DL input  with Mi: L = 130.3 + 1978.5 = 2108.7
DL output with Mo: L = 112.7 + 2602.8 = 2715.6
DL input+output M: L = 243.0 + 4581.3 = 4824.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 692cd3b6.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 692cd3b6.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 692cd3b6.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 692cd3b6.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 20.1 sec (20.1 sec/task)
bits-train-error = 2602.8 bits (2602.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-237] Checking task 695367ec.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 601.3 = 610.3
DL output with Mo: L = 9.0 + 53720.4 = 53729.3
DL input+output M: L = 17.9 + 54321.7 = 54339.6

# learning a model for train pairs
2.000	
1.162	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.105	IN  DEF: ^.size=(?,?)
1.102	OUT DEF: ^.layer_0.shape.color=^.color
1.101	OUT DEF: ^.color=black
1.100	OUT DEF: ^.size=(?,?)
1.095	OUT DEF: ^.size.i=15
1.089	OUT DEF: ^.size.j=15
1.089	OUT DEF: ^.layer_0.pos=(?,?)
1.086	OUT DEF: ^.layer_0.pos.i=(0)
1.083	OUT DEF: ^.layer_0.pos.j=(0)
1.082	OUT DEF: ^.layer_0.shape.size=(?,?)
1.077	OUT DEF: ^.layer_0.shape.size.i=15
1.071	OUT DEF: ^.layer_0.shape.size.j=15

# Learned model:
CONSTRUCT (Mo)
a background with size (15,15) and color black and layers
  _0: a rectangle with size (15,15) and color ^.color and mask ? at ((0),(0))
WHERE (Mi)
a background with size (?,?) and color ? and layers

DL input  with Mi: L = 13.6 + 561.7 = 575.3
DL output with Mo: L = 67.4 + 6841.8 = 6909.2
DL input+output M: L = 81.0 + 7403.5 = 7484.5

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 695367ec.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 695367ec.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 695367ec.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 695367ec.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.0 sec (0.0 sec/task)
bits-train-error = 6841.8 bits (6841.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-236] Checking task 696d4842.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 16813.4 = 16822.4
DL output with Mo: L = 9.0 + 22610.2 = 22619.2
DL input+output M: L = 17.9 + 39423.6 = 39441.6

# learning a model for train pairs
2.000	
1.635	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.357	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.110	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.919	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.808	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.746	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.714	OUT DEF: ^.size=^.size
0.683	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.657	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 5959.0 = 6025.7
DL output with Mo: L = 103.9 + 6664.0 = 6767.9
DL input+output M: L = 170.6 + 12623.0 = 12793.6

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 696d4842.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 696d4842.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 696d4842.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 696d4842.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 23.2 sec (23.2 sec/task)
bits-train-error = 6664.0 bits (6664.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-235] Checking task 69889d6e.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2458.4 = 2467.4
DL output with Mo: L = 9.0 + 14392.5 = 14401.5
DL input+output M: L = 17.9 + 16850.9 = 16868.8

# learning a model for train pairs
2.000	
1.431	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.354	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.301	OUT DEF: ^.size=^.size
1.276	IN  DEF: ^.color=black
1.257	IN  DEF: ^.size=(?,?)
1.114	IN  DEF: ^.size.i=10
0.971	IN  DEF: ^.size.j=10
0.951	IN  DEF: ^.layer_0.pos=(?,?)
0.938	OUT DEF: ^.layer_0.shape.color=red
0.934	OUT DEF: ^.color=black
0.931	OUT DEF: ^.layer_0.pos=(?,?)
0.927	OUT DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,?) and color red and mask ? at (?,?)
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a point with color ? at (?,?)

DL input  with Mi: L = 41.0 + 1373.2 = 1414.1
DL output with Mo: L = 36.2 + 5064.7 = 5100.9
DL input+output M: L = 77.1 + 6437.9 = 6515.0

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 69889d6e.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 69889d6e.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 69889d6e.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 69889d6e.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 69889d6e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 1.2 sec (1.2 sec/task)
bits-train-error = 5064.7 bits (5064.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-234] Checking task 6a11f6da.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 35710.6 = 35719.6
DL output with Mo: L = 9.0 + 12010.5 = 12019.5
DL input+output M: L = 17.9 + 47721.1 = 47739.0

# learning a model for train pairs
2.000	
1.710	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.503	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.199	OUT OBJECT at ^.layer_0: ^.layer_01.shape at ?
1.066	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.957	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.935	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.925	OUT DEF: ^.layer_011.shape.mask=Full
0.919	IN  DEF: ^.layer_01.shape.color=pink
0.890	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.871	OUT DEF: ^.layer_01.shape.color=^.layer_0.shape.color
0.866	OUT DEF: ^.size=(?,?)
0.837	OUT DEF: ^.size.j=^.size.j
0.808	OUT DEF: ^.size.i=^.layer_0.shape.size.i
0.803	OUT DEF: ^.layer_0.pos=(?,?)
0.788	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.j
0.775	OUT DEF: ^.layer_0.pos.i=^.layer_01.shape.size.i - ^.layer_0.shape.size.j
0.769	OUT DEF: ^.layer_01.pos=(?,?)
0.764	OUT DEF: ^.layer_01.shape.size=(?,?)
0.745	OUT DEF: ^.layer_01.shape.size.i=^.layer_01.pos.j + ^.layer_0111.pos.j
0.726	OUT OBJECT at ^.layer_0111: a point with color ? at ?
0.716	OUT DEF: ^.layer_01.shape.size.j=^.layer_01.pos.j + 2
0.711	OUT DEF: ^.layer_011.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (^.layer_0.shape.size.i,^.size.j) and color ? and layers
  _0: ^.layer_01.shape at (^.layer_01.shape.size.i - ^.layer_0.shape.size.j,^.layer_0.pos.j)
  _01: a rectangle with size (^.layer_01.pos.j + ^.layer_0111.pos.j,^.layer_01.pos.j + 2) and color ^.layer_0.shape.color and mask ? at (?,?)
  _011: a rectangle with size ? and color ? and mask Full at (?,?)
  _0111: a point with color ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color pink and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 86.7 + 12472.6 = 12559.3
DL output with Mo: L = 144.4 + 4171.5 = 4315.9
DL input+output M: L = 231.0 + 16644.1 = 16875.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 6a11f6da.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 6a11f6da.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 6a11f6da.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 6a11f6da.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 6a11f6da.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 6a11f6da.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.3 sec (26.3 sec/task)
bits-train-error = 4171.5 bits (4171.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-233] Checking task 6ad5bdfd.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 9837.1 = 9846.1
DL output with Mo: L = 9.0 + 9837.1 = 9846.1
DL input+output M: L = 17.9 + 19674.2 = 19692.2

# learning a model for train pairs
2.000	
1.789	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.579	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.489	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.436	OUT DEF: ^.size=^.size
1.401	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.366	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.330	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.291	OUT OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
1.257	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
1.210	OUT DEF: ^.layer_0.shape=^.layer_00.shape
1.176	IN  OBJECT at ^.layer_001: a rectangle with size ? and color ? and mask ? at ?
1.126	OUT OBJECT at ^.layer_0111111: ^.layer_001.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: ^.layer_00.shape at ?
  _01: ^.layer_0.shape at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?
  _0111111: ^.layer_001.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _00: a rectangle with size ? and color ? and mask ? at ?
  _001: a rectangle with size ? and color ? and mask ? at ?
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 7027.1 = 7093.8
DL output with Mo: L = 113.2 + 3881.6 = 3994.7
DL input+output M: L = 179.9 + 10908.7 = 11088.6

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 6ad5bdfd.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 6ad5bdfd.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 6ad5bdfd.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 6ad5bdfd.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 23.7 sec (23.7 sec/task)
bits-train-error = 3881.6 bits (3881.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-232] Checking task 6df30ad6.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 17697.9 = 17706.8
DL output with Mo: L = 9.0 + 8324.5 = 8333.4
DL input+output M: L = 17.9 + 26022.3 = 26040.3

# learning a model for train pairs
2.000	
1.335	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.034	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.919	OUT DEF: ^.size=^.size
0.847	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
0.784	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.739	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
0.726	IN  DEF: ^.layer_0.shape.color=grey
0.715	IN  OBJECT at ^.layer_01: a point with color ? at ?
0.704	IN  OBJECT at ^.layer_011: a point with color ? at ?
0.695	OUT DEF: ^.color=black
0.690	IN  DEF: ^.color=black
0.687	IN  DEF: ^.size=(?,?)
0.662	IN  DEF: ^.size.i=10
0.637	IN  DEF: ^.size.j=10
0.633	IN  DEF: ^.layer_0.pos=(?,?)
0.630	IN  DEF: ^.layer_0.shape.size=(?,?)
0.627	IN  DEF: ^.layer_01.pos=(?,?)
0.623	IN  DEF: ^.layer_011.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size ^.layer_0.shape.size and color ? and mask ^.layer_0.shape.mask at ^.layer_0.pos
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (?,?) and color grey and mask ? at (?,?)
  _01: a point with color ? at (?,?)
  _011: a point with color ? at (?,?)

DL input  with Mi: L = 87.4 + 10400.9 = 10488.3
DL output with Mo: L = 24.0 + 232.2 = 256.2
DL input+output M: L = 111.4 + 10633.1 = 10744.5

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 6df30ad6.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 6df30ad6.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 6df30ad6.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 6df30ad6.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 6df30ad6.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 6df30ad6.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 1.6 sec (1.6 sec/task)
bits-train-error = 232.2 bits (232.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-231] Checking task 6ea4a07e.json: 6 train, 2 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4161.5 = 4170.5
DL output with Mo: L = 9.0 + 4552.0 = 4561.0
DL input+output M: L = 17.9 + 8713.5 = 8731.4

# learning a model for train pairs
2.000	
1.642	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.318	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.156	OUT DEF: ^.size=^.size
1.012	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
0.946	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.925	IN  DEF: ^.color=black
0.907	IN  DEF: ^.size=(?,?)
0.829	IN  DEF: ^.size.i=3
0.750	IN  DEF: ^.size.j=3
0.732	IN  DEF: ^.layer_0.pos=(?,?)
0.690	IN  DEF: ^.layer_0.pos.i=0
0.648	IN  DEF: ^.layer_0.pos.j=0
0.630	IN  DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ^.layer_0.shape.size and color ? and mask ? at ^.layer_0.pos
WHERE (Mi)
a background with size (3,3) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (0,0)

DL input  with Mi: L = 44.5 + 1458.5 = 1503.0
DL output with Mo: L = 26.1 + 1205.8 = 1231.9
DL input+output M: L = 70.5 + 2664.3 = 2734.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 6ea4a07e.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 6ea4a07e.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 6ea4a07e.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 6ea4a07e.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 6ea4a07e.json/5: 0 - (FAILURE)

## instance 6

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 6ea4a07e.json/6: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 6ea4a07e.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 6ea4a07e.json/2: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.6 sec (0.6 sec/task)
bits-train-error = 1205.8 bits (1205.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-230] Checking task 6f473927.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 7919.8 = 7928.8
DL output with Mo: L = 9.0 + 22534.3 = 22543.3
DL input+output M: L = 17.9 + 30454.1 = 30472.0

# learning a model for train pairs
2.000	
1.342	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.824	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.504	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
0.481	IN  DEF: ^.layer_0.shape.color=red
0.473	OUT DEF: ^.layer_0.shape.color=cyan
0.465	IN  DEF: ^.color=black
0.459	IN  DEF: ^.size=(?,?)
0.453	IN  DEF: ^.layer_0.pos=(?,?)
0.447	IN  DEF: ^.layer_0.shape.size=(?,?)
0.445	OUT DEF: ^.color=black
0.442	OUT DEF: ^.size=(?,?)
0.428	OUT DEF: ^.size.j=^.size.j + ^.size.j
0.415	OUT DEF: ^.size.i=^.size.i
0.413	OUT DEF: ^.layer_0.pos=(?,?)
0.407	OUT DEF: ^.layer_0.pos.i=(0)
0.405	OUT DEF: ^.layer_0.shape.size=(?,?)
0.392	OUT DEF: ^.layer_0.shape.size.i=^.size.i
0.390	OUT DEF: ^.layer_01.pos=(?,?)
0.384	OUT DEF: ^.layer_01.pos.i=^.layer_0.pos.i

# Learned model:
CONSTRUCT (Mo)
a background with size (^.size.i,^.size.j + ^.size.j) and color black and layers
  _0: a rectangle with size (^.size.i,?) and color cyan and mask ? at ((0),?)
  _01: ^.layer_0.shape at (^.layer_0.pos.i,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color red and mask ? at (?,?)

DL input  with Mi: L = 42.3 + 2276.5 = 2318.8
DL output with Mo: L = 68.5 + 1984.9 = 2053.4
DL input+output M: L = 110.8 + 4261.4 = 4372.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 6f473927.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 6f473927.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 6f473927.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 6f473927.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 6f473927.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 11.3 sec (11.3 sec/task)
bits-train-error = 1984.9 bits (1984.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-229] Checking task 7039b2d7.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 72653.9 = 72662.8
DL output with Mo: L = 9.0 + 642.5 = 651.5
DL input+output M: L = 17.9 + 73296.4 = 73314.3

# learning a model for train pairs
2.000	
1.205	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.837	OUT DEF: ^.color=^.color
0.783	OUT DEF: ^.size=(?,?)
0.783	IN  DEF: ^.size=(?,?)
0.782	IN  DEF: ^.layer_0.pos=(?,?)
0.780	IN  DEF: ^.layer_0.pos.i=(0)
0.778	IN  DEF: ^.layer_0.pos.j=(0)
0.777	IN  DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (?,?) and color ^.color and layers
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at ((0),(0))

DL input  with Mi: L = 43.8 + 14446.2 = 14490.0
DL output with Mo: L = 12.5 + 363.9 = 376.4
DL input+output M: L = 56.3 + 14810.1 = 14866.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 7039b2d7.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 7039b2d7.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 7039b2d7.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 7039b2d7.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.1 sec (0.1 sec/task)
bits-train-error = 363.9 bits (363.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-228] Checking task 705a3229.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2535.1 = 2544.1
DL output with Mo: L = 9.0 + 12033.0 = 12042.0
DL input+output M: L = 17.9 + 14568.1 = 14586.1

# learning a model for train pairs
2.000	
1.656	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.466	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.393	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.326	OUT DEF: ^.size=^.size
1.294	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.257	OUT DEF: ^.layer_01.pos=^.layer_0.pos
1.233	IN  DEF: ^.color=black
1.214	IN  DEF: ^.size=(?,?)
1.195	IN  DEF: ^.layer_0.pos=(?,?)
1.180	OUT DEF: ^.layer_01.shape.color=^.layer_0.shape.color
1.175	OUT DEF: ^.color=black
1.171	OUT DEF: ^.layer_0.pos=(?,?)
1.155	OUT DEF: ^.layer_0.pos.i=(0)
1.151	OUT DEF: ^.layer_0.shape.size=(?,?)
1.147	OUT DEF: ^.layer_01.shape.size=(?,?)
1.127	OUT DEF: ^.layer_01.shape.size.j=^.size.j - ^.layer_0.pos.j
1.123	OUT DEF: ^.layer_011.pos=(?,?)
1.119	OUT DEF: ^.layer_011.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at ((0),?)
  _01: a rectangle with size (?,^.size.j - ^.layer_0.pos.j) and color ^.layer_0.shape.color and mask ? at ^.layer_0.pos
  _011: a rectangle with size (?,?) and color ? and mask ? at (?,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a point with color ? at (?,?)

DL input  with Mi: L = 29.7 + 2173.6 = 2203.3
DL output with Mo: L = 94.5 + 2948.5 = 3043.0
DL input+output M: L = 124.2 + 5122.1 = 5246.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 705a3229.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 705a3229.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 705a3229.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 705a3229.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 705a3229.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 4.4 sec (4.4 sec/task)
bits-train-error = 2948.5 bits (2948.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-227] Checking task 712bf12e.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 23499.3 = 23508.2
DL output with Mo: L = 9.0 + 45262.1 = 45271.1
DL input+output M: L = 17.9 + 68761.4 = 68779.3

# learning a model for train pairs
2.000	
1.856	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.714	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.581	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.469	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.382	OUT OBJECT at ^.layer_010: ^.layer_0.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 20338.5 = 20367.4
DL output with Mo: L = 74.5 + 23251.4 = 23326.0
DL input+output M: L = 103.4 + 43590.0 = 43693.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 712bf12e.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 712bf12e.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 712bf12e.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 712bf12e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.1 sec (29.1 sec/task)
bits-train-error = 23251.4 bits (23251.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-226] Checking task 72207abc.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1966.5 = 1975.5
DL output with Mo: L = 9.0 + 4426.7 = 4435.6
DL input+output M: L = 17.9 + 6393.2 = 6411.1

# learning a model for train pairs
2.000	
1.878	OUT DEF: ^.size=^.size
1.813	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.738	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.681	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.613	OUT DEF: ^.layer_0=^.layer_0
1.555	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
1.487	OUT DEF: ^.layer_01=^.layer_01
1.429	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
1.370	OUT OBJECT at ^.layer_0111: ^.layer_01.shape at ?
1.341	OUT OBJECT at ^.layer_01111: a point with color ? at ?
1.308	OUT OBJECT at ^.layer_011111: a point with color ? at ?
1.285	IN  DEF: ^.color=black
1.267	IN  DEF: ^.size=(?,?)
1.185	IN  DEF: ^.size.i=3
1.167	IN  DEF: ^.layer_0.pos=(?,?)
1.080	IN  DEF: ^.layer_0.pos.j=(0)
1.036	IN  DEF: ^.layer_0.pos.i=1
1.018	IN  DEF: ^.layer_01.pos=(?,?)
0.932	IN  DEF: ^.layer_01.pos.j=1
0.887	IN  DEF: ^.layer_01.pos.i=1
0.877	OUT DEF: ^.color=black
0.869	OUT DEF: ^.layer_011.pos=(?,?)
0.850	OUT DEF: ^.layer_011.pos.i=^.layer_0.pos.i
0.842	OUT DEF: ^.layer_0111.pos=(?,?)
0.823	OUT DEF: ^.layer_0111.pos.i=^.layer_0.pos.i
0.815	OUT DEF: ^.layer_01111.pos=(?,?)
0.776	OUT DEF: ^.layer_01111.pos.j=15
0.757	OUT DEF: ^.layer_01111.pos.i=^.layer_0.pos.i
0.749	OUT DEF: ^.layer_011111.pos=(?,?)
0.711	OUT DEF: ^.layer_011111.pos.j=^.size.i
0.691	OUT DEF: ^.layer_011111.pos.i=^.layer_0.pos.i

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: ^.layer_01
  _011: ^.layer_0.shape at (^.layer_0.pos.i,?)
  _0111: ^.layer_01.shape at (^.layer_0.pos.i,?)
  _01111: a point with color ? at (^.layer_0.pos.i,15)
  _011111: a point with color ? at (^.layer_0.pos.i,^.size.i)
WHERE (Mi)
a background with size (3,?) and color black and layers
  _0: a point with color ? at (1,(0))
  _01: a point with color ? at (1,1)

DL input  with Mi: L = 51.5 + 816.2 = 867.8
DL output with Mo: L = 87.4 + 1030.7 = 1118.0
DL input+output M: L = 138.9 + 1846.9 = 1985.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 72207abc.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 72207abc.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 72207abc.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 72207abc.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 2.8 sec (2.8 sec/task)
bits-train-error = 1030.7 bits (1030.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-225] Checking task 72a961c9.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 7021.9 = 7030.9
DL output with Mo: L = 9.0 + 11562.3 = 11571.3
DL input+output M: L = 17.9 + 18584.3 = 18602.2

# learning a model for train pairs
2.000	
1.486	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.020	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.955	OUT DEF: ^.size=^.size
0.916	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.888	IN  OBJECT at ^.layer_00: a point with color ? at ?
0.862	IN  DEF: ^.layer_0.shape.color=blue
0.846	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.830	OUT DEF: ^.layer_01.shape.color=^.layer_00.shape.color
0.807	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.794	IN  DEF: ^.layer_0.shape.mask=Full
0.785	IN  DEF: ^.color=black
0.777	OUT DEF: ^.layer_01.shape.mask=^.layer_0.shape.mask
0.769	OUT DEF: ^.layer_011.shape.mask=^.layer_0.shape.mask
0.762	IN  DEF: ^.size=(?,?)
0.755	IN  DEF: ^.layer_00.pos=(?,?)
0.748	IN  DEF: ^.layer_0.pos=(?,?)
0.724	IN  DEF: ^.layer_0.pos.j=(0)
0.717	IN  DEF: ^.layer_0.shape.size=(?,?)
0.704	IN  DEF: ^.layer_0.shape.size.i=1
0.698	OUT DEF: ^.color=black
0.694	OUT DEF: ^.layer_0.pos=(?,?)
0.690	OUT DEF: ^.layer_0.shape.size=(?,?)
0.686	OUT DEF: ^.layer_01.pos=(?,?)
0.671	OUT DEF: ^.layer_01.pos.j=^.layer_00.pos.j
0.667	OUT DEF: ^.layer_01.shape.size=(?,?)
0.659	OUT DEF: ^.layer_01.shape.size.j=1

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask ? at (?,?)
  _01: a rectangle with size (?,1) and color ^.layer_00.shape.color and mask ^.layer_0.shape.mask at (?,^.layer_00.pos.j)
  _011: a rectangle with size ? and color ? and mask ^.layer_0.shape.mask at ?
WHERE (Mi)
a background with size (?,?) and color black and layers
  _00: a point with color ? at (?,?)
  _0: a rectangle with size (1,?) and color blue and mask Full at (?,(0))

DL input  with Mi: L = 57.9 + 2368.0 = 2425.9
DL output with Mo: L = 78.8 + 3552.3 = 3631.1
DL input+output M: L = 136.7 + 5920.3 = 6057.0

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 72a961c9.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 72a961c9.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 72a961c9.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 72a961c9.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 72a961c9.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.9 sec (25.9 sec/task)
bits-train-error = 3552.3 bits (3552.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-224] Checking task 73182012.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 25841.2 = 25850.2
DL output with Mo: L = 9.0 + 5941.1 = 5950.0
DL input+output M: L = 17.9 + 31782.3 = 31800.2

# learning a model for train pairs
2.000	
1.703	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.500	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.378	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.287	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.202	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.130	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.059	OUT DEF: ^.size=^.layer_0.shape.size
1.004	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 85.3 + 11269.8 = 11355.1
DL output with Mo: L = 67.9 + 3291.0 = 3358.9
DL input+output M: L = 153.2 + 14560.8 = 14714.0

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 73182012.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 73182012.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 73182012.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 73182012.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 23.8 sec (23.8 sec/task)
bits-train-error = 3291.0 bits (3291.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-223] Checking task 73c3b0d8.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 6576.6 = 6585.6
DL output with Mo: L = 9.0 + 9536.1 = 9545.1
DL input+output M: L = 17.9 + 16112.8 = 16130.7

# learning a model for train pairs
2.000	
1.548	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.166	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.947	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.876	OUT DEF: ^.size=^.size
0.836	OUT DEF: ^.layer_0=^.layer_0
0.807	IN  OBJECT at ^.layer_01: a point with color ? at ?
0.779	IN  DEF: ^.layer_0.shape.color=red
0.751	IN  DEF: ^.layer_01.shape.color=yellow
0.732	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.717	IN  DEF: ^.layer_0.shape.mask=Full
0.708	IN  DEF: ^.color=black
0.701	IN  DEF: ^.size=(?,?)
0.694	IN  DEF: ^.layer_0.pos=(?,?)
0.671	IN  DEF: ^.layer_0.pos.j=(0)
0.664	IN  DEF: ^.layer_0.shape.size=(?,?)
0.650	IN  DEF: ^.layer_0.shape.size.i=1
0.642	IN  DEF: ^.layer_01.pos=(?,?)
0.636	OUT DEF: ^.color=black
0.631	OUT DEF: ^.layer_01.pos=(?,?)
0.626	OUT DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: a rectangle with size (?,?) and color ^.layer_01.shape.color and mask ? at (?,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (1,?) and color red and mask Full at (?,(0))
  _01: a point with color yellow at (?,?)

DL input  with Mi: L = 59.2 + 2405.4 = 2464.6
DL output with Mo: L = 39.6 + 2362.3 = 2401.9
DL input+output M: L = 98.8 + 4767.7 = 4866.5

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 73c3b0d8.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 73c3b0d8.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 73c3b0d8.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 73c3b0d8.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 73c3b0d8.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 4.4 sec (4.4 sec/task)
bits-train-error = 2362.3 bits (2362.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-222] Checking task 73ccf9c2.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 34812.8 = 34821.8
DL output with Mo: L = 9.0 + 5824.5 = 5833.5
DL input+output M: L = 17.9 + 40637.3 = 40655.3

# learning a model for train pairs
2.000	
1.371	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.131	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.918	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.731	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.607	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.367	OUT DEF: ^.layer_0.shape=^.layer_0111.shape
0.291	OUT DEF: ^.size=^.layer_0111.shape.size
0.283	OUT DEF: ^.color=black
0.277	OUT DEF: ^.layer_0.pos=(?,?)
0.258	OUT DEF: ^.layer_0.pos.j=(0)
0.241	OUT DEF: ^.layer_0.pos.i=(0)
0.239	IN  DEF: ^.color=black
0.238	IN  DEF: ^.size=(?,?)
0.237	IN  DEF: ^.layer_0.pos=(?,?)
0.236	IN  DEF: ^.layer_0.shape.size=(?,?)
0.235	IN  DEF: ^.layer_0111.pos=(?,?)
0.234	IN  DEF: ^.layer_01.pos=(?,?)
0.233	IN  DEF: ^.layer_0111.shape.size=(?,?)
0.232	IN  DEF: ^.layer_01.shape.size=(?,?)
0.226	IN  DEF: ^.layer_01.shape.size.i=5

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0111.shape.size and color black and layers
  _0: ^.layer_0111.shape at ((0),(0))
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (5,?) and color ? and mask ? at (?,?)
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 119.6 + 7609.6 = 7729.2
DL output with Mo: L = 25.1 + 0.0 = 25.1
DL input+output M: L = 144.8 + 7609.6 = 7754.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 73ccf9c2.json/1: 1 1st (SUCCESS)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 73ccf9c2.json/2: 1 1st (SUCCESS)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 73ccf9c2.json/3: 1 2nd (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 73ccf9c2.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 2.8 sec (2.8 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 0.83
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-221] Checking task 759f3fd3.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 12387.6 = 12396.5
DL output with Mo: L = 9.0 + 57145.5 = 57154.4
DL input+output M: L = 17.9 + 69533.0 = 69551.0

# learning a model for train pairs
2.000	
1.505	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.144	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.039	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.953	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.893	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
0.801	OUT OBJECT at ^.layer_00: ^.layer_01.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _00: ^.layer_01.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: ^.layer_0.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 1741.6 = 1789.6
DL output with Mo: L = 65.8 + 37485.3 = 37551.1
DL input+output M: L = 113.8 + 39227.0 = 39340.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 759f3fd3.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 759f3fd3.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 759f3fd3.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.0 sec (29.0 sec/task)
bits-train-error = 37485.3 bits (37485.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-220] Checking task 762cd429.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3222.4 = 3231.3
DL output with Mo: L = 9.0 + 105619.1 = 105628.0
DL input+output M: L = 17.9 + 108841.4 = 108859.4

# learning a model for train pairs
2.000	
1.744	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.567	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.389	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.255	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.205	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 3041.3 = 3070.2
DL output with Mo: L = 85.3 + 26808.5 = 26893.8
DL input+output M: L = 114.2 + 29849.8 = 29964.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 762cd429.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 762cd429.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 762cd429.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 762cd429.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.4 sec (26.4 sec/task)
bits-train-error = 26808.5 bits (26808.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-219] Checking task 770cc55f.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 9236.9 = 9245.8
DL output with Mo: L = 9.0 + 16245.2 = 16254.1
DL input+output M: L = 17.9 + 25482.0 = 25500.0

# learning a model for train pairs
2.000	
1.631	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.351	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.144	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.952	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.792	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
0.711	IN  OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
0.627	OUT OBJECT at ^.layer_010: ^.layer_010.shape at ?
0.583	OUT DEF: ^.size=^.size
0.559	OUT DEF: ^.layer_010=^.layer_010
0.534	OUT DEF: ^.layer_01=^.layer_01
0.510	OUT DEF: ^.layer_011=^.layer_0
0.490	IN  DEF: ^.layer_0.shape.color=red
0.479	OUT DEF: ^.layer_0.shape.color=yellow
0.469	IN  DEF: ^.layer_010.shape.mask=Full
0.458	IN  DEF: ^.layer_0.shape.mask=Full
0.448	IN  DEF: ^.layer_01.shape.mask=Full
0.442	IN  DEF: ^.color=black
0.436	OUT DEF: ^.layer_0.shape.mask=Full
0.431	IN  DEF: ^.layer_0.pos=(?,?)
0.415	IN  DEF: ^.layer_0.pos.j=(0)
0.410	IN  DEF: ^.size=(?,?)
0.405	IN  DEF: ^.layer_0.shape.size=(?,?)
0.394	IN  DEF: ^.layer_0.shape.size.i=1
0.389	IN  DEF: ^.layer_010.pos=(?,?)
0.368	IN  DEF: ^.layer_010.pos.i=(0)
0.363	IN  DEF: ^.layer_010.shape.size=(?,?)
0.353	IN  DEF: ^.layer_010.shape.size.i=1
0.348	IN  DEF: ^.layer_01.pos=(?,?)
0.342	IN  DEF: ^.layer_01.shape.size=(?,?)
0.332	IN  DEF: ^.layer_01.shape.size.i=1
0.329	OUT DEF: ^.color=black
0.326	OUT DEF: ^.layer_0.pos=(?,?)
0.323	OUT DEF: ^.layer_0.shape.size=(?,?)
0.307	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.pos.i - 1

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (^.layer_0.pos.i - 1,?) and color yellow and mask Full at (?,?)
  _010: ^.layer_010
  _01: ^.layer_01
  _011: ^.layer_0
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (1,?) and color red and mask Full at (?,(0))
  _010: a rectangle with size (1,?) and color ? and mask Full at ((0),?)
  _01: a rectangle with size (1,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 93.7 + 2421.8 = 2515.5
DL output with Mo: L = 61.2 + 505.3 = 566.5
DL input+output M: L = 154.9 + 2927.1 = 3082.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 770cc55f.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 770cc55f.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 770cc55f.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 770cc55f.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 770cc55f.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 18.8 sec (18.8 sec/task)
bits-train-error = 505.3 bits (505.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-218] Checking task 782b5218.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 30195.8 = 30204.8
DL output with Mo: L = 9.0 + 26404.5 = 26413.4
DL input+output M: L = 17.9 + 56600.3 = 56618.2

# learning a model for train pairs
2.000	
1.371	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.136	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.927	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.736	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.604	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.537	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.515	OUT DEF: ^.size=^.size
0.510	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.505	OUT DEF: ^.layer_0.shape.color=red
0.500	IN  OBJECT at ^.layer_0110: a point with color ? at ?
0.498	IN  DEF: ^.layer_0111.shape.mask=Full
0.496	OUT DEF: ^.color=black
0.495	IN  DEF: ^.color=black
0.494	OUT DEF: ^.layer_0.pos=(?,?)
0.488	OUT DEF: ^.layer_0.pos.j=(0)
0.487	OUT DEF: ^.layer_0.shape.size=(?,?)
0.477	OUT DEF: ^.layer_0.shape.size.j=^.layer_0.shape.size.j
0.476	OUT DEF: ^.layer_01.pos=(?,?)
0.470	OUT DEF: ^.layer_01.pos.j=(0)
0.469	OUT DEF: ^.layer_01.shape.size=(?,?)
0.468	OUT DEF: ^.layer_01.shape.size.i=^.layer_0111.pos.i + 3
0.467	IN  DEF: ^.size=(?,?)
0.458	IN  DEF: ^.size.i=10
0.449	IN  DEF: ^.size.j=10
0.448	IN  DEF: ^.layer_0.pos=(?,?)
0.443	IN  DEF: ^.layer_0.pos.j=(0)
0.442	IN  DEF: ^.layer_0.shape.size=(?,?)
0.441	IN  DEF: ^.layer_01.pos=(?,?)
0.440	IN  DEF: ^.layer_01.shape.size=(?,?)
0.439	IN  DEF: ^.layer_011.pos=(?,?)
0.438	IN  DEF: ^.layer_0110.pos=(?,?)
0.437	IN  DEF: ^.layer_011.shape.size=(?,?)
0.435	IN  DEF: ^.layer_0111.pos=(?,?)
0.434	IN  DEF: ^.layer_0111.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,^.layer_0.shape.size.j) and color red and mask ? at (?,(0))
  _01: a rectangle with size (^.layer_0111.pos.i + 3,?) and color ^.layer_01.shape.color and mask ? at (?,(0))
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,(0))
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _0110: a point with color ? at (?,?)
  _011: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _0111: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 152.5 + 9580.7 = 9733.2
DL output with Mo: L = 83.7 + 2873.1 = 2956.9
DL input+output M: L = 236.2 + 12453.9 = 12690.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 782b5218.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 782b5218.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 782b5218.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 782b5218.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.1 sec (27.1 sec/task)
bits-train-error = 2873.1 bits (2873.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-217] Checking task 79369cc6.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 101195.8 = 101204.7
DL output with Mo: L = 9.0 + 102010.1 = 102019.1
DL input+output M: L = 17.9 + 203205.9 = 203223.9

# learning a model for train pairs
2.000	
1.934	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.848	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.784	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.691	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.618	OUT OBJECT at ^.layer_011: ^.layer_01.shape at ?
1.538	IN  OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: ^.layer_01.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 80016.7 = 80083.4
DL output with Mo: L = 48.0 + 76115.7 = 76163.7
DL input+output M: L = 114.8 + 156132.4 = 156247.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 79369cc6.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 79369cc6.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 79369cc6.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 79369cc6.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.5 sec (29.5 sec/task)
bits-train-error = 76115.7 bits (76115.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-216] Checking task 7953d61e.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 9569.0 = 9578.0
DL output with Mo: L = 9.0 + 38339.1 = 38348.0
DL input+output M: L = 17.9 + 47908.1 = 47926.0

# learning a model for train pairs
2.000	
1.739	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.564	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.452	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.352	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.320	OUT OBJECT at ^.layer_010: ^.layer_0.shape at ?
1.304	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.294	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 6857.5 = 6905.5
DL output with Mo: L = 94.0 + 21870.3 = 21964.3
DL input+output M: L = 142.0 + 28727.8 = 28869.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 7953d61e.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 7953d61e.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 7953d61e.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 7953d61e.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 7953d61e.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 7953d61e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.5 sec (28.5 sec/task)
bits-train-error = 21870.3 bits (21870.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-215] Checking task 79fb03f4.json: 6 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 26323.5 = 26332.5
DL output with Mo: L = 9.0 + 68786.0 = 68795.0
DL input+output M: L = 17.9 + 95109.5 = 95127.5

# learning a model for train pairs
2.000	
1.609	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.466	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.441	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.414	OUT OBJECT at ^.layer_010: ^.layer_0.shape at ?
1.398	OUT DEF: ^.size=^.size
1.387	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.369	OUT OBJECT at ^.layer_00: ^.layer_01.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: ^.layer_01.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 25340.5 = 25388.5
DL output with Mo: L = 65.4 + 27782.9 = 27848.3
DL input+output M: L = 113.4 + 53123.3 = 53236.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 79fb03f4.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 79fb03f4.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 79fb03f4.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 79fb03f4.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 79fb03f4.json/5: 0 - (FAILURE)

## instance 6

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 79fb03f4.json/6: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 79fb03f4.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.6 sec (28.6 sec/task)
bits-train-error = 27782.9 bits (27782.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-214] Checking task 7bb29440.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 152805.0 = 152814.0
DL output with Mo: L = 9.0 + 3147.8 = 3156.7
DL input+output M: L = 17.9 + 155952.8 = 155970.7

# learning a model for train pairs
2.000	
1.682	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.469	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.318	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.191	OUT DEF: ^.color=^.layer_0.shape.color
1.105	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.085	OUT DEF: ^.size=(?,?)
1.066	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.055	IN  OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
1.045	IN  DEF: ^.layer_01.shape.mask=Full
1.042	IN  DEF: ^.layer_01111.shape.mask=Full
1.041	IN  DEF: ^.layer_0.shape.color=blue
1.039	IN  DEF: ^.layer_01.shape.color=blue
1.038	IN  DEF: ^.layer_011.shape.color=blue
1.037	IN  DEF: ^.layer_011111.shape.mask=Full
1.036	IN  OBJECT at ^.layer_0111111: a rectangle with size ? and color ? and mask ? at ?
1.020	OUT OBJECT at ^.layer_0: ^.layer_0111111.shape at ?
0.894	OUT DEF: ^.color=^.layer_0.shape.color
0.875	OUT DEF: ^.layer_0.pos=(?,?)
0.873	IN  DEF: ^.layer_0111.shape.color=blue
0.872	IN  OBJECT at ^.layer_01111110: a rectangle with size ? and color ? and mask ? at ?
0.818	OUT DEF: ^.layer_0.pos.i=2
0.817	IN  DEF: ^.layer_0.shape.mask=Full
0.816	IN  DEF: ^.layer_0111111.shape.mask=Full
0.816	IN  DEF: ^.layer_01111110.shape.mask=Full
0.815	IN  DEF: ^.color=black
0.815	IN  DEF: ^.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (?,?) and color ^.layer_0.shape.color and layers
  _0: ^.layer_0111111.shape at (2,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size ? and color blue and mask Full at ?
  _01: a rectangle with size ? and color blue and mask Full at ?
  _011: a rectangle with size ? and color blue and mask ? at ?
  _0111: a rectangle with size ? and color blue and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask Full at ?
  _011111: a rectangle with size ? and color ? and mask Full at ?
  _01111110: a rectangle with size ? and color ? and mask Full at ?
  _0111111: a rectangle with size ? and color ? and mask Full at ?

DL input  with Mi: L = 160.8 + 27302.5 = 27463.3
DL output with Mo: L = 34.8 + 1969.7 = 2004.5
DL input+output M: L = 195.7 + 29272.2 = 29467.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 7bb29440.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 7bb29440.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 7bb29440.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 7bb29440.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 7bb29440.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 7bb29440.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.0 sec (26.0 sec/task)
bits-train-error = 1969.7 bits (1969.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-213] Checking task 7c8af763.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 27411.9 = 27420.8
DL output with Mo: L = 9.0 + 32345.4 = 32354.4
DL input+output M: L = 17.9 + 59757.3 = 59775.2

# learning a model for train pairs
2.000	
1.683	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.481	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.285	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.139	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.038	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.961	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.902	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.837	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.819	OUT DEF: ^.size=^.size
0.804	IN  OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 122.2 + 13222.6 = 13344.7
DL output with Mo: L = 67.6 + 10204.8 = 10272.4
DL input+output M: L = 189.8 + 23427.4 = 23617.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 7c8af763.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 7c8af763.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 7c8af763.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 7c8af763.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.7 sec (27.7 sec/task)
bits-train-error = 10204.8 bits (10204.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-212] Checking task 7c9b52a0.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 28774.4 = 28783.4
DL output with Mo: L = 9.0 + 5270.6 = 5279.6
DL input+output M: L = 17.9 + 34045.0 = 34063.0

# learning a model for train pairs
2.000	
1.540	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.317	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.149	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.100	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.965	OUT OBJECT at ^.layer_010: ^.layer_01.shape at ?
0.925	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.879	OUT DEF: ^.layer_0.shape.size=^.layer_011.shape.size
0.837	OUT DEF: ^.layer_0.shape=^.layer_011.shape
0.824	OUT DEF: ^.layer_01.shape.mask=Full
0.815	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.742	OUT DEF: ^.layer_01.shape=^.layer_0111.shape
0.734	OUT DEF: ^.color=black
0.727	OUT DEF: ^.size=(?,?)
0.692	OUT DEF: ^.size.j=^.layer_01.shape.size.j + 2
0.685	OUT DEF: ^.layer_0.pos=(?,?)
0.670	OUT DEF: ^.layer_0.pos.i=^.layer_01.shape.size.i - 2
0.663	OUT DEF: ^.layer_010.pos=(?,?)
0.648	OUT DEF: ^.layer_010.pos.i=^.layer_01.shape.size.i - ^.layer_011.shape.size.i
0.641	OUT DEF: ^.layer_01.pos=(?,?)
0.639	IN  DEF: ^.layer_011.shape.mask=Full
0.636	IN  DEF: ^.layer_0111.shape.mask=Full
0.635	IN  DEF: ^.color=black
0.634	IN  DEF: ^.size=(?,?)
0.623	IN  DEF: ^.size.i=16
0.613	IN  DEF: ^.size.j=16
0.611	IN  DEF: ^.layer_0.pos=(?,?)
0.606	IN  DEF: ^.layer_0.pos.i=(0)
0.600	IN  DEF: ^.layer_0.pos.j=(0)
0.599	IN  DEF: ^.layer_0.shape.size=(?,?)
0.589	IN  DEF: ^.layer_0.shape.size.i=16
0.578	IN  DEF: ^.layer_0.shape.size.j=16
0.577	IN  DEF: ^.layer_01.pos=(?,?)
0.576	IN  DEF: ^.layer_01.shape.size=(?,?)
0.574	IN  DEF: ^.layer_011.pos=(?,?)
0.573	IN  DEF: ^.layer_011.shape.size=(?,?)
0.572	IN  DEF: ^.layer_0111.pos=(?,?)
0.571	IN  DEF: ^.layer_0111.shape.size=(?,?)
0.566	IN  DEF: ^.layer_0111.shape.size.j=2
0.564	IN  DEF: ^.layer_0111.shape.size.i=1

# Learned model:
CONSTRUCT (Mo)
a background with size (?,^.layer_01.shape.size.j + 2) and color black and layers
  _0: ^.layer_011.shape at (^.layer_01.shape.size.i - 2,?)
  _010: ^.layer_01.shape at (^.layer_01.shape.size.i - ^.layer_011.shape.size.i,?)
  _01: ^.layer_0111.shape at (?,?)
WHERE (Mi)
a background with size (16,16) and color black and layers
  _0: a rectangle with size (16,16) and color ? and mask ? at ((0),(0))
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _011: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _0111: a rectangle with size (1,2) and color ? and mask Full at (?,?)

DL input  with Mi: L = 152.3 + 10451.9 = 10604.1
DL output with Mo: L = 97.6 + 934.0 = 1031.6
DL input+output M: L = 249.9 + 11385.8 = 11635.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 7c9b52a0.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 7c9b52a0.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 7c9b52a0.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 7c9b52a0.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 13.6 sec (13.6 sec/task)
bits-train-error = 934.0 bits (934.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-211] Checking task 7d18a6fb.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 47054.0 = 47063.0
DL output with Mo: L = 9.0 + 11903.9 = 11912.8
DL input+output M: L = 17.9 + 58957.9 = 58975.8

# learning a model for train pairs
2.000	
1.439	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.280	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.136	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.990	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.877	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.825	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.778	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.735	OUT DEF: ^.size=^.layer_0.shape.size
0.692	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.618	OUT DEF: ^.layer_01.shape=^.layer_0111.shape
0.582	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.551	OUT DEF: ^.layer_011.shape.size=^.layer_011.shape.size
0.520	OUT DEF: ^.layer_0111.shape.size=^.layer_0111.shape.size
0.446	OUT DEF: ^.layer_0.shape=^.layer_011.shape
0.408	OUT DEF: ^.layer_0111.shape=^.layer_01111.shape
0.393	IN  OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
0.389	OUT DEF: ^.color=black
0.387	OUT DEF: ^.layer_0.pos=(?,?)
0.376	OUT DEF: ^.layer_0.pos.j=(0)
0.373	OUT DEF: ^.layer_01.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color black and layers
  _0: ^.layer_011.shape at (?,(0))
  _01: ^.layer_0111.shape at (?,?)
  _011: a rectangle with size ^.layer_011.shape.size and color ? and mask ? at ?
  _0111: ^.layer_01111.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 122.2 + 11441.8 = 11564.0
DL output with Mo: L = 71.5 + 1447.5 = 1519.1
DL input+output M: L = 193.7 + 12889.3 = 13083.0

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 7d18a6fb.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 7d18a6fb.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 7d18a6fb.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 7d18a6fb.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.2 sec (25.2 sec/task)
bits-train-error = 1447.5 bits (1447.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-210] Checking task 7d1f7ee8.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 97290.8 = 97299.8
DL output with Mo: L = 9.0 + 97290.8 = 97299.8
DL input+output M: L = 17.9 + 194581.7 = 194599.6

# learning a model for train pairs
2.000	
1.671	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.341	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.096	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.860	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.705	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.571	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.467	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.363	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _00: ^.layer_0.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 85.3 + 19007.0 = 19092.3
DL output with Mo: L = 76.5 + 16140.8 = 16217.4
DL input+output M: L = 161.9 + 35147.8 = 35309.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 7d1f7ee8.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 7d1f7ee8.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 7d1f7ee8.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 7d1f7ee8.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.2 sec (28.2 sec/task)
bits-train-error = 16140.8 bits (16140.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-209] Checking task 7d419a02.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 80167.5 = 80176.5
DL output with Mo: L = 9.0 + 83004.5 = 83013.5
DL input+output M: L = 17.9 + 163172.0 = 163189.9

# learning a model for train pairs
2.000	
1.781	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.628	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.506	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.396	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.287	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.183	OUT OBJECT at ^.layer_010: ^.layer_0.shape at ?
1.087	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.992	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 85.3 + 33911.4 = 33996.8
DL output with Mo: L = 76.5 + 47086.9 = 47163.4
DL input+output M: L = 161.9 + 80998.3 = 81160.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 7d419a02.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 7d419a02.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 7d419a02.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 7d419a02.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.9 sec (27.9 sec/task)
bits-train-error = 47086.9 bits (47086.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-208] Checking task 7e02026e.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 38437.0 = 38446.0
DL output with Mo: L = 9.0 + 39669.9 = 39678.8
DL input+output M: L = 17.9 + 78106.9 = 78124.8

# learning a model for train pairs
2.000	
1.343	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.738	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.618	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.474	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.403	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.368	OUT OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
0.352	OUT DEF: ^.size=^.size
0.341	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.332	OUT DEF: ^.layer_0=^.layer_0

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: ^.layer_0
  _010: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_01.shape at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 8550.7 = 8598.7
DL output with Mo: L = 78.9 + 4231.8 = 4310.8
DL input+output M: L = 126.9 + 12782.6 = 12909.5

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 7e02026e.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 7e02026e.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 7e02026e.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 7e02026e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.9 sec (27.9 sec/task)
bits-train-error = 4231.8 bits (4231.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-207] Checking task 7ee1c6ea.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 39479.2 = 39488.1
DL output with Mo: L = 9.0 + 39858.0 = 39867.0
DL input+output M: L = 17.9 + 79337.2 = 79355.1

# learning a model for train pairs
2.000	
1.664	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.311	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.189	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.081	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.067	OUT DEF: ^.size=^.size
1.058	OUT DEF: ^.layer_0=^.layer_0
1.052	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.039	OUT OBJECT at ^.layer_010: ^.layer_01.shape at ?
1.017	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.989	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: ^.layer_0
  _010: ^.layer_01.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 21688.1 = 21754.8
DL output with Mo: L = 80.7 + 17402.4 = 17483.1
DL input+output M: L = 147.4 + 39090.5 = 39237.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 7ee1c6ea.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 7ee1c6ea.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 7ee1c6ea.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 7ee1c6ea.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.9 sec (28.9 sec/task)
bits-train-error = 17402.4 bits (17402.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-206] Checking task 817e6c09.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 21689.7 = 21698.7
DL output with Mo: L = 9.0 + 21689.7 = 21698.7
DL input+output M: L = 17.9 + 43379.4 = 43397.4

# learning a model for train pairs
2.000	
1.816	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.688	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.522	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.412	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.369	OUT DEF: ^.size=^.size
1.359	OUT DEF: ^.layer_01.shape.color=cyan
1.348	IN  DEF: ^.layer_0.shape.color=red
1.338	IN  DEF: ^.layer_01.shape.color=red
1.332	OUT DEF: ^.layer_01.shape.mask=Full
1.327	IN  DEF: ^.layer_0.shape.mask=Full
1.323	OUT DEF: ^.color=black
1.320	IN  DEF: ^.color=black
1.317	IN  DEF: ^.size=(?,?)
1.299	IN  DEF: ^.size.i=7
1.296	OUT DEF: ^.layer_0.pos=(?,?)
1.293	IN  DEF: ^.layer_0.pos=(?,?)
1.284	IN  DEF: ^.layer_0.pos.i=1
1.281	IN  DEF: ^.layer_0.shape.size=(?,?)
1.271	IN  DEF: ^.layer_0.shape.size.i=2
1.268	IN  DEF: ^.layer_01.pos=(?,?)
1.265	IN  DEF: ^.layer_01.shape.size=(?,?)
1.263	OUT DEF: ^.layer_01.pos=(?,?)
1.260	OUT DEF: ^.layer_01.shape.size=(?,?)
1.250	OUT DEF: ^.layer_01.shape.size.i=2
1.240	OUT DEF: ^.layer_01.shape.size.j=2

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0.shape at (?,?)
  _01: a rectangle with size (2,2) and color cyan and mask Full at (?,?)
WHERE (Mi)
a background with size (7,?) and color black and layers
  _0: a rectangle with size (2,?) and color red and mask Full at (1,?)
  _01: a rectangle with size (?,?) and color red and mask ? at (?,?)

DL input  with Mi: L = 77.4 + 13070.8 = 13148.2
DL output with Mo: L = 52.0 + 13704.7 = 13756.7
DL input+output M: L = 129.4 + 26775.5 = 26904.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 817e6c09.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 817e6c09.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 817e6c09.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 817e6c09.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 817e6c09.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 817e6c09.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 8.1 sec (8.1 sec/task)
bits-train-error = 13704.7 bits (13704.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-205] Checking task 81c0276b.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 78874.3 = 78883.3
DL output with Mo: L = 9.0 + 3175.1 = 3184.0
DL input+output M: L = 17.9 + 82049.4 = 82067.3

# learning a model for train pairs
2.000	
1.469	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.217	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.152	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.130	OUT DEF: ^.layer_0.shape.mask=Full
1.108	OUT DEF: ^.layer_01.shape.mask=Full
1.088	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.044	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
1.026	IN  OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
1.007	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.993	OUT DEF: ^.color=black
0.982	OUT DEF: ^.size=(?,?)
0.971	OUT DEF: ^.layer_0.pos=(?,?)
0.942	OUT DEF: ^.layer_0.pos.j=(0)
0.931	OUT DEF: ^.layer_0.shape.size=(?,?)
0.909	OUT DEF: ^.layer_0.shape.size.i=1
0.898	OUT DEF: ^.layer_01.pos=(?,?)
0.870	OUT DEF: ^.layer_01.pos.j=(0)
0.859	OUT DEF: ^.layer_01.shape.size=(?,?)
0.836	OUT DEF: ^.layer_01.shape.size.i=1
0.827	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.784	OUT DEF: ^.layer_0.shape.color=^.layer_0111.shape.color
0.759	OUT DEF: ^.layer_01.pos.i=^.layer_01.pos.i
0.740	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.720	IN  OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
0.712	IN  OBJECT at ^.layer_0111111: a rectangle with size ? and color ? and mask ? at ?
0.702	IN  OBJECT at ^.layer_011110: a point with color ? at ?
0.696	IN  OBJECT at ^.layer_01111111: a rectangle with size ? and color ? and mask ? at ?
0.695	IN  DEF: ^.layer_010.shape.mask=Full

# Learned model:
CONSTRUCT (Mo)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (1,?) and color ^.layer_0111.shape.color and mask Full at (?,(0))
  _01: a rectangle with size (1,?) and color ^.layer_01.shape.color and mask Full at (^.layer_01.pos.i,(0))
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: a rectangle with size ? and color ? and mask Full at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _011110: a point with color ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?
  _0111111: a rectangle with size ? and color ? and mask ? at ?
  _01111111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 187.6 + 26508.9 = 26696.5
DL output with Mo: L = 72.6 + 1062.8 = 1135.4
DL input+output M: L = 260.1 + 27571.7 = 27831.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 81c0276b.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 81c0276b.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 81c0276b.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 81c0276b.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.1 sec (27.1 sec/task)
bits-train-error = 1062.8 bits (1062.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-204] Checking task 833dafe3.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3033.0 = 3042.0
DL output with Mo: L = 9.0 + 12120.0 = 12129.0
DL input+output M: L = 17.9 + 15153.0 = 15171.0

# learning a model for train pairs
2.000	
1.751	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.559	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.370	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.254	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.175	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.101	OUT OBJECT at ^.layer_010: ^.layer_0.shape at ?
1.055	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.020	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 1796.7 = 1863.4
DL output with Mo: L = 94.6 + 4852.9 = 4947.5
DL input+output M: L = 161.4 + 6649.6 = 6810.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 833dafe3.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 833dafe3.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 833dafe3.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.6 sec (27.6 sec/task)
bits-train-error = 4852.9 bits (4852.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-203] Checking task 845d6e51.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 29078.2 = 29087.2
DL output with Mo: L = 9.0 + 29078.2 = 29087.2
DL input+output M: L = 17.9 + 58156.5 = 58174.4

# learning a model for train pairs
2.000	
1.828	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.656	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.543	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.493	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.442	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.392	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
1.342	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_0.shape at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _00: a rectangle with size ? and color ? and mask ? at ?
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 22568.5 = 22616.5
DL output with Mo: L = 94.0 + 16327.8 = 16421.8
DL input+output M: L = 142.0 + 38896.3 = 39038.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 845d6e51.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 845d6e51.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 845d6e51.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 845d6e51.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.0 sec (28.0 sec/task)
bits-train-error = 16327.8 bits (16327.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-202] Checking task 84db8fc4.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 45395.3 = 45404.3
DL output with Mo: L = 9.0 + 52599.3 = 52608.2
DL input+output M: L = 17.9 + 97994.6 = 98012.5

# learning a model for train pairs
2.000	
1.838	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.691	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.555	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.437	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
1.303	OUT OBJECT at ^.layer_001: ^.layer_01.shape at ?
1.216	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.142	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.099	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.060	OUT OBJECT at ^.layer_0010: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _00: ^.layer_0.shape at ?
  _0010: a rectangle with size ? and color ? and mask ? at ?
  _001: ^.layer_01.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 85.3 + 26449.2 = 26534.5
DL output with Mo: L = 86.2 + 24930.8 = 25017.0
DL input+output M: L = 171.6 + 51379.9 = 51551.5

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 84db8fc4.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 84db8fc4.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 84db8fc4.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 84db8fc4.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 84db8fc4.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.5 sec (28.5 sec/task)
bits-train-error = 24930.8 bits (24930.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-201] Checking task 84f2aca1.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 22066.8 = 22075.8
DL output with Mo: L = 9.0 + 25569.0 = 25577.9
DL input+output M: L = 17.9 + 47635.8 = 47653.7

# learning a model for train pairs
2.000	
1.732	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.468	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.334	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.206	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.085	OUT OBJECT at ^.layer_010: ^.layer_01.shape at ?
1.005	OUT OBJECT at ^.layer_0100: a rectangle with size ? and color ? and mask ? at ?
0.925	OUT OBJECT at ^.layer_01001: a rectangle with size ? and color ? and mask ? at ?
0.896	OUT DEF: ^.size=^.size
0.879	OUT DEF: ^.layer_0=^.layer_0
0.863	OUT DEF: ^.layer_010=^.layer_01

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: ^.layer_0
  _0100: a rectangle with size ? and color ? and mask ? at ?
  _01001: a rectangle with size ? and color ? and mask ? at ?
  _010: ^.layer_01
  _01: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 13349.4 = 13397.4
DL output with Mo: L = 74.8 + 6475.8 = 6550.6
DL input+output M: L = 122.8 + 19825.2 = 19948.0

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 84f2aca1.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 84f2aca1.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 84f2aca1.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 84f2aca1.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 84f2aca1.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.7 sec (26.7 sec/task)
bits-train-error = 6475.8 bits (6475.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-200] Checking task 8597cfd7.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 16163.1 = 16172.1
DL output with Mo: L = 9.0 + 717.3 = 726.2
DL input+output M: L = 17.9 + 16880.4 = 16898.3

# learning a model for train pairs
2.000	
1.654	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.512	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.425	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.986	OUT DEF: ^.color=^.layer_011.shape.color
0.920	OUT DEF: ^.size=(?,?)
0.694	OUT DEF: ^.size.i=^.layer_0.shape.size.i + 1
0.457	OUT DEF: ^.size.j=2
0.424	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.412	IN  OBJECT at ^.layer_01110: a point with color ? at ?
0.401	IN  DEF: ^.layer_01.shape.color=yellow
0.389	IN  DEF: ^.layer_0.shape.color=grey
0.378	IN  DEF: ^.layer_01110.shape.color=red
0.372	IN  DEF: ^.layer_0.shape.mask=Full
0.366	IN  DEF: ^.layer_01.shape.mask=Full
0.360	IN  DEF: ^.layer_011.shape.mask=Full
0.354	IN  DEF: ^.layer_0111.shape.mask=Full
0.351	IN  DEF: ^.color=black
0.348	IN  DEF: ^.size=(?,?)
0.327	IN  DEF: ^.size.j=9
0.324	IN  DEF: ^.layer_0.pos=(?,?)
0.313	IN  DEF: ^.layer_0.pos.j=(0)
0.310	IN  DEF: ^.layer_0.shape.size=(?,?)
0.289	IN  DEF: ^.layer_0.shape.size.j=9
0.283	IN  DEF: ^.layer_0.shape.size.i=1
0.280	IN  DEF: ^.layer_01.pos=(?,?)
0.269	IN  DEF: ^.layer_01.pos.j=6
0.257	IN  DEF: ^.layer_01.pos.i=(0)
0.254	IN  DEF: ^.layer_01.shape.size=(?,?)
0.248	IN  DEF: ^.layer_01.shape.size.j=1
0.246	IN  DEF: ^.layer_011.pos=(?,?)
0.243	IN  DEF: ^.layer_011.shape.size=(?,?)
0.227	IN  DEF: ^.layer_011.shape.size.i=4
0.221	IN  DEF: ^.layer_011.shape.size.j=1
0.218	IN  DEF: ^.layer_01110.pos=(?,?)
0.207	IN  DEF: ^.layer_01110.pos.i=(0)
0.196	IN  DEF: ^.layer_01110.pos.j=2
0.193	IN  DEF: ^.layer_0111.pos=(?,?)
0.190	IN  DEF: ^.layer_0111.shape.size=(?,?)
0.184	IN  DEF: ^.layer_0111.shape.size.j=1

# Learned model:
CONSTRUCT (Mo)
a background with size (^.layer_0.shape.size.i + 1,2) and color ^.layer_011.shape.color and layers
WHERE (Mi)
a background with size (?,9) and color black and layers
  _0: a rectangle with size (1,9) and color grey and mask Full at (?,(0))
  _01: a rectangle with size (?,1) and color yellow and mask Full at ((0),6)
  _011: a rectangle with size (4,1) and color ? and mask Full at (?,?)
  _01110: a point with color red at ((0),2)
  _0111: a rectangle with size (?,1) and color ? and mask Full at (?,?)

DL input  with Mi: L = 155.2 + 2269.7 = 2424.9
DL output with Mo: L = 24.8 + 0.0 = 24.8
DL input+output M: L = 180.0 + 2269.7 = 2449.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 8597cfd7.json/1: 1 1st (SUCCESS)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 8597cfd7.json/2: 1 1st (SUCCESS)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 8597cfd7.json/3: 1 1st (SUCCESS)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 8597cfd7.json/4: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 8597cfd7.json/1: 1 2nd (SUCCESS)

# Performance measures on task
runtime-learning = 20.8 sec (20.8 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 0.50

=====================================
[-199] Checking task 85b81ff1.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 56585.4 = 56594.4
DL output with Mo: L = 9.0 + 56585.4 = 56594.4
DL input+output M: L = 17.9 + 113170.8 = 113188.7

# learning a model for train pairs
2.000	
1.985	OUT DEF: ^.size=^.size
1.979	OUT DEF: ^.color=^.color
1.979	IN  DEF: ^.size=(?,?)
1.972	IN  DEF: ^.size.j=14
1.965	IN  DEF: ^.size.i=13

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ^.color and layers
WHERE (Mi)
a background with size (13,14) and color ? and layers

DL input  with Mi: L = 26.6 + 55746.1 = 55772.8
DL output with Mo: L = 5.3 + 55427.5 = 55432.8
DL input+output M: L = 31.9 + 111173.7 = 111205.6

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 85b81ff1.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 85b81ff1.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 85b81ff1.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 85b81ff1.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 85b81ff1.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.1 sec (0.1 sec/task)
bits-train-error = 55427.5 bits (55427.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-198] Checking task 85fa5666.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 14892.7 = 14901.7
DL output with Mo: L = 9.0 + 27279.7 = 27288.7
DL input+output M: L = 17.9 + 42172.4 = 42190.3

# learning a model for train pairs
2.000	
1.870	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.748	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.653	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.564	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
1.497	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.437	OUT OBJECT at ^.layer_0111: ^.layer_0.shape at ?
1.389	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.360	OUT OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_01.shape at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: ^.layer_0.shape at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 11496.4 = 11544.4
DL output with Mo: L = 102.3 + 15858.0 = 15960.3
DL input+output M: L = 150.3 + 27354.4 = 27504.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 85fa5666.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 85fa5666.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 85fa5666.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 85fa5666.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 85fa5666.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.7 sec (25.7 sec/task)
bits-train-error = 15858.0 bits (15858.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-197] Checking task 8719f442.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2307.4 = 2316.4
DL output with Mo: L = 9.0 + 32338.4 = 32347.3
DL input+output M: L = 17.9 + 34645.8 = 34663.8

# learning a model for train pairs
2.000	
1.269	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.928	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.868	IN  DEF: ^.layer_0.shape.color=grey
0.849	IN  DEF: ^.color=black
0.833	IN  DEF: ^.size=(?,?)
0.763	IN  DEF: ^.size.i=3
0.693	IN  DEF: ^.size.j=3
0.678	IN  DEF: ^.layer_0.pos=(?,?)
0.640	IN  DEF: ^.layer_0.pos.i=0
0.602	IN  DEF: ^.layer_0.pos.j=0
0.587	IN  DEF: ^.layer_0.shape.size=(?,?)
0.517	IN  DEF: ^.layer_0.shape.size.i=3
0.447	IN  DEF: ^.layer_0.shape.size.j=3
0.436	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.432	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.430	OUT DEF: ^.color=black
0.429	OUT DEF: ^.size=(?,?)
0.420	OUT DEF: ^.size.i=15
0.411	OUT DEF: ^.size.j=15
0.410	OUT DEF: ^.layer_0.shape.size=(?,?)
0.400	OUT DEF: ^.layer_0.shape.size.i=15
0.391	OUT DEF: ^.layer_0.shape.size.j=15

# Learned model:
CONSTRUCT (Mo)
a background with size (15,15) and color black and layers
  _0: a rectangle with size (15,15) and color ^.layer_0.shape.color and mask ? at ^.layer_0.pos
WHERE (Mi)
a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask ? at (0,0)

DL input  with Mi: L = 50.1 + 361.8 = 411.9
DL output with Mo: L = 61.3 + 6841.8 = 6903.1
DL input+output M: L = 111.5 + 7203.5 = 7315.0

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 8719f442.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 8719f442.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 8719f442.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 8719f442.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 1.9 sec (1.9 sec/task)
bits-train-error = 6841.8 bits (6841.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-196] Checking task 88207623.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 14583.7 = 14592.7
DL output with Mo: L = 9.0 + 22879.2 = 22888.2
DL input+output M: L = 17.9 + 37462.9 = 37480.9

# learning a model for train pairs
2.000	
1.707	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.479	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.292	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.114	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.965	OUT OBJECT at ^.layer_011: ^.layer_01.shape at ?
0.839	IN  OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
0.725	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.628	OUT OBJECT at ^.layer_010: ^.layer_010.shape at ?
0.555	IN  OBJECT at ^.layer_0101: a rectangle with size ? and color ? and mask ? at ?
0.491	OUT OBJECT at ^.layer_0101: ^.layer_0101.shape at ?
0.472	OUT DEF: ^.size=^.size
0.459	OUT DEF: ^.layer_01.shape.size=^.layer_0.shape.size
0.447	OUT DEF: ^.layer_0111.shape.size=^.layer_010.shape.size
0.436	OUT DEF: ^.layer_0=^.layer_0
0.426	OUT DEF: ^.layer_010=^.layer_010
0.415	OUT DEF: ^.layer_0101=^.layer_0101
0.405	OUT DEF: ^.layer_011=^.layer_01
0.398	IN  DEF: ^.layer_0.shape.color=yellow
0.392	IN  DEF: ^.layer_010.shape.color=yellow
0.386	IN  DEF: ^.layer_0101.shape.color=red
0.379	IN  DEF: ^.layer_01.shape.color=red
0.374	IN  OBJECT at ^.layer_01011: a point with color ? at ?
0.367	IN  OBJECT at ^.layer_010111: a point with color ? at ?
0.363	OUT DEF: ^.layer_0111.shape.color=^.layer_010111.shape.color
0.359	OUT DEF: ^.layer_01.shape.color=^.layer_01011.shape.color
0.356	IN  DEF: ^.layer_0101.shape.mask=Full
0.352	IN  DEF: ^.layer_01.shape.mask=Full
0.350	IN  DEF: ^.color=black
0.349	IN  DEF: ^.size=(?,?)
0.335	IN  DEF: ^.size.j=16
0.333	IN  DEF: ^.layer_0.pos=(?,?)
0.327	IN  DEF: ^.layer_0.pos.i=1
0.325	IN  DEF: ^.layer_0.shape.size=(?,?)
0.315	IN  DEF: ^.layer_0.shape.size.i=6

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: ^.layer_0
  _010: ^.layer_010
  _0101: ^.layer_0101
  _01: a rectangle with size ^.layer_0.shape.size and color ^.layer_01011.shape.color and mask ? at ?
  _011: ^.layer_01
  _0111: a rectangle with size ^.layer_010.shape.size and color ^.layer_010111.shape.color and mask ? at ?
WHERE (Mi)
a background with size (?,16) and color black and layers
  _0: a rectangle with size (6,?) and color yellow and mask ? at (1,?)
  _010: a rectangle with size ? and color yellow and mask ? at ?
  _0101: a rectangle with size ? and color red and mask Full at ?
  _01011: a point with color ? at ?
  _010111: a point with color ? at ?
  _01: a rectangle with size ? and color red and mask Full at ?

DL input  with Mi: L = 138.3 + 3476.4 = 3614.8
DL output with Mo: L = 75.2 + 1466.3 = 1541.5
DL input+output M: L = 213.5 + 4942.7 = 5156.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 88207623.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 88207623.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 88207623.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.3 sec (26.3 sec/task)
bits-train-error = 1466.3 bits (1466.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-195] Checking task 891232d6.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 52202.6 = 52211.6
DL output with Mo: L = 9.0 + 86475.0 = 86483.9
DL input+output M: L = 17.9 + 138677.6 = 138695.5

# learning a model for train pairs
2.000	
1.913	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.833	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.764	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.700	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.647	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.597	OUT OBJECT at ^.layer_010: ^.layer_0.shape at ?
1.558	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 85.3 + 39693.4 = 39778.7
DL output with Mo: L = 58.0 + 68776.4 = 68834.4
DL input+output M: L = 143.3 + 108469.8 = 108613.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 891232d6.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 891232d6.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 891232d6.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 891232d6.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 891232d6.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.3 sec (29.3 sec/task)
bits-train-error = 68776.4 bits (68776.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-194] Checking task 896d5239.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 56850.7 = 56859.6
DL output with Mo: L = 9.0 + 62237.3 = 62246.2
DL input+output M: L = 17.9 + 119087.9 = 119105.9

# learning a model for train pairs
2.000	
1.444	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.135	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.995	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.918	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.851	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 20815.3 = 20863.3
DL output with Mo: L = 66.8 + 30042.4 = 30109.2
DL input+output M: L = 114.8 + 50857.7 = 50972.5

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 896d5239.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 896d5239.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 896d5239.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 896d5239.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.9 sec (28.9 sec/task)
bits-train-error = 30042.4 bits (30042.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-193] Checking task 8a371977.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 121828.3 = 121837.3
DL output with Mo: L = 9.0 + 126850.0 = 126859.0
DL input+output M: L = 17.9 + 248678.3 = 248696.2

# learning a model for train pairs
2.000	
1.142	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.493	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.395	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.324	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.256	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.187	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.181	OUT DEF: ^.size=^.size
0.178	OUT DEF: ^.layer_0=^.layer_0
0.176	OUT DEF: ^.color=green
0.175	OUT DEF: ^.layer_0111.shape.color=red
0.174	IN  DEF: ^.layer_0.shape.color=blue
0.173	OUT DEF: ^.layer_01111.shape.color=red
0.172	OUT DEF: ^.layer_01.shape.color=red
0.171	OUT DEF: ^.layer_011.shape.color=red
0.170	OUT DEF: ^.layer_01.shape.mask=Full
0.170	OUT DEF: ^.layer_011.shape.mask=Full
0.169	OUT DEF: ^.layer_0111.shape.mask=Full
0.169	OUT DEF: ^.layer_01111.shape.mask=Full
0.168	IN  DEF: ^.color=black
0.168	IN  DEF: ^.size=(?,?)
0.168	IN  DEF: ^.layer_0.pos=(?,?)
0.166	IN  DEF: ^.layer_0.pos.i=(0)
0.165	IN  DEF: ^.layer_0.pos.j=(0)
0.165	IN  DEF: ^.layer_0.shape.size=(?,?)
0.164	OUT DEF: ^.layer_01.pos=(?,?)
0.163	OUT DEF: ^.layer_01.pos.i=1
0.162	OUT DEF: ^.layer_01.pos.j=1
0.161	OUT DEF: ^.layer_01.shape.size=(?,?)
0.161	OUT DEF: ^.layer_011.pos=(?,?)
0.160	OUT DEF: ^.layer_011.pos.j=1
0.159	OUT DEF: ^.layer_011.shape.size=(?,?)
0.159	OUT DEF: ^.layer_0111.pos=(?,?)
0.158	OUT DEF: ^.layer_0111.pos.j=1
0.158	OUT DEF: ^.layer_0111.shape.size=(?,?)
0.157	OUT DEF: ^.layer_01111.pos=(?,?)
0.157	OUT DEF: ^.layer_01111.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color green and layers
  _0: ^.layer_0
  _01: a rectangle with size (?,?) and color red and mask Full at (1,1)
  _011: a rectangle with size (?,?) and color red and mask Full at (?,1)
  _0111: a rectangle with size (?,?) and color red and mask Full at (?,1)
  _01111: a rectangle with size (?,?) and color red and mask Full at (?,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color blue and mask ? at ((0),(0))

DL input  with Mi: L = 43.3 + 16593.6 = 16636.9
DL output with Mo: L = 142.4 + 2455.7 = 2598.1
DL input+output M: L = 185.7 + 19049.3 = 19235.0

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 8a371977.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 8a371977.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 8a371977.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 8a371977.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 14.6 sec (14.6 sec/task)
bits-train-error = 2455.7 bits (2455.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-192] Checking task 8b28cd80.json: 5 train, 2 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1559.4 = 1568.3
DL output with Mo: L = 9.0 + 34385.8 = 34394.7
DL input+output M: L = 17.9 + 35945.1 = 35963.1

# learning a model for train pairs
2.000	
1.653	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.481	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.434	IN  DEF: ^.color=black
1.394	IN  DEF: ^.size=(?,?)
1.221	IN  DEF: ^.size.i=3
1.047	IN  DEF: ^.size.j=3
1.008	IN  DEF: ^.layer_0.pos=(?,?)
0.994	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.853	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.726	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.718	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.712	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.708	OUT DEF: ^.layer_011.shape.mask=Full
0.706	OUT DEF: ^.color=black
0.704	OUT DEF: ^.size=(?,?)
0.692	OUT DEF: ^.size.i=9
0.679	OUT DEF: ^.size.j=9
0.678	OUT DEF: ^.layer_0.pos=(?,?)
0.670	OUT DEF: ^.layer_0.pos.i=(0)
0.666	OUT DEF: ^.layer_0111.shape.mask=Full
0.664	OUT DEF: ^.layer_0.shape.size=(?,?)
0.663	OUT DEF: ^.layer_01.pos=(?,?)
0.656	OUT DEF: ^.layer_01.pos.i=(0)
0.654	OUT DEF: ^.layer_01.shape.size=(?,?)
0.653	OUT DEF: ^.layer_011.pos=(?,?)
0.651	OUT DEF: ^.layer_011.shape.size=(?,?)
0.649	OUT DEF: ^.layer_0111.pos=(?,?)
0.647	OUT DEF: ^.layer_0111.shape.size=(?,?)
0.643	OUT DEF: ^.layer_0111.shape.size.j=1
0.641	OUT DEF: ^.layer_01111.pos=(?,?)
0.639	OUT DEF: ^.layer_01111.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (9,9) and color black and layers
  _0: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask ? at ((0),?)
  _01: a rectangle with size (?,?) and color ? and mask ? at ((0),?)
  _011: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _0111: a rectangle with size (?,1) and color ? and mask Full at (?,?)
  _01111: a rectangle with size (?,?) and color ? and mask ? at (?,?)
WHERE (Mi)
a background with size (3,3) and color black and layers
  _0: a point with color ? at (?,?)

DL input  with Mi: L = 34.0 + 522.9 = 556.9
DL output with Mo: L = 160.6 + 9617.4 = 9778.0
DL input+output M: L = 194.6 + 10140.3 = 10334.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 8b28cd80.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 8b28cd80.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 8b28cd80.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 8b28cd80.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 8b28cd80.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 8b28cd80.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 8b28cd80.json/2: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 12.1 sec (12.1 sec/task)
bits-train-error = 9617.4 bits (9617.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-191] Checking task 8ba14f53.json: 6 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 24034.5 = 24043.4
DL output with Mo: L = 9.0 + 5314.1 = 5323.1
DL input+output M: L = 17.9 + 29348.5 = 29366.5

# learning a model for train pairs
2.000	
1.577	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.229	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.027	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.910	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.839	OUT DEF: ^.layer_01.pos=^.layer_01.pos
0.796	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.769	OUT DEF: ^.layer_0.shape.mask=Full
0.755	OUT DEF: ^.size=(?,?)
0.694	OUT DEF: ^.size.i=3
0.632	OUT DEF: ^.size.j=3
0.618	OUT DEF: ^.layer_0.pos=(?,?)
0.586	OUT DEF: ^.layer_0.pos.j=0
0.572	OUT DEF: ^.layer_01.shape.size=(?,?)
0.558	OUT DEF: ^.layer_0.shape.size=(?,?)
0.529	OUT DEF: ^.layer_0.shape.size.i=^.layer_01.pos.j + 1
0.519	OUT DEF: ^.layer_01.shape.size.i=1
0.493	OUT DEF: ^.layer_01.shape.mask=Full
0.489	IN  DEF: ^.color=black
0.486	IN  DEF: ^.size=(?,?)
0.465	IN  DEF: ^.size.j=9
0.449	IN  DEF: ^.size.i=4
0.446	IN  DEF: ^.layer_0.pos=(?,?)
0.443	IN  DEF: ^.layer_0.shape.size=(?,?)
0.440	IN  DEF: ^.layer_01.pos=(?,?)
0.432	IN  DEF: ^.layer_01.pos.i=0
0.429	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (3,3) and color ? and layers
  _0: a rectangle with size (^.layer_01.pos.j + 1,?) and color ^.layer_0.shape.color and mask Full at (?,0)
  _01: a rectangle with size (1,?) and color ? and mask Full at ^.layer_01.pos
WHERE (Mi)
a background with size (4,9) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (0,?)

DL input  with Mi: L = 77.7 + 3878.5 = 3956.2
DL output with Mo: L = 76.5 + 1328.7 = 1405.2
DL input+output M: L = 154.2 + 5207.1 = 5361.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 8ba14f53.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 8ba14f53.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 8ba14f53.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 8ba14f53.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 8ba14f53.json/5: 0 - (FAILURE)

## instance 6

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 8ba14f53.json/6: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 8ba14f53.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 7.6 sec (7.6 sec/task)
bits-train-error = 1328.7 bits (1328.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-190] Checking task 8cb8642d.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 63151.8 = 63160.8
DL output with Mo: L = 9.0 + 39374.4 = 39383.4
DL input+output M: L = 17.9 + 102526.3 = 102544.2

# learning a model for train pairs
2.000	
1.317	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.878	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.679	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.530	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.431	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.348	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.317	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 4275.1 = 4341.9
DL output with Mo: L = 85.3 + 9711.6 = 9796.9
DL input+output M: L = 152.1 + 13986.7 = 14138.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 8cb8642d.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 8cb8642d.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 8cb8642d.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 8cb8642d.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.8 sec (27.8 sec/task)
bits-train-error = 9711.6 bits (9711.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-189] Checking task 8dae5dfc.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 129871.4 = 129880.3
DL output with Mo: L = 9.0 + 129871.4 = 129880.3
DL input+output M: L = 17.9 + 259742.7 = 259760.6

# learning a model for train pairs
2.000	
1.651	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.303	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.090	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.877	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.730	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.582	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.515	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 37744.2 = 37811.0
DL output with Mo: L = 85.3 + 29009.7 = 29095.1
DL input+output M: L = 152.1 + 66754.0 = 66906.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 8dae5dfc.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 8dae5dfc.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 8dae5dfc.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 8dae5dfc.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 8dae5dfc.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.9 sec (26.9 sec/task)
bits-train-error = 29009.7 bits (29009.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-188] Checking task 8e2edd66.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2372.5 = 2381.5
DL output with Mo: L = 9.0 + 10142.0 = 10150.9
DL input+output M: L = 17.9 + 12514.5 = 12532.4

# learning a model for train pairs
2.000	
1.641	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.364	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.300	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.281	IN  DEF: ^.color=black
1.267	IN  DEF: ^.size=(?,?)
1.198	IN  DEF: ^.size.i=3
1.130	IN  DEF: ^.size.j=3
1.115	IN  DEF: ^.layer_0.pos=(?,?)
1.079	IN  DEF: ^.layer_0.pos.i=0
1.042	IN  DEF: ^.layer_0.pos.j=0
1.027	IN  DEF: ^.layer_0.shape.size=(?,?)
0.959	IN  DEF: ^.layer_0.shape.size.i=3
0.890	IN  DEF: ^.layer_0.shape.size.j=3
0.877	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.863	OUT DEF: ^.layer_01.shape.color=^.layer_0.shape.color
0.858	OUT DEF: ^.color=black
0.855	OUT DEF: ^.size=(?,?)
0.830	OUT DEF: ^.size.i=9
0.805	OUT DEF: ^.size.j=9
0.801	OUT DEF: ^.layer_0.pos=(?,?)
0.798	OUT DEF: ^.layer_0.shape.size=(?,?)
0.794	OUT DEF: ^.layer_01.pos=(?,?)
0.791	OUT DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (9,9) and color black and layers
  _0: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask ? at (?,?)
WHERE (Mi)
a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color ? and mask ? at (0,0)

DL input  with Mi: L = 48.8 + 501.1 = 549.9
DL output with Mo: L = 78.0 + 5606.8 = 5684.8
DL input+output M: L = 126.8 + 6107.9 = 6234.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 8e2edd66.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 8e2edd66.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 8e2edd66.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 8e2edd66.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 6.4 sec (6.4 sec/task)
bits-train-error = 5606.8 bits (5606.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-187] Checking task 8ee62060.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 11892.7 = 11901.6
DL output with Mo: L = 9.0 + 11892.7 = 11901.6
DL input+output M: L = 17.9 + 23785.3 = 23803.3

# learning a model for train pairs
2.000	
1.802	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.752	OUT DEF: ^.size=^.size
1.711	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.671	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.630	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.589	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.556	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.527	IN  OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
1.516	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.506	IN  OBJECT at ^.layer_0111110: a point with color ? at ?
1.485	OUT OBJECT at ^.layer_00: ^.layer_0111110.shape at ?
1.464	OUT OBJECT at ^.layer_001: ^.layer_0111110.shape at ?
1.443	OUT OBJECT at ^.layer_0011: ^.layer_0111110.shape at ?
1.421	OUT OBJECT at ^.layer_00111: ^.layer_0111110.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: ^.layer_0111110.shape at ?
  _001: ^.layer_0111110.shape at ?
  _0011: ^.layer_0111110.shape at ?
  _00111: ^.layer_0111110.shape at ?
  _0: a rectangle with size ? and color ^.layer_0.shape.color and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _0111110: a point with color ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 133.8 + 8981.9 = 9115.8
DL output with Mo: L = 73.5 + 7721.4 = 7794.9
DL input+output M: L = 207.3 + 16703.3 = 16910.6

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 8ee62060.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 8ee62060.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 8ee62060.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 8ee62060.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.4 sec (26.4 sec/task)
bits-train-error = 7721.4 bits (7721.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-186] Checking task 8fbca751.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 10940.3 = 10949.3
DL output with Mo: L = 9.0 + 18823.0 = 18832.0
DL input+output M: L = 17.9 + 29763.3 = 29781.2

# learning a model for train pairs
2.000	
1.378	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.926	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.788	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.700	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.662	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.617	OUT OBJECT at ^.layer_00: ^.layer_00.shape at ?
0.588	OUT DEF: ^.size=^.size
0.568	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.551	OUT DEF: ^.layer_00=^.layer_00
0.535	OUT DEF: ^.layer_0=^.layer_0
0.522	IN  DEF: ^.layer_00.shape.color=cyan
0.515	OUT DEF: ^.layer_01.shape.color=red
0.502	IN  DEF: ^.layer_0.shape.color=cyan
0.495	OUT DEF: ^.layer_011.shape.color=red
0.487	OUT DEF: ^.layer_0111.shape.color=red
0.483	IN  DEF: ^.color=black
0.480	OUT DEF: ^.layer_011.shape.mask=Full
0.476	OUT DEF: ^.layer_0111.shape.mask=Full
0.473	IN  DEF: ^.size=(?,?)
0.469	IN  DEF: ^.layer_00.pos=(?,?)
0.463	IN  DEF: ^.layer_00.pos.i=4
0.460	IN  DEF: ^.layer_00.shape.size=(?,?)
0.456	IN  DEF: ^.layer_0.pos=(?,?)
0.453	IN  DEF: ^.layer_0.shape.size=(?,?)
0.451	OUT DEF: ^.color=black
0.449	OUT DEF: ^.layer_01.pos=(?,?)
0.442	OUT DEF: ^.layer_01.pos.i=^.layer_0.pos.i
0.435	OUT DEF: ^.layer_01.pos.j=^.layer_00.shape.size.j + 1
0.434	OUT DEF: ^.layer_011.pos=(?,?)
0.427	OUT DEF: ^.layer_011.pos.j=^.layer_0.pos.j + 2
0.425	OUT DEF: ^.layer_01.shape.size=(?,?)
0.423	OUT DEF: ^.layer_011.shape.size=(?,?)
0.416	OUT DEF: ^.layer_011.shape.size.j=2
0.410	OUT DEF: ^.layer_011.shape.size.i=^.layer_00.shape.size.i

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: ^.layer_00
  _0: ^.layer_0
  _01: a rectangle with size (?,?) and color red and mask ? at (^.layer_0.pos.i,^.layer_00.shape.size.j + 1)
  _011: a rectangle with size (^.layer_00.shape.size.i,2) and color red and mask Full at (?,^.layer_0.pos.j + 2)
  _0111: a rectangle with size ? and color red and mask Full at ?
WHERE (Mi)
a background with size (?,?) and color black and layers
  _00: a rectangle with size (?,?) and color cyan and mask ? at (4,?)
  _0: a rectangle with size (?,?) and color cyan and mask ? at (?,?)

DL input  with Mi: L = 74.9 + 3080.7 = 3155.6
DL output with Mo: L = 123.1 + 2161.5 = 2284.6
DL input+output M: L = 198.0 + 5242.3 = 5440.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 8fbca751.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 8fbca751.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 8fbca751.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 8fbca751.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.8 sec (25.8 sec/task)
bits-train-error = 2161.5 bits (2161.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-185] Checking task 90347967.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3863.2 = 3872.2
DL output with Mo: L = 9.0 + 3863.2 = 3872.2
DL input+output M: L = 17.9 + 7726.5 = 7744.4

# learning a model for train pairs
2.000	
1.871	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.741	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.608	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.482	OUT DEF: ^.size=^.size
1.446	OUT DEF: ^.layer_0.shape.color=blue
1.413	OUT OBJECT at ^.layer_011: a point with color ? at ?
1.374	OUT OBJECT at ^.layer_0111: a point with color ? at ?
1.339	OUT DEF: ^.layer_0111.shape.color=grey
1.309	IN  OBJECT at ^.layer_00: a point with color ? at ?
1.236	OUT DEF: ^.layer_0111=^.layer_00
1.200	IN  DEF: ^.layer_00.shape.color=grey
1.168	IN  OBJECT at ^.layer_001: a point with color ? at ?
1.149	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
1.114	IN  DEF: ^.layer_001.shape.color=blue
1.078	IN  OBJECT at ^.layer_0011: a point with color ? at ?
1.041	OUT DEF: ^.layer_011.shape=^.layer_0011.shape
1.023	IN  DEF: ^.layer_0.shape.mask=Full
1.011	OUT DEF: ^.color=black
0.999	IN  DEF: ^.color=black
0.990	OUT DEF: ^.layer_0.pos=(?,?)
0.964	OUT DEF: ^.layer_0.pos.i=^.layer_00.pos.j - ^.layer_0.pos.i
0.955	OUT DEF: ^.layer_0.shape.size=(?,?)
0.935	OUT DEF: ^.layer_0.shape.size.j=^.layer_0.pos.i - ^.layer_0011.pos.j
0.917	OUT DEF: ^.layer_0.shape.size.i=1
0.908	OUT DEF: ^.layer_01.pos=(?,?)
0.881	OUT DEF: ^.layer_01.pos.j=^.layer_00.pos.j + 1
0.854	OUT DEF: ^.layer_01.pos.i=^.layer_00.pos.i - ^.layer_001.pos.j
0.845	OUT DEF: ^.layer_011.pos=(?,?)
0.836	IN  DEF: ^.size=(?,?)
0.827	IN  DEF: ^.layer_00.pos=(?,?)
0.818	IN  DEF: ^.layer_001.pos=(?,?)
0.809	IN  DEF: ^.layer_0011.pos=(?,?)
0.800	IN  DEF: ^.layer_0.pos=(?,?)
0.791	IN  DEF: ^.layer_0.shape.size=(?,?)
0.791	OUT DEF: ^.layer_0.shape.color=^.layer_001.shape.color

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (1,^.layer_0.pos.i - ^.layer_0011.pos.j) and color ^.layer_001.shape.color and mask ^.layer_0.shape.mask at (^.layer_00.pos.j - ^.layer_0.pos.i,?)
  _01: ^.layer_0.shape at (^.layer_00.pos.i - ^.layer_001.pos.j,^.layer_00.pos.j + 1)
  _011: ^.layer_0011.shape at (?,?)
  _0111: ^.layer_00
WHERE (Mi)
a background with size (?,?) and color black and layers
  _00: a point with color grey at (?,?)
  _001: a point with color blue at (?,?)
  _0011: a point with color ? at (?,?)
  _0: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 93.0 + 2292.0 = 2385.0
DL output with Mo: L = 121.1 + 555.4 = 676.5
DL input+output M: L = 214.2 + 2847.4 = 3061.6

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 90347967.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 90347967.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 90347967.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
negative integer

TEST 90347967.json/1: 0 - (ERROR)

# Performance measures on task
runtime-learning = 4.6 sec (4.6 sec/task)
bits-train-error = 555.4 bits (555.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-184] Checking task 903d1b4a.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 142149.3 = 142158.3
DL output with Mo: L = 9.0 + 138703.3 = 138712.3
DL input+output M: L = 17.9 + 280852.6 = 280870.6

# learning a model for train pairs
2.000	
1.775	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.579	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.479	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.388	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.326	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 101434.6 = 101482.6
DL output with Mo: L = 66.8 + 84801.7 = 84868.5
DL input+output M: L = 114.8 + 186236.3 = 186351.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 903d1b4a.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 903d1b4a.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 903d1b4a.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 903d1b4a.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 903d1b4a.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.4 sec (29.4 sec/task)
bits-train-error = 84801.7 bits (84801.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-183] Checking task 9110e3c5.json: 7 train, 2 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 32642.1 = 32651.1
DL output with Mo: L = 9.0 + 5125.1 = 5134.0
DL input+output M: L = 17.9 + 37767.2 = 37785.1

# learning a model for train pairs
2.000	
1.594	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.306	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.242	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.178	OUT DEF: ^.layer_0.shape.color=cyan
1.158	OUT DEF: ^.color=black
1.141	OUT DEF: ^.size=(?,?)
1.067	OUT DEF: ^.size.i=3
0.992	OUT DEF: ^.size.j=3
0.975	OUT DEF: ^.layer_0.pos=(?,?)
0.958	OUT DEF: ^.layer_0.shape.size=(?,?)
0.944	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.935	IN  OBJECT at ^.layer_0111: a point with color ? at ?
0.896	OUT DEF: ^.layer_0.pos.i=^.layer_0111.pos.i
0.893	IN  DEF: ^.color=black
0.890	IN  DEF: ^.size=(?,?)
0.874	IN  DEF: ^.size.i=7
0.857	IN  DEF: ^.size.j=7
0.854	IN  DEF: ^.layer_0.pos=(?,?)
0.851	IN  DEF: ^.layer_0.shape.size=(?,?)
0.849	IN  DEF: ^.layer_01.pos=(?,?)
0.840	IN  DEF: ^.layer_0.pos.i=(0)
0.837	IN  DEF: ^.layer_01.shape.size=(?,?)
0.834	IN  DEF: ^.layer_0111.pos=(?,?)
0.832	IN  DEF: ^.layer_011.pos=(?,?)
0.829	IN  DEF: ^.layer_011.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (3,3) and color black and layers
  _0: a rectangle with size (?,?) and color cyan and mask ? at (^.layer_0111.pos.i,?)
WHERE (Mi)
a background with size (7,7) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at ((0),?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _011: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _0111: a point with color ? at (?,?)

DL input  with Mi: L = 123.7 + 18069.8 = 18193.5
DL output with Mo: L = 49.4 + 1345.9 = 1395.2
DL input+output M: L = 173.1 + 19415.7 = 19588.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 9110e3c5.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 9110e3c5.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 9110e3c5.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 9110e3c5.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 9110e3c5.json/5: 0 - (FAILURE)

## instance 6

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 9110e3c5.json/6: 0 - (FAILURE)

## instance 7

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 9110e3c5.json/7: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 9110e3c5.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 9110e3c5.json/2: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 16.6 sec (16.6 sec/task)
bits-train-error = 1345.9 bits (1345.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-182] Checking task 917bccba.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 23697.3 = 23706.3
DL output with Mo: L = 9.0 + 19602.0 = 19610.9
DL input+output M: L = 17.9 + 43299.3 = 43317.2

# learning a model for train pairs
2.000	
1.459	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.012	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.804	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.615	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.442	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.273	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.242	OUT DEF: ^.layer_0.shape=^.layer_011.shape
0.211	OUT DEF: ^.size=^.size
0.194	OUT DEF: ^.layer_00=^.layer_0
0.188	IN  DEF: ^.layer_0.shape.mask=Border
0.185	IN  DEF: ^.layer_01.shape.mask=Full
0.182	IN  DEF: ^.layer_011.shape.mask=Full
0.180	OUT DEF: ^.color=black
0.178	IN  DEF: ^.color=black
0.176	OUT DEF: ^.layer_0.pos=(?,?)
0.169	OUT DEF: ^.layer_0.pos.i=(0)
0.167	OUT DEF: ^.layer_01.pos=(?,?)
0.159	OUT DEF: ^.layer_01.pos.j=(0)
0.152	OUT DEF: ^.layer_01.pos.i=^.layer_0.pos.i
0.150	IN  DEF: ^.layer_0.pos=(?,?)
0.149	IN  DEF: ^.size=(?,?)
0.137	IN  DEF: ^.size.i=12
0.125	IN  DEF: ^.size.j=12
0.124	IN  DEF: ^.layer_0.shape.size=(?,?)
0.123	IN  DEF: ^.layer_01.pos=(?,?)
0.116	IN  DEF: ^.layer_01.pos.j=(0)
0.115	IN  DEF: ^.layer_01.shape.size=(?,?)
0.103	IN  DEF: ^.layer_01.shape.size.j=12
0.100	IN  DEF: ^.layer_01.shape.size.i=1
0.099	IN  DEF: ^.layer_011.pos=(?,?)
0.092	IN  DEF: ^.layer_011.pos.i=(0)
0.091	IN  DEF: ^.layer_011.shape.size=(?,?)
0.079	IN  DEF: ^.layer_011.shape.size.i=12
0.076	IN  DEF: ^.layer_011.shape.size.j=1

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: ^.layer_0
  _0: ^.layer_011.shape at ((0),?)
  _01: ^.layer_01.shape at (^.layer_0.pos.i,(0))
WHERE (Mi)
a background with size (12,12) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask Border at (?,?)
  _01: a rectangle with size (1,12) and color ? and mask Full at (?,(0))
  _011: a rectangle with size (12,1) and color ? and mask Full at ((0),?)

DL input  with Mi: L = 120.4 + 1454.7 = 1575.1
DL output with Mo: L = 45.6 + 147.2 = 192.8
DL input+output M: L = 166.0 + 1601.9 = 1767.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 917bccba.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 917bccba.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 917bccba.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 917bccba.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 6.9 sec (6.9 sec/task)
bits-train-error = 147.2 bits (147.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-181] Checking task 929ab4e9.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 362116.0 = 362125.0
DL output with Mo: L = 9.0 + 349043.4 = 349052.4
DL input+output M: L = 17.9 + 711159.4 = 711177.3

# learning a model for train pairs
2.000	
1.883	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.772	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.714	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.674	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.645	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.632	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 85.3 + 281333.7 = 281419.0
DL output with Mo: L = 48.0 + 298173.3 = 298221.3
DL input+output M: L = 133.3 + 579507.0 = 579640.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 929ab4e9.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 929ab4e9.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 929ab4e9.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 929ab4e9.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 929ab4e9.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.6 sec (29.6 sec/task)
bits-train-error = 298173.3 bits (298173.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-180] Checking task 92e50de0.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 167707.7 = 167716.7
DL output with Mo: L = 9.0 + 194892.2 = 194901.2
DL input+output M: L = 17.9 + 362599.9 = 362617.8

# learning a model for train pairs
2.000	
1.145	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.309	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.296	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.282	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.267	OUT OBJECT at ^.layer_011: ^.layer_01.shape at ?
0.253	OUT OBJECT at ^.layer_0111: ^.layer_01.shape at ?
0.238	OUT OBJECT at ^.layer_01111: ^.layer_01.shape at ?
0.224	OUT OBJECT at ^.layer_011111: ^.layer_01.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: ^.layer_0.shape at ?
  _01: ^.layer_01.shape at ?
  _011: ^.layer_01.shape at ?
  _0111: ^.layer_01.shape at ?
  _01111: ^.layer_01.shape at ?
  _011111: ^.layer_01.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 22187.5 = 22235.5
DL output with Mo: L = 62.9 + 17665.8 = 17728.8
DL input+output M: L = 110.9 + 39853.3 = 39964.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 92e50de0.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 92e50de0.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 92e50de0.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 92e50de0.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.1 sec (29.1 sec/task)
bits-train-error = 17665.8 bits (17665.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-179] Checking task 9356391f.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 9357.1 = 9366.1
DL output with Mo: L = 9.0 + 34749.8 = 34758.8
DL input+output M: L = 17.9 + 44107.0 = 44124.9

# learning a model for train pairs
2.000	
1.373	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.114	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.900	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.690	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.555	OUT OBJECT at ^.layer_0111: ^.layer_0.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: ^.layer_0.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 3462.2 = 3491.1
DL output with Mo: L = 74.5 + 6277.3 = 6351.9
DL input+output M: L = 103.4 + 9739.5 = 9842.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 9356391f.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 9356391f.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 9356391f.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.0 sec (27.0 sec/task)
bits-train-error = 6277.3 bits (6277.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-178] Checking task 93b4f4b3.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 27413.6 = 27422.6
DL output with Mo: L = 9.0 + 7305.5 = 7314.5
DL input+output M: L = 17.9 + 34719.1 = 34737.0

# learning a model for train pairs
2.000	
1.355	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.028	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.804	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.618	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.549	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.492	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.443	OUT DEF: ^.size=^.layer_0.shape.size
0.394	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.361	OUT DEF: ^.layer_011.shape.size=^.layer_011.shape.size
0.330	OUT DEF: ^.layer_01.shape.size=^.layer_01.shape.size
0.302	OUT DEF: ^.layer_0=^.layer_0
0.281	OUT DEF: ^.color=^.layer_0111.shape.color
0.268	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.255	OUT DEF: ^.layer_011.shape.color=^.layer_011.shape.color
0.249	OUT DEF: ^.layer_01.shape.mask=Full
0.242	OUT DEF: ^.layer_011.shape.mask=Full
0.239	IN  DEF: ^.layer_01.shape.color=green
0.236	IN  DEF: ^.layer_0111.shape.color=red
0.233	OUT DEF: ^.layer_01.pos=(?,?)
0.222	OUT DEF: ^.layer_01.pos.j=1
0.219	OUT DEF: ^.layer_011.pos=(?,?)
0.206	OUT DEF: ^.layer_011.pos.i=^.layer_01.pos.i
0.198	OUT DEF: ^.layer_011.pos.j=^.layer_011.pos.j - ^.layer_0.shape.size.j
0.196	IN  DEF: ^.color=black
0.196	IN  DEF: ^.layer_0.pos=(?,?)
0.192	IN  DEF: ^.layer_0.pos.j=(0)
0.189	IN  DEF: ^.layer_0.pos.i=(0)
0.188	IN  DEF: ^.size=(?,?)
0.181	IN  DEF: ^.size.j=12
0.180	IN  DEF: ^.layer_0.shape.size=(?,?)
0.175	IN  DEF: ^.layer_0.shape.size.j=6
0.174	IN  DEF: ^.layer_01.pos=(?,?)
0.171	IN  DEF: ^.layer_01.pos.j=7
0.170	IN  DEF: ^.layer_01.shape.size=(?,?)
0.165	IN  DEF: ^.layer_01.shape.size.j=4
0.165	IN  DEF: ^.layer_011.pos=(?,?)
0.164	IN  DEF: ^.layer_011.shape.size=(?,?)
0.163	IN  DEF: ^.layer_0111.pos=(?,?)
0.162	IN  DEF: ^.layer_0111.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color ^.layer_0111.shape.color and layers
  _0: ^.layer_0
  _01: a rectangle with size ^.layer_01.shape.size and color ^.layer_01.shape.color and mask Full at (?,1)
  _011: a rectangle with size ^.layer_011.shape.size and color ^.layer_011.shape.color and mask Full at (^.layer_01.pos.i,^.layer_011.pos.j - ^.layer_0.shape.size.j)
WHERE (Mi)
a background with size (?,12) and color black and layers
  _0: a rectangle with size (?,6) and color ? and mask ? at ((0),(0))
  _01: a rectangle with size (?,4) and color green and mask ? at (?,7)
  _011: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _0111: a rectangle with size (?,?) and color red and mask ? at (?,?)

DL input  with Mi: L = 143.8 + 3633.8 = 3777.7
DL output with Mo: L = 82.4 + 96.7 = 179.1
DL input+output M: L = 226.2 + 3730.5 = 3956.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 93b4f4b3.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 93b4f4b3.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 93b4f4b3.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 20.6 sec (20.6 sec/task)
bits-train-error = 96.7 bits (96.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-177] Checking task 93c31fbe.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 33149.7 = 33158.7
DL output with Mo: L = 9.0 + 35497.9 = 35506.9
DL input+output M: L = 17.9 + 68647.7 = 68665.6

# learning a model for train pairs
2.000	
1.937	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.884	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.811	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.786	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
1.752	OUT OBJECT at ^.layer_00: ^.layer_00.shape at ?
1.731	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.711	OUT DEF: ^.size=^.size
1.691	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: ^.layer_00.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_0.shape at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _00: a rectangle with size ? and color ? and mask ? at ?
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 30602.7 = 30650.7
DL output with Mo: L = 83.6 + 27126.1 = 27209.7
DL input+output M: L = 131.6 + 57728.8 = 57860.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 93c31fbe.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 93c31fbe.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 93c31fbe.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 93c31fbe.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.7 sec (28.7 sec/task)
bits-train-error = 27126.1 bits (27126.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-176] Checking task 94133066.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 64706.1 = 64715.1
DL output with Mo: L = 9.0 + 9350.4 = 9359.4
DL input+output M: L = 17.9 + 74056.5 = 74074.4

# learning a model for train pairs
2.000	
1.208	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.726	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.655	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.630	OUT DEF: ^.color=blue
0.600	OUT DEF: ^.layer_0.shape.size=^.layer_01.shape.size
0.585	OUT DEF: ^.layer_0.shape.color=^.layer_01.shape.color
0.581	OUT DEF: ^.size=(?,?)
0.578	OUT DEF: ^.layer_0.pos=(?,?)
0.563	OUT DEF: ^.layer_0.pos.j=2
0.560	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.557	IN  DEF: ^.layer_0.shape.color=blue
0.556	IN  DEF: ^.layer_011.shape.mask=Full
0.556	IN  DEF: ^.color=black
0.555	IN  DEF: ^.size=(?,?)
0.555	IN  DEF: ^.layer_0.pos=(?,?)
0.554	IN  DEF: ^.layer_0.shape.size=(?,?)
0.553	IN  DEF: ^.layer_01.pos=(?,?)
0.553	IN  DEF: ^.layer_011.pos=(?,?)
0.552	IN  DEF: ^.layer_01.shape.size=(?,?)
0.552	IN  DEF: ^.layer_011.shape.size=(?,?)
0.551	OUT DEF: ^.color=^.layer_0.shape.color

# Learned model:
CONSTRUCT (Mo)
a background with size (?,?) and color ^.layer_0.shape.color and layers
  _0: a rectangle with size ^.layer_01.shape.size and color ^.layer_01.shape.color and mask ? at (?,2)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color blue and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _011: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 97.7 + 9328.3 = 9426.0
DL output with Mo: L = 42.5 + 3755.1 = 3797.7
DL input+output M: L = 140.3 + 13083.4 = 13223.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 94133066.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 94133066.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 94133066.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 94133066.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 6.9 sec (6.9 sec/task)
bits-train-error = 3755.1 bits (3755.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-175] Checking task 94414823.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 13365.0 = 13374.0
DL output with Mo: L = 9.0 + 22481.5 = 22490.4
DL input+output M: L = 17.9 + 35846.5 = 35864.4

# learning a model for train pairs
2.000	
1.222	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.729	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.591	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.427	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.401	OUT DEF: ^.size=^.size
0.377	OUT DEF: ^.layer_01.shape.mask=..xx|..xx|xx..|xx..
0.362	OUT DEF: ^.layer_0=^.layer_0
0.352	IN  DEF: ^.layer_0.shape.color=grey
0.342	IN  DEF: ^.layer_0.shape.mask=Border
0.332	IN  OBJECT at ^.layer_01: a point with color ? at ?
0.320	OUT OBJECT at ^.layer_0111: ^.layer_01.shape at ?
0.305	OUT DEF: ^.layer_0111=^.layer_01
0.294	IN  OBJECT at ^.layer_011: a point with color ? at ?
0.280	OUT OBJECT at ^.layer_01111: ^.layer_011.shape at ?
0.266	OUT DEF: ^.layer_01111=^.layer_011
0.260	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.254	OUT DEF: ^.layer_011.shape.color=^.layer_011.shape.color
0.250	IN  DEF: ^.color=black
0.247	OUT DEF: ^.layer_011.shape.mask=Full
0.244	IN  DEF: ^.size=(?,?)
0.225	IN  DEF: ^.size.i=10
0.205	IN  DEF: ^.size.j=10
0.202	IN  DEF: ^.layer_0.pos=(?,?)
0.192	IN  DEF: ^.layer_0.pos.i=2
0.182	IN  DEF: ^.layer_0.pos.j=2
0.179	IN  DEF: ^.layer_0.shape.size=(?,?)
0.163	IN  DEF: ^.layer_0.shape.size.i=6
0.146	IN  DEF: ^.layer_0.shape.size.j=6
0.143	IN  DEF: ^.layer_01.pos=(?,?)
0.141	IN  DEF: ^.layer_011.pos=(?,?)
0.139	OUT DEF: ^.color=black
0.137	OUT DEF: ^.layer_01.pos=(?,?)
0.131	OUT DEF: ^.layer_01.pos.i=3
0.125	OUT DEF: ^.layer_01.pos.j=3
0.124	OUT DEF: ^.layer_01.shape.size=(?,?)
0.116	OUT DEF: ^.layer_01.shape.size.i=^.layer_0.shape.size.i - 2
0.107	OUT DEF: ^.layer_01.shape.size.j=4
0.106	OUT DEF: ^.layer_011.pos=(?,?)
0.100	OUT DEF: ^.layer_011.pos.i=3
0.094	OUT DEF: ^.layer_011.pos.j=3
0.092	OUT DEF: ^.layer_011.shape.size=(?,?)
0.084	OUT DEF: ^.layer_011.shape.size.i=^.layer_0.shape.size.i - 2
0.076	OUT DEF: ^.layer_011.shape.size.j=4

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: a rectangle with size (^.layer_0.shape.size.i - 2,4) and color ^.layer_01.shape.color and mask ..xx|..xx|xx..|xx.. at (3,3)
  _011: a rectangle with size (^.layer_0.shape.size.i - 2,4) and color ^.layer_011.shape.color and mask Full at (3,3)
  _0111: ^.layer_01
  _01111: ^.layer_011
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,6) and color grey and mask Border at (2,2)
  _01: a point with color ? at (?,?)
  _011: a point with color ? at (?,?)

DL input  with Mi: L = 99.7 + 835.9 = 935.6
DL output with Mo: L = 130.7 + 0.0 = 130.7
DL input+output M: L = 230.4 + 835.9 = 1066.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 94414823.json/1: 1 2nd (SUCCESS)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 94414823.json/2: 1 1st (SUCCESS)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 94414823.json/3: 1 2nd (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 94414823.json/1: 1 1st (SUCCESS)

# Performance measures on task
runtime-learning = 5.3 sec (5.3 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 0.67
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 1.00

=====================================
[-174] Checking task 94be5b80.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 17775.6 = 17784.5
DL output with Mo: L = 9.0 + 22011.9 = 22020.9
DL input+output M: L = 17.9 + 39787.4 = 39805.4

# learning a model for train pairs
2.000	
1.710	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.419	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.137	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.854	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.616	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.558	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.522	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.485	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.447	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.417	OUT DEF: ^.layer_0111.shape.mask=^.layer_0.shape.mask
0.398	OUT DEF: ^.size=^.size
0.384	OUT DEF: ^.layer_0111.shape.size=^.layer_0.shape.size
0.373	OUT DEF: ^.layer_0=^.layer_0
0.362	OUT DEF: ^.layer_01=^.layer_01
0.358	OUT DEF: ^.layer_011.shape.color=^.layer_011.shape.color
0.355	IN  OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
0.352	IN  DEF: ^.layer_011.shape.mask=Full
0.350	IN  DEF: ^.layer_0111.shape.mask=Full
0.347	IN  DEF: ^.layer_01111.shape.mask=Full
0.344	IN  DEF: ^.layer_011111.shape.mask=Full
0.339	IN  DEF: ^.layer_0111.shape.color=blue
0.337	IN  DEF: ^.color=black
0.336	OUT DEF: ^.color=black
0.335	IN  DEF: ^.size=(?,?)
0.334	IN  DEF: ^.layer_01111.pos=(?,?)
0.328	IN  DEF: ^.layer_01111.pos.i=1
0.326	IN  DEF: ^.layer_01111.shape.size=(?,?)
0.320	IN  DEF: ^.layer_01111.shape.size.i=3
0.318	IN  DEF: ^.layer_01111.shape.size.j=1
0.316	IN  DEF: ^.layer_011111.pos=(?,?)
0.315	IN  DEF: ^.layer_011.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: ^.layer_01
  _011: a rectangle with size ? and color ^.layer_011.shape.color and mask ? at ?
  _0111: a rectangle with size ^.layer_0.shape.size and color ? and mask ^.layer_0.shape.mask at ?
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask Full at (?,?)
  _0111: a rectangle with size ? and color blue and mask Full at ?
  _01111: a rectangle with size (3,1) and color ? and mask Full at (1,?)
  _011111: a rectangle with size ? and color ? and mask Full at (?,?)

DL input  with Mi: L = 144.9 + 4574.8 = 4719.8
DL output with Mo: L = 61.1 + 1035.0 = 1096.1
DL input+output M: L = 206.0 + 5609.9 = 5815.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 94be5b80.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 94be5b80.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 94be5b80.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.2 sec (26.2 sec/task)
bits-train-error = 1035.0 bits (1035.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-173] Checking task 95a58926.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 97704.5 = 97713.4
DL output with Mo: L = 9.0 + 79378.4 = 79387.4
DL input+output M: L = 17.9 + 177082.9 = 177100.8

# learning a model for train pairs
2.000	
1.279	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.740	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.694	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.675	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.655	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.638	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 38799.1 = 38865.9
DL output with Mo: L = 66.8 + 18992.5 = 19059.3
DL input+output M: L = 133.5 + 57791.7 = 57925.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 95a58926.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 95a58926.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 95a58926.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 95a58926.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.2 sec (28.2 sec/task)
bits-train-error = 18992.5 bits (18992.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-172] Checking task 963f59bc.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 8313.5 = 8322.5
DL output with Mo: L = 9.0 + 16145.5 = 16154.4
DL input+output M: L = 17.9 + 24459.0 = 24476.9

# learning a model for train pairs
2.000	
1.489	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.141	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.878	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.780	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.730	OUT DEF: ^.size=^.size
0.696	OUT DEF: ^.layer_011.shape.size=^.layer_0.shape.size
0.668	OUT DEF: ^.layer_0=^.layer_0
0.644	IN  OBJECT at ^.layer_01: a point with color ? at ?
0.622	IN  DEF: ^.layer_0.shape.color=blue
0.611	OUT DEF: ^.layer_011.shape.color=^.layer_01.shape.color
0.603	IN  DEF: ^.color=black
0.598	IN  DEF: ^.size=(?,?)
0.592	IN  DEF: ^.layer_0.pos=(?,?)
0.586	IN  DEF: ^.layer_0.shape.size=(?,?)
0.580	IN  DEF: ^.layer_01.pos=(?,?)
0.577	OUT DEF: ^.color=black
0.574	OUT DEF: ^.layer_01.pos=(?,?)
0.571	OUT DEF: ^.layer_01.shape.size=(?,?)
0.568	OUT DEF: ^.layer_011.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _011: a rectangle with size ^.layer_0.shape.size and color ^.layer_01.shape.color and mask ? at (?,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color blue and mask ? at (?,?)
  _01: a point with color ? at (?,?)

DL input  with Mi: L = 59.4 + 3375.9 = 3435.3
DL output with Mo: L = 63.1 + 2437.5 = 2500.6
DL input+output M: L = 122.4 + 5813.4 = 5935.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 963f59bc.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 963f59bc.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 963f59bc.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 963f59bc.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 963f59bc.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 15.3 sec (15.3 sec/task)
bits-train-error = 2437.5 bits (2437.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-171] Checking task 96a8c0cd.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 21792.5 = 21801.4
DL output with Mo: L = 9.0 + 48863.9 = 48872.9
DL input+output M: L = 17.9 + 70656.4 = 70674.3

# learning a model for train pairs
2.000	
1.576	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.463	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.377	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.299	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.229	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.160	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.103	OUT OBJECT at ^.layer_010: ^.layer_01.shape at ?
1.054	OUT OBJECT at ^.layer_011: ^.layer_011.shape at ?
1.004	OUT OBJECT at ^.layer_0111: ^.layer_0111.shape at ?
0.968	IN  OBJECT at ^.layer_0110: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: ^.layer_01.shape at ?
  _01: ^.layer_0.shape at ?
  _011: ^.layer_011.shape at ?
  _0111: ^.layer_0111.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _0110: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 103.8 + 13163.2 = 13267.0
DL output with Mo: L = 69.2 + 17500.6 = 17569.8
DL input+output M: L = 173.0 + 30663.8 = 30836.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 96a8c0cd.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 96a8c0cd.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 96a8c0cd.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 96a8c0cd.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 96a8c0cd.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.2 sec (28.2 sec/task)
bits-train-error = 17500.6 bits (17500.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-170] Checking task 97239e3d.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 81624.1 = 81633.0
DL output with Mo: L = 9.0 + 100018.1 = 100027.1
DL input+output M: L = 17.9 + 181642.2 = 181660.1

# learning a model for train pairs
2.000	
1.800	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.665	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.531	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.402	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.277	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.243	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
1.105	OUT OBJECT at ^.layer_011: ^.layer_011.shape at ?
0.992	OUT OBJECT at ^.layer_0111: ^.layer_0111.shape at ?
0.879	OUT OBJECT at ^.layer_01111: ^.layer_0.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_01.shape at ?
  _011: ^.layer_011.shape at ?
  _0111: ^.layer_0111.shape at ?
  _01111: ^.layer_0.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 85.3 + 38890.5 = 38975.8
DL output with Mo: L = 67.4 + 40086.4 = 40153.9
DL input+output M: L = 152.7 + 78976.9 = 79129.6

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 97239e3d.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 97239e3d.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 97239e3d.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 97239e3d.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.3 sec (28.3 sec/task)
bits-train-error = 40086.4 bits (40086.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-169] Checking task 9772c176.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 82219.0 = 82228.0
DL output with Mo: L = 9.0 + 98750.7 = 98759.7
DL input+output M: L = 17.9 + 180969.8 = 180987.7

# learning a model for train pairs
2.000	
1.291	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.662	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.450	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.260	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.209	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.173	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.159	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.153	OUT OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: ^.layer_0.shape at ?
  _01: ^.layer_01.shape at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 6473.9 = 6521.9
DL output with Mo: L = 102.1 + 7170.6 = 7272.7
DL input+output M: L = 150.1 + 13644.6 = 13794.6

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 9772c176.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 9772c176.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 9772c176.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.2 sec (26.2 sec/task)
bits-train-error = 7170.6 bits (7170.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-168] Checking task 981571dc.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 625058.7 = 625067.7
DL output with Mo: L = 9.0 + 604090.8 = 604099.8
DL input+output M: L = 17.9 + 1229149.5 = 1229167.4

# learning a model for train pairs
2.000	
1.914	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.843	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.805	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.770	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 559033.6 = 559081.6
DL output with Mo: L = 48.0 + 529015.3 = 529063.3
DL input+output M: L = 96.0 + 1088048.9 = 1088144.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 981571dc.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 981571dc.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 981571dc.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 981571dc.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 981571dc.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.7 sec (29.7 sec/task)
bits-train-error = 529015.3 bits (529015.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-167] Checking task 992798f6.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2631.4 = 2640.4
DL output with Mo: L = 9.0 + 10977.0 = 10986.0
DL input+output M: L = 17.9 + 13608.4 = 13626.3

# learning a model for train pairs
2.000	
1.571	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.493	OUT DEF: ^.size=^.size
1.425	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.344	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.274	IN  DEF: ^.layer_0.shape.color=red
1.205	IN  DEF: ^.layer_01.shape.color=blue
1.171	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
1.129	OUT DEF: ^.layer_01=^.layer_01
1.093	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
1.050	OUT DEF: ^.layer_011=^.layer_0
1.027	IN  DEF: ^.color=black
1.009	IN  DEF: ^.size=(?,?)
0.991	IN  DEF: ^.layer_0.pos=(?,?)
0.972	IN  DEF: ^.layer_01.pos=(?,?)
0.956	OUT DEF: ^.layer_0.shape.color=green
0.950	OUT DEF: ^.color=black
0.946	OUT DEF: ^.layer_0.pos=(?,?)
0.941	OUT DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,?) and color green and mask ? at (?,?)
  _01: ^.layer_01
  _011: ^.layer_0
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a point with color red at (?,?)
  _01: a point with color blue at (?,?)

DL input  with Mi: L = 49.4 + 1624.6 = 1674.1
DL output with Mo: L = 45.7 + 3329.7 = 3375.3
DL input+output M: L = 95.1 + 4954.3 = 5049.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 992798f6.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 992798f6.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 992798f6.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 992798f6.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 992798f6.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 1.4 sec (1.4 sec/task)
bits-train-error = 3329.7 bits (3329.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-166] Checking task 99306f82.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 20177.0 = 20186.0
DL output with Mo: L = 9.0 + 45943.8 = 45952.8
DL input+output M: L = 17.9 + 66120.8 = 66138.8

# learning a model for train pairs
2.000	
1.186	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.814	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.560	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.405	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.328	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.314	OUT DEF: ^.size=^.size
0.306	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.298	OUT DEF: ^.layer_0=^.layer_0
0.292	IN  OBJECT at ^.layer_01: a point with color ? at ?
0.285	IN  OBJECT at ^.layer_011: a point with color ? at ?
0.284	OUT OBJECT at ^.layer_011110: ^.layer_01.shape at ?
0.281	OUT DEF: ^.layer_011.shape.color=^.layer_011.shape.color
0.278	OUT DEF: ^.layer_0111.shape.color=red
0.276	OUT DEF: ^.layer_0111.shape.mask=Full
0.269	OUT DEF: ^.layer_011110=^.layer_01
0.267	IN  DEF: ^.color=black
0.265	IN  DEF: ^.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: ^.layer_0
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ^.layer_011.shape.color and mask ? at ?
  _0111: a rectangle with size ? and color red and mask Full at ?
  _011110: ^.layer_01
  _01111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a point with color ? at ?
  _011: a point with color ? at ?

DL input  with Mi: L = 56.3 + 3362.8 = 3419.1
DL output with Mo: L = 94.1 + 4295.1 = 4389.2
DL input+output M: L = 150.4 + 7657.9 = 7808.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 99306f82.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 99306f82.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 99306f82.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 99306f82.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 22.3 sec (22.3 sec/task)
bits-train-error = 4295.1 bits (4295.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-165] Checking task 9a4bb226.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 22676.8 = 22685.7
DL output with Mo: L = 9.0 + 3075.9 = 3084.9
DL input+output M: L = 17.9 + 25752.7 = 25770.6

# learning a model for train pairs
2.000	
1.833	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.723	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.604	OUT DEF: ^.size=^.layer_0.shape.size
1.494	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.394	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.299	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.249	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.208	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
1.168	OUT OBJECT at ^.layer_00: ^.layer_011.shape at ?
1.131	IN  OBJECT at ^.layer_0110: a rectangle with size ? and color ? and mask ? at ?
1.108	OUT DEF: ^.layer_0.shape.mask=Full
1.085	OUT DEF: ^.layer_01.shape.mask=Full
1.074	OUT DEF: ^.layer_00.pos=(?,?)
1.051	OUT DEF: ^.layer_00.pos.j=^.layer_01.pos.j - ^.layer_0111.shape.size.j
1.027	OUT DEF: ^.layer_00.pos.i=^.layer_0111.shape.size.i - ^.layer_0110.shape.size.i
1.016	OUT DEF: ^.layer_0.pos=(?,?)
0.993	OUT DEF: ^.layer_0.pos.i=^.layer_01.pos.j - 2
0.969	OUT DEF: ^.layer_0.pos.j=^.layer_0110.shape.size.j - 1
0.958	OUT DEF: ^.layer_0.shape.size=(?,?)
0.935	OUT DEF: ^.layer_0.shape.size.i=1
0.923	OUT DEF: ^.layer_01.pos=(?,?)
0.896	OUT DEF: ^.layer_01.pos.i=2
0.873	OUT DEF: ^.layer_01.pos.j=^.layer_01.shape.size.j - ^.layer_0110.shape.size.j
0.862	OUT DEF: ^.layer_01.shape.size=(?,?)
0.836	OUT DEF: ^.layer_01.shape.size.j=^.layer_01.pos.j - 1
0.813	OUT DEF: ^.layer_01.shape.size.i=1
0.810	IN  DEF: ^.layer_0110.shape.mask=Full
0.807	IN  DEF: ^.layer_0111.shape.mask=Full
0.805	IN  DEF: ^.color=black
0.803	IN  DEF: ^.size=(?,?)
0.790	IN  DEF: ^.size.i=15
0.777	IN  DEF: ^.size.j=15
0.776	IN  DEF: ^.layer_00.pos=(?,?)
0.774	IN  DEF: ^.layer_00.shape.size=(?,?)
0.767	IN  DEF: ^.layer_00.shape.size.i=3
0.765	IN  DEF: ^.layer_0.pos=(?,?)
0.764	IN  DEF: ^.layer_0.shape.size=(?,?)
0.757	IN  DEF: ^.layer_0.shape.size.i=3
0.749	IN  DEF: ^.layer_0.shape.size.j=3
0.748	IN  DEF: ^.layer_01.pos=(?,?)
0.746	IN  DEF: ^.layer_01.shape.size=(?,?)
0.739	IN  DEF: ^.layer_01.shape.size.i=3
0.732	IN  DEF: ^.layer_01.shape.size.j=3
0.730	IN  DEF: ^.layer_0110.pos=(?,?)
0.729	IN  DEF: ^.layer_0110.shape.size=(?,?)
0.727	IN  DEF: ^.layer_011.pos=(?,?)
0.725	IN  OBJECT at ^.layer_01111: a point with color ? at ?
0.697	IN  OBJECT at ^.layer_011110: a rectangle with size ? and color ? and mask ? at ?
0.684	IN  OBJECT at ^.layer_0111101: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color ? and layers
  _00: ^.layer_011.shape at (^.layer_0111.shape.size.i - ^.layer_0110.shape.size.i,^.layer_01.pos.j - ^.layer_0111.shape.size.j)
  _0: a rectangle with size (1,?) and color ? and mask Full at (^.layer_01.pos.j - 2,^.layer_0110.shape.size.j - 1)
  _01: a rectangle with size (1,^.layer_01.pos.j - 1) and color ? and mask Full at (2,^.layer_01.shape.size.j - ^.layer_0110.shape.size.j)
WHERE (Mi)
a background with size (15,15) and color ? and layers
  _00: a rectangle with size (3,?) and color ? and mask ? at (?,?)
  _0: a rectangle with size (3,3) and color ? and mask ? at (?,?)
  _01: a rectangle with size (3,3) and color ? and mask ? at (?,?)
  _0110: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _011: a rectangle with size ? and color ? and mask ? at (?,?)
  _0111: a rectangle with size ? and color ? and mask Full at ?
  _011110: a rectangle with size ? and color ? and mask ? at ?
  _0111101: a rectangle with size ? and color ? and mask ? at ?
  _01111: a point with color ? at ?

DL input  with Mi: L = 239.3 + 9372.6 = 9611.8
DL output with Mo: L = 174.4 + 627.3 = 801.6
DL input+output M: L = 413.6 + 9999.8 = 10413.5

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 9a4bb226.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 9a4bb226.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 9a4bb226.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
negative integer

TEST 9a4bb226.json/1: 0 - (ERROR)

# Performance measures on task
runtime-learning = 26.8 sec (26.8 sec/task)
bits-train-error = 627.3 bits (627.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-164] Checking task 9b2a60aa.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 7572.5 = 7581.5
DL output with Mo: L = 9.0 + 20086.9 = 20095.9
DL input+output M: L = 17.9 + 27659.4 = 27677.3

# learning a model for train pairs
2.000	
1.611	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.422	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.278	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.132	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.985	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.951	OUT DEF: ^.size=^.size
0.932	OUT DEF: ^.layer_0=^.layer_0
0.914	OUT DEF: ^.layer_01.shape.size=^.layer_0.shape.size

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: ^.layer_0
  _01: a rectangle with size ^.layer_0.shape.size and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 4599.8 = 4628.7
DL output with Mo: L = 68.7 + 6030.1 = 6098.7
DL input+output M: L = 97.6 + 10629.8 = 10727.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 9b2a60aa.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 9b2a60aa.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 9b2a60aa.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 9b2a60aa.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.8 sec (26.8 sec/task)
bits-train-error = 6030.1 bits (6030.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-163] Checking task 9b365c51.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 31580.9 = 31589.9
DL output with Mo: L = 9.0 + 18074.1 = 18083.1
DL input+output M: L = 17.9 + 49655.0 = 49673.0

# learning a model for train pairs
2.000	
1.672	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.349	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.077	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.906	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.756	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.656	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.554	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.488	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 103.8 + 7910.4 = 8014.2
DL output with Mo: L = 66.8 + 4163.6 = 4230.4
DL input+output M: L = 170.6 + 12074.0 = 12244.5

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 9b365c51.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 9b365c51.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 9b365c51.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 9b365c51.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 18.1 sec (18.1 sec/task)
bits-train-error = 4163.6 bits (4163.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-162] Checking task 9b4c17c4.json: 4 train, 2 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 63392.6 = 63401.5
DL output with Mo: L = 9.0 + 63392.6 = 63401.5
DL input+output M: L = 17.9 + 126785.1 = 126803.1

# learning a model for train pairs
2.000	
1.282	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.564	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.451	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.340	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.327	OUT DEF: ^.size=^.size
0.315	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
0.306	OUT DEF: ^.layer_01.shape.size=^.layer_01.shape.size
0.295	OUT OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.288	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.283	OUT DEF: ^.color=^.color
0.280	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.277	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.274	IN  DEF: ^.layer_0.shape.color=blue
0.271	OUT DEF: ^.layer_00.shape.color=red
0.270	OUT DEF: ^.layer_00.pos=(?,?)
0.270	OUT DEF: ^.layer_00.shape.size=(?,?)
0.269	OUT DEF: ^.layer_01.pos=(?,?)
0.266	OUT DEF: ^.layer_01.pos.i=^.layer_01.pos.i
0.265	IN  DEF: ^.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ^.color and layers
  _00: a rectangle with size (?,?) and color red and mask ? at (?,?)
  _0: a rectangle with size ^.layer_0.shape.size and color ^.layer_0.shape.color and mask ? at ^.layer_0.pos
  _01: a rectangle with size ^.layer_01.shape.size and color ^.layer_01.shape.color and mask ? at (^.layer_01.pos.i,?)
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _0: a rectangle with size ? and color blue and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 54.0 + 10533.1 = 10587.1
DL output with Mo: L = 80.2 + 6131.9 = 6212.2
DL input+output M: L = 134.2 + 16665.0 = 16799.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 9b4c17c4.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 9b4c17c4.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 9b4c17c4.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 9b4c17c4.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 9b4c17c4.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 9b4c17c4.json/2: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.0 sec (26.0 sec/task)
bits-train-error = 6131.9 bits (6131.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-161] Checking task 9bebae7a.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 15817.2 = 15826.2
DL output with Mo: L = 9.0 + 19624.5 = 19633.5
DL input+output M: L = 17.9 + 35441.7 = 35459.6

# learning a model for train pairs
2.000	
1.226	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.801	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.582	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.533	OUT DEF: ^.size=^.size
0.518	IN  DEF: ^.layer_0.shape.color=yellow
0.504	IN  DEF: ^.layer_01.shape.color=pink
0.492	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.487	IN  DEF: ^.color=black
0.483	IN  DEF: ^.size=(?,?)
0.479	IN  DEF: ^.layer_0.pos=(?,?)
0.476	IN  DEF: ^.layer_0.shape.size=(?,?)
0.472	IN  DEF: ^.layer_01.pos=(?,?)
0.468	IN  DEF: ^.layer_01.shape.size=(?,?)
0.451	IN  DEF: ^.layer_01.shape.size.i=3
0.447	OUT DEF: ^.color=black
0.444	OUT DEF: ^.layer_0.pos=(?,?)
0.432	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.j
0.429	OUT DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask ? at (?,^.layer_0.pos.j)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color yellow and mask ? at (?,?)
  _01: a rectangle with size (3,?) and color pink and mask ? at (?,?)

DL input  with Mi: L = 74.2 + 4441.2 = 4515.4
DL output with Mo: L = 36.8 + 2776.4 = 2813.2
DL input+output M: L = 111.0 + 7217.6 = 7328.6

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 9bebae7a.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 9bebae7a.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 9bebae7a.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 9bebae7a.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 9bebae7a.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 9bebae7a.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 3.9 sec (3.9 sec/task)
bits-train-error = 2776.4 bits (2776.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-160] Checking task 9c1e755f.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 14004.8 = 14013.8
DL output with Mo: L = 9.0 + 37933.8 = 37942.8
DL input+output M: L = 17.9 + 51938.6 = 51956.6

# learning a model for train pairs
2.000	
1.729	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.474	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.296	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.176	OUT OBJECT at ^.layer_010: ^.layer_0.shape at ?
1.064	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.987	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.967	OUT DEF: ^.size=^.size
0.956	OUT DEF: ^.layer_010=^.layer_0
0.951	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.938	IN  DEF: ^.layer_0.shape.color=grey
0.931	IN  DEF: ^.layer_0.shape.mask=Full
0.927	IN  DEF: ^.color=black
0.920	IN  DEF: ^.layer_01.shape.mask=Full
0.917	IN  DEF: ^.size=(?,?)
0.892	IN  DEF: ^.size.i=10
0.866	IN  DEF: ^.size.j=10
0.863	IN  DEF: ^.layer_0.pos=(?,?)
0.856	IN  DEF: ^.layer_011.shape.mask=Full
0.853	IN  DEF: ^.layer_011.pos=(?,?)
0.849	IN  DEF: ^.layer_0.shape.size=(?,?)
0.846	IN  DEF: ^.layer_01.pos=(?,?)
0.842	IN  DEF: ^.layer_01.shape.size=(?,?)
0.836	IN  DEF: ^.layer_01.shape.size.i=1
0.832	IN  DEF: ^.layer_011.shape.size=(?,?)
0.830	OUT DEF: ^.layer_0.shape.mask=Full
0.827	OUT DEF: ^.layer_01.shape.mask=Full
0.826	OUT DEF: ^.color=black
0.824	OUT DEF: ^.layer_0.pos=(?,?)
0.823	OUT DEF: ^.layer_0.shape.size=(?,?)
0.822	OUT DEF: ^.layer_01.pos=(?,?)
0.821	OUT DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _010: ^.layer_0
  _01: a rectangle with size (?,?) and color ^.layer_01.shape.color and mask Full at (?,?)
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (?,?) and color grey and mask Full at (?,?)
  _01: a rectangle with size (1,?) and color ? and mask Full at (?,?)
  _011: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 106.0 + 5808.8 = 5914.8
DL output with Mo: L = 67.7 + 15055.5 = 15123.1
DL input+output M: L = 173.7 + 20864.3 = 21037.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 9c1e755f.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 9c1e755f.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 9c1e755f.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 9c1e755f.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 9c1e755f.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 20.9 sec (20.9 sec/task)
bits-train-error = 15055.5 bits (15055.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-159] Checking task 9c56f360.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 13908.7 = 13917.7
DL output with Mo: L = 9.0 + 13908.7 = 13917.7
DL input+output M: L = 17.9 + 27817.5 = 27835.4

# learning a model for train pairs
2.000	
1.861	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.722	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.567	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.438	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.345	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.277	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.220	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.163	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.080	OUT OBJECT at ^.layer_01110: ^.layer_01.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_0.shape at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _01110: ^.layer_01.shape at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 85.3 + 8010.4 = 8095.7
DL output with Mo: L = 86.4 + 6846.5 = 6932.8
DL input+output M: L = 171.7 + 14856.8 = 15028.6

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 9c56f360.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 9c56f360.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 9c56f360.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 9c56f360.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.7 sec (27.7 sec/task)
bits-train-error = 6846.5 bits (6846.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-158] Checking task 9caba7c3.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 103455.9 = 103464.9
DL output with Mo: L = 9.0 + 113774.2 = 113783.2
DL input+output M: L = 17.9 + 217230.1 = 217248.0

# learning a model for train pairs
2.000	
1.332	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.819	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.759	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.701	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.662	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 28029.0 = 28077.0
DL output with Mo: L = 66.8 + 44335.2 = 44401.9
DL input+output M: L = 114.8 + 72364.2 = 72479.0

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 9caba7c3.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 9caba7c3.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 9caba7c3.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 9caba7c3.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.3 sec (29.3 sec/task)
bits-train-error = 44335.2 bits (44335.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-157] Checking task 9ddd00f0.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 9225.8 = 9234.8
DL output with Mo: L = 9.0 + 12053.8 = 12062.8
DL input+output M: L = 17.9 + 21279.6 = 21297.6

# learning a model for train pairs
2.000	
1.698	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.554	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.449	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.420	OUT DEF: ^.size=^.size
1.395	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.286	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.058	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.984	OUT OBJECT at ^.layer_0110: ^.layer_01.shape at ?
0.911	OUT OBJECT at ^.layer_0111: ^.layer_011.shape at ?
0.889	OUT DEF: ^.layer_01.shape.size=^.layer_0.shape.size
0.873	OUT DEF: ^.layer_0110=^.layer_01
0.856	OUT DEF: ^.layer_0111=^.layer_011
0.840	OUT DEF: ^.layer_0=^.layer_0
0.832	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.824	OUT DEF: ^.layer_011.shape.color=^.layer_011.shape.color
0.818	OUT DEF: ^.layer_011.shape.size=^.layer_011.shape.size
0.811	OUT OBJECT at ^.layer_010: a point with color ? at ?
0.808	IN  DEF: ^.color=black
0.805	OUT DEF: ^.color=black

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _010: a point with color ? at ?
  _01: a rectangle with size ^.layer_0.shape.size and color ^.layer_01.shape.color and mask ? at ?
  _0110: ^.layer_01
  _011: a rectangle with size ^.layer_011.shape.size and color ^.layer_011.shape.color and mask ? at ?
  _0111: ^.layer_011
WHERE (Mi)
a background with size ? and color black and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 64.9 + 4053.0 = 4117.9
DL output with Mo: L = 72.9 + 4258.0 = 4330.9
DL input+output M: L = 137.8 + 8311.1 = 8448.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 9ddd00f0.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 9ddd00f0.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST 9ddd00f0.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.1 sec (26.1 sec/task)
bits-train-error = 4258.0 bits (4258.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-156] Checking task 9def23fe.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 32251.0 = 32259.9
DL output with Mo: L = 9.0 + 96903.0 = 96911.9
DL input+output M: L = 17.9 + 129153.9 = 129171.9

# learning a model for train pairs
2.000	
1.195	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.413	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.406	OUT DEF: ^.size=^.size
0.399	OUT DEF: ^.layer_0.shape.size=^.size
0.394	IN  DEF: ^.layer_0.shape.color=red
0.391	IN  OBJECT at ^.layer_01: a point with color ? at ?
0.388	IN  OBJECT at ^.layer_011: a point with color ? at ?
0.384	IN  OBJECT at ^.layer_0111: a point with color ? at ?
0.381	IN  OBJECT at ^.layer_01111: a point with color ? at ?
0.377	IN  OBJECT at ^.layer_011111: a point with color ? at ?
0.373	IN  OBJECT at ^.layer_0111111: a point with color ? at ?
0.371	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.368	OUT OBJECT at ^.layer_011: ^.layer_011.shape at ?
0.366	OUT OBJECT at ^.layer_0111: ^.layer_0111.shape at ?
0.363	OUT OBJECT at ^.layer_01111: ^.layer_01111.shape at ?
0.360	OUT OBJECT at ^.layer_011110: ^.layer_01.shape at ?
0.358	OUT OBJECT at ^.layer_0111101: ^.layer_01.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ^.size and color ? and mask ? at ?
  _01: ^.layer_01.shape at ?
  _011: ^.layer_011.shape at ?
  _0111: ^.layer_0111.shape at ?
  _011110: ^.layer_01.shape at ?
  _0111101: ^.layer_01.shape at ?
  _01111: ^.layer_01111.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color red and mask ? at ?
  _01: a point with color ? at ?
  _011: a point with color ? at ?
  _0111: a point with color ? at ?
  _01111: a point with color ? at ?
  _011111: a point with color ? at ?
  _0111111: a point with color ? at ?

DL input  with Mi: L = 101.9 + 6110.8 = 6212.8
DL output with Mo: L = 91.5 + 15898.6 = 15990.2
DL input+output M: L = 193.5 + 22009.5 = 22202.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 9def23fe.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 9def23fe.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN 9def23fe.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST 9def23fe.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.5 sec (27.5 sec/task)
bits-train-error = 15898.6 bits (15898.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-155] Checking task 9f27f097.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 26425.2 = 26434.2
DL output with Mo: L = 9.0 + 26425.2 = 26434.2
DL input+output M: L = 17.9 + 52850.4 = 52868.4

# learning a model for train pairs
2.000	
1.529	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.238	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.949	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.664	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.571	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.437	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.414	OUT DEF: ^.size=^.size
0.399	OUT DEF: ^.layer_0.shape.size=^.layer_01.shape.size
0.386	OUT DEF: ^.layer_00=^.layer_0
0.374	OUT DEF: ^.layer_01=^.layer_01
0.368	OUT DEF: ^.layer_0.shape.color=^.layer_01.shape.color
0.366	IN  DEF: ^.layer_011.shape.mask=Full
0.364	IN  DEF: ^.size=(?,?)
0.354	IN  DEF: ^.size.i=12
0.343	IN  DEF: ^.size.j=12
0.342	IN  DEF: ^.layer_0.pos=(?,?)
0.336	IN  DEF: ^.layer_0.pos.i=(0)
0.331	IN  DEF: ^.layer_0.pos.j=(0)
0.330	OUT DEF: ^.layer_0.pos=(?,?)
0.324	OUT DEF: ^.layer_0.pos.j=^.layer_011.shape.size.i
0.323	IN  DEF: ^.layer_0.shape.size=(?,?)
0.312	IN  DEF: ^.layer_0.shape.size.i=12
0.302	IN  DEF: ^.layer_0.shape.size.j=12
0.300	IN  DEF: ^.layer_01.pos=(?,?)
0.299	IN  DEF: ^.layer_01.shape.size=(?,?)
0.298	IN  DEF: ^.layer_011.pos=(?,?)
0.296	IN  DEF: ^.layer_011.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: ^.layer_0
  _0: a rectangle with size ^.layer_01.shape.size and color ^.layer_01.shape.color and mask ? at (?,^.layer_011.shape.size.i)
  _01: ^.layer_01
WHERE (Mi)
a background with size (12,12) and color ? and layers
  _0: a rectangle with size (12,12) and color ? and mask ? at ((0),(0))
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _011: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 123.9 + 6783.9 = 6907.8
DL output with Mo: L = 49.2 + 877.9 = 927.1
DL input+output M: L = 173.1 + 7661.8 = 7834.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 9f27f097.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN 9f27f097.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN 9f27f097.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST 9f27f097.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 16.4 sec (16.4 sec/task)
bits-train-error = 877.9 bits (877.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-154] Checking task a04b2602.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 85814.9 = 85823.9
DL output with Mo: L = 9.0 + 103219.4 = 103228.3
DL input+output M: L = 17.9 + 189034.2 = 189052.2

# learning a model for train pairs
2.000	
1.658	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.331	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.084	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.923	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.765	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.644	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.579	OUT OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_01.shape at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 14804.2 = 14871.0
DL output with Mo: L = 75.8 + 41763.9 = 41839.7
DL input+output M: L = 142.5 + 56568.2 = 56710.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN a04b2602.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN a04b2602.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN a04b2602.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST a04b2602.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.8 sec (28.8 sec/task)
bits-train-error = 41763.9 bits (41763.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-153] Checking task a096bf4d.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 143891.5 = 143900.4
DL output with Mo: L = 9.0 + 143891.5 = 143900.4
DL input+output M: L = 17.9 + 287782.9 = 287800.9

# learning a model for train pairs
2.000	
1.901	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.741	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.582	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.460	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.361	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.201	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.042	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.920	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.904	OUT OBJECT at ^.layer_010: ^.layer_0.shape at ?
0.890	OUT OBJECT at ^.layer_0101: ^.layer_0111.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: ^.layer_0.shape at ?
  _0101: ^.layer_0111.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 85.3 + 66087.0 = 66172.3
DL output with Mo: L = 104.6 + 61822.7 = 61927.3
DL input+output M: L = 189.9 + 127909.8 = 128099.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN a096bf4d.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN a096bf4d.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN a096bf4d.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST a096bf4d.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.3 sec (27.3 sec/task)
bits-train-error = 61822.7 bits (61822.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-152] Checking task a3f84088.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 32624.6 = 32633.5
DL output with Mo: L = 9.0 + 84353.6 = 84362.5
DL input+output M: L = 17.9 + 116978.1 = 116996.1

# learning a model for train pairs
2.000	
1.077	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.751	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.556	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.349	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.256	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.201	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.175	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.166	OUT DEF: ^.size=^.size
0.160	OUT DEF: ^.layer_00=^.layer_0
0.155	IN  DEF: ^.layer_0.shape.color=grey

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: ^.layer_0
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color grey and mask ? at ?

DL input  with Mi: L = 30.2 + 2289.1 = 2319.3
DL output with Mo: L = 106.1 + 6939.9 = 7045.9
DL input+output M: L = 136.3 + 9228.9 = 9365.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN a3f84088.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN a3f84088.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN a3f84088.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN a3f84088.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST a3f84088.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 20.8 sec (20.8 sec/task)
bits-train-error = 6939.9 bits (6939.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-151] Checking task a406ac07.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 11652.2 = 11661.1
DL output with Mo: L = 9.0 + 22291.7 = 22300.7
DL input+output M: L = 17.9 + 33943.8 = 33961.8

# learning a model for train pairs
2.000	
1.844	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.708	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.586	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.472	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.356	OUT OBJECT at ^.layer_011: ^.layer_01.shape at ?
1.295	OUT OBJECT at ^.layer_0110: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _0110: a rectangle with size ? and color ? and mask ? at ?
  _011: ^.layer_01.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 8702.4 = 8750.4
DL output with Mo: L = 75.5 + 12066.2 = 12141.8
DL input+output M: L = 123.5 + 20768.6 = 20892.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN a406ac07.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN a406ac07.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN a406ac07.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST a406ac07.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.5 sec (26.5 sec/task)
bits-train-error = 12066.2 bits (12066.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-150] Checking task a57f2f04.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 75545.6 = 75554.6
DL output with Mo: L = 9.0 + 75545.6 = 75554.6
DL input+output M: L = 17.9 + 151091.3 = 151109.2

# learning a model for train pairs
2.000	
1.241	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.837	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.691	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.502	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.490	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 17238.3 = 17286.3
DL output with Mo: L = 66.8 + 19697.5 = 19764.3
DL input+output M: L = 114.8 + 36935.8 = 37050.6

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN a57f2f04.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN a57f2f04.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN a57f2f04.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST a57f2f04.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.6 sec (28.6 sec/task)
bits-train-error = 19697.5 bits (19697.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-149] Checking task a59b95c0.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4806.1 = 4815.1
DL output with Mo: L = 9.0 + 42067.0 = 42076.0
DL input+output M: L = 17.9 + 46873.1 = 46891.1

# learning a model for train pairs
2.000	
1.785	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.572	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.552	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.526	OUT DEF: ^.layer_0.pos=^.layer_0.pos
1.513	IN  DEF: ^.size=(?,?)
1.457	IN  DEF: ^.size.i=3
1.400	IN  DEF: ^.size.j=3
1.387	IN  DEF: ^.layer_0.pos=(?,?)
1.374	IN  DEF: ^.layer_0.shape.size=(?,?)
1.369	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.357	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.342	OUT DEF: ^.layer_0111.shape.color=^.layer_0.shape.color
1.322	OUT DEF: ^.layer_01.shape.color=^.layer_0.shape.color
1.319	OUT DEF: ^.layer_01.shape.mask=Full
1.316	OUT DEF: ^.layer_0111.shape.mask=Full
1.312	OUT DEF: ^.layer_011.shape.color=^.layer_0.shape.color

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ^.layer_0.pos
  _01: a rectangle with size ? and color ^.layer_0.shape.color and mask Full at ?
  _011: a rectangle with size ? and color ^.layer_0.shape.color and mask ? at ?
  _0111: a rectangle with size ? and color ^.layer_0.shape.color and mask Full at ?
WHERE (Mi)
a background with size (3,3) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 47.2 + 3005.3 = 3052.4
DL output with Mo: L = 79.6 + 28465.6 = 28545.1
DL input+output M: L = 126.7 + 31470.9 = 31597.6

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN a59b95c0.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN a59b95c0.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN a59b95c0.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN a59b95c0.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN a59b95c0.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST a59b95c0.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.9 sec (26.9 sec/task)
bits-train-error = 28465.6 bits (28465.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-148] Checking task a680ac02.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 42036.1 = 42045.0
DL output with Mo: L = 9.0 + 14332.8 = 14341.7
DL input+output M: L = 17.9 + 56368.9 = 56386.8

# learning a model for train pairs
2.000	
1.622	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.332	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.118	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.904	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.730	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.574	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.426	OUT OBJECT at ^.layer_010: ^.layer_011.shape at ?
0.387	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.348	IN  OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
0.307	OUT DEF: ^.layer_0.shape=^.layer_011111.shape
0.278	OUT DEF: ^.layer_01.shape.size=^.layer_01.shape.size
0.272	OUT DEF: ^.layer_01.shape.mask=^.layer_01111.shape.mask
0.269	OUT DEF: ^.color=black
0.266	OUT DEF: ^.size=(?,?)
0.264	OUT DEF: ^.layer_0.pos=(?,?)
0.261	OUT DEF: ^.layer_010.pos=(?,?)
0.259	OUT DEF: ^.layer_01.pos=(?,?)
0.251	OUT DEF: ^.layer_01.pos.i=(0)
0.250	IN  DEF: ^.color=black
0.249	IN  DEF: ^.size=(?,?)
0.246	IN  DEF: ^.layer_011.shape.mask=Border
0.237	OUT DEF: ^.layer_010.pos.j=(0)
0.231	OUT DEF: ^.layer_0.pos.i=^.layer_011111.pos.i - ^.layer_011.pos.i
0.230	IN  DEF: ^.layer_01111.pos=(?,?)
0.229	IN  DEF: ^.layer_01111.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (?,?) and color black and layers
  _0: ^.layer_011111.shape at (^.layer_011111.pos.i - ^.layer_011.pos.i,?)
  _010: ^.layer_011.shape at (?,(0))
  _01: a rectangle with size ^.layer_01.shape.size and color ? and mask ^.layer_01111.shape.mask at ((0),?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask Border at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _011111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 135.6 + 6460.3 = 6595.8
DL output with Mo: L = 83.9 + 951.0 = 1034.9
DL input+output M: L = 219.5 + 7411.3 = 7630.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN a680ac02.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN a680ac02.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN a680ac02.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST a680ac02.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 18.2 sec (18.2 sec/task)
bits-train-error = 951.0 bits (951.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-147] Checking task a8610ef7.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 11744.2 = 11753.1
DL output with Mo: L = 9.0 + 15592.2 = 15601.1
DL input+output M: L = 17.9 + 27336.3 = 27354.2

# learning a model for train pairs
2.000	
1.331	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.045	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.907	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.853	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.811	OUT DEF: ^.size=^.size
0.777	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.762	IN  DEF: ^.layer_0.shape.color=cyan
0.750	OUT DEF: ^.layer_0111.shape.color=grey
0.738	OUT DEF: ^.layer_0.shape.color=red

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color red and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color grey and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color cyan and mask ? at ?

DL input  with Mi: L = 30.2 + 3679.0 = 3709.2
DL output with Mo: L = 87.1 + 6505.2 = 6592.3
DL input+output M: L = 117.3 + 10184.2 = 10301.5

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN a8610ef7.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN a8610ef7.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN a8610ef7.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN a8610ef7.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST a8610ef7.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 24.3 sec (24.3 sec/task)
bits-train-error = 6505.2 bits (6505.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-146] Checking task a934301b.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 41967.6 = 41976.6
DL output with Mo: L = 9.0 + 18455.2 = 18464.1
DL input+output M: L = 17.9 + 60422.8 = 60440.7

# learning a model for train pairs
2.000	
1.684	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.443	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.272	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.115	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.982	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.861	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.766	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.688	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.649	IN  OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
0.615	OUT DEF: ^.size=^.size

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 122.2 + 15711.4 = 15833.5
DL output with Mo: L = 67.6 + 4320.6 = 4388.2
DL input+output M: L = 189.8 + 20032.0 = 20221.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN a934301b.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN a934301b.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN a934301b.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST a934301b.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.1 sec (25.1 sec/task)
bits-train-error = 4320.6 bits (4320.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-145] Checking task aa18de87.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 6597.3 = 6606.2
DL output with Mo: L = 9.0 + 14303.3 = 14312.3
DL input+output M: L = 17.9 + 20900.6 = 20918.5

# learning a model for train pairs
2.000	
1.527	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.125	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.740	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.694	OUT DEF: ^.size=^.size
0.668	OUT DEF: ^.layer_00=^.layer_0
0.655	OUT DEF: ^.layer_0.shape.color=red
0.646	IN  DEF: ^.color=black
0.639	IN  DEF: ^.size=(?,?)
0.631	IN  DEF: ^.layer_0.pos=(?,?)
0.611	IN  DEF: ^.layer_0.pos.i=(0)
0.604	IN  DEF: ^.layer_0.shape.size=(?,?)
0.599	OUT DEF: ^.color=black
0.596	OUT DEF: ^.layer_0.pos=(?,?)
0.593	OUT DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: ^.layer_0
  _0: a rectangle with size (?,?) and color red and mask ? at (?,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at ((0),?)

DL input  with Mi: L = 41.5 + 3103.5 = 3144.9
DL output with Mo: L = 40.6 + 1629.0 = 1669.7
DL input+output M: L = 82.1 + 4732.5 = 4814.6

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN aa18de87.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN aa18de87.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN aa18de87.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN aa18de87.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST aa18de87.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 4.2 sec (4.2 sec/task)
bits-train-error = 1629.0 bits (1629.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-144] Checking task aa300dc3.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 35355.9 = 35364.9
DL output with Mo: L = 9.0 + 35355.9 = 35364.9
DL input+output M: L = 17.9 + 70711.9 = 70729.8

# learning a model for train pairs
2.000	
1.180	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.378	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.317	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.295	OUT DEF: ^.size=^.size
0.283	OUT DEF: ^.layer_0=^.layer_0
0.278	OUT DEF: ^.layer_01.shape.color=cyan
0.273	IN  DEF: ^.layer_0.shape.color=grey
0.271	OUT DEF: ^.color=black
0.269	IN  DEF: ^.color=black
0.268	OUT DEF: ^.layer_01.pos=(?,?)
0.263	OUT DEF: ^.layer_01.pos.i=1
0.261	OUT DEF: ^.layer_01.shape.size=(?,?)
0.260	IN  DEF: ^.size=(?,?)
0.250	IN  DEF: ^.size.i=10
0.240	IN  DEF: ^.size.j=10
0.239	IN  DEF: ^.layer_0.pos=(?,?)
0.233	IN  DEF: ^.layer_0.pos.i=(0)
0.228	IN  DEF: ^.layer_0.pos.j=(0)
0.227	IN  DEF: ^.layer_0.shape.size=(?,?)
0.217	IN  DEF: ^.layer_0.shape.size.i=10
0.207	IN  DEF: ^.layer_0.shape.size.j=10

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: a rectangle with size (?,?) and color cyan and mask ? at (1,?)
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,10) and color grey and mask ? at ((0),(0))

DL input  with Mi: L = 65.9 + 4122.4 = 4188.2
DL output with Mo: L = 43.6 + 3079.6 = 3123.1
DL input+output M: L = 109.4 + 7201.9 = 7311.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN aa300dc3.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN aa300dc3.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN aa300dc3.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN aa300dc3.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST aa300dc3.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 2.5 sec (2.5 sec/task)
bits-train-error = 3079.6 bits (3079.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-143] Checking task aa4ec2a5.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 77411.1 = 77420.0
DL output with Mo: L = 9.0 + 145575.9 = 145584.9
DL input+output M: L = 17.9 + 222987.0 = 223004.9

# learning a model for train pairs
2.000	
1.300	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.975	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.722	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.603	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.553	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 19314.2 = 19362.2
DL output with Mo: L = 66.8 + 43985.5 = 44052.2
DL input+output M: L = 114.8 + 63299.7 = 63414.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN aa4ec2a5.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN aa4ec2a5.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN aa4ec2a5.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST aa4ec2a5.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.5 sec (28.5 sec/task)
bits-train-error = 43985.5 bits (43985.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-142] Checking task aab50785.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 90226.5 = 90235.5
DL output with Mo: L = 9.0 + 8848.9 = 8857.9
DL input+output M: L = 17.9 + 99075.4 = 99093.4

# learning a model for train pairs
2.000	
1.934	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.901	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.870	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.843	OUT OBJECT at ^.layer_00: a point with color ? at ?
1.821	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.803	OUT OBJECT at ^.layer_01: a point with color ? at ?
1.780	OUT OBJECT at ^.layer_001: a point with color ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _00: a point with color ? at ?
  _001: a point with color ? at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a point with color ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 82357.3 = 82424.1
DL output with Mo: L = 65.4 + 7613.3 = 7678.7
DL input+output M: L = 132.2 + 89970.6 = 90102.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN aab50785.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN aab50785.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN aab50785.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN aab50785.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN aab50785.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST aab50785.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.9 sec (26.9 sec/task)
bits-train-error = 7613.3 bits (7613.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-141] Checking task ac0c5833.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 15436.3 = 15445.3
DL output with Mo: L = 9.0 + 29432.6 = 29441.5
DL input+output M: L = 17.9 + 44868.9 = 44886.8

# learning a model for train pairs
2.000	
1.817	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.745	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.674	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.603	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.531	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 12582.5 = 12611.4
DL output with Mo: L = 85.3 + 20955.6 = 21040.9
DL input+output M: L = 114.2 + 33538.1 = 33652.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ac0c5833.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ac0c5833.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ac0c5833.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST ac0c5833.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.1 sec (28.1 sec/task)
bits-train-error = 20955.6 bits (20955.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-140] Checking task ac2e8ecf.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 26438.8 = 26447.8
DL output with Mo: L = 9.0 + 26438.8 = 26447.8
DL input+output M: L = 17.9 + 52877.6 = 52895.5

# learning a model for train pairs
2.000	
1.797	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.593	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.408	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.249	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
1.093	OUT OBJECT at ^.layer_00: ^.layer_00.shape at ?
0.956	IN  OBJECT at ^.layer_001: a rectangle with size ? and color ? and mask ? at ?
0.844	OUT OBJECT at ^.layer_001: ^.layer_001.shape at ?
0.743	IN  OBJECT at ^.layer_0011: a rectangle with size ? and color ? and mask ? at ?
0.670	OUT OBJECT at ^.layer_0011: ^.layer_0011.shape at ?
0.609	IN  OBJECT at ^.layer_00110: a rectangle with size ? and color ? and mask ? at ?
0.542	OUT OBJECT at ^.layer_00110: ^.layer_00110.shape at ?
0.493	IN  OBJECT at ^.layer_001100: a rectangle with size ? and color ? and mask ? at ?
0.465	OUT OBJECT at ^.layer_001100: ^.layer_001100.shape at ?
0.440	OUT DEF: ^.size=^.size
0.429	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.406	OUT DEF: ^.layer_0.shape=^.layer_01.shape
0.400	IN  DEF: ^.layer_001.shape.mask=Border
0.399	IN  DEF: ^.color=black
0.397	OUT DEF: ^.color=black
0.392	IN  DEF: ^.layer_0011.shape.color=blue
0.386	IN  DEF: ^.layer_00.shape.mask=Border
0.385	OUT DEF: ^.layer_00.pos=(?,?)
0.379	OUT DEF: ^.layer_00.pos.j=^.layer_00.pos.j
0.378	OUT DEF: ^.layer_001.pos=(?,?)
0.372	OUT DEF: ^.layer_001.pos.j=^.layer_001.pos.j
0.366	OUT DEF: ^.layer_001.pos.i=(0)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: ^.layer_00.shape at (?,^.layer_00.pos.j)
  _001: ^.layer_001.shape at ((0),^.layer_001.pos.j)
  _001100: ^.layer_001100.shape at ?
  _00110: ^.layer_00110.shape at ?
  _0011: ^.layer_0011.shape at ?
  _0: ^.layer_01.shape at ?
  _01: ^.layer_0.shape at ?
WHERE (Mi)
a background with size ? and color black and layers
  _00: a rectangle with size ? and color ? and mask Border at ?
  _001: a rectangle with size ? and color ? and mask Border at ?
  _001100: a rectangle with size ? and color ? and mask ? at ?
  _00110: a rectangle with size ? and color ? and mask ? at ?
  _0011: a rectangle with size ? and color blue and mask ? at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 142.6 + 7540.3 = 7682.8
DL output with Mo: L = 97.4 + 1908.0 = 2005.4
DL input+output M: L = 240.0 + 9448.2 = 9688.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN ac2e8ecf.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ac2e8ecf.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ac2e8ecf.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST ac2e8ecf.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.6 sec (26.6 sec/task)
bits-train-error = 1908.0 bits (1908.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-139] Checking task ac3e2b04.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 28818.9 = 28827.8
DL output with Mo: L = 9.0 + 44866.9 = 44875.9
DL input+output M: L = 17.9 + 73685.8 = 73703.7

# learning a model for train pairs
2.000	
1.723	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.485	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.280	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.100	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.947	OUT OBJECT at ^.layer_010: ^.layer_01.shape at ?
0.796	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.694	OUT OBJECT at ^.layer_00: ^.layer_00.shape at ?
0.622	OUT OBJECT at ^.layer_000: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _000: a rectangle with size ? and color ? and mask ? at ?
  _00: ^.layer_00.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: ^.layer_01.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _00: a rectangle with size ? and color ? and mask ? at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 9563.9 = 9630.7
DL output with Mo: L = 85.0 + 12831.3 = 12916.4
DL input+output M: L = 151.8 + 22395.3 = 22547.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN ac3e2b04.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN ac3e2b04.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN ac3e2b04.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ac3e2b04.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST ac3e2b04.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.1 sec (28.1 sec/task)
bits-train-error = 12831.3 bits (12831.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-138] Checking task ac605cbb.json: 6 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3912.8 = 3921.8
DL output with Mo: L = 9.0 + 14397.8 = 14406.7
DL input+output M: L = 17.9 + 18310.6 = 18328.5

# learning a model for train pairs
2.000	
1.828	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.748	OUT DEF: ^.size=^.size
1.676	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.605	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.577	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.554	IN  DEF: ^.color=black
1.535	OUT DEF: ^.layer_0.shape.color=grey
1.515	IN  DEF: ^.size=(?,?)
1.496	IN  DEF: ^.layer_0.pos=(?,?)
1.487	OUT DEF: ^.layer_011.shape.mask=Full
1.480	OUT DEF: ^.color=black
1.475	OUT DEF: ^.layer_0.pos=(?,?)
1.470	OUT DEF: ^.layer_0.shape.size=(?,?)
1.465	OUT DEF: ^.layer_01.pos=(?,?)
1.446	OUT DEF: ^.layer_01.pos.i=^.layer_0.pos.i
1.440	OUT DEF: ^.layer_01.shape.size=(?,?)
1.435	OUT DEF: ^.layer_011.pos=(?,?)
1.430	OUT DEF: ^.layer_011.shape.size=(?,?)
1.421	OUT DEF: ^.layer_011.shape.size.i=1
1.416	OUT DEF: ^.layer_011.shape.color=^.layer_0.shape.color

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,?) and color grey and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (^.layer_0.pos.i,?)
  _011: a rectangle with size (1,?) and color ^.layer_0.shape.color and mask Full at (?,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a point with color ? at (?,?)

DL input  with Mi: L = 29.7 + 3376.4 = 3406.1
DL output with Mo: L = 90.3 + 7796.0 = 7886.3
DL input+output M: L = 120.0 + 11172.4 = 11292.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN ac605cbb.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN ac605cbb.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN ac605cbb.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN ac605cbb.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN ac605cbb.json/5: 0 - (FAILURE)

## instance 6

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ac605cbb.json/6: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST ac605cbb.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 11.2 sec (11.2 sec/task)
bits-train-error = 7796.0 bits (7796.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-137] Checking task ad7e01d0.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4880.1 = 4889.1
DL output with Mo: L = 9.0 + 46631.5 = 46640.5
DL input+output M: L = 17.9 + 51511.6 = 51529.6

# learning a model for train pairs
2.000	
1.623	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.423	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.317	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.267	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.222	IN  OBJECT at ^.layer_00: a point with color ? at ?
1.203	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _00: a point with color ? at ?
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 41.4 + 3649.7 = 3691.0
DL output with Mo: L = 85.3 + 20810.0 = 20895.3
DL input+output M: L = 126.7 + 24459.6 = 24586.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ad7e01d0.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ad7e01d0.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ad7e01d0.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ad7e01d0.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST ad7e01d0.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.3 sec (26.3 sec/task)
bits-train-error = 20810.0 bits (20810.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-136] Checking task ae58858e.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 15673.3 = 15682.2
DL output with Mo: L = 9.0 + 15673.3 = 15682.2
DL input+output M: L = 17.9 + 31346.5 = 31364.5

# learning a model for train pairs
2.000	
1.830	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.660	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.530	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.400	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.315	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.229	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.182	OUT DEF: ^.size=^.size
1.141	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 9572.2 = 9639.0
DL output with Mo: L = 85.4 + 8169.2 = 8254.6
DL input+output M: L = 152.2 + 17741.4 = 17893.6

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ae58858e.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ae58858e.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ae58858e.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ae58858e.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST ae58858e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.1 sec (25.1 sec/task)
bits-train-error = 8169.2 bits (8169.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-135] Checking task aee291af.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 63286.4 = 63295.4
DL output with Mo: L = 9.0 + 2451.8 = 2460.7
DL input+output M: L = 17.9 + 65738.2 = 65756.1

# learning a model for train pairs
2.000	
1.316	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.992	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.894	OUT DEF: ^.color=^.color
0.838	OUT DEF: ^.layer_0.shape.color=red
0.824	OUT DEF: ^.size=(?,?)
0.810	OUT DEF: ^.layer_0.pos=(?,?)
0.769	OUT DEF: ^.layer_0.pos.i=1
0.729	OUT DEF: ^.layer_0.pos.j=1
0.714	OUT DEF: ^.layer_0.shape.size=(?,?)
0.711	IN  DEF: ^.color=cyan
0.708	IN  DEF: ^.layer_0.shape.color=blue
0.708	IN  DEF: ^.size=(?,?)
0.707	IN  DEF: ^.layer_0.pos=(?,?)
0.705	IN  DEF: ^.layer_0.pos.i=(0)
0.702	IN  DEF: ^.layer_0.pos.j=(0)
0.701	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.698	IN  DEF: ^.color=cyan
0.697	IN  DEF: ^.layer_0.shape.size=(?,?)
0.696	IN  DEF: ^.layer_01.pos=(?,?)
0.696	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (?,?) and color ^.color and layers
  _0: a rectangle with size (?,?) and color red and mask ? at (1,1)
WHERE (Mi)
a background with size (?,?) and color cyan and layers
  _0: a rectangle with size (?,?) and color blue and mask ? at ((0),(0))
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 78.2 + 18714.4 = 18792.6
DL output with Mo: L = 49.3 + 932.5 = 981.8
DL input+output M: L = 127.5 + 19646.9 = 19774.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN aee291af.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN aee291af.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN aee291af.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST aee291af.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 4.7 sec (4.7 sec/task)
bits-train-error = 932.5 bits (932.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-134] Checking task af22c60d.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 582240.0 = 582248.9
DL output with Mo: L = 9.0 + 562596.2 = 562605.1
DL input+output M: L = 17.9 + 1144836.1 = 1144854.1

# learning a model for train pairs
2.000	
1.783	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.612	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.560	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.519	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 458826.1 = 458874.1
DL output with Mo: L = 48.0 + 411238.0 = 411286.0
DL input+output M: L = 96.0 + 870064.1 = 870160.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN af22c60d.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN af22c60d.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN af22c60d.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN af22c60d.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST af22c60d.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.8 sec (29.8 sec/task)
bits-train-error = 411238.0 bits (411238.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-133] Checking task af24b4cc.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 21169.8 = 21178.7
DL output with Mo: L = 9.0 + 3634.0 = 3643.0
DL input+output M: L = 17.9 + 24803.8 = 24821.7

# learning a model for train pairs
2.000	
1.875	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.791	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.717	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.650	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.587	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.545	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.512	IN  OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
1.480	OUT OBJECT at ^.layer_01: a point with color ? at ?
1.447	OUT OBJECT at ^.layer_011: a point with color ? at ?
1.412	OUT OBJECT at ^.layer_0111: a point with color ? at ?
1.371	OUT OBJECT at ^.layer_01111: a point with color ? at ?
1.351	OUT DEF: ^.layer_0.shape.mask=Full
1.313	OUT DEF: ^.layer_011.shape.color=^.layer_01.shape.color
1.276	OUT DEF: ^.layer_01111.shape.color=orange
1.238	OUT DEF: ^.layer_01.shape.color=^.layer_01111.shape.color
1.200	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.162	OUT DEF: ^.layer_0111.shape.color=^.layer_011.shape.color
1.149	OUT DEF: ^.color=black
1.139	OUT DEF: ^.size=(?,?)
1.090	OUT DEF: ^.size.i=^.layer_011.shape.size.i + 1
1.036	OUT DEF: ^.size.j=^.layer_011.shape.size.i + 2
1.027	OUT DEF: ^.layer_01.pos=(?,?)
0.998	OUT DEF: ^.layer_01.pos.j=^.layer_0111.shape.size.i
0.975	OUT DEF: ^.layer_01.pos.i=^.layer_0111.shape.size.i - 1
0.965	OUT DEF: ^.layer_011.pos=(?,?)
0.939	OUT DEF: ^.layer_011.pos.j=^.layer_01111.pos.j - ^.layer_01111.pos.i
0.916	OUT DEF: ^.layer_011.pos.i=^.layer_0111.shape.size.i - 1
0.906	OUT DEF: ^.layer_0111.pos=(?,?)
0.880	OUT DEF: ^.layer_0111.pos.j=^.layer_01111.pos.j - ^.layer_01111.pos.i
0.871	OUT DEF: ^.layer_0.pos=(?,?)
0.841	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.j
0.832	OUT DEF: ^.layer_0.shape.size=(?,?)
0.804	OUT DEF: ^.layer_0.shape.size.i=^.layer_0111.shape.size.i - 1
0.786	OUT DEF: ^.layer_0.shape.size.j=^.layer_0.pos.j
0.777	OUT DEF: ^.layer_01111.pos=(?,?)
0.748	OUT DEF: ^.layer_01111.pos.j=^.layer_0111.shape.size.i
0.742	IN  OBJECT at ^.layer_0111111: a rectangle with size ? and color ? and mask ? at ?
0.716	OUT DEF: ^.layer_0.pos.i=^.layer_0111111.shape.size.j
0.690	OUT DEF: ^.layer_0111.pos.i=^.layer_0111111.shape.size.j

# Learned model:
CONSTRUCT (Mo)
a background with size (^.layer_011.shape.size.i + 1,^.layer_011.shape.size.i + 2) and color black and layers
  _0: a rectangle with size (^.layer_0111.shape.size.i - 1,^.layer_0.pos.j) and color ^.layer_0.shape.color and mask Full at (^.layer_0111111.shape.size.j,^.layer_0.pos.j)
  _01: a point with color ^.layer_01111.shape.color at (^.layer_0111.shape.size.i - 1,^.layer_0111.shape.size.i)
  _011: a point with color ^.layer_01.shape.color at (^.layer_0111.shape.size.i - 1,^.layer_01111.pos.j - ^.layer_01111.pos.i)
  _0111: a point with color ^.layer_011.shape.color at (^.layer_0111111.shape.size.j,^.layer_01111.pos.j - ^.layer_01111.pos.i)
  _01111: a point with color orange at (?,^.layer_0111.shape.size.i)
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?
  _0111111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 140.5 + 11457.1 = 11597.6
DL output with Mo: L = 234.3 + 285.4 = 519.7
DL input+output M: L = 374.7 + 11742.6 = 12117.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN af24b4cc.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN af24b4cc.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN af24b4cc.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
negative integer

TEST af24b4cc.json/1: 0 - (ERROR)

# Performance measures on task
runtime-learning = 25.4 sec (25.4 sec/task)
bits-train-error = 285.4 bits (285.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-132] Checking task b0722778.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 16317.1 = 16326.1
DL output with Mo: L = 9.0 + 4833.1 = 4842.1
DL input+output M: L = 17.9 + 21150.2 = 21168.2

# learning a model for train pairs
2.000	
1.931	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.877	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.833	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.793	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.752	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.717	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 14840.0 = 14888.0
DL output with Mo: L = 85.3 + 3814.5 = 3899.8
DL input+output M: L = 133.3 + 18654.5 = 18787.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN b0722778.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN b0722778.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST b0722778.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.2 sec (25.2 sec/task)
bits-train-error = 3814.5 bits (3814.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-131] Checking task b0f4d537.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 41021.9 = 41030.8
DL output with Mo: L = 9.0 + 19401.9 = 19410.8
DL input+output M: L = 17.9 + 60423.7 = 60441.7

# learning a model for train pairs
2.000	
1.532	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.280	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.036	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.873	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.803	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.739	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.707	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.692	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.683	OUT DEF: ^.layer_0.shape.color=^.layer_01.shape.color
0.678	OUT DEF: ^.layer_01.shape.mask=^.layer_01.shape.mask
0.673	OUT DEF: ^.layer_0.shape.mask=Full
0.668	OUT DEF: ^.layer_011.shape.mask=^.layer_011.shape.mask
0.663	OUT DEF: ^.layer_0111.shape.mask=Full
0.654	OUT DEF: ^.layer_01.shape.color=^.layer_011.shape.color
0.649	IN  DEF: ^.layer_0.shape.color=grey
0.646	OUT DEF: ^.color=black
0.644	OUT DEF: ^.size=(?,?)
0.626	OUT DEF: ^.size.i=^.size.i
0.610	OUT DEF: ^.size.j=7
0.608	OUT DEF: ^.layer_0.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (^.size.i,7) and color black and layers
  _0: a rectangle with size ? and color ^.layer_01.shape.color and mask Full at (?,?)
  _01: a rectangle with size ? and color ^.layer_011.shape.color and mask ^.layer_01.shape.mask at ?
  _011: a rectangle with size ? and color ? and mask ^.layer_011.shape.mask at ?
  _0111: a rectangle with size ? and color ? and mask Full at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color grey and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 86.7 + 16809.9 = 16896.5
DL output with Mo: L = 98.4 + 3702.3 = 3800.7
DL input+output M: L = 185.1 + 20512.1 = 20697.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN b0f4d537.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN b0f4d537.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN b0f4d537.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN b0f4d537.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST b0f4d537.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.4 sec (26.4 sec/task)
bits-train-error = 3702.3 bits (3702.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-130] Checking task b15fca0b.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 13619.9 = 13628.9
DL output with Mo: L = 9.0 + 23268.9 = 23277.8
DL input+output M: L = 17.9 + 36888.8 = 36906.7

# learning a model for train pairs
2.000	
1.641	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.343	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.181	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
1.023	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.894	OUT OBJECT at ^.layer_001: ^.layer_01.shape at ?
0.858	OUT DEF: ^.size=^.size
0.824	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.763	OUT OBJECT at ^.layer_0011: ^.layer_011.shape at ?
0.739	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.692	OUT OBJECT at ^.layer_00111: ^.layer_0111.shape at ?
0.672	OUT DEF: ^.layer_00=^.layer_0
0.652	OUT DEF: ^.layer_001=^.layer_01
0.629	IN  DEF: ^.layer_01.shape.color=blue
0.609	OUT DEF: ^.layer_0011=^.layer_011
0.589	OUT DEF: ^.layer_00111=^.layer_0111
0.572	IN  DEF: ^.layer_0.shape.color=blue
0.564	IN  DEF: ^.layer_0.shape.mask=Full
0.555	IN  DEF: ^.layer_01.shape.mask=Full
0.547	IN  DEF: ^.layer_011.shape.mask=Full
0.538	IN  DEF: ^.layer_0111.shape.mask=Full
0.533	IN  DEF: ^.color=black
0.528	IN  DEF: ^.size=(?,?)
0.524	IN  DEF: ^.layer_0.pos=(?,?)
0.519	IN  DEF: ^.layer_0.shape.size=(?,?)
0.515	IN  DEF: ^.layer_01.pos=(?,?)
0.510	IN  DEF: ^.layer_01.shape.size=(?,?)
0.506	IN  DEF: ^.layer_011.pos=(?,?)
0.491	IN  DEF: ^.layer_011.pos.i=(0)
0.487	IN  DEF: ^.layer_011.shape.size=(?,?)
0.478	IN  DEF: ^.layer_011.shape.size.j=1
0.474	IN  DEF: ^.layer_0111.pos=(?,?)
0.469	IN  DEF: ^.layer_0111.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: ^.layer_0
  _001: ^.layer_01
  _0011: ^.layer_011
  _00111: ^.layer_0111
  _0: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color blue and mask Full at (?,?)
  _01: a rectangle with size (?,?) and color blue and mask Full at (?,?)
  _011: a rectangle with size (?,1) and color ? and mask Full at ((0),?)
  _0111: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 123.4 + 4428.9 = 4552.3
DL output with Mo: L = 51.4 + 3090.8 = 3142.2
DL input+output M: L = 174.8 + 7519.7 = 7694.5

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN b15fca0b.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN b15fca0b.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN b15fca0b.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN b15fca0b.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN b15fca0b.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST b15fca0b.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.4 sec (25.4 sec/task)
bits-train-error = 3090.8 bits (3090.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-129] Checking task b1fc8b8e.json: 5 train, 2 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 13121.6 = 13130.6
DL output with Mo: L = 9.0 + 10445.2 = 10454.2
DL input+output M: L = 17.9 + 23566.8 = 23584.8

# learning a model for train pairs
2.000	
1.277	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.255	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.065	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.043	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.020	OUT DEF: ^.layer_01.shape.color=^.layer_0.shape.color
1.003	IN  DEF: ^.layer_0.shape.color=cyan
0.985	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.888	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.866	OUT DEF: ^.layer_011.shape.color=^.layer_0.shape.color
0.855	OUT DEF: ^.layer_01.shape.mask=Full
0.846	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.824	OUT DEF: ^.layer_0111.shape.color=^.layer_0.shape.color
0.813	OUT DEF: ^.layer_0111.shape.mask=Full
0.805	OUT DEF: ^.color=black
0.800	OUT DEF: ^.size=(?,?)
0.767	OUT DEF: ^.size.i=5
0.734	OUT DEF: ^.size.j=5
0.728	OUT DEF: ^.layer_0.shape.size=(?,?)
0.707	OUT DEF: ^.layer_0.shape.size.i=2
0.687	OUT DEF: ^.layer_0.shape.size.j=2
0.681	OUT DEF: ^.layer_01.pos=(?,?)
0.661	OUT DEF: ^.layer_01.pos.j=0
0.643	OUT DEF: ^.layer_01.pos.i=^.layer_0.shape.size.i - 1
0.637	OUT DEF: ^.layer_01.shape.size=(?,?)
0.617	OUT DEF: ^.layer_01.shape.size.j=2
0.599	OUT DEF: ^.layer_01.shape.size.i=^.size.i - ^.layer_0.shape.size.i
0.593	OUT DEF: ^.layer_011.pos=(?,?)
0.575	OUT DEF: ^.layer_011.pos.i=0
0.558	OUT DEF: ^.layer_011.pos.j=3
0.552	OUT DEF: ^.layer_011.shape.size=(?,?)
0.532	OUT DEF: ^.layer_011.shape.size.i=2
0.511	OUT DEF: ^.layer_011.shape.size.j=2
0.505	OUT DEF: ^.layer_0111.pos=(?,?)
0.488	OUT DEF: ^.layer_0111.pos.j=3
0.475	OUT DEF: ^.layer_0111.pos.i=^.layer_0.shape.size.i - 1
0.469	OUT DEF: ^.layer_0111.shape.size=(?,?)
0.449	OUT DEF: ^.layer_0111.shape.size.j=2
0.431	OUT DEF: ^.layer_0111.shape.size.i=^.size.i - ^.layer_0.shape.size.i
0.425	IN  DEF: ^.color=black
0.420	IN  DEF: ^.size=(?,?)
0.392	IN  DEF: ^.size.i=6
0.364	IN  DEF: ^.size.j=6
0.359	IN  DEF: ^.layer_0.pos=(?,?)
0.345	IN  DEF: ^.layer_0.pos.i=(0)
0.330	IN  DEF: ^.layer_0.pos.j=(0)
0.325	IN  DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,2) and color ^.layer_0.shape.color and mask ? at ^.layer_0.pos
  _01: a rectangle with size (^.size.i - ^.layer_0.shape.size.i,2) and color ^.layer_0.shape.color and mask Full at (^.layer_0.shape.size.i - 1,0)
  _011: a rectangle with size (2,2) and color ^.layer_0.shape.color and mask ? at (0,3)
  _0111: a rectangle with size (^.size.i - ^.layer_0.shape.size.i,2) and color ^.layer_0.shape.color and mask Full at (^.layer_0.shape.size.i - 1,3)
WHERE (Mi)
a background with size (6,6) and color black and layers
  _0: a rectangle with size (?,?) and color cyan and mask ? at ((0),(0))

DL input  with Mi: L = 51.6 + 1964.3 = 2015.9
DL output with Mo: L = 167.5 + 1625.3 = 1792.8
DL input+output M: L = 219.1 + 3589.6 = 3808.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN b1fc8b8e.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN b1fc8b8e.json/2: 1 1st (SUCCESS)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN b1fc8b8e.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN b1fc8b8e.json/4: 1 1st (SUCCESS)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN b1fc8b8e.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST b1fc8b8e.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST b1fc8b8e.json/2: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 21.0 sec (21.0 sec/task)
bits-train-error = 1625.3 bits (1625.3 bits/task)
acc-train-micro = 0.40 tasks (40.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.40
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-128] Checking task b20f7c8b.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 131511.9 = 131520.9
DL output with Mo: L = 9.0 + 131511.9 = 131520.9
DL input+output M: L = 17.9 + 263023.8 = 263041.8

# learning a model for train pairs
2.000	
1.594	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.189	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.056	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
0.927	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.816	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.714	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.636	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.630	OUT OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_0.shape at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _00: a rectangle with size ? and color ? and mask ? at ?
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 61244.6 = 61292.6
DL output with Mo: L = 112.4 + 21490.2 = 21602.5
DL input+output M: L = 160.4 + 82734.8 = 82895.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN b20f7c8b.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN b20f7c8b.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN b20f7c8b.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST b20f7c8b.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.2 sec (27.2 sec/task)
bits-train-error = 21490.2 bits (21490.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-127] Checking task b457fec5.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 49151.6 = 49160.6
DL output with Mo: L = 9.0 + 49151.6 = 49160.6
DL input+output M: L = 17.9 + 98303.3 = 98321.2

# learning a model for train pairs
2.000	
1.296	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.144	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.036	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.939	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.883	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.827	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 9180.7 = 9228.7
DL output with Mo: L = 85.3 + 31346.3 = 31431.7
DL input+output M: L = 133.3 + 40527.0 = 40660.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN b457fec5.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN b457fec5.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN b457fec5.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST b457fec5.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.9 sec (27.9 sec/task)
bits-train-error = 31346.3 bits (31346.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-126] Checking task b4a43f3b.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 26981.2 = 26990.1
DL output with Mo: L = 9.0 + 28553.1 = 28562.1
DL input+output M: L = 17.9 + 55534.3 = 55552.2

# learning a model for train pairs
2.000	
1.783	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.616	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.503	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.390	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.295	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.215	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.168	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.128	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 103.8 + 10009.3 = 10113.0
DL output with Mo: L = 66.8 + 21441.3 = 21508.0
DL input+output M: L = 170.6 + 31450.5 = 31621.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN b4a43f3b.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN b4a43f3b.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN b4a43f3b.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN b4a43f3b.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST b4a43f3b.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.2 sec (27.2 sec/task)
bits-train-error = 21441.3 bits (21441.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-125] Checking task b7999b51.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 30153.0 = 30162.0
DL output with Mo: L = 9.0 + 5117.4 = 5126.4
DL input+output M: L = 17.9 + 35270.4 = 35288.3

# learning a model for train pairs
2.000	
1.568	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.305	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.056	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.904	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.783	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.737	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.697	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.683	OUT DEF: ^.layer_0.shape.mask=Full
0.656	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.629	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.615	OUT DEF: ^.layer_01.shape.mask=Full
0.601	OUT DEF: ^.layer_011.shape.mask=Full
0.592	OUT DEF: ^.color=black
0.585	OUT DEF: ^.size=(?,?)
0.554	OUT DEF: ^.size.j=^.layer_01.shape.size.j - ^.layer_011.pos.j
0.548	OUT DEF: ^.layer_011.pos=(?,?)
0.528	OUT DEF: ^.layer_011.pos.i=(0)
0.511	OUT DEF: ^.layer_011.pos.j=2
0.504	OUT DEF: ^.layer_0.pos=(?,?)
0.485	OUT DEF: ^.layer_0.pos.i=(0)
0.478	OUT DEF: ^.layer_0.shape.size=(?,?)
0.465	OUT DEF: ^.layer_0.shape.size.j=1
0.458	OUT DEF: ^.layer_01.pos=(?,?)
0.439	OUT DEF: ^.layer_01.pos.i=(0)
0.432	OUT DEF: ^.layer_01.shape.size=(?,?)
0.399	OUT DEF: ^.layer_01.shape.size.i=^.layer_01.shape.size.i
0.386	OUT DEF: ^.layer_01.shape.size.j=1
0.379	OUT DEF: ^.layer_011.shape.size=(?,?)
0.361	OUT DEF: ^.layer_011.shape.size.i=^.layer_0.shape.size.i - 1
0.347	OUT DEF: ^.layer_011.shape.size.j=1
0.345	IN  DEF: ^.layer_0.shape.mask=Full
0.342	IN  DEF: ^.layer_01.shape.mask=Full
0.340	IN  DEF: ^.layer_0111.shape.mask=Full
0.338	IN  DEF: ^.layer_011.shape.mask=Full
0.336	IN  DEF: ^.color=black
0.335	IN  DEF: ^.size=(?,?)
0.334	IN  DEF: ^.layer_0.pos=(?,?)
0.333	IN  DEF: ^.layer_0.shape.size=(?,?)
0.332	IN  DEF: ^.layer_01.pos=(?,?)
0.330	IN  DEF: ^.layer_01.shape.size=(?,?)
0.329	IN  DEF: ^.layer_011.pos=(?,?)
0.328	IN  DEF: ^.layer_011.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (?,^.layer_01.shape.size.j - ^.layer_011.pos.j) and color black and layers
  _0: a rectangle with size (?,1) and color ^.layer_0.shape.color and mask Full at ((0),?)
  _01: a rectangle with size (^.layer_01.shape.size.i,1) and color ^.layer_01.shape.color and mask Full at ((0),?)
  _011: a rectangle with size (^.layer_0.shape.size.i - 1,1) and color ? and mask Full at ((0),2)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _011: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _0111: a rectangle with size ? and color ? and mask Full at ?

DL input  with Mi: L = 112.0 + 3908.2 = 4020.1
DL output with Mo: L = 121.6 + 876.9 = 998.5
DL input+output M: L = 233.5 + 4785.1 = 5018.6

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN b7999b51.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN b7999b51.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN b7999b51.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST b7999b51.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 17.7 sec (17.7 sec/task)
bits-train-error = 876.9 bits (876.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-124] Checking task b7cb93ac.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 7755.5 = 7764.5
DL output with Mo: L = 9.0 + 3489.6 = 3498.5
DL input+output M: L = 17.9 + 11245.1 = 11263.0

# learning a model for train pairs
2.000	
1.690	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.191	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.058	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.989	OUT DEF: ^.color=^.layer_01.shape.color
0.957	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.940	IN  DEF: ^.layer_01.shape.color=red
0.930	OUT DEF: ^.size=(?,?)
0.876	OUT DEF: ^.size.j=4
0.830	OUT DEF: ^.size.i=3
0.820	OUT DEF: ^.layer_0.pos=(?,?)
0.795	OUT DEF: ^.layer_0.pos.i=0
0.784	OUT DEF: ^.layer_0.pos.j=^.layer_011.shape.size.i - 2
0.775	IN  DEF: ^.layer_01.shape.mask=Full
0.766	IN  DEF: ^.layer_011.shape.mask=Full
0.760	IN  DEF: ^.color=black
0.756	IN  DEF: ^.size=(?,?)
0.722	IN  DEF: ^.size.i=10
0.717	IN  DEF: ^.layer_0.pos=(?,?)
0.713	IN  DEF: ^.layer_0.shape.size=(?,?)
0.692	IN  DEF: ^.layer_0.shape.size.i=3
0.687	IN  DEF: ^.layer_01.pos=(?,?)
0.683	IN  DEF: ^.layer_01.shape.size=(?,?)
0.674	IN  DEF: ^.layer_01.shape.size.i=1
0.669	IN  DEF: ^.layer_011.pos=(?,?)
0.665	IN  DEF: ^.layer_011.shape.size=(?,?)
0.655	IN  DEF: ^.layer_011.shape.size.j=1

# Learned model:
CONSTRUCT (Mo)
a background with size (3,4) and color ^.layer_01.shape.color and layers
  _0: ^.layer_0.shape at (0,^.layer_011.shape.size.i - 2)
WHERE (Mi)
a background with size (10,?) and color black and layers
  _0: a rectangle with size (3,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (1,?) and color red and mask Full at (?,?)
  _011: a rectangle with size (?,1) and color ? and mask Full at (?,?)

DL input  with Mi: L = 102.5 + 2944.0 = 3046.5
DL output with Mo: L = 45.2 + 875.3 = 920.5
DL input+output M: L = 147.7 + 3819.3 = 3967.0

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN b7cb93ac.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN b7cb93ac.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN b7cb93ac.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST b7cb93ac.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 4.1 sec (4.1 sec/task)
bits-train-error = 875.3 bits (875.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-123] Checking task b7f8a4d8.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 177469.8 = 177478.8
DL output with Mo: L = 9.0 + 190928.1 = 190937.1
DL input+output M: L = 17.9 + 368397.9 = 368415.8

# learning a model for train pairs
2.000	
1.979	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.939	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.865	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.794	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.746	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.729	OUT OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
1.714	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.649	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.578	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.564	OUT OBJECT at ^.layer_010: ^.layer_0.shape at ?
1.553	OUT OBJECT at ^.layer_01110: ^.layer_0.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _01110: ^.layer_0.shape at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 150499.8 = 150566.6
DL output with Mo: L = 140.4 + 134472.9 = 134613.2
DL input+output M: L = 207.1 + 284972.7 = 285179.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN b7f8a4d8.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN b7f8a4d8.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN b7f8a4d8.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST b7f8a4d8.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.1 sec (28.1 sec/task)
bits-train-error = 134472.9 bits (134472.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-122] Checking task b7fb29bc.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 20863.4 = 20872.4
DL output with Mo: L = 9.0 + 49836.5 = 49845.4
DL input+output M: L = 17.9 + 70699.9 = 70717.8

# learning a model for train pairs
2.000	
1.151	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.767	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.610	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.485	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.388	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.353	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.335	OUT OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 3118.4 = 3147.3
DL output with Mo: L = 111.4 + 9059.6 = 9170.9
DL input+output M: L = 140.3 + 12178.0 = 12318.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN b7fb29bc.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN b7fb29bc.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN b7fb29bc.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST b7fb29bc.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 24.3 sec (24.3 sec/task)
bits-train-error = 9059.6 bits (9059.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-121] Checking task b942fd60.json: 6 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 11596.5 = 11605.4
DL output with Mo: L = 9.0 + 35313.0 = 35322.0
DL input+output M: L = 17.9 + 46909.5 = 46927.4

# learning a model for train pairs
2.000	
1.451	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.421	OUT DEF: ^.size=^.size
1.401	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.380	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.365	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
1.348	OUT DEF: ^.layer_01=^.layer_01
1.340	OUT DEF: ^.layer_0.shape.color=red
1.332	IN  DEF: ^.color=black
1.326	IN  DEF: ^.size=(?,?)
1.319	IN  DEF: ^.layer_0.pos=(?,?)
1.313	IN  DEF: ^.layer_01.pos=(?,?)
1.310	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.304	OUT DEF: ^.layer_011.shape.color=^.layer_0.shape.color
1.296	OUT DEF: ^.layer_011.pos=^.layer_0.pos
1.292	OUT DEF: ^.layer_011.shape.mask=Full
1.290	OUT DEF: ^.color=black
1.288	OUT DEF: ^.layer_0.pos=(?,?)
1.280	OUT DEF: ^.layer_0.pos.i=(0)
1.278	OUT DEF: ^.layer_0.shape.size=(?,?)
1.276	OUT DEF: ^.layer_011.shape.size=(?,?)
1.272	OUT DEF: ^.layer_011.shape.size.i=1

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,?) and color red and mask ? at ((0),?)
  _01: ^.layer_01
  _011: a rectangle with size (1,?) and color ^.layer_0.shape.color and mask Full at ^.layer_0.pos
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a point with color ? at (?,?)
  _01: a point with color ? at (?,?)

DL input  with Mi: L = 46.8 + 10764.2 = 10811.0
DL output with Mo: L = 62.2 + 11970.3 = 12032.5
DL input+output M: L = 109.0 + 22734.5 = 22843.5

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN b942fd60.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN b942fd60.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN b942fd60.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN b942fd60.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN b942fd60.json/5: 0 - (FAILURE)

## instance 6

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN b942fd60.json/6: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST b942fd60.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.0 sec (25.0 sec/task)
bits-train-error = 11970.3 bits (11970.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-120] Checking task b9630600.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 87295.8 = 87304.7
DL output with Mo: L = 9.0 + 94364.0 = 94373.0
DL input+output M: L = 17.9 + 181659.7 = 181677.7

# learning a model for train pairs
2.000	
1.223	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.995	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.816	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.658	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.540	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.441	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.362	IN  OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
0.326	IN  OBJECT at ^.layer_0111111: a rectangle with size ? and color ? and mask ? at ?
0.318	OUT DEF: ^.size=^.size
0.317	IN  DEF: ^.layer_0.shape.color=green
0.315	IN  DEF: ^.layer_0.shape.mask=Border
0.314	IN  DEF: ^.layer_01.shape.color=green
0.312	IN  DEF: ^.layer_01.shape.mask=Border
0.311	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.309	IN  DEF: ^.layer_011.shape.color=green
0.307	IN  DEF: ^.layer_011.shape.mask=Border
0.306	IN  DEF: ^.layer_0111.shape.color=green
0.304	IN  DEF: ^.layer_0111.shape.mask=Border
0.303	IN  DEF: ^.layer_01111.shape.color=green
0.301	IN  DEF: ^.layer_01111.shape.mask=Border
0.300	IN  DEF: ^.layer_011111.shape.color=green
0.299	IN  DEF: ^.color=black
0.297	IN  DEF: ^.layer_0111111.shape.color=green
0.296	IN  DEF: ^.layer_0111111.shape.mask=Border
0.295	OUT DEF: ^.color=black
0.295	IN  DEF: ^.size=(?,?)
0.291	IN  DEF: ^.size.i=30
0.287	IN  DEF: ^.size.j=30
0.286	IN  DEF: ^.layer_0.pos=(?,?)
0.286	IN  DEF: ^.layer_0.shape.size=(?,?)
0.286	IN  DEF: ^.layer_01.pos=(?,?)
0.285	IN  DEF: ^.layer_0111.pos=(?,?)
0.285	IN  DEF: ^.layer_01.shape.size=(?,?)
0.284	IN  DEF: ^.layer_011.pos=(?,?)
0.284	IN  DEF: ^.layer_011.shape.size=(?,?)
0.281	IN  DEF: ^.layer_011.shape.size.j=6
0.281	IN  DEF: ^.layer_0111.shape.size=(?,?)
0.281	IN  DEF: ^.layer_01111.pos=(?,?)
0.280	IN  DEF: ^.layer_01111.shape.size=(?,?)
0.278	IN  DEF: ^.layer_01111.shape.size.i=5
0.275	IN  DEF: ^.layer_01.shape.size.i=6
0.275	IN  DEF: ^.layer_011111.pos=(?,?)
0.273	IN  DEF: ^.layer_011111.pos.i=19
0.272	IN  DEF: ^.layer_011111.shape.size=(?,?)
0.272	IN  DEF: ^.layer_0111111.pos=(?,?)
0.272	IN  DEF: ^.layer_0111111.shape.size=(?,?)
0.270	IN  DEF: ^.layer_0111111.shape.size.i=4
0.267	IN  DEF: ^.layer_0111111.shape.size.j=4
0.267	OUT DEF: ^.layer_0.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size ? and color ^.layer_0.shape.color and mask ? at (?,?)
WHERE (Mi)
a background with size (30,30) and color black and layers
  _0: a rectangle with size (?,?) and color green and mask Border at (?,?)
  _01: a rectangle with size (6,?) and color green and mask Border at (?,?)
  _011: a rectangle with size (?,6) and color green and mask Border at (?,?)
  _0111: a rectangle with size (?,?) and color green and mask Border at (?,?)
  _01111: a rectangle with size (5,?) and color green and mask Border at (?,?)
  _011111: a rectangle with size (?,?) and color green and mask ? at (19,?)
  _0111111: a rectangle with size (4,4) and color green and mask Border at (?,?)

DL input  with Mi: L = 264.0 + 4485.9 = 4749.9
DL output with Mo: L = 33.4 + 20031.7 = 20065.0
DL input+output M: L = 297.4 + 24517.5 = 24814.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN b9630600.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN b9630600.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN b9630600.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST b9630600.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.8 sec (27.8 sec/task)
bits-train-error = 20031.7 bits (20031.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-119] Checking task ba9d41b8.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 62987.4 = 62996.4
DL output with Mo: L = 9.0 + 46628.8 = 46637.8
DL input+output M: L = 17.9 + 109616.3 = 109634.2

# learning a model for train pairs
2.000	
1.389	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.844	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.617	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.537	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.523	OUT DEF: ^.size=^.size
0.511	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
0.504	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.501	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.499	IN  DEF: ^.layer_0.shape.mask=Full
0.499	OUT DEF: ^.color=black
0.498	OUT DEF: ^.layer_01.pos=(?,?)
0.497	OUT DEF: ^.layer_01.shape.size=(?,?)
0.492	OUT DEF: ^.layer_01.shape.size.j=^.layer_0.shape.size.i - 1
0.492	OUT DEF: ^.layer_011.pos=(?,?)
0.491	OUT DEF: ^.layer_011.shape.size=(?,?)
0.490	IN  DEF: ^.color=black
0.490	IN  DEF: ^.size=(?,?)
0.489	IN  DEF: ^.layer_0.pos=(?,?)
0.488	IN  DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size ^.layer_0.shape.size and color ^.layer_0.shape.color and mask ? at ^.layer_0.pos
  _01: a rectangle with size (?,^.layer_0.shape.size.i - 1) and color ? and mask ? at (?,?)
  _011: a rectangle with size (?,?) and color ? and mask ? at (?,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 40.0 + 24247.3 = 24287.3
DL output with Mo: L = 88.1 + 4713.9 = 4802.0
DL input+output M: L = 128.1 + 28961.2 = 29089.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ba9d41b8.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN ba9d41b8.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN ba9d41b8.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST ba9d41b8.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 7.0 sec (7.0 sec/task)
bits-train-error = 4713.9 bits (4713.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-118] Checking task baf41dbf.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 12169.6 = 12178.6
DL output with Mo: L = 9.0 + 22726.1 = 22735.1
DL input+output M: L = 17.9 + 34895.7 = 34913.6

# learning a model for train pairs
2.000	
1.216	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.523	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.495	OUT DEF: ^.size=^.size
0.484	IN  DEF: ^.layer_0.shape.color=green
0.473	IN  OBJECT at ^.layer_01: a point with color ? at ?
0.461	IN  OBJECT at ^.layer_011: a point with color ? at ?
0.449	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.434	OUT DEF: ^.layer_01=^.layer_01
0.421	OUT OBJECT at ^.layer_011: ^.layer_011.shape at ?
0.406	OUT DEF: ^.layer_011=^.layer_011
0.395	IN  DEF: ^.layer_01.shape.color=pink
0.383	IN  DEF: ^.layer_011.shape.color=pink
0.377	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.374	IN  DEF: ^.color=black
0.371	IN  DEF: ^.size=(?,?)
0.368	IN  DEF: ^.layer_0.pos=(?,?)
0.365	IN  DEF: ^.layer_01.pos=(?,?)
0.362	IN  DEF: ^.layer_0.shape.size=(?,?)
0.359	IN  DEF: ^.layer_011.pos=(?,?)
0.357	OUT DEF: ^.color=black
0.356	OUT DEF: ^.layer_0.pos=(?,?)
0.349	OUT DEF: ^.layer_0.pos.i=^.layer_0.pos.i
0.348	OUT DEF: ^.layer_0.shape.size=(?,?)
0.338	OUT DEF: ^.layer_0.shape.size.i=^.layer_011.pos.i - ^.layer_0.pos.i

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (^.layer_011.pos.i - ^.layer_0.pos.i,?) and color ^.layer_0.shape.color and mask ? at (^.layer_0.pos.i,?)
  _01: ^.layer_01
  _011: ^.layer_011
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color green and mask ? at (?,?)
  _01: a point with color pink at (?,?)
  _011: a point with color pink at (?,?)

DL input  with Mi: L = 78.8 + 2751.5 = 2830.3
DL output with Mo: L = 60.3 + 2335.9 = 2396.2
DL input+output M: L = 139.1 + 5087.4 = 5226.5

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN baf41dbf.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN baf41dbf.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN baf41dbf.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST baf41dbf.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 8.8 sec (8.8 sec/task)
bits-train-error = 2335.9 bits (2335.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-117] Checking task bb52a14b.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 42194.3 = 42203.2
DL output with Mo: L = 9.0 + 47497.6 = 47506.6
DL input+output M: L = 17.9 + 89691.9 = 89709.8

# learning a model for train pairs
2.000	
1.946	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.883	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.838	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.798	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.767	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.732	OUT OBJECT at ^.layer_0111: ^.layer_01.shape at ?
1.706	IN  OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: ^.layer_01.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 37561.4 = 37628.2
DL output with Mo: L = 66.6 + 38610.0 = 38676.6
DL input+output M: L = 133.3 + 76171.4 = 76304.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN bb52a14b.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN bb52a14b.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN bb52a14b.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST bb52a14b.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.7 sec (28.7 sec/task)
bits-train-error = 38610.0 bits (38610.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-116] Checking task bbb1b8b6.json: 7 train, 2 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 25899.9 = 25908.9
DL output with Mo: L = 9.0 + 8685.2 = 8694.1
DL input+output M: L = 17.9 + 34585.1 = 34603.0

# learning a model for train pairs
2.000	
1.486	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.150	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.948	OUT DEF: ^.layer_0.shape=^.layer_0.shape
0.772	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.645	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.633	IN  DEF: ^.layer_011.shape.color=grey
0.622	OUT DEF: ^.size=(?,?)
0.572	OUT DEF: ^.size.i=^.size.i
0.521	OUT DEF: ^.size.j=4
0.511	OUT DEF: ^.layer_0.pos=(?,?)
0.485	OUT DEF: ^.layer_0.pos.i=^.layer_0.pos.i
0.478	IN  DEF: ^.layer_011.shape.mask=Full
0.474	IN  DEF: ^.color=black
0.471	IN  DEF: ^.layer_0.pos=(?,?)
0.467	IN  DEF: ^.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (^.size.i,4) and color ? and layers
  _0: ^.layer_0.shape at (^.layer_0.pos.i,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size ? and color ? and mask ? at (?,?)
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color grey and mask Full at ?

DL input  with Mi: L = 74.5 + 9070.3 = 9144.8
DL output with Mo: L = 35.5 + 960.0 = 995.5
DL input+output M: L = 110.0 + 10030.3 = 10140.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN bbb1b8b6.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN bbb1b8b6.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN bbb1b8b6.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN bbb1b8b6.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN bbb1b8b6.json/5: 1 1st (SUCCESS)

## instance 6

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN bbb1b8b6.json/6: 1 1st (SUCCESS)

## instance 7

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN bbb1b8b6.json/7: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST bbb1b8b6.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST bbb1b8b6.json/2: 1 1st (SUCCESS)

# Performance measures on task
runtime-learning = 26.3 sec (26.3 sec/task)
bits-train-error = 960.0 bits (960.0 bits/task)
acc-train-micro = 0.29 tasks (28.57%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.29
acc-test-micro = 0.50 tasks (50.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.50

=====================================
[-115] Checking task bc4146bd.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 6163.5 = 6172.5
DL output with Mo: L = 9.0 + 30276.7 = 30285.7
DL input+output M: L = 17.9 + 36440.2 = 36458.1

# learning a model for train pairs
2.000	
1.662	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.477	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.375	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.357	OUT DEF: ^.color=^.color
1.349	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.334	IN  DEF: ^.layer_01.shape.mask=Full
1.320	OUT DEF: ^.layer_0.pos=^.layer_0.pos
1.312	IN  DEF: ^.size=(?,?)
1.272	IN  DEF: ^.size.i=4
1.231	IN  DEF: ^.size.j=4
1.223	IN  DEF: ^.layer_0.pos=(?,?)
1.215	IN  DEF: ^.layer_0.shape.size=(?,?)
1.208	IN  DEF: ^.layer_01.pos=(?,?)
1.186	IN  DEF: ^.layer_01.pos.i=1
1.178	IN  DEF: ^.layer_01.shape.size=(?,?)
1.164	IN  DEF: ^.layer_01.shape.size.i=1
1.157	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
1.149	OUT OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
1.118	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.111	IN  DEF: ^.layer_011.pos=(?,?)
1.104	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ^.layer_0.shape.color and mask ? at ^.layer_0.pos
  _010: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ^.layer_01.shape.color and mask ? at ?
WHERE (Mi)
a background with size (4,4) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (1,?) and color ? and mask Full at (1,?)
  _011: a point with color ? at (?,?)

DL input  with Mi: L = 92.0 + 3619.0 = 3711.0
DL output with Mo: L = 66.1 + 15174.5 = 15240.7
DL input+output M: L = 158.1 + 18793.6 = 18951.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN bc4146bd.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN bc4146bd.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN bc4146bd.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN bc4146bd.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST bc4146bd.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.1 sec (27.1 sec/task)
bits-train-error = 15174.5 bits (15174.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-114] Checking task bcb3040b.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 40063.0 = 40072.0
DL output with Mo: L = 9.0 + 43771.2 = 43780.2
DL input+output M: L = 17.9 + 83834.2 = 83852.1

# learning a model for train pairs
2.000	
1.587	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.293	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.154	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.022	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.942	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.868	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 14917.0 = 14983.7
DL output with Mo: L = 66.8 + 21559.3 = 21626.1
DL input+output M: L = 133.5 + 36476.3 = 36609.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN bcb3040b.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN bcb3040b.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN bcb3040b.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST bcb3040b.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.9 sec (28.9 sec/task)
bits-train-error = 21559.3 bits (21559.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-113] Checking task bd14c3bf.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 44625.3 = 44634.2
DL output with Mo: L = 9.0 + 44625.3 = 44634.2
DL input+output M: L = 17.9 + 89250.5 = 89268.5

# learning a model for train pairs
2.000	
1.858	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.716	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.604	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.492	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.385	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.278	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 28443.9 = 28510.7
DL output with Mo: L = 66.8 + 28443.9 = 28510.7
DL input+output M: L = 133.5 + 56887.9 = 57021.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN bd14c3bf.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN bd14c3bf.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN bd14c3bf.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST bd14c3bf.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.2 sec (28.2 sec/task)
bits-train-error = 28443.9 bits (28443.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-112] Checking task be03b35f.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 6805.9 = 6814.8
DL output with Mo: L = 9.0 + 1179.8 = 1188.8
DL input+output M: L = 17.9 + 7985.7 = 8003.6

# learning a model for train pairs
2.000	
1.803	OUT DEF: ^.color=blue
1.616	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.364	OUT DEF: ^.size=^.layer_0.shape.size
1.282	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.262	IN  DEF: ^.layer_0.shape.color=red
1.183	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.101	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.081	IN  DEF: ^.layer_01.shape.color=blue
1.060	IN  DEF: ^.layer_011.shape.color=blue
1.040	IN  DEF: ^.layer_0111.shape.color=blue
1.030	IN  DEF: ^.layer_0.shape.mask=Full
1.023	IN  DEF: ^.color=black
1.018	IN  DEF: ^.size=(?,?)
0.988	IN  DEF: ^.size.i=5
0.958	IN  DEF: ^.size.j=5
0.952	IN  DEF: ^.layer_0111.pos=(?,?)
0.936	IN  DEF: ^.layer_0111.pos.j=0
0.920	IN  DEF: ^.layer_0111.pos.i=0
0.915	IN  DEF: ^.layer_0.pos=(?,?)
0.899	IN  DEF: ^.layer_0.pos.i=3
0.883	IN  DEF: ^.layer_0.pos.j=3
0.878	IN  DEF: ^.layer_0.shape.size=(?,?)
0.859	IN  DEF: ^.layer_0.shape.size.i=2
0.840	IN  DEF: ^.layer_0.shape.size.j=2
0.835	IN  DEF: ^.layer_01.pos=(?,?)
0.819	IN  DEF: ^.layer_01.pos.i=0
0.814	IN  DEF: ^.layer_01.shape.size=(?,?)
0.795	IN  DEF: ^.layer_01.shape.size.i=2
0.790	IN  DEF: ^.layer_011.pos=(?,?)
0.774	IN  DEF: ^.layer_011.pos.j=0
0.769	IN  DEF: ^.layer_011.shape.size=(?,?)
0.750	IN  DEF: ^.layer_011.shape.size.j=2
0.745	IN  DEF: ^.layer_0111.shape.size=(?,?)
0.726	IN  DEF: ^.layer_0111.shape.size.j=2
0.723	OUT DEF: ^.color=^.layer_01.shape.color

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color ^.layer_01.shape.color and layers
WHERE (Mi)
a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (3,3)
  _01: a rectangle with size (2,?) and color blue and mask ? at (0,?)
  _011: a rectangle with size (?,2) and color blue and mask ? at (?,0)
  _0111: a rectangle with size (?,2) and color blue and mask ? at (0,0)

DL input  with Mi: L = 143.8 + 1040.8 = 1184.6
DL output with Mo: L = 10.7 + 641.8 = 652.6
DL input+output M: L = 154.5 + 1682.6 = 1837.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN be03b35f.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN be03b35f.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN be03b35f.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST be03b35f.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 5.5 sec (5.5 sec/task)
bits-train-error = 641.8 bits (641.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-111] Checking task bf32578f.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4309.8 = 4318.8
DL output with Mo: L = 9.0 + 6526.2 = 6535.1
DL input+output M: L = 17.9 + 10836.0 = 10853.9

# learning a model for train pairs
2.000	
1.273	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.739	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.659	OUT DEF: ^.size=^.size
0.638	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.627	IN  DEF: ^.color=black
0.619	IN  DEF: ^.size=(?,?)
0.611	IN  DEF: ^.layer_0.pos=(?,?)
0.603	IN  DEF: ^.layer_0.shape.size=(?,?)
0.565	IN  DEF: ^.layer_0.shape.size.j=3
0.558	OUT DEF: ^.color=black
0.553	OUT DEF: ^.layer_0.pos=(?,?)
0.535	OUT DEF: ^.layer_0.pos.i=^.layer_0.pos.i + 1
0.518	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.j + 1
0.513	OUT DEF: ^.layer_0.shape.size=(?,?)
0.484	OUT DEF: ^.layer_0.shape.size.j=4
0.459	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.i - 2

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (^.layer_0.shape.size.i - 2,4) and color ^.layer_0.shape.color and mask ? at (^.layer_0.pos.i + 1,^.layer_0.pos.j + 1)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,3) and color ? and mask ? at (?,?)

DL input  with Mi: L = 43.1 + 1653.5 = 1696.6
DL output with Mo: L = 68.1 + 364.4 = 432.5
DL input+output M: L = 111.3 + 2017.9 = 2129.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN bf32578f.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN bf32578f.json/2: 1 1st (SUCCESS)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN bf32578f.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST bf32578f.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.3 sec (0.3 sec/task)
bits-train-error = 364.4 bits (364.4 bits/task)
acc-train-micro = 0.33 tasks (33.33%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.33
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-110] Checking task bf699163.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 23516.9 = 23525.9
DL output with Mo: L = 9.0 + 753.9 = 762.9
DL input+output M: L = 17.9 + 24270.8 = 24288.8

# learning a model for train pairs
2.000	
1.869	OUT OBJECT at ^.layer_0: a point with color ? at ?
1.745	OUT DEF: ^.layer_0.shape.color=^.color
1.717	OUT DEF: ^.size=(?,?)
1.576	OUT DEF: ^.size.i=3
1.434	OUT DEF: ^.size.j=3
1.406	OUT DEF: ^.layer_0.pos=(?,?)
1.329	OUT DEF: ^.layer_0.pos.i=1
1.252	OUT DEF: ^.layer_0.pos.j=1
1.246	IN  DEF: ^.color=grey
1.245	IN  DEF: ^.size=(?,?)
1.236	IN  DEF: ^.size.i=17

# Learned model:
CONSTRUCT (Mo)
a background with size (3,3) and color ? and layers
  _0: a point with color ^.color at (1,1)
WHERE (Mi)
a background with size (17,?) and color grey and layers

DL input  with Mi: L = 25.4 + 23121.3 = 23146.7
DL output with Mo: L = 33.2 + 159.3 = 192.5
DL input+output M: L = 58.7 + 23280.6 = 23339.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN bf699163.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN bf699163.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST bf699163.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.1 sec (0.1 sec/task)
bits-train-error = 159.3 bits (159.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-109] Checking task bf89d739.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 5289.4 = 5298.4
DL output with Mo: L = 9.0 + 16982.5 = 16991.5
DL input+output M: L = 17.9 + 22271.9 = 22289.9

# learning a model for train pairs
2.000	
1.512	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.462	OUT DEF: ^.size=^.size
1.433	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.398	IN  DEF: ^.layer_0.shape.color=red
1.368	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.336	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.302	IN  OBJECT at ^.layer_0111: a point with color ? at ?
1.280	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.259	OUT OBJECT at ^.layer_011: ^.layer_011.shape at ?
1.237	OUT OBJECT at ^.layer_0111: ^.layer_0111.shape at ?
1.223	OUT OBJECT at ^.layer_01111: ^.layer_0.shape at ?
1.196	OUT DEF: ^.layer_01111=^.layer_0111
1.178	OUT DEF: ^.layer_011=^.layer_01
1.177	OUT OBJECT at ^.layer_011111: ^.layer_0.shape at ?
1.142	IN  DEF: ^.layer_01.shape.color=red
1.107	IN  DEF: ^.layer_011.shape.color=red

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: ^.layer_01
  _0111: ^.layer_0111.shape at ?
  _01111: ^.layer_0111
  _011111: ^.layer_0.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a point with color red at ?
  _01: a point with color red at ?
  _011: a point with color red at ?
  _0111: a point with color ? at ?

DL input  with Mi: L = 62.7 + 4019.3 = 4082.0
DL output with Mo: L = 77.2 + 5649.4 = 5726.7
DL input+output M: L = 140.0 + 9668.7 = 9808.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN bf89d739.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN bf89d739.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN bf89d739.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN bf89d739.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST bf89d739.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 23.6 sec (23.6 sec/task)
bits-train-error = 5649.4 bits (5649.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-108] Checking task c074846d.json: 5 train, 2 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3488.6 = 3497.6
DL output with Mo: L = 9.0 + 5109.5 = 5118.5
DL input+output M: L = 17.9 + 8598.2 = 8616.1

# learning a model for train pairs
2.000	
1.844	OUT DEF: ^.size=^.size
1.709	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.624	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.532	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.444	OUT DEF: ^.layer_0.pos=^.layer_0.pos
1.367	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.269	OUT OBJECT at ^.layer_011: ^.layer_01.shape at ?
1.180	OUT DEF: ^.layer_011=^.layer_01
1.108	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
1.042	IN  DEF: ^.layer_0.shape.color=red
0.976	IN  DEF: ^.layer_01.shape.color=grey
0.931	OUT DEF: ^.layer_01.shape.color=^.layer_0.shape.color
0.886	OUT DEF: ^.layer_0.shape.color=green
0.852	IN  DEF: ^.layer_0.shape.mask=Full
0.829	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
0.806	OUT DEF: ^.layer_01.shape.mask=^.layer_0.shape.mask
0.785	IN  DEF: ^.color=black
0.767	IN  DEF: ^.size=(?,?)
0.749	IN  DEF: ^.layer_0.pos=(?,?)
0.732	IN  DEF: ^.layer_0.shape.size=(?,?)
0.714	IN  DEF: ^.layer_01.pos=(?,?)
0.700	OUT DEF: ^.color=black
0.688	OUT DEF: ^.layer_01.pos=(?,?)
0.676	OUT DEF: ^.layer_01.shape.size=(?,?)
0.643	OUT DEF: ^.layer_01.shape.size.i=^.layer_0.shape.size.j
0.617	OUT DEF: ^.layer_01.shape.size.j=^.layer_0.shape.size.i

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size ^.layer_0.shape.size and color green and mask ^.layer_0.shape.mask at ^.layer_0.pos
  _01: a rectangle with size (^.layer_0.shape.size.j,^.layer_0.shape.size.i) and color ^.layer_0.shape.color and mask ^.layer_0.shape.mask at (?,?)
  _011: ^.layer_01
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color red and mask Full at (?,?)
  _01: a point with color grey at (?,?)

DL input  with Mi: L = 59.7 + 1797.3 = 1857.0
DL output with Mo: L = 61.3 + 381.4 = 442.7
DL input+output M: L = 121.0 + 2178.7 = 2299.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN c074846d.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN c074846d.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN c074846d.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN c074846d.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN c074846d.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST c074846d.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST c074846d.json/2: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.5 sec (0.5 sec/task)
bits-train-error = 381.4 bits (381.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-107] Checking task c1990cce.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 915.2 = 924.2
DL output with Mo: L = 9.0 + 11792.1 = 11801.1
DL input+output M: L = 17.9 + 12707.3 = 12725.2

# learning a model for train pairs
2.000	
1.802	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.633	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.484	IN  DEF: ^.layer_0.shape.color=red
1.408	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.359	IN  DEF: ^.color=black
1.316	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.278	IN  DEF: ^.size=(?,?)
1.201	IN  DEF: ^.size.i=1
1.163	IN  DEF: ^.layer_0.pos=(?,?)
1.118	IN  DEF: ^.layer_0.pos.i=0
1.106	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.095	OUT DEF: ^.layer_01.shape.color=blue
1.083	OUT DEF: ^.layer_011.shape.color=blue
1.073	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.069	OUT DEF: ^.color=black
1.066	OUT DEF: ^.size=(?,?)
1.045	OUT DEF: ^.size.j=^.size.j
1.025	OUT DEF: ^.size.i=^.size.j
1.022	OUT DEF: ^.layer_0.pos=(?,?)
1.011	OUT DEF: ^.layer_0.pos.i=^.layer_0.pos.i
1.008	OUT DEF: ^.layer_0.shape.size=(?,?)
1.005	OUT DEF: ^.layer_01.pos=(?,?)
0.994	OUT DEF: ^.layer_01.pos.i=3
0.984	OUT DEF: ^.layer_01.pos.j=^.layer_0.pos.j - ^.size.i
0.981	OUT DEF: ^.layer_0111.pos=(?,?)
0.979	OUT DEF: ^.layer_01.shape.size=(?,?)
0.976	OUT DEF: ^.layer_011.pos=(?,?)
0.972	OUT DEF: ^.layer_011.pos.j=^.size.i
0.969	OUT DEF: ^.layer_011.shape.size=(?,?)
0.966	OUT DEF: ^.layer_0111.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (^.size.j,^.size.j) and color black and layers
  _0: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask ? at (^.layer_0.pos.i,?)
  _01: a rectangle with size (?,?) and color blue and mask ? at (3,^.layer_0.pos.j - ^.size.i)
  _011: a rectangle with size (?,?) and color blue and mask ? at (?,^.size.i)
  _0111: a rectangle with size (?,?) and color ? and mask ? at (?,?)
WHERE (Mi)
a background with size (1,?) and color black and layers
  _0: a point with color red at (0,?)

DL input  with Mi: L = 28.0 + 374.2 = 402.2
DL output with Mo: L = 144.8 + 6119.3 = 6264.1
DL input+output M: L = 172.8 + 6493.5 = 6666.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN c1990cce.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN c1990cce.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN c1990cce.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST c1990cce.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 5.5 sec (5.5 sec/task)
bits-train-error = 6119.3 bits (6119.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-106] Checking task c3202e5a.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 161210.7 = 161219.7
DL output with Mo: L = 9.0 + 3620.4 = 3629.4
DL input+output M: L = 17.9 + 164831.2 = 164849.1

# learning a model for train pairs
2.000	
1.480	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.136	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.123	OUT DEF: ^.color=black
1.113	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.863	OUT DEF: ^.layer_0.shape=^.layer_01.shape
0.854	OUT DEF: ^.size=(?,?)
0.844	OUT DEF: ^.layer_0.pos=(?,?)
0.841	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.791	OUT DEF: ^.size.i=^.layer_011.pos.i + 2
0.741	OUT DEF: ^.size.j=^.layer_011.pos.i + 2
0.741	IN  OBJECT at ^.layer_0111: a point with color ? at ?
0.740	IN  DEF: ^.layer_011.shape.mask=Full
0.740	IN  DEF: ^.color=black
0.740	IN  DEF: ^.size=(?,?)
0.738	IN  DEF: ^.size.i=23
0.736	IN  DEF: ^.size.j=23
0.735	IN  DEF: ^.layer_0.pos=(?,?)
0.734	IN  DEF: ^.layer_0.pos.i=(0)
0.733	IN  DEF: ^.layer_0.pos.j=(0)
0.733	IN  DEF: ^.layer_0.shape.size=(?,?)
0.731	IN  DEF: ^.layer_0.shape.size.i=23
0.729	IN  DEF: ^.layer_0.shape.size.j=23
0.729	IN  DEF: ^.layer_01.pos=(?,?)
0.728	IN  DEF: ^.layer_011.pos=(?,?)
0.728	IN  DEF: ^.layer_01.shape.size=(?,?)
0.728	IN  DEF: ^.layer_011.shape.size=(?,?)
0.728	IN  DEF: ^.layer_0111.pos=(?,?)
0.727	IN  DEF: ^.layer_0111.pos.i=(0)
0.727	IN  OBJECT at ^.layer_0110: a point with color ? at ?
0.726	IN  DEF: ^.color=black
0.726	IN  DEF: ^.layer_0110.pos=(?,?)
0.725	IN  DEF: ^.layer_0110.pos.i=(0)

# Learned model:
CONSTRUCT (Mo)
a background with size (^.layer_011.pos.i + 2,^.layer_011.pos.i + 2) and color black and layers
  _0: ^.layer_01.shape at (?,?)
WHERE (Mi)
a background with size (23,23) and color black and layers
  _0: a rectangle with size (23,23) and color ? and mask ? at ((0),(0))
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _0110: a point with color ? at ((0),?)
  _011: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _0111: a point with color ? at ((0),?)

DL input  with Mi: L = 163.6 + 72473.3 = 72637.0
DL output with Mo: L = 52.8 + 943.2 = 996.0
DL input+output M: L = 216.4 + 73416.5 = 73633.0

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN c3202e5a.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN c3202e5a.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN c3202e5a.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
the grid could not be parsed with the given template

TEST c3202e5a.json/1: 0 - (ERROR)

# Performance measures on task
runtime-learning = 14.3 sec (14.3 sec/task)
bits-train-error = 943.2 bits (943.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-105] Checking task c35c1b4c.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 39354.9 = 39363.8
DL output with Mo: L = 9.0 + 34619.0 = 34627.9
DL input+output M: L = 17.9 + 73973.8 = 73991.8

# learning a model for train pairs
2.000	
1.691	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.393	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.309	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.233	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.178	OUT OBJECT at ^.layer_010: ^.layer_01.shape at ?
1.118	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.076	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
1.045	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: ^.layer_01.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _00: a rectangle with size ? and color ? and mask ? at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 85.3 + 20413.3 = 20498.7
DL output with Mo: L = 76.5 + 18087.5 = 18164.0
DL input+output M: L = 161.9 + 38500.8 = 38662.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN c35c1b4c.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN c35c1b4c.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN c35c1b4c.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST c35c1b4c.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.5 sec (28.5 sec/task)
bits-train-error = 18087.5 bits (18087.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-104] Checking task c48954c1.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3394.1 = 3403.1
DL output with Mo: L = 9.0 + 29587.9 = 29596.8
DL input+output M: L = 17.9 + 32982.0 = 32999.9

# learning a model for train pairs
2.000	
1.824	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.686	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.586	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.531	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.490	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 3237.8 = 3266.6
DL output with Mo: L = 85.3 + 15617.9 = 15703.3
DL input+output M: L = 114.2 + 18855.7 = 18969.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN c48954c1.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN c48954c1.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN c48954c1.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST c48954c1.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.4 sec (28.4 sec/task)
bits-train-error = 15617.9 bits (15617.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-103] Checking task c62e2108.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 21998.0 = 22007.0
DL output with Mo: L = 9.0 + 59666.9 = 59675.9
DL input+output M: L = 17.9 + 81664.9 = 81682.9

# learning a model for train pairs
2.000	
1.381	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.088	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.865	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.653	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.577	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.541	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.504	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.461	IN  OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
0.449	OUT DEF: ^.size=^.size
0.443	IN  DEF: ^.layer_011.shape.color=blue
0.437	IN  DEF: ^.layer_0111.shape.color=blue
0.434	IN  DEF: ^.layer_011.shape.mask=Full
0.430	IN  DEF: ^.layer_0111.shape.mask=Full
0.428	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.425	IN  DEF: ^.layer_01111.shape.mask=Full
0.423	IN  DEF: ^.color=black

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ^.layer_0.shape.color and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color black and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color blue and mask Full at ?
  _0111: a rectangle with size ? and color blue and mask Full at ?
  _01111: a rectangle with size ? and color ? and mask Full at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 119.9 + 5776.5 = 5896.4
DL output with Mo: L = 49.3 + 9193.0 = 9242.4
DL input+output M: L = 169.3 + 14969.5 = 15138.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN c62e2108.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN c62e2108.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN c62e2108.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST c62e2108.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.9 sec (26.9 sec/task)
bits-train-error = 9193.0 bits (9193.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-102] Checking task c64f1187.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 29186.0 = 29194.9
DL output with Mo: L = 9.0 + 11204.4 = 11213.4
DL input+output M: L = 17.9 + 40390.4 = 40408.3

# learning a model for train pairs
2.000	
1.884	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.773	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.684	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.610	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.542	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.496	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.449	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 21129.2 = 21195.9
DL output with Mo: L = 85.3 + 8023.3 = 8108.6
DL input+output M: L = 152.1 + 29152.5 = 29304.5

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN c64f1187.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN c64f1187.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST c64f1187.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.9 sec (26.9 sec/task)
bits-train-error = 8023.3 bits (8023.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-101] Checking task c658a4bd.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 26065.3 = 26074.2
DL output with Mo: L = 9.0 + 16424.5 = 16433.5
DL input+output M: L = 17.9 + 42489.8 = 42507.7

# learning a model for train pairs
2.000	
1.548	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.268	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.993	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.782	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.596	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.462	OUT OBJECT at ^.layer_00: ^.layer_01.shape at ?
0.393	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.357	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.335	OUT DEF: ^.layer_0.shape=^.layer_0111.shape
0.330	OUT DEF: ^.layer_01.shape.color=^.layer_01111.shape.color
0.327	IN  DEF: ^.layer_01.shape.mask=Border
0.323	IN  DEF: ^.layer_01111.shape.color=cyan
0.320	OUT DEF: ^.layer_01.shape.mask=Full
0.319	OUT DEF: ^.size=(?,?)
0.310	OUT DEF: ^.size.i=^.layer_0.shape.size.i + 2
0.300	OUT DEF: ^.size.j=^.layer_0.shape.size.i + 2
0.299	OUT DEF: ^.layer_00.pos=(?,?)
0.294	OUT DEF: ^.layer_00.pos.j=^.layer_01111.shape.size.j
0.288	OUT DEF: ^.layer_00.pos.i=2
0.287	OUT DEF: ^.layer_0.pos=(?,?)
0.282	OUT DEF: ^.layer_0.pos.i=3
0.277	OUT DEF: ^.layer_0.pos.j=3
0.275	OUT DEF: ^.layer_01.pos=(?,?)
0.270	OUT DEF: ^.layer_01.pos.i=^.layer_01.pos.i
0.265	OUT DEF: ^.layer_01.pos.j=1
0.264	OUT DEF: ^.layer_01.shape.size=(?,?)
0.254	OUT DEF: ^.layer_01.shape.size.i=^.layer_0.shape.size.i
0.245	OUT DEF: ^.layer_01.shape.size.j=^.layer_0.shape.size.i
0.244	IN  DEF: ^.color=black
0.243	IN  DEF: ^.size=(?,?)
0.242	IN  DEF: ^.layer_0.pos=(?,?)
0.242	IN  DEF: ^.layer_0.shape.size=(?,?)
0.241	IN  DEF: ^.layer_01.pos=(?,?)
0.237	IN  DEF: ^.layer_01.pos.i=1
0.227	OUT DEF: ^.color=^.layer_011.shape.color
0.224	IN  DEF: ^.layer_0.shape.color=cyan
0.223	IN  DEF: ^.layer_01.shape.size=(?,?)
0.222	IN  DEF: ^.layer_011.pos=(?,?)
0.221	IN  DEF: ^.layer_0111.pos=(?,?)
0.220	IN  DEF: ^.layer_01111.pos=(?,?)
0.220	IN  DEF: ^.layer_01111.shape.size=(?,?)
0.216	IN  DEF: ^.layer_01111.shape.size.j=2
0.215	IN  DEF: ^.layer_011.shape.size=(?,?)
0.215	IN  DEF: ^.layer_0111.shape.size=(?,?)
0.214	OUT DEF: ^.layer_01.shape.size=^.layer_0.shape.size

# Learned model:
CONSTRUCT (Mo)
a background with size (^.layer_0.shape.size.i + 2,^.layer_0.shape.size.i + 2) and color ^.layer_011.shape.color and layers
  _00: ^.layer_01.shape at (2,^.layer_01111.shape.size.j)
  _0: ^.layer_0111.shape at (3,3)
  _01: a rectangle with size ^.layer_0.shape.size and color ^.layer_01111.shape.color and mask Full at (^.layer_01.pos.i,1)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color cyan and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask Border at (1,?)
  _011: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _0111: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01111: a rectangle with size (?,2) and color cyan and mask ? at (?,?)

DL input  with Mi: L = 160.9 + 4911.5 = 5072.4
DL output with Mo: L = 112.9 + 205.9 = 318.8
DL input+output M: L = 273.8 + 5117.5 = 5391.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN c658a4bd.json/1: 1 1st (SUCCESS)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN c658a4bd.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST c658a4bd.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.7 sec (26.7 sec/task)
bits-train-error = 205.9 bits (205.9 bits/task)
acc-train-micro = 0.50 tasks (50.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.50
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-100] Checking task c663677b.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 297714.9 = 297723.9
DL output with Mo: L = 9.0 + 274202.8 = 274211.8
DL input+output M: L = 17.9 + 571917.7 = 571935.6

# learning a model for train pairs
2.000	
1.740	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.538	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.535	OUT DEF: ^.size=^.size
1.532	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
1.531	OUT DEF: ^.layer_0.pos=^.layer_0.pos
1.530	OUT DEF: ^.color=^.color
1.529	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.529	IN  DEF: ^.layer_0.shape.color=blue
1.529	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.528	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.528	IN  OBJECT at ^.layer_0111: a point with color ? at ?
1.528	IN  OBJECT at ^.layer_01111: a point with color ? at ?
1.527	IN  DEF: ^.size=(?,?)
1.526	IN  DEF: ^.size.i=27
1.525	IN  DEF: ^.size.j=27
1.525	IN  DEF: ^.layer_0.pos=(?,?)
1.524	IN  DEF: ^.layer_0.pos.i=(0)
1.524	IN  DEF: ^.layer_0.pos.j=(0)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ^.color and layers
  _0: a rectangle with size ^.layer_0.shape.size and color ^.layer_0.shape.color and mask ? at ^.layer_0.pos
WHERE (Mi)
a background with size (27,27) and color ? and layers
  _0: a rectangle with size ? and color blue and mask ? at ((0),(0))
  _01: a point with color ? at ?
  _011: a point with color ? at ?
  _0111: a point with color ? at ?
  _01111: a point with color ? at ?

DL input  with Mi: L = 105.8 + 235635.1 = 235740.9
DL output with Mo: L = 29.3 + 200680.6 = 200709.9
DL input+output M: L = 135.1 + 436315.7 = 436450.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN c663677b.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN c663677b.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN c663677b.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST c663677b.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.4 sec (29.4 sec/task)
bits-train-error = 200680.6 bits (200680.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-99] Checking task c6e1b8da.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 86845.6 = 86854.6
DL output with Mo: L = 9.0 + 84543.9 = 84552.9
DL input+output M: L = 17.9 + 171389.5 = 171407.4

# learning a model for train pairs
2.000	
1.620	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.249	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.038	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.842	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.668	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.490	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.397	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.338	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.330	OUT DEF: ^.size=^.size

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: ^.layer_0.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _00: a rectangle with size ? and color ? and mask ? at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 103.8 + 8296.7 = 8400.5
DL output with Mo: L = 59.1 + 19663.4 = 19722.4
DL input+output M: L = 162.9 + 27960.1 = 28122.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN c6e1b8da.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN c6e1b8da.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN c6e1b8da.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST c6e1b8da.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 17.0 sec (17.0 sec/task)
bits-train-error = 19663.4 bits (19663.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-98] Checking task c7d4e6ad.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 8148.8 = 8157.8
DL output with Mo: L = 9.0 + 8148.8 = 8157.8
DL input+output M: L = 17.9 + 16297.6 = 16315.5

# learning a model for train pairs
2.000	
1.563	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.346	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.229	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.132	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.993	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
0.915	IN  OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
0.797	OUT OBJECT at ^.layer_0111: ^.layer_01.shape at ?
0.749	OUT DEF: ^.size=^.size
0.723	OUT DEF: ^.layer_011=^.layer_0

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: ^.layer_0
  _0111: ^.layer_01.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 3094.0 = 3160.8
DL output with Mo: L = 62.6 + 2673.3 = 2735.9
DL input+output M: L = 129.3 + 5767.3 = 5896.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN c7d4e6ad.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN c7d4e6ad.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST c7d4e6ad.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 24.6 sec (24.6 sec/task)
bits-train-error = 2673.3 bits (2673.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-97] Checking task c87289bb.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 17431.1 = 17440.0
DL output with Mo: L = 9.0 + 38776.3 = 38785.3
DL input+output M: L = 17.9 + 56207.4 = 56225.3

# learning a model for train pairs
2.000	
1.777	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.525	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.363	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.258	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.157	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 15646.6 = 15675.5
DL output with Mo: L = 85.3 + 9929.6 = 10014.9
DL input+output M: L = 114.2 + 25576.1 = 25690.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN c87289bb.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN c87289bb.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN c87289bb.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN c87289bb.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST c87289bb.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.7 sec (25.7 sec/task)
bits-train-error = 9929.6 bits (9929.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-96] Checking task c8b7cc0f.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 15957.2 = 15966.2
DL output with Mo: L = 9.0 + 2307.4 = 2316.4
DL input+output M: L = 17.9 + 18264.7 = 18282.6

# learning a model for train pairs
2.000	
1.393	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.960	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.937	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.876	OUT DEF: ^.layer_0.shape.color=^.layer_01.shape.color
0.857	OUT DEF: ^.color=black
0.842	OUT DEF: ^.size=(?,?)
0.771	OUT DEF: ^.size.i=3
0.701	OUT DEF: ^.size.j=3
0.686	OUT DEF: ^.layer_0.pos=(?,?)
0.648	OUT DEF: ^.layer_0.pos.i=0
0.611	OUT DEF: ^.layer_0.pos.j=0
0.595	OUT DEF: ^.layer_0.shape.size=(?,?)
0.525	OUT DEF: ^.layer_0.shape.size.j=3
0.517	IN  DEF: ^.layer_0.shape.color=blue
0.508	IN  DEF: ^.layer_0.shape.mask=Border
0.500	IN  OBJECT at ^.layer_010: a point with color ? at ?
0.459	OUT DEF: ^.layer_0.shape.size.i=^.layer_01.pos.j - ^.layer_01.shape.size.i
0.452	IN  OBJECT at ^.layer_011: a point with color ? at ?
0.449	IN  DEF: ^.color=black
0.447	IN  DEF: ^.size=(?,?)
0.445	IN  DEF: ^.layer_0.pos=(?,?)
0.442	IN  DEF: ^.layer_0.shape.size=(?,?)
0.440	IN  DEF: ^.layer_010.pos=(?,?)
0.438	IN  DEF: ^.layer_01.pos=(?,?)
0.436	IN  DEF: ^.layer_01.shape.size=(?,?)
0.434	IN  DEF: ^.layer_011.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (3,3) and color black and layers
  _0: a rectangle with size (^.layer_01.pos.j - ^.layer_01.shape.size.i,3) and color ^.layer_01.shape.color and mask ? at (0,0)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color blue and mask Border at (?,?)
  _010: a point with color ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _011: a point with color ? at (?,?)

DL input  with Mi: L = 105.3 + 4987.1 = 5092.4
DL output with Mo: L = 61.1 + 204.4 = 265.5
DL input+output M: L = 166.4 + 5191.5 = 5357.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN c8b7cc0f.json/1: 1 1st (SUCCESS)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN c8b7cc0f.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN c8b7cc0f.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST c8b7cc0f.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 6.2 sec (6.2 sec/task)
bits-train-error = 204.4 bits (204.4 bits/task)
acc-train-micro = 0.33 tasks (33.33%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.33
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-95] Checking task c92b942c.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1685.8 = 1694.8
DL output with Mo: L = 9.0 + 57782.6 = 57791.6
DL input+output M: L = 17.9 + 59468.4 = 59486.4

# learning a model for train pairs
2.000	
1.882	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.780	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.670	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.555	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.517	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.489	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.461	OUT OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
1.456	OUT OBJECT at ^.layer_0110: ^.layer_0.shape at ?
1.450	OUT OBJECT at ^.layer_01101: ^.layer_0.shape at ?
1.444	OUT OBJECT at ^.layer_011011: ^.layer_0.shape at ?
1.439	OUT OBJECT at ^.layer_010: ^.layer_0.shape at ?
1.433	OUT OBJECT at ^.layer_0101: ^.layer_0.shape at ?
1.427	OUT OBJECT at ^.layer_01011: ^.layer_0.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: ^.layer_0.shape at ?
  _0101: ^.layer_0.shape at ?
  _01011: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _0110: ^.layer_0.shape at ?
  _01101: ^.layer_0.shape at ?
  _011011: ^.layer_0.shape at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a point with color ? at ?

DL input  with Mi: L = 22.3 + 1471.8 = 1494.0
DL output with Mo: L = 166.8 + 31370.0 = 31536.8
DL input+output M: L = 189.1 + 32841.8 = 33030.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN c92b942c.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN c92b942c.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN c92b942c.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN c92b942c.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST c92b942c.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.4 sec (27.4 sec/task)
bits-train-error = 31370.0 bits (31370.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-94] Checking task c97c0139.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 6451.8 = 6460.8
DL output with Mo: L = 9.0 + 32195.9 = 32204.9
DL input+output M: L = 17.9 + 38647.8 = 38665.7

# learning a model for train pairs
2.000	
1.350	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.935	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.712	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.569	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
0.555	OUT DEF: ^.size=^.size
0.541	IN  DEF: ^.layer_0.shape.color=red
0.529	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.521	OUT DEF: ^.layer_011=^.layer_0
0.513	IN  DEF: ^.layer_0.shape.mask=Full
0.508	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.503	IN  DEF: ^.color=black
0.499	IN  DEF: ^.size=(?,?)
0.496	IN  DEF: ^.layer_0.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: ^.layer_0
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size ? and color red and mask Full at (?,?)

DL input  with Mi: L = 36.6 + 2010.3 = 2046.9
DL output with Mo: L = 87.7 + 5681.7 = 5769.4
DL input+output M: L = 124.3 + 7692.0 = 7816.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN c97c0139.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN c97c0139.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST c97c0139.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 22.8 sec (22.8 sec/task)
bits-train-error = 5681.7 bits (5681.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-93] Checking task ca8de6ea.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 5262.9 = 5271.9
DL output with Mo: L = 9.0 + 4027.1 = 4036.0
DL input+output M: L = 17.9 + 9290.0 = 9307.9

# learning a model for train pairs
2.000	
1.942	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.882	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.851	OUT OBJECT at ^.layer_011: a point with color ? at ?
1.819	OUT OBJECT at ^.layer_0111: a point with color ? at ?
1.799	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.709	OUT DEF: ^.layer_011=^.layer_0
1.670	OUT OBJECT at ^.layer_00: a point with color ? at ?
1.634	OUT DEF: ^.layer_0111.shape=^.layer_0.shape

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _00: a point with color ? at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: ^.layer_0
  _0111: ^.layer_0.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a point with color ? at ?

DL input  with Mi: L = 22.3 + 5144.5 = 5166.8
DL output with Mo: L = 71.2 + 2569.8 = 2641.0
DL input+output M: L = 93.4 + 7714.3 = 7807.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN ca8de6ea.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN ca8de6ea.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN ca8de6ea.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST ca8de6ea.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 21.7 sec (21.7 sec/task)
bits-train-error = 2569.8 bits (2569.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-92] Checking task ca8f78db.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 244478.0 = 244486.9
DL output with Mo: L = 9.0 + 213350.1 = 213359.0
DL input+output M: L = 17.9 + 457828.0 = 457846.0

# learning a model for train pairs
2.000	
1.729	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.529	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.503	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.478	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 195610.0 = 195638.9
DL output with Mo: L = 66.8 + 144467.7 = 144534.4
DL input+output M: L = 95.7 + 340077.7 = 340173.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ca8f78db.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ca8f78db.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ca8f78db.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST ca8f78db.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.6 sec (29.6 sec/task)
bits-train-error = 144467.7 bits (144467.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-91] Checking task cad67732.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 6519.4 = 6528.3
DL output with Mo: L = 9.0 + 14555.2 = 14564.1
DL input+output M: L = 17.9 + 21074.5 = 21092.5

# learning a model for train pairs
2.000	
1.906	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.844	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.811	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.778	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.762	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.741	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.722	IN  OBJECT at ^.layer_0111: a point with color ? at ?
1.703	OUT OBJECT at ^.layer_0110: ^.layer_011.shape at ?
1.661	OUT OBJECT at ^.layer_01100: ^.layer_01.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _01100: ^.layer_01.shape at ?
  _0110: ^.layer_011.shape at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a point with color ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a point with color ? at ?

DL input  with Mi: L = 72.0 + 5472.7 = 5544.7
DL output with Mo: L = 86.2 + 11731.9 = 11818.1
DL input+output M: L = 158.3 + 17204.6 = 17362.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN cad67732.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN cad67732.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN cad67732.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST cad67732.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.0 sec (27.0 sec/task)
bits-train-error = 11731.9 bits (11731.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-90] Checking task cb227835.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1935.4 = 1944.4
DL output with Mo: L = 9.0 + 11899.8 = 11908.7
DL input+output M: L = 17.9 + 13835.2 = 13853.1

# learning a model for train pairs
2.000	
1.379	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.312	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.231	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.160	IN  DEF: ^.layer_0.shape.color=cyan
1.089	IN  DEF: ^.layer_01.shape.color=cyan
1.037	OUT DEF: ^.size=^.size
1.013	IN  DEF: ^.color=black
0.990	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.962	OUT DEF: ^.layer_01=^.layer_01
0.936	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
0.907	OUT DEF: ^.layer_011=^.layer_0
0.889	IN  DEF: ^.size=(?,?)
0.871	IN  DEF: ^.layer_0.pos=(?,?)
0.794	IN  DEF: ^.layer_0.pos.j=2
0.776	IN  DEF: ^.layer_01.pos=(?,?)
0.765	OUT DEF: ^.layer_0.shape.color=green
0.761	OUT DEF: ^.color=black
0.758	OUT DEF: ^.layer_0.pos=(?,?)
0.755	OUT DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,?) and color green and mask ? at (?,?)
  _01: ^.layer_01
  _011: ^.layer_0
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a point with color cyan at (?,2)
  _01: a point with color cyan at (?,?)

DL input  with Mi: L = 52.3 + 1027.5 = 1079.9
DL output with Mo: L = 45.7 + 2332.2 = 2377.9
DL input+output M: L = 98.0 + 3359.8 = 3457.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN cb227835.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN cb227835.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN cb227835.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST cb227835.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 1.6 sec (1.6 sec/task)
bits-train-error = 2332.2 bits (2332.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-89] Checking task ccd554ac.json: 6 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 5575.4 = 5584.4
DL output with Mo: L = 9.0 + 67673.3 = 67682.3
DL input+output M: L = 17.9 + 73248.7 = 73266.7

# learning a model for train pairs
2.000	
1.201	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.772	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.758	IN  DEF: ^.size=(?,?)
0.745	IN  DEF: ^.layer_0.pos=(?,?)
0.714	IN  DEF: ^.layer_0.pos.i=(0)
0.688	IN  DEF: ^.layer_0.pos.j=(0)
0.672	IN  DEF: ^.color=black
0.659	IN  DEF: ^.layer_0.shape.size=(?,?)
0.650	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.645	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.644	OUT DEF: ^.color=black
0.643	OUT DEF: ^.size=(?,?)
0.642	OUT DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask ? at ^.layer_0.pos
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at ((0),(0))

DL input  with Mi: L = 42.0 + 2511.4 = 2553.4
DL output with Mo: L = 34.1 + 12466.1 = 12500.2
DL input+output M: L = 76.1 + 14977.5 = 15053.6

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN ccd554ac.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN ccd554ac.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN ccd554ac.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN ccd554ac.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN ccd554ac.json/5: 0 - (FAILURE)

## instance 6

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN ccd554ac.json/6: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST ccd554ac.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 2.5 sec (2.5 sec/task)
bits-train-error = 12466.1 bits (12466.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-88] Checking task cd3c21df.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 13361.2 = 13370.2
DL output with Mo: L = 9.0 + 878.1 = 887.1
DL input+output M: L = 17.9 + 14239.3 = 14257.3

# learning a model for train pairs
2.000	
1.861	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.525	OUT DEF: ^.size=^.layer_0.shape.size
1.400	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
1.289	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.229	IN  OBJECT at ^.layer_001: a rectangle with size ? and color ? and mask ? at ?
1.163	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.157	IN  DEF: ^.layer_00.shape.mask=Full
1.152	IN  DEF: ^.layer_01.shape.mask=Full
1.142	IN  DEF: ^.layer_0.shape.color=red
1.138	IN  DEF: ^.color=black
1.136	IN  DEF: ^.size=(?,?)
1.133	IN  DEF: ^.layer_01.pos=(?,?)
1.131	IN  DEF: ^.layer_00.pos=(?,?)
1.128	IN  DEF: ^.layer_00.shape.size=(?,?)
1.125	IN  DEF: ^.layer_001.pos=(?,?)
1.115	IN  DEF: ^.layer_001.pos.i=1
1.112	IN  DEF: ^.layer_001.shape.size=(?,?)
1.109	IN  DEF: ^.layer_0.pos=(?,?)
1.107	IN  DEF: ^.layer_0.shape.size=(?,?)
1.104	IN  DEF: ^.layer_01.shape.size=(?,?)
1.101	IN  DEF: ^.layer_011.pos=(?,?)
1.099	IN  DEF: ^.layer_011.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color ? and layers
WHERE (Mi)
a background with size (?,?) and color black and layers
  _00: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _001: a rectangle with size (?,?) and color ? and mask ? at (1,?)
  _0: a rectangle with size (?,?) and color red and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _011: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 155.2 + 5828.0 = 5983.2
DL output with Mo: L = 10.3 + 567.4 = 577.8
DL input+output M: L = 165.6 + 6395.4 = 6561.0

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN cd3c21df.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN cd3c21df.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN cd3c21df.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST cd3c21df.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 2.9 sec (2.9 sec/task)
bits-train-error = 567.4 bits (567.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-87] Checking task ce039d91.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 16485.5 = 16494.4
DL output with Mo: L = 9.0 + 16485.5 = 16494.4
DL input+output M: L = 17.9 + 32970.9 = 32988.9

# learning a model for train pairs
2.000	
1.712	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.505	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.317	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.188	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.141	OUT DEF: ^.size=^.size
1.115	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.104	OUT DEF: ^.layer_0.shape.color=blue
1.093	OUT DEF: ^.layer_01.shape.color=blue
1.082	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.062	OUT OBJECT at ^.layer_0111: ^.layer_011.shape at ?
1.041	OUT OBJECT at ^.layer_01111: ^.layer_011.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color blue and mask ? at ?
  _01: a rectangle with size ? and color blue and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: ^.layer_011.shape at ?
  _01111: ^.layer_011.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a point with color ? at ?

DL input  with Mi: L = 60.1 + 8423.6 = 8483.7
DL output with Mo: L = 87.8 + 8599.2 = 8687.0
DL input+output M: L = 147.9 + 17022.7 = 17170.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ce039d91.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ce039d91.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ce039d91.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ce039d91.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST ce039d91.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 24.7 sec (24.7 sec/task)
bits-train-error = 8599.2 bits (8599.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-86] Checking task ce8d95cc.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 33713.3 = 33722.3
DL output with Mo: L = 9.0 + 13158.8 = 13167.8
DL input+output M: L = 17.9 + 46872.1 = 46890.1

# learning a model for train pairs
2.000	
1.786	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.583	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.394	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.215	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.058	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.936	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.816	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.742	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 85.3 + 9112.6 = 9198.0
DL output with Mo: L = 85.3 + 6096.8 = 6182.2
DL input+output M: L = 170.7 + 15209.5 = 15380.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ce8d95cc.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ce8d95cc.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ce8d95cc.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ce8d95cc.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST ce8d95cc.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.6 sec (26.6 sec/task)
bits-train-error = 6096.8 bits (6096.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-85] Checking task cf133acc.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 20859.5 = 20868.4
DL output with Mo: L = 9.0 + 35155.3 = 35164.2
DL input+output M: L = 17.9 + 56014.7 = 56032.7

# learning a model for train pairs
2.000	
1.825	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.668	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.514	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.384	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.263	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.150	OUT OBJECT at ^.layer_010: ^.layer_0.shape at ?
1.052	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.970	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 12283.7 = 12350.5
DL output with Mo: L = 94.6 + 13188.4 = 13282.9
DL input+output M: L = 161.4 + 25472.1 = 25633.5

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN cf133acc.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN cf133acc.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN cf133acc.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST cf133acc.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.2 sec (25.2 sec/task)
bits-train-error = 13188.4 bits (13188.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-84] Checking task cfb2ce5a.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 13174.8 = 13183.7
DL output with Mo: L = 9.0 + 35371.0 = 35380.0
DL input+output M: L = 17.9 + 48545.8 = 48563.7

# learning a model for train pairs
2.000	
1.752	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.569	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.440	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.332	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
1.239	OUT OBJECT at ^.layer_010: ^.layer_0.shape at ?
1.147	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.056	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.993	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: ^.layer_0.shape at ?
  _01: ^.layer_01.shape at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 7449.7 = 7497.7
DL output with Mo: L = 102.3 + 14898.9 = 15001.2
DL input+output M: L = 150.3 + 22348.6 = 22499.0

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN cfb2ce5a.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN cfb2ce5a.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN cfb2ce5a.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST cfb2ce5a.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.3 sec (27.3 sec/task)
bits-train-error = 14898.9 bits (14898.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-83] Checking task d017b73f.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 8215.3 = 8224.3
DL output with Mo: L = 9.0 + 8018.3 = 8027.3
DL input+output M: L = 17.9 + 16233.6 = 16251.6

# learning a model for train pairs
2.000	
1.779	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.628	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.482	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.330	OUT OBJECT at ^.layer_010: ^.layer_0.shape at ?
1.180	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.056	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.033	OUT DEF: ^.layer_0.shape.color=^.layer_01.shape.color
1.011	IN  DEF: ^.layer_01.shape.color=red
1.003	OUT DEF: ^.color=black
0.996	IN  DEF: ^.color=black
0.990	OUT DEF: ^.size=(?,?)
0.963	OUT DEF: ^.size.i=^.size.i
0.957	OUT DEF: ^.layer_0.pos=(?,?)
0.936	OUT DEF: ^.layer_01.shape.color=^.layer_011.shape.color
0.922	OUT DEF: ^.layer_0.pos.j=^.layer_01.pos.j
0.908	OUT DEF: ^.layer_0.pos=^.layer_01.pos
0.902	OUT DEF: ^.layer_0.shape.size=(?,?)
0.878	OUT DEF: ^.layer_0.shape.size.j=^.layer_011.shape.size.j
0.872	OUT DEF: ^.layer_010.pos=(?,?)
0.866	OUT DEF: ^.layer_01.pos=(?,?)
0.860	OUT DEF: ^.layer_01.shape.size=(?,?)
0.841	OUT DEF: ^.layer_01.shape.size.i=^.layer_011.shape.size.i
0.835	IN  DEF: ^.size=(?,?)
0.809	IN  DEF: ^.size.i=3

# Learned model:
CONSTRUCT (Mo)
a background with size (^.size.i,?) and color black and layers
  _0: a rectangle with size (?,^.layer_011.shape.size.j) and color ^.layer_01.shape.color and mask ? at ^.layer_01.pos
  _010: ^.layer_0.shape at (?,?)
  _01: a rectangle with size (^.layer_011.shape.size.i,?) and color ^.layer_011.shape.color and mask ? at (?,?)
WHERE (Mi)
a background with size (3,?) and color black and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color red and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 73.0 + 4244.0 = 4317.0
DL output with Mo: L = 87.3 + 2192.6 = 2279.9
DL input+output M: L = 160.4 + 6436.6 = 6596.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN d017b73f.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN d017b73f.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN d017b73f.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN d017b73f.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST d017b73f.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.0 sec (26.0 sec/task)
bits-train-error = 2192.6 bits (2192.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-82] Checking task d19f7514.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 18597.8 = 18606.8
DL output with Mo: L = 9.0 + 5696.7 = 5705.7
DL input+output M: L = 17.9 + 24294.6 = 24312.5

# learning a model for train pairs
2.000	
1.637	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.313	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.099	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.011	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
0.979	OUT DEF: ^.layer_0.shape.color=yellow
0.968	OUT DEF: ^.color=black
0.960	OUT DEF: ^.size=(?,?)
0.908	OUT DEF: ^.size.i=6
0.864	OUT DEF: ^.size.j=^.size.j
0.855	OUT DEF: ^.layer_0.pos=(?,?)
0.828	OUT DEF: ^.layer_0.pos.i=(0)
0.805	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.j
0.797	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.787	IN  DEF: ^.layer_011.shape.color=green
0.784	IN  DEF: ^.color=black
0.781	IN  DEF: ^.size=(?,?)
0.761	IN  DEF: ^.size.i=12
0.748	IN  DEF: ^.size.j=4
0.745	IN  DEF: ^.layer_0.pos=(?,?)
0.743	IN  DEF: ^.layer_0.shape.size=(?,?)
0.740	IN  DEF: ^.layer_01.pos=(?,?)
0.733	IN  DEF: ^.layer_01.pos.j=0
0.730	IN  DEF: ^.layer_01.shape.size=(?,?)
0.728	IN  DEF: ^.layer_011.pos=(?,?)
0.721	IN  DEF: ^.layer_011.pos.j=0
0.718	IN  DEF: ^.layer_011.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (6,^.size.j) and color black and layers
  _0: a rectangle with size ^.layer_0.shape.size and color yellow and mask ? at ((0),^.layer_0.pos.j)
WHERE (Mi)
a background with size (12,4) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,0)
  _011: a rectangle with size (?,?) and color green and mask ? at (?,0)

DL input  with Mi: L = 107.9 + 6120.2 = 6228.1
DL output with Mo: L = 46.4 + 2141.0 = 2187.4
DL input+output M: L = 154.2 + 8261.3 = 8415.5

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN d19f7514.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN d19f7514.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN d19f7514.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN d19f7514.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST d19f7514.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 7.2 sec (7.2 sec/task)
bits-train-error = 2141.0 bits (2141.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-81] Checking task d282b262.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 18240.5 = 18249.5
DL output with Mo: L = 9.0 + 18240.5 = 18249.5
DL input+output M: L = 17.9 + 36481.0 = 36499.0

# learning a model for train pairs
2.000	
1.895	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.813	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.734	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.622	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
1.540	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: ^.layer_0.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 15257.4 = 15305.4
DL output with Mo: L = 57.0 + 12746.9 = 12803.8
DL input+output M: L = 105.0 + 28004.3 = 28109.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN d282b262.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN d282b262.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN d282b262.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST d282b262.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.4 sec (28.4 sec/task)
bits-train-error = 12746.9 bits (12746.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-80] Checking task d2acf2cb.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 21641.1 = 21650.0
DL output with Mo: L = 9.0 + 20800.1 = 20809.1
DL input+output M: L = 17.9 + 42441.2 = 42459.1

# learning a model for train pairs
2.000	
1.585	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.221	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.159	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.099	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.067	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.041	OUT DEF: ^.size=^.size
1.019	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 11928.7 = 11995.5
DL output with Mo: L = 66.8 + 9605.0 = 9671.8
DL input+output M: L = 133.6 + 21533.7 = 21667.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN d2acf2cb.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN d2acf2cb.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN d2acf2cb.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST d2acf2cb.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.9 sec (27.9 sec/task)
bits-train-error = 9605.0 bits (9605.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-79] Checking task d304284e.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4757.8 = 4766.8
DL output with Mo: L = 9.0 + 48927.5 = 48936.5
DL input+output M: L = 17.9 + 53685.3 = 53703.3

# learning a model for train pairs
2.000	
1.293	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.154	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.016	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.924	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.863	OUT OBJECT at ^.layer_0110: ^.layer_0.shape at ?
0.789	OUT OBJECT at ^.layer_0111: ^.layer_0.shape at ?
0.710	OUT OBJECT at ^.layer_01111: ^.layer_0.shape at ?
0.665	OUT OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
0.655	OUT DEF: ^.size=^.size
0.649	OUT DEF: ^.layer_0110=^.layer_0
0.644	OUT DEF: ^.layer_01.shape.color=pink
0.626	OUT OBJECT at ^.layer_0111110: ^.layer_0.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color pink and mask ? at ?
  _0110: ^.layer_0
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: ^.layer_0.shape at ?
  _01111: ^.layer_0.shape at ?
  _0111110: ^.layer_0.shape at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 1368.4 = 1397.3
DL output with Mo: L = 111.6 + 16172.2 = 16283.8
DL input+output M: L = 140.5 + 17540.6 = 17681.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN d304284e.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN d304284e.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST d304284e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.6 sec (27.6 sec/task)
bits-train-error = 16172.2 bits (16172.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-78] Checking task d37a1ef5.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 18769.9 = 18778.9
DL output with Mo: L = 9.0 + 34984.8 = 34993.8
DL input+output M: L = 17.9 + 53754.7 = 53772.7

# learning a model for train pairs
2.000	
1.151	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.345	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.328	OUT DEF: ^.size=^.size
0.313	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
0.291	OUT OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.279	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.253	OUT OBJECT at ^.layer_000: ^.layer_01.shape at ?
0.243	OUT DEF: ^.layer_000=^.layer_01
0.234	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.226	IN  DEF: ^.layer_0.shape.color=red
0.219	IN  DEF: ^.layer_0.shape.mask=Border
0.212	IN  DEF: ^.layer_01.shape.color=grey
0.208	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.204	OUT DEF: ^.layer_00.shape.color=^.color
0.201	IN  DEF: ^.color=black
0.199	OUT DEF: ^.layer_00.shape.mask=Full
0.197	OUT DEF: ^.layer_0.shape.mask=Full
0.195	IN  DEF: ^.size=(?,?)
0.194	IN  DEF: ^.layer_0.pos=(?,?)
0.186	IN  DEF: ^.layer_0.pos.j=1
0.179	IN  DEF: ^.layer_0.pos.i=1
0.177	IN  DEF: ^.layer_0.shape.size=(?,?)
0.175	IN  DEF: ^.layer_01.pos=(?,?)
0.173	IN  DEF: ^.layer_01.shape.size=(?,?)
0.166	IN  DEF: ^.layer_01.shape.size.i=2
0.159	IN  DEF: ^.layer_01.shape.size.j=2
0.158	OUT DEF: ^.color=black
0.157	OUT DEF: ^.layer_00.pos=(?,?)
0.156	OUT DEF: ^.layer_00.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _000: ^.layer_01
  _00: a rectangle with size (?,?) and color ^.color and mask Full at (?,?)
  _0: a rectangle with size ^.layer_0.shape.size and color ^.layer_0.shape.color and mask Full at ^.layer_0.pos
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color red and mask Border at (1,1)
  _01: a rectangle with size (2,2) and color grey and mask ? at (?,?)

DL input  with Mi: L = 81.1 + 2162.9 = 2244.0
DL output with Mo: L = 56.2 + 1224.4 = 1280.5
DL input+output M: L = 137.3 + 3387.3 = 3524.6

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN d37a1ef5.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN d37a1ef5.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN d37a1ef5.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST d37a1ef5.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 12.7 sec (12.7 sec/task)
bits-train-error = 1224.4 bits (1224.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-77] Checking task d47aa2ff.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 16144.1 = 16153.1
DL output with Mo: L = 9.0 + 6114.4 = 6123.3
DL input+output M: L = 17.9 + 22258.5 = 22276.4

# learning a model for train pairs
2.000	
1.686	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.669	OUT OBJECT at ^.layer_0: a point with color ? at ?
1.651	OUT OBJECT at ^.layer_01: a point with color ? at ?
1.634	OUT OBJECT at ^.layer_011: a point with color ? at ?
1.616	OUT OBJECT at ^.layer_0111: a point with color ? at ?
1.597	OUT OBJECT at ^.layer_01111: a point with color ? at ?
1.575	OUT DEF: ^.layer_01111.shape.color=red
1.556	OUT OBJECT at ^.layer_011111: a point with color ? at ?
1.536	OUT OBJECT at ^.layer_0111111: a point with color ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a point with color ? at ?
  _01: a point with color ? at ?
  _011: a point with color ? at ?
  _0111: a point with color ? at ?
  _01111: a point with color red at ?
  _011111: a point with color ? at ?
  _0111111: a point with color ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 11050.0 = 11078.9
DL output with Mo: L = 95.3 + 5108.1 = 5203.4
DL input+output M: L = 124.2 + 16158.1 = 16282.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN d47aa2ff.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN d47aa2ff.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN d47aa2ff.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST d47aa2ff.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 22.8 sec (22.8 sec/task)
bits-train-error = 5108.1 bits (5108.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-76] Checking task d492a647.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 33419.5 = 33428.5
DL output with Mo: L = 9.0 + 42400.2 = 42409.1
DL input+output M: L = 17.9 + 75819.7 = 75837.6

# learning a model for train pairs
2.000	
1.632	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.303	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.981	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.678	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.590	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.506	OUT OBJECT at ^.layer_011: ^.layer_011.shape at ?
0.488	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.478	OUT DEF: ^.size=^.size
0.473	OUT DEF: ^.layer_0=^.layer_0
0.467	OUT DEF: ^.layer_01=^.layer_01
0.462	OUT DEF: ^.layer_011=^.layer_011
0.459	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.450	OUT OBJECT at ^.layer_01111: ^.layer_0111.shape at ?
0.445	OUT DEF: ^.layer_01111=^.layer_0111
0.442	IN  DEF: ^.layer_0.shape.color=grey
0.439	IN  DEF: ^.layer_01.shape.color=grey
0.436	IN  DEF: ^.layer_011.shape.color=grey
0.435	OUT OBJECT at ^.layer_01110: a point with color ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: ^.layer_0
  _01: ^.layer_01
  _011: ^.layer_011
  _01110: a point with color ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: ^.layer_0111
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color grey and mask ? at ?
  _01: a rectangle with size ? and color grey and mask ? at ?
  _011: a rectangle with size ? and color grey and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 89.3 + 7102.4 = 7191.7
DL output with Mo: L = 61.9 + 9256.1 = 9318.0
DL input+output M: L = 151.2 + 16358.6 = 16509.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN d492a647.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN d492a647.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST d492a647.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.2 sec (28.2 sec/task)
bits-train-error = 9256.1 bits (9256.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-75] Checking task d4b1c2b1.json: 7 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 5372.2 = 5381.2
DL output with Mo: L = 9.0 + 39225.4 = 39234.4
DL input+output M: L = 17.9 + 44597.6 = 44615.6

# learning a model for train pairs
2.000	
1.565	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.409	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.393	IN  DEF: ^.size=(?,?)
1.322	IN  DEF: ^.size.i=3
1.251	IN  DEF: ^.size.j=3
1.235	IN  DEF: ^.layer_0.pos=(?,?)
1.213	IN  DEF: ^.layer_0.pos.i=0
1.197	IN  DEF: ^.layer_0.shape.size=(?,?)
1.194	OUT DEF: ^.size=(?,?)
1.192	OUT DEF: ^.layer_0.pos=(?,?)
1.186	OUT DEF: ^.layer_0.pos.i=^.layer_0.shape.size.j - ^.layer_0.shape.size.i
1.183	OUT DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (?,?) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (^.layer_0.shape.size.j - ^.layer_0.shape.size.i,?)
WHERE (Mi)
a background with size (3,3) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (0,?)

DL input  with Mi: L = 46.8 + 3353.3 = 3400.1
DL output with Mo: L = 55.2 + 21579.7 = 21634.8
DL input+output M: L = 101.9 + 24933.0 = 25034.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN d4b1c2b1.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN d4b1c2b1.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN d4b1c2b1.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN d4b1c2b1.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN d4b1c2b1.json/5: 0 - (FAILURE)

## instance 6

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN d4b1c2b1.json/6: 0 - (FAILURE)

## instance 7

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN d4b1c2b1.json/7: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST d4b1c2b1.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 1.1 sec (1.1 sec/task)
bits-train-error = 21579.7 bits (21579.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-74] Checking task d4c90558.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 87748.9 = 87757.9
DL output with Mo: L = 9.0 + 6569.2 = 6578.2
DL input+output M: L = 17.9 + 94318.1 = 94336.1

# learning a model for train pairs
2.000	
1.646	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.329	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.043	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.888	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.785	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.740	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.701	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.680	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.659	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.648	OUT DEF: ^.layer_0.shape.mask=Full
0.637	OUT DEF: ^.layer_01.shape.mask=Full
0.627	OUT DEF: ^.layer_011.shape.mask=Full
0.621	OUT DEF: ^.size=(?,?)
0.590	OUT DEF: ^.size.j=^.layer_0.shape.size.j - ^.layer_0111.pos.j
0.585	OUT DEF: ^.layer_0.pos=(?,?)
0.567	OUT DEF: ^.layer_0.pos.j=(0)
0.562	OUT DEF: ^.layer_0.shape.size=(?,?)
0.551	OUT DEF: ^.layer_0.shape.size.i=1
0.546	OUT DEF: ^.layer_01.pos=(?,?)
0.528	OUT DEF: ^.layer_01.pos.j=(0)
0.523	OUT DEF: ^.layer_01.shape.size=(?,?)
0.512	OUT DEF: ^.layer_01.shape.size.i=1
0.507	OUT DEF: ^.layer_011.pos=(?,?)
0.496	OUT DEF: ^.layer_011.pos.i=^.layer_01.pos.i - ^.layer_0.shape.size.j
0.491	OUT DEF: ^.layer_011.shape.size=(?,?)
0.480	OUT DEF: ^.layer_011.shape.size.i=1
0.479	IN  DEF: ^.color=black
0.479	IN  DEF: ^.size=(?,?)
0.479	IN  DEF: ^.layer_0.shape.size=(?,?)
0.478	IN  DEF: ^.layer_0.pos=(?,?)
0.478	IN  DEF: ^.layer_01.pos=(?,?)
0.477	IN  DEF: ^.layer_01.shape.size=(?,?)
0.477	IN  DEF: ^.layer_011.pos=(?,?)
0.477	IN  DEF: ^.layer_011.shape.size=(?,?)
0.476	IN  DEF: ^.layer_0111.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (?,^.layer_0.shape.size.j - ^.layer_0111.pos.j) and color ? and layers
  _0: a rectangle with size (1,?) and color ^.layer_0.shape.color and mask Full at (?,(0))
  _01: a rectangle with size (1,?) and color ^.layer_01.shape.color and mask Full at (?,(0))
  _011: a rectangle with size (1,?) and color ? and mask Full at (^.layer_01.pos.i - ^.layer_0.shape.size.j,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _011: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _0111: a rectangle with size ? and color ? and mask ? at (?,?)

DL input  with Mi: L = 120.6 + 18644.9 = 18765.5
DL output with Mo: L = 123.2 + 1603.3 = 1726.4
DL input+output M: L = 243.8 + 20248.2 = 20491.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN d4c90558.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN d4c90558.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN d4c90558.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
negative integer

TEST d4c90558.json/1: 0 - (ERROR)

# Performance measures on task
runtime-learning = 17.4 sec (17.4 sec/task)
bits-train-error = 1603.3 bits (1603.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-73] Checking task d56f2372.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 32865.8 = 32874.8
DL output with Mo: L = 9.0 + 6461.0 = 6469.9
DL input+output M: L = 17.9 + 39326.8 = 39344.7

# learning a model for train pairs
2.000	
1.345	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.126	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.945	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.734	OUT DEF: ^.layer_0.shape=^.layer_01.shape
0.561	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.436	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.366	OUT DEF: ^.size=^.layer_01.shape.size
0.321	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.314	OUT DEF: ^.color=black
0.309	OUT DEF: ^.layer_0.pos=(?,?)
0.291	OUT DEF: ^.layer_0.pos.j=(0)
0.276	OUT DEF: ^.layer_0.pos.i=(0)
0.274	IN  DEF: ^.color=black
0.273	IN  DEF: ^.size=(?,?)
0.272	IN  DEF: ^.layer_0.pos=(?,?)
0.271	IN  DEF: ^.layer_0.shape.size=(?,?)
0.270	IN  DEF: ^.layer_01.pos=(?,?)
0.269	IN  DEF: ^.layer_01.shape.size=(?,?)
0.268	IN  DEF: ^.layer_011.pos=(?,?)
0.267	IN  DEF: ^.layer_011.shape.size=(?,?)
0.266	IN  DEF: ^.layer_0111.pos=(?,?)
0.265	IN  DEF: ^.layer_0111.shape.size=(?,?)
0.258	IN  DEF: ^.layer_0111.shape.size.j=5
0.257	IN  DEF: ^.layer_01111.pos=(?,?)
0.256	IN  DEF: ^.layer_01111.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_01.shape.size and color black and layers
  _0: ^.layer_01.shape at ((0),(0))
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _011: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _0111: a rectangle with size (?,5) and color ? and mask ? at (?,?)
  _01111: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 156.7 + 8137.0 = 8293.6
DL output with Mo: L = 25.7 + 0.0 = 25.7
DL input+output M: L = 182.4 + 8137.0 = 8319.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN d56f2372.json/1: 1 1st (SUCCESS)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN d56f2372.json/2: 1 2nd (SUCCESS)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN d56f2372.json/3: 1 2nd (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST d56f2372.json/1: 1 1st (SUCCESS)

# Performance measures on task
runtime-learning = 3.3 sec (3.3 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 0.67
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 1.00

=====================================
[-72] Checking task d5c634a2.json: 7 train, 2 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 23103.6 = 23112.5
DL output with Mo: L = 9.0 + 6189.0 = 6197.9
DL input+output M: L = 17.9 + 29292.5 = 29310.4

# learning a model for train pairs
2.000	
1.802	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.684	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.609	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.562	OUT OBJECT at ^.layer_0: a point with color ? at ?
1.510	OUT DEF: ^.layer_0.shape.color=green
1.460	OUT OBJECT at ^.layer_01: a point with color ? at ?
1.408	OUT DEF: ^.layer_01.shape.color=blue
1.370	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.353	OUT DEF: ^.color=black
1.339	OUT DEF: ^.size=(?,?)
1.255	OUT DEF: ^.size.j=6
1.193	OUT DEF: ^.size.i=3
1.179	OUT DEF: ^.layer_0.pos=(?,?)
1.135	OUT DEF: ^.layer_0.pos.j=(0)
1.102	OUT DEF: ^.layer_0.pos.i=0
1.088	OUT DEF: ^.layer_01.pos=(?,?)
1.044	OUT DEF: ^.layer_01.pos.j=3
1.011	OUT DEF: ^.layer_01.pos.i=0
0.997	IN  DEF: ^.layer_0.shape.color=red
0.983	IN  DEF: ^.layer_01.shape.color=red
0.969	IN  DEF: ^.layer_011.shape.color=red
0.955	IN  DEF: ^.layer_0111.shape.color=red
0.950	IN  DEF: ^.color=black
0.947	IN  DEF: ^.size=(?,?)
0.943	IN  DEF: ^.layer_0.pos=(?,?)
0.939	IN  DEF: ^.layer_0.shape.size=(?,?)
0.922	IN  DEF: ^.layer_0.shape.size.j=3
0.918	IN  DEF: ^.layer_01.pos=(?,?)
0.914	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (3,6) and color black and layers
  _0: a point with color green at (0,(0))
  _01: a point with color blue at (0,3)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,3) and color red and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color red and mask ? at (?,?)
  _011: a rectangle with size ? and color red and mask ? at ?
  _0111: a rectangle with size ? and color red and mask ? at ?

DL input  with Mi: L = 114.1 + 10852.2 = 10966.4
DL output with Mo: L = 56.0 + 2670.3 = 2726.3
DL input+output M: L = 170.2 + 13522.5 = 13692.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN d5c634a2.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN d5c634a2.json/2: 1 1st (SUCCESS)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN d5c634a2.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN d5c634a2.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN d5c634a2.json/5: 0 - (FAILURE)

## instance 6

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN d5c634a2.json/6: 0 - (FAILURE)

## instance 7

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN d5c634a2.json/7: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST d5c634a2.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST d5c634a2.json/2: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 24.7 sec (24.7 sec/task)
bits-train-error = 2670.3 bits (2670.3 bits/task)
acc-train-micro = 0.14 tasks (14.29%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.14
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-71] Checking task d931c21c.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 31416.0 = 31424.9
DL output with Mo: L = 9.0 + 65048.5 = 65057.5
DL input+output M: L = 17.9 + 96464.5 = 96482.4

# learning a model for train pairs
2.000	
1.551	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.280	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.100	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.969	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.849	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.748	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.654	OUT OBJECT at ^.layer_00: ^.layer_01.shape at ?
0.583	OUT OBJECT at ^.layer_000: ^.layer_0.shape at ?
0.561	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.548	OUT DEF: ^.size=^.size

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _000: ^.layer_0.shape at ?
  _00: ^.layer_01.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 85.3 + 9605.5 = 9690.9
DL output with Mo: L = 86.6 + 15506.1 = 15592.7
DL input+output M: L = 171.9 + 25111.6 = 25283.6

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN d931c21c.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN d931c21c.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN d931c21c.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN d931c21c.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST d931c21c.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.9 sec (25.9 sec/task)
bits-train-error = 15506.1 bits (15506.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-70] Checking task d94c3b52.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 90991.6 = 91000.5
DL output with Mo: L = 9.0 + 90991.6 = 91000.5
DL input+output M: L = 17.9 + 181983.2 = 182001.1

# learning a model for train pairs
2.000	
1.938	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.881	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.828	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.784	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.734	OUT OBJECT at ^.layer_00: ^.layer_01.shape at ?
1.704	IN  OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
1.687	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _00: ^.layer_01.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 78791.7 = 78858.4
DL output with Mo: L = 76.1 + 74583.7 = 74659.8
DL input+output M: L = 142.9 + 153375.3 = 153518.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN d94c3b52.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN d94c3b52.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN d94c3b52.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST d94c3b52.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.8 sec (28.8 sec/task)
bits-train-error = 74583.7 bits (74583.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-69] Checking task da2b0fe3.json: 3 train, 2 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 10126.5 = 10135.4
DL output with Mo: L = 9.0 + 15836.0 = 15845.0
DL input+output M: L = 17.9 + 25962.5 = 25980.4

# learning a model for train pairs
2.000	
1.611	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.275	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.986	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.703	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.462	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
0.425	OUT DEF: ^.size=^.size
0.405	OUT DEF: ^.layer_01=^.layer_01
0.384	OUT DEF: ^.layer_011=^.layer_0
0.376	OUT DEF: ^.layer_0.shape.color=green
0.371	IN  DEF: ^.color=black
0.367	OUT DEF: ^.layer_0.shape.mask=Full
0.363	IN  DEF: ^.size=(?,?)
0.337	IN  DEF: ^.size.i=10
0.311	IN  DEF: ^.size.j=10
0.308	IN  DEF: ^.layer_0.pos=(?,?)
0.304	IN  DEF: ^.layer_01.pos=(?,?)
0.301	IN  DEF: ^.layer_0.shape.size=(?,?)
0.298	IN  DEF: ^.layer_01.shape.size=(?,?)
0.295	OUT DEF: ^.color=black
0.292	OUT DEF: ^.layer_0.pos=(?,?)
0.284	OUT DEF: ^.layer_0.pos.i=^.layer_0.pos.i - 1
0.276	OUT DEF: ^.layer_0.pos.j=^.layer_0.shape.size.i - ^.layer_0.pos.j
0.274	OUT DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,?) and color green and mask Full at (^.layer_0.pos.i - 1,^.layer_0.shape.size.i - ^.layer_0.pos.j)
  _01: ^.layer_01
  _011: ^.layer_0
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 80.6 + 2436.9 = 2517.6
DL output with Mo: L = 69.3 + 338.6 = 407.9
DL input+output M: L = 149.9 + 2775.6 = 2925.5

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN da2b0fe3.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN da2b0fe3.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN da2b0fe3.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST da2b0fe3.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST da2b0fe3.json/2: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 24.5 sec (24.5 sec/task)
bits-train-error = 338.6 bits (338.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-68] Checking task da515329.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 5826.2 = 5835.2
DL output with Mo: L = 9.0 + 91305.6 = 91314.6
DL input+output M: L = 17.9 + 97131.8 = 97149.8

# learning a model for train pairs
2.000	
1.117	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.554	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.530	IN  DEF: ^.layer_0.shape.color=cyan
0.522	IN  DEF: ^.color=black
0.515	OUT DEF: ^.size=^.size
0.509	IN  DEF: ^.size=(?,?)
0.503	IN  DEF: ^.layer_0.pos=(?,?)
0.497	IN  DEF: ^.layer_0.shape.size=(?,?)
0.495	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.495	OUT DEF: ^.color=black
0.494	OUT DEF: ^.layer_0.pos=(?,?)
0.493	OUT DEF: ^.layer_0.pos.i=(0)
0.491	OUT DEF: ^.layer_0.pos.j=(0)
0.490	OUT DEF: ^.layer_0.shape.size=(?,?)
0.487	OUT DEF: ^.layer_0.shape.size.i=^.size.i

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (^.size.i,?) and color ^.layer_0.shape.color and mask ? at ((0),(0))
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color cyan and mask ? at (?,?)

DL input  with Mi: L = 42.3 + 2216.8 = 2259.1
DL output with Mo: L = 37.0 + 9090.8 = 9127.8
DL input+output M: L = 79.3 + 11307.6 = 11386.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN da515329.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN da515329.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN da515329.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST da515329.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 3.4 sec (3.4 sec/task)
bits-train-error = 9090.8 bits (9090.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-67] Checking task dc2aa30b.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 45306.3 = 45315.2
DL output with Mo: L = 9.0 + 45306.3 = 45315.2
DL input+output M: L = 17.9 + 90612.5 = 90630.4

# learning a model for train pairs
2.000	
1.815	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.660	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.513	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.412	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.315	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.236	OUT OBJECT at ^.layer_010: ^.layer_0.shape at ?
1.170	OUT OBJECT at ^.layer_00: ^.layer_011.shape at ?
1.119	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.078	OUT OBJECT at ^.layer_011: ^.layer_011.shape at ?
1.045	OUT OBJECT at ^.layer_000: ^.layer_0111.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _000: ^.layer_0111.shape at ?
  _00: ^.layer_011.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: ^.layer_011.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 85.3 + 26845.6 = 26931.0
DL output with Mo: L = 86.6 + 20320.3 = 20406.9
DL input+output M: L = 171.9 + 47165.9 = 47337.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN dc2aa30b.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN dc2aa30b.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN dc2aa30b.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST dc2aa30b.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.9 sec (27.9 sec/task)
bits-train-error = 20320.3 bits (20320.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-66] Checking task dc2e9a9d.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 22893.0 = 22901.9
DL output with Mo: L = 9.0 + 44580.0 = 44589.0
DL input+output M: L = 17.9 + 67473.0 = 67490.9

# learning a model for train pairs
2.000	
1.650	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.377	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.164	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.985	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.818	OUT OBJECT at ^.layer_011: ^.layer_01.shape at ?
0.679	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.542	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.455	OUT OBJECT at ^.layer_01111: ^.layer_011.shape at ?
0.387	OUT OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
0.372	OUT DEF: ^.size=^.size
0.361	OUT DEF: ^.layer_0111.shape.size=^.layer_01.shape.size
0.352	OUT DEF: ^.layer_01.shape.size=^.layer_0.shape.size
0.343	OUT DEF: ^.layer_0=^.layer_0
0.334	OUT DEF: ^.layer_011=^.layer_01
0.326	OUT DEF: ^.layer_01111=^.layer_011

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: ^.layer_0
  _01: a rectangle with size ^.layer_0.shape.size and color ? and mask ? at ?
  _011: ^.layer_01
  _0111: a rectangle with size ^.layer_01.shape.size and color ? and mask ? at ?
  _01111: ^.layer_011
  _011111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 5435.7 = 5502.4
DL output with Mo: L = 82.6 + 3728.0 = 3810.6
DL input+output M: L = 149.3 + 9163.7 = 9313.0

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN dc2e9a9d.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN dc2e9a9d.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN dc2e9a9d.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST dc2e9a9d.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.4 sec (27.4 sec/task)
bits-train-error = 3728.0 bits (3728.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-65] Checking task dd2401ed.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 14064.2 = 14073.1
DL output with Mo: L = 9.0 + 14064.2 = 14073.1
DL input+output M: L = 17.9 + 28128.3 = 28146.3

# learning a model for train pairs
2.000	
1.703	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.406	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.338	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.283	OUT DEF: ^.size=^.size
1.265	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
1.216	OUT OBJECT at ^.layer_00: ^.layer_00.shape at ?
1.185	OUT DEF: ^.layer_01=^.layer_0
1.172	IN  DEF: ^.layer_00.shape.color=grey
1.162	OUT OBJECT at ^.layer_011: a point with color ? at ?
1.148	OUT DEF: ^.layer_011.shape.color=^.layer_0.shape.color
1.137	OUT OBJECT at ^.layer_0111: a point with color ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: ^.layer_00.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_0
  _011: a point with color ^.layer_0.shape.color at ?
  _0111: a point with color ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _00: a rectangle with size ? and color grey and mask ? at ?
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 49.3 + 9458.9 = 9508.2
DL output with Mo: L = 65.6 + 6431.5 = 6497.1
DL input+output M: L = 115.0 + 15890.4 = 16005.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN dd2401ed.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN dd2401ed.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN dd2401ed.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN dd2401ed.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST dd2401ed.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.9 sec (27.9 sec/task)
bits-train-error = 6431.5 bits (6431.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-64] Checking task de493100.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 565464.9 = 565473.9
DL output with Mo: L = 9.0 + 26037.5 = 26046.5
DL input+output M: L = 17.9 + 591502.4 = 591520.4

# learning a model for train pairs
2.000	
1.786	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.669	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.587	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.507	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.463	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.432	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 454057.8 = 454105.8
DL output with Mo: L = 85.3 + 16296.5 = 16381.9
DL input+output M: L = 133.3 + 470354.4 = 470487.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN de493100.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN de493100.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN de493100.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN de493100.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST de493100.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.9 sec (27.9 sec/task)
bits-train-error = 16296.5 bits (16296.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-63] Checking task df8cc377.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 29544.8 = 29553.8
DL output with Mo: L = 9.0 + 29544.8 = 29553.8
DL input+output M: L = 17.9 + 59089.7 = 59107.6

# learning a model for train pairs
2.000	
1.615	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.231	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.944	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
0.683	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.530	OUT OBJECT at ^.layer_00: ^.layer_00.shape at ?
0.482	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.459	OUT DEF: ^.size=^.size
0.446	OUT DEF: ^.layer_00=^.layer_00
0.433	OUT DEF: ^.layer_01=^.layer_0
0.429	IN  DEF: ^.layer_00.shape.mask=Border
0.424	IN  DEF: ^.layer_0.shape.mask=Border
0.420	IN  OBJECT at ^.layer_001: a point with color ? at ?
0.416	OUT DEF: ^.layer_011.shape.color=^.layer_001.shape.color

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: ^.layer_00
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_0
  _011: a rectangle with size ? and color ^.layer_001.shape.color and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _00: a rectangle with size ? and color ? and mask Border at ?
  _001: a point with color ? at ?
  _0: a rectangle with size ? and color ? and mask Border at ?

DL input  with Mi: L = 62.8 + 10039.5 = 10102.3
DL output with Mo: L = 57.7 + 2121.8 = 2179.5
DL input+output M: L = 120.5 + 12161.3 = 12281.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN df8cc377.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN df8cc377.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN df8cc377.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST df8cc377.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.0 sec (28.0 sec/task)
bits-train-error = 2121.8 bits (2121.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-62] Checking task e0fb7511.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 21807.5 = 21816.4
DL output with Mo: L = 9.0 + 21807.5 = 21816.4
DL input+output M: L = 17.9 + 43614.9 = 43632.9

# learning a model for train pairs
2.000	
1.319	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.825	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.708	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.674	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.645	OUT DEF: ^.size=^.size
0.619	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.591	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 6931.9 = 6960.8
DL output with Mo: L = 92.1 + 5848.2 = 5940.3
DL input+output M: L = 121.0 + 12780.1 = 12901.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN e0fb7511.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e0fb7511.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e0fb7511.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST e0fb7511.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.5 sec (27.5 sec/task)
bits-train-error = 5848.2 bits (5848.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-61] Checking task e133d23d.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 10491.9 = 10500.8
DL output with Mo: L = 9.0 + 2803.2 = 2812.2
DL input+output M: L = 17.9 + 13295.1 = 13313.0

# learning a model for train pairs
2.000	
1.776	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.557	OUT DEF: ^.size=^.layer_0.shape.size
1.360	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.225	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.101	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
1.019	OUT DEF: ^.layer_0.shape.color=red
0.949	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.922	OUT DEF: ^.color=black
0.900	IN  DEF: ^.layer_01.shape.color=yellow
0.878	OUT DEF: ^.layer_0.pos=(?,?)
0.827	OUT DEF: ^.layer_0.pos.i=(0)
0.775	OUT DEF: ^.layer_0.pos.j=(0)
0.764	IN  DEF: ^.layer_01.shape.mask=Full
0.757	IN  DEF: ^.color=black
0.751	IN  DEF: ^.size=(?,?)
0.714	IN  DEF: ^.size.j=7
0.688	IN  DEF: ^.size.i=3
0.682	IN  DEF: ^.layer_0.pos=(?,?)
0.668	IN  DEF: ^.layer_0.pos.i=0
0.662	IN  DEF: ^.layer_0.shape.size=(?,?)
0.636	IN  DEF: ^.layer_0.shape.size.i=3
0.610	IN  DEF: ^.layer_0.shape.size.j=3
0.604	IN  DEF: ^.layer_01.pos=(?,?)
0.585	IN  DEF: ^.layer_01.pos.j=3
0.571	IN  DEF: ^.layer_01.pos.i=0
0.565	IN  DEF: ^.layer_01.shape.size=(?,?)
0.539	IN  DEF: ^.layer_01.shape.size.i=3
0.528	IN  DEF: ^.layer_01.shape.size.j=1
0.522	IN  DEF: ^.layer_011.pos=(?,?)
0.516	IN  DEF: ^.layer_011.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color black and layers
  _0: a rectangle with size ^.layer_0.shape.size and color red and mask ? at ((0),(0))
WHERE (Mi)
a background with size (3,7) and color black and layers
  _0: a rectangle with size (3,3) and color ? and mask ? at (0,?)
  _01: a rectangle with size (3,1) and color yellow and mask Full at (0,3)
  _011: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 110.0 + 2929.5 = 3039.5
DL output with Mo: L = 34.9 + 602.9 = 637.9
DL input+output M: L = 144.9 + 3532.5 = 3677.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN e133d23d.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN e133d23d.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e133d23d.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN e133d23d.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e133d23d.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST e133d23d.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 6.1 sec (6.1 sec/task)
bits-train-error = 602.9 bits (602.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-60] Checking task e1baa8a4.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 104922.3 = 104931.3
DL output with Mo: L = 9.0 + 4326.6 = 4335.6
DL input+output M: L = 17.9 + 109248.9 = 109266.9

# learning a model for train pairs
2.000	
1.684	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.488	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.329	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.233	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.197	OUT OBJECT at ^.layer_0: a point with color ? at ?
1.154	OUT DEF: ^.layer_0.shape.color=^.layer_0111.shape.color
1.117	OUT OBJECT at ^.layer_01: a point with color ? at ?
1.074	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
1.033	OUT OBJECT at ^.layer_011: a point with color ? at ?
0.990	OUT DEF: ^.layer_011.shape.color=^.layer_011.shape.color
0.979	OUT DEF: ^.size=(?,?)
0.933	OUT DEF: ^.size.j=^.layer_011.shape.size.j - ^.layer_0111.pos.i
0.921	OUT DEF: ^.layer_0.pos=(?,?)
0.910	OUT DEF: ^.layer_01.pos=(?,?)
0.888	OUT DEF: ^.layer_01.pos.i=(0)
0.877	OUT DEF: ^.layer_011.pos=(?,?)
0.854	OUT DEF: ^.layer_011.pos.i=1
0.848	OUT OBJECT at ^.layer_0111: a point with color ? at ?
0.775	OUT DEF: ^.color=^.color
0.764	OUT DEF: ^.layer_0111.pos=(?,?)
0.763	IN  DEF: ^.layer_011.shape.mask=Full
0.762	IN  DEF: ^.layer_0111.shape.mask=Full
0.761	IN  DEF: ^.size=(?,?)
0.761	IN  DEF: ^.layer_01.shape.size=(?,?)
0.760	IN  DEF: ^.layer_011.pos=(?,?)
0.760	IN  DEF: ^.layer_0111.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (?,^.layer_011.shape.size.j - ^.layer_0111.pos.i) and color ^.color and layers
  _0: a point with color ^.layer_0111.shape.color at (?,?)
  _01: a point with color ^.layer_01.shape.color at ((0),?)
  _011: a point with color ^.layer_011.shape.color at (1,?)
  _0111: a point with color ? at (?,?)
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size (?,?) and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask Full at (?,?)
  _0111: a rectangle with size ? and color ? and mask Full at (?,?)

DL input  with Mi: L = 101.9 + 23941.7 = 24043.6
DL output with Mo: L = 100.8 + 2200.9 = 2301.7
DL input+output M: L = 202.7 + 26142.6 = 26345.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN e1baa8a4.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN e1baa8a4.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN e1baa8a4.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN e1baa8a4.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST e1baa8a4.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 5.7 sec (5.7 sec/task)
bits-train-error = 2200.9 bits (2200.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-59] Checking task e1d2900e.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 13946.2 = 13955.2
DL output with Mo: L = 9.0 + 13946.2 = 13955.2
DL input+output M: L = 17.9 + 27892.5 = 27910.4

# learning a model for train pairs
2.000	
1.882	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.763	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.645	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.527	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.442	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
1.370	OUT OBJECT at ^.layer_010: ^.layer_0.shape at ?
1.319	OUT DEF: ^.size=^.size
1.275	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
1.240	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.205	OUT OBJECT at ^.layer_0111: ^.layer_01.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: ^.layer_0.shape at ?
  _0111: ^.layer_01.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _00: a rectangle with size ? and color ? and mask ? at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 85.3 + 9461.7 = 9547.0
DL output with Mo: L = 78.0 + 7193.8 = 7271.8
DL input+output M: L = 163.3 + 16655.5 = 16818.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e1d2900e.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e1d2900e.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e1d2900e.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST e1d2900e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.5 sec (26.5 sec/task)
bits-train-error = 7193.8 bits (7193.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-58] Checking task e2092e0c.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 54459.5 = 54468.5
DL output with Mo: L = 9.0 + 62498.5 = 62507.5
DL input+output M: L = 17.9 + 116958.1 = 116976.0

# learning a model for train pairs
2.000	
1.856	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.806	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.774	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
1.750	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.739	OUT DEF: ^.size=^.size
1.730	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.722	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.716	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: ^.layer_0.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 51142.4 = 51190.4
DL output with Mo: L = 93.7 + 48428.2 = 48521.8
DL input+output M: L = 141.7 + 99570.6 = 99712.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN e2092e0c.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN e2092e0c.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e2092e0c.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST e2092e0c.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.0 sec (29.0 sec/task)
bits-train-error = 48428.2 bits (48428.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-57] Checking task e21a174a.json: 3 train, 2 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 23830.3 = 23839.3
DL output with Mo: L = 9.0 + 23830.3 = 23839.3
DL input+output M: L = 17.9 + 47660.7 = 47678.6

# learning a model for train pairs
2.000	
1.730	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.460	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.264	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.106	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.929	OUT OBJECT at ^.layer_00: ^.layer_00.shape at ?
0.776	IN  OBJECT at ^.layer_001: a rectangle with size ? and color ? and mask ? at ?
0.655	OUT OBJECT at ^.layer_001: ^.layer_001.shape at ?
0.553	IN  OBJECT at ^.layer_0011: a rectangle with size ? and color ? and mask ? at ?
0.528	OUT DEF: ^.size=^.size
0.505	OUT DEF: ^.layer_0.shape=^.layer_0011.shape
0.502	IN  DEF: ^.layer_0011.shape.mask=Full
0.500	OUT DEF: ^.color=black
0.498	IN  DEF: ^.color=black
0.497	OUT DEF: ^.layer_00.pos=(?,?)
0.491	OUT DEF: ^.layer_00.pos.j=^.layer_00.pos.j
0.485	OUT DEF: ^.layer_00.pos.i=^.layer_0011.pos.j
0.484	OUT DEF: ^.layer_001.pos=(?,?)
0.478	OUT DEF: ^.layer_001.pos.j=^.layer_001.pos.j
0.477	OUT DEF: ^.layer_0.pos=(?,?)
0.471	OUT DEF: ^.layer_0.pos.j=^.layer_0011.pos.j
0.469	OUT DEF: ^.layer_01.pos=(?,?)
0.463	OUT DEF: ^.layer_01.pos.j=^.layer_001.pos.j
0.462	IN  DEF: ^.size=(?,?)
0.460	IN  DEF: ^.layer_00.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: ^.layer_00.shape at (^.layer_0011.pos.j,^.layer_00.pos.j)
  _001: ^.layer_001.shape at (?,^.layer_001.pos.j)
  _0: ^.layer_0011.shape at (?,^.layer_0011.pos.j)
  _01: ^.layer_0.shape at (?,^.layer_001.pos.j)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _00: a rectangle with size ? and color ? and mask ? at (?,?)
  _001: a rectangle with size ? and color ? and mask ? at ?
  _0011: a rectangle with size ? and color ? and mask Full at ?
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 91.8 + 7708.9 = 7800.6
DL output with Mo: L = 80.8 + 3096.4 = 3177.2
DL input+output M: L = 172.6 + 10805.3 = 10977.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN e21a174a.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN e21a174a.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN e21a174a.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST e21a174a.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST e21a174a.json/2: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 13.8 sec (13.8 sec/task)
bits-train-error = 3096.4 bits (3096.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-56] Checking task e345f17b.json: 4 train, 2 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 13285.0 = 13293.9
DL output with Mo: L = 9.0 + 3064.1 = 3073.1
DL input+output M: L = 17.9 + 16349.1 = 16367.0

# learning a model for train pairs
2.000	
1.656	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.423	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.192	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.010	OUT DEF: ^.size=^.layer_0.shape.size
0.950	OUT DEF: ^.layer_0.shape.color=yellow
0.916	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.896	OUT DEF: ^.color=black
0.881	OUT DEF: ^.layer_0.pos=(?,?)
0.865	OUT DEF: ^.layer_0.shape.size=(?,?)
0.823	OUT DEF: ^.layer_0.shape.size.i=^.layer_01.pos.i + 1
0.818	IN  DEF: ^.color=black
0.815	IN  DEF: ^.size=(?,?)
0.790	IN  DEF: ^.size.j=8
0.771	IN  DEF: ^.size.i=4
0.768	IN  DEF: ^.layer_011.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color black and layers
  _0: a rectangle with size (^.layer_01.pos.i + 1,?) and color yellow and mask ? at (?,?)
WHERE (Mi)
a background with size (4,8) and color black and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at (?,?)

DL input  with Mi: L = 82.2 + 4368.9 = 4451.0
DL output with Mo: L = 48.3 + 1281.4 = 1329.7
DL input+output M: L = 130.5 + 5650.3 = 5780.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN e345f17b.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN e345f17b.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN e345f17b.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN e345f17b.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST e345f17b.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST e345f17b.json/2: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 4.2 sec (4.2 sec/task)
bits-train-error = 1281.4 bits (1281.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-55] Checking task e4075551.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3842.8 = 3851.8
DL output with Mo: L = 9.0 + 31636.7 = 31645.7
DL input+output M: L = 17.9 + 35479.5 = 35497.4

# learning a model for train pairs
2.000	
1.829	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.675	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.521	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.391	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.258	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.229	IN  OBJECT at ^.layer_0: a point with color ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a point with color ? at ?

DL input  with Mi: L = 22.3 + 3717.7 = 3740.0
DL output with Mo: L = 103.8 + 8072.2 = 8176.0
DL input+output M: L = 126.0 + 11789.9 = 11915.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e4075551.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e4075551.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e4075551.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST e4075551.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 20.5 sec (20.5 sec/task)
bits-train-error = 8072.2 bits (8072.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-54] Checking task e41c6fd3.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 37035.8 = 37044.7
DL output with Mo: L = 9.0 + 37035.8 = 37044.7
DL input+output M: L = 17.9 + 74071.5 = 74089.4

# learning a model for train pairs
2.000	
1.797	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.593	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.387	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.184	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.980	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.775	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.617	OUT OBJECT at ^.layer_0111: ^.layer_0.shape at ?
0.493	IN  OBJECT at ^.layer_0110: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: ^.layer_0.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _0110: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 85.3 + 9681.5 = 9766.9
DL output with Mo: L = 76.5 + 8413.3 = 8489.9
DL input+output M: L = 161.9 + 18094.9 = 18256.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e41c6fd3.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e41c6fd3.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e41c6fd3.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST e41c6fd3.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 24.4 sec (24.4 sec/task)
bits-train-error = 8413.3 bits (8413.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-53] Checking task e57337a4.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2182.5 = 2191.5
DL output with Mo: L = 9.0 + 1625.2 = 1634.2
DL input+output M: L = 17.9 + 3807.8 = 3825.7

# learning a model for train pairs
2.000	
1.853	OUT DEF: ^.color=^.color
1.791	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.728	IN  DEF: ^.layer_0.shape.color=black
1.704	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.557	OUT DEF: ^.color=^.color
1.536	OUT DEF: ^.size=(?,?)
1.436	OUT DEF: ^.size.i=3
1.337	OUT DEF: ^.size.j=3
1.315	OUT DEF: ^.layer_0.pos=(?,?)
1.262	OUT DEF: ^.layer_0.pos.i=0
1.246	IN  DEF: ^.size=(?,?)
1.110	IN  DEF: ^.size.i=15
0.974	IN  DEF: ^.size.j=15
0.958	IN  DEF: ^.layer_0.pos=(?,?)
0.888	IN  DEF: ^.layer_0.pos.i=2

# Learned model:
CONSTRUCT (Mo)
a background with size (3,3) and color ^.color and layers
  _0: ^.layer_0.shape at (0,?)
WHERE (Mi)
a background with size (15,15) and color ? and layers
  _0: a point with color black at (2,?)

DL input  with Mi: L = 48.4 + 1049.6 = 1098.0
DL output with Mo: L = 30.2 + 601.6 = 631.8
DL input+output M: L = 78.6 + 1651.2 = 1729.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e57337a4.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e57337a4.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e57337a4.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST e57337a4.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.2 sec (0.2 sec/task)
bits-train-error = 601.6 bits (601.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-52] Checking task e5790162.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3828.5 = 3837.5
DL output with Mo: L = 9.0 + 10634.6 = 10643.6
DL input+output M: L = 17.9 + 14463.1 = 14481.1

# learning a model for train pairs
2.000	
1.531	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.450	OUT DEF: ^.size=^.size
1.395	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.333	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.273	IN  DEF: ^.layer_01.shape.color=green
1.228	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
1.183	OUT DEF: ^.layer_00=^.layer_0
1.161	OUT DEF: ^.layer_0.shape.color=^.layer_01.shape.color
1.141	IN  DEF: ^.color=black
1.125	IN  DEF: ^.size=(?,?)
1.109	IN  DEF: ^.layer_0.pos=(?,?)
1.093	IN  DEF: ^.layer_01.pos=(?,?)
1.040	IN  DEF: ^.layer_01.pos.j=(0)
1.033	OUT DEF: ^.color=black
1.028	OUT DEF: ^.layer_0.pos=(?,?)
1.008	OUT DEF: ^.layer_0.pos.j=(0)
1.003	OUT DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: ^.layer_0
  _0: a rectangle with size (?,?) and color ^.layer_01.shape.color and mask ? at (?,(0))
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a point with color ? at (?,?)
  _01: a point with color green at (?,(0))

DL input  with Mi: L = 48.6 + 2644.2 = 2692.8
DL output with Mo: L = 40.5 + 3162.7 = 3203.2
DL input+output M: L = 89.1 + 5807.0 = 5896.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN e5790162.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN e5790162.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN e5790162.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN e5790162.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN e5790162.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST e5790162.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 2.4 sec (2.4 sec/task)
bits-train-error = 3162.7 bits (3162.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-51] Checking task e5c44e8f.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 5016.7 = 5025.6
DL output with Mo: L = 9.0 + 29156.9 = 29165.8
DL input+output M: L = 17.9 + 34173.5 = 34191.4

# learning a model for train pairs
2.000	
1.332	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.272	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.247	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.227	OUT DEF: ^.size=^.size
1.218	IN  DEF: ^.color=black
1.211	IN  DEF: ^.size=(?,?)
1.157	IN  DEF: ^.size.i=11
1.103	IN  DEF: ^.size.j=11
1.096	IN  DEF: ^.layer_0.pos=(?,?)
1.091	OUT DEF: ^.layer_01.shape.color=^.layer_0.shape.color
1.087	OUT DEF: ^.layer_0.shape.color=green
1.084	OUT DEF: ^.layer_01.shape.mask=Full
1.082	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
1.080	OUT OBJECT at ^.layer_001: ^.layer_0.shape at ?
1.078	OUT OBJECT at ^.layer_0011: ^.layer_0.shape at ?
1.076	OUT OBJECT at ^.layer_00111: ^.layer_0.shape at ?
1.074	OUT OBJECT at ^.layer_001111: ^.layer_0.shape at ?
1.073	OUT DEF: ^.color=black
1.071	OUT DEF: ^.layer_00.pos=(?,?)
1.067	OUT DEF: ^.layer_00.pos.j=^.layer_0.pos.j
1.065	OUT DEF: ^.layer_001.pos=(?,?)
1.064	OUT DEF: ^.layer_0011.pos=(?,?)
1.063	OUT DEF: ^.layer_00111.pos=(?,?)
1.062	OUT DEF: ^.layer_001111.pos=(?,?)
1.057	OUT DEF: ^.layer_001111.pos.j=^.layer_0.pos.j

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: ^.layer_0.shape at (?,^.layer_0.pos.j)
  _001: ^.layer_0.shape at (?,?)
  _0011: ^.layer_0.shape at (?,?)
  _00111: ^.layer_0.shape at (?,?)
  _001111: ^.layer_0.shape at (?,^.layer_0.pos.j)
  _0: a rectangle with size ? and color green and mask ? at ?
  _01: a rectangle with size ? and color ^.layer_0.shape.color and mask Full at ?
WHERE (Mi)
a background with size (11,11) and color black and layers
  _0: a point with color ? at (?,?)

DL input  with Mi: L = 41.5 + 4204.6 = 4246.1
DL output with Mo: L = 107.1 + 6074.2 = 6181.3
DL input+output M: L = 148.6 + 10278.8 = 10427.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e5c44e8f.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN e5c44e8f.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN e5c44e8f.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST e5c44e8f.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.6 sec (25.6 sec/task)
bits-train-error = 6074.2 bits (6074.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-50] Checking task e619ca6e.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 11280.3 = 11289.3
DL output with Mo: L = 9.0 + 74182.1 = 74191.1
DL input+output M: L = 17.9 + 85462.4 = 85480.3

# learning a model for train pairs
2.000	
1.242	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.802	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.790	IN  DEF: ^.layer_0.shape.color=green
0.780	OUT DEF: ^.size=^.size
0.773	IN  DEF: ^.layer_0.shape.mask=Full
0.769	IN  DEF: ^.color=black
0.766	IN  DEF: ^.size=(?,?)
0.763	IN  DEF: ^.layer_0.pos=(?,?)
0.760	IN  DEF: ^.layer_0.shape.size=(?,?)
0.758	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.758	OUT DEF: ^.color=black
0.757	OUT DEF: ^.layer_0.pos=(?,?)
0.755	OUT DEF: ^.layer_0.pos.j=(0)
0.754	OUT DEF: ^.layer_0.shape.size=(?,?)
0.749	OUT DEF: ^.layer_0.shape.size.j=^.size.j

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,^.size.j) and color ^.layer_0.shape.color and mask ? at (?,(0))
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color green and mask Full at (?,?)

DL input  with Mi: L = 41.3 + 5922.7 = 5964.0
DL output with Mo: L = 36.5 + 16370.4 = 16406.9
DL input+output M: L = 77.8 + 22293.1 = 22370.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e619ca6e.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e619ca6e.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e619ca6e.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST e619ca6e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.6 sec (0.6 sec/task)
bits-train-error = 16370.4 bits (16370.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-49] Checking task e633a9e5.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3552.2 = 3561.2
DL output with Mo: L = 9.0 + 8881.7 = 8890.7
DL input+output M: L = 17.9 + 12433.9 = 12451.9

# learning a model for train pairs
2.000	
1.783	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.622	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.547	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.510	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.446	OUT DEF: ^.layer_0.pos=^.layer_0.pos
1.412	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.386	OUT DEF: ^.color=^.color
1.366	IN  DEF: ^.layer_0.shape.mask=Full
1.350	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.340	IN  DEF: ^.size=(?,?)
1.295	IN  DEF: ^.size.i=3
1.249	IN  DEF: ^.size.j=3
1.229	IN  DEF: ^.layer_01.shape.mask=Full
1.219	IN  DEF: ^.layer_0.pos=(?,?)
1.195	IN  DEF: ^.layer_0.pos.i=0
1.160	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.135	IN  DEF: ^.layer_0.pos.j=0
1.119	OUT DEF: ^.layer_011.shape.color=^.layer_011.shape.color
1.109	IN  DEF: ^.layer_0.shape.size=(?,?)
1.090	IN  DEF: ^.layer_0.shape.size.j=1
1.080	IN  DEF: ^.layer_01.pos=(?,?)
1.070	IN  DEF: ^.layer_01.shape.size=(?,?)
1.050	IN  DEF: ^.layer_01.shape.size.j=1
1.040	IN  DEF: ^.layer_011.pos=(?,?)
1.032	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
1.024	OUT DEF: ^.layer_01.shape.mask=^.layer_01.shape.mask
1.016	OUT DEF: ^.layer_011.shape.mask=Full
1.012	OUT DEF: ^.size=(?,?)
0.989	OUT DEF: ^.size.i=5
0.966	OUT DEF: ^.size.j=5
0.962	OUT DEF: ^.layer_0.shape.size=(?,?)
0.946	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.i + 1
0.932	OUT DEF: ^.layer_0.shape.size.j=2
0.928	OUT DEF: ^.layer_01.pos=(?,?)
0.917	OUT DEF: ^.layer_01.pos.i=^.layer_01.pos.i + ^.layer_011.pos.i
0.913	OUT DEF: ^.layer_01.shape.size=(?,?)
0.893	OUT DEF: ^.layer_01.shape.size.i=^.layer_0.shape.size.i + ^.layer_01.shape.size.i
0.883	OUT DEF: ^.layer_01.shape.size.j=^.layer_01.pos.i + ^.layer_01.pos.j
0.879	OUT DEF: ^.layer_011.pos=(?,?)
0.868	OUT DEF: ^.layer_011.pos.i=^.layer_01.pos.i + ^.layer_011.pos.i
0.864	OUT DEF: ^.layer_011.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (5,5) and color ^.color and layers
  _0: a rectangle with size (^.layer_0.shape.size.i + 1,2) and color ^.layer_0.shape.color and mask ^.layer_0.shape.mask at ^.layer_0.pos
  _01: a rectangle with size (^.layer_0.shape.size.i + ^.layer_01.shape.size.i,^.layer_01.pos.i + ^.layer_01.pos.j) and color ? and mask ^.layer_01.shape.mask at (^.layer_01.pos.i + ^.layer_011.pos.i,?)
  _011: a rectangle with size (?,?) and color ^.layer_011.shape.color and mask Full at (^.layer_01.pos.i + ^.layer_011.pos.i,?)
WHERE (Mi)
a background with size (3,3) and color ? and layers
  _0: a rectangle with size (?,1) and color ? and mask Full at (0,0)
  _01: a rectangle with size (?,1) and color ? and mask Full at (?,?)
  _011: a point with color ? at (?,?)

DL input  with Mi: L = 87.5 + 2103.0 = 2190.5
DL output with Mo: L = 154.8 + 2055.5 = 2210.3
DL input+output M: L = 242.3 + 4158.5 = 4400.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN e633a9e5.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN e633a9e5.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN e633a9e5.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST e633a9e5.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 24.9 sec (24.9 sec/task)
bits-train-error = 2055.5 bits (2055.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-48] Checking task e66aafb8.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 470378.1 = 470387.1
DL output with Mo: L = 9.0 + 19753.1 = 19762.0
DL input+output M: L = 17.9 + 490131.2 = 490149.1

# learning a model for train pairs
2.000	
1.883	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.816	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.762	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.731	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.703	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.686	OUT DEF: ^.layer_01.shape.color=^.color

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ^.color and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 432020.0 = 432068.0
DL output with Mo: L = 66.8 + 15100.1 = 15166.9
DL input+output M: L = 114.8 + 447120.1 = 447235.0

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e66aafb8.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e66aafb8.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e66aafb8.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e66aafb8.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e66aafb8.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST e66aafb8.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.2 sec (28.2 sec/task)
bits-train-error = 15100.1 bits (15100.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-47] Checking task e681b708.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 66200.4 = 66209.4
DL output with Mo: L = 9.0 + 66200.4 = 66209.4
DL input+output M: L = 17.9 + 132400.9 = 132418.8

# learning a model for train pairs
2.000	
1.588	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.176	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.950	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.940	OUT DEF: ^.size=^.size
0.929	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.909	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.903	OUT DEF: ^.layer_00=^.layer_0
0.897	OUT DEF: ^.layer_01=^.layer_01
0.895	IN  DEF: ^.layer_0.shape.color=blue

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: ^.layer_0
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_01
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color blue and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 49.3 + 38030.3 = 38079.6
DL output with Mo: L = 37.8 + 21162.5 = 21200.3
DL input+output M: L = 87.1 + 59192.8 = 59279.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN e681b708.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN e681b708.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN e681b708.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST e681b708.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.2 sec (29.2 sec/task)
bits-train-error = 21162.5 bits (21162.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-46] Checking task e69241bd.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 18572.2 = 18581.2
DL output with Mo: L = 9.0 + 23764.8 = 23773.8
DL input+output M: L = 17.9 + 42337.1 = 42355.0

# learning a model for train pairs
2.000	
1.340	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.926	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.733	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.605	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.582	OUT DEF: ^.size=^.size
0.561	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.546	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.521	OUT OBJECT at ^.layer_010: ^.layer_01.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: ^.layer_0.shape at ?
  _010: ^.layer_01.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 6202.8 = 6250.8
DL output with Mo: L = 83.6 + 4306.3 = 4389.9
DL input+output M: L = 131.6 + 10509.1 = 10640.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN e69241bd.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e69241bd.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN e69241bd.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST e69241bd.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.7 sec (27.7 sec/task)
bits-train-error = 4306.3 bits (4306.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-45] Checking task e6de6e8f.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 8619.8 = 8628.7
DL output with Mo: L = 9.0 + 8995.1 = 9004.1
DL input+output M: L = 17.9 + 17614.9 = 17632.8

# learning a model for train pairs
2.000	
1.422	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.383	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.291	IN  DEF: ^.layer_0.shape.mask=Full
1.260	IN  DEF: ^.color=red
1.236	IN  DEF: ^.layer_0.shape.color=black
1.213	OUT OBJECT at ^.layer_01: a point with color ? at ?
1.192	OUT DEF: ^.layer_0.shape.color=^.color
1.171	OUT DEF: ^.layer_01.shape.color=green
1.165	OUT DEF: ^.color=black
1.159	IN  DEF: ^.size=(?,?)
1.116	IN  DEF: ^.size.j=12
1.096	IN  DEF: ^.size.i=2
1.090	IN  DEF: ^.layer_0.pos=(?,?)
1.080	IN  DEF: ^.layer_0.pos.i=0
1.074	IN  DEF: ^.layer_0.shape.size=(?,?)
1.063	IN  DEF: ^.layer_0.shape.size.i=1
1.044	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.005	IN  DEF: ^.layer_01.shape.color=black
0.969	IN  DEF: ^.color=red
0.963	IN  DEF: ^.layer_01.pos=(?,?)
0.952	IN  DEF: ^.layer_01.pos.i=0
0.947	IN  DEF: ^.layer_01.shape.size=(?,?)
0.927	IN  DEF: ^.layer_01.shape.size.i=2
0.922	OUT DEF: ^.size=(?,?)
0.885	OUT DEF: ^.size.i=8
0.850	OUT DEF: ^.size.j=7
0.845	OUT DEF: ^.layer_0.pos=(?,?)
0.826	OUT DEF: ^.layer_0.pos.i=1
0.821	OUT DEF: ^.layer_0.shape.size=(?,?)
0.786	OUT DEF: ^.layer_0.shape.size.i=7
0.781	OUT DEF: ^.layer_01.pos=(?,?)
0.761	OUT DEF: ^.layer_01.pos.i=(0)
0.743	OUT DEF: ^.layer_01.pos.j=3

# Learned model:
CONSTRUCT (Mo)
a background with size (8,7) and color black and layers
  _0: a rectangle with size (7,?) and color ^.color and mask ? at (1,?)
  _01: a point with color green at ((0),3)
WHERE (Mi)
a background with size (2,12) and color red and layers
  _0: a rectangle with size (1,?) and color black and mask Full at (0,?)
  _01: a rectangle with size (2,?) and color black and mask ? at (0,?)

DL input  with Mi: L = 82.7 + 4893.9 = 4976.6
DL output with Mo: L = 76.0 + 1422.1 = 1498.1
DL input+output M: L = 158.7 + 6316.0 = 6474.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e6de6e8f.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e6de6e8f.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e6de6e8f.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e6de6e8f.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST e6de6e8f.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 13.4 sec (13.4 sec/task)
bits-train-error = 1422.1 bits (1422.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-44] Checking task e74e1818.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 17769.7 = 17778.7
DL output with Mo: L = 9.0 + 17769.7 = 17778.7
DL input+output M: L = 17.9 + 35539.5 = 35557.4

# learning a model for train pairs
2.000	
1.755	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.511	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.299	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.086	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.967	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.849	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.742	OUT OBJECT at ^.layer_0111: ^.layer_01.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: ^.layer_01.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 7476.9 = 7543.7
DL output with Mo: L = 76.1 + 5578.8 = 5654.9
DL input+output M: L = 142.9 + 13055.7 = 13198.6

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN e74e1818.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN e74e1818.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN e74e1818.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST e74e1818.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.6 sec (26.6 sec/task)
bits-train-error = 5578.8 bits (5578.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-43] Checking task e760a62e.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 140722.5 = 140731.5
DL output with Mo: L = 9.0 + 194081.7 = 194090.6
DL input+output M: L = 17.9 + 334804.2 = 334822.2

# learning a model for train pairs
2.000	
1.161	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.528	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.356	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.216	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.198	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.194	OUT DEF: ^.size=^.size
0.192	OUT DEF: ^.layer_0=^.layer_0
0.191	IN  OBJECT at ^.layer_01: a point with color ? at ?
0.190	IN  OBJECT at ^.layer_011: a point with color ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: ^.layer_0
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a point with color ? at ?
  _011: a point with color ? at ?

DL input  with Mi: L = 53.5 + 22375.9 = 22429.4
DL output with Mo: L = 70.8 + 5964.3 = 6035.2
DL input+output M: L = 124.3 + 28340.2 = 28464.6

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e760a62e.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e760a62e.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e760a62e.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST e760a62e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.7 sec (27.7 sec/task)
bits-train-error = 5964.3 bits (5964.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-42] Checking task e7639916.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2515.0 = 2523.9
DL output with Mo: L = 9.0 + 19643.9 = 19652.8
DL input+output M: L = 17.9 + 22158.8 = 22176.7

# learning a model for train pairs
2.000	
1.591	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.401	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.353	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.301	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.239	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.208	OUT DEF: ^.size=^.size
1.194	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.154	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.141	OUT OBJECT at ^.layer_01110: ^.layer_0.shape at ?
1.127	OUT OBJECT at ^.layer_01111: ^.layer_0.shape at ?
1.103	OUT DEF: ^.layer_01110=^.layer_0
1.062	OUT OBJECT at ^.layer_0110: ^.layer_0.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _0110: ^.layer_0.shape at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _01110: ^.layer_0
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: ^.layer_0.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a point with color ? at ?
  _01: a point with color ? at ?
  _011: a point with color ? at ?

DL input  with Mi: L = 46.8 + 2067.0 = 2113.8
DL output with Mo: L = 107.5 + 4303.5 = 4411.0
DL input+output M: L = 154.4 + 6370.5 = 6524.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN e7639916.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN e7639916.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN e7639916.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST e7639916.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 19.6 sec (19.6 sec/task)
bits-train-error = 4303.5 bits (4303.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-41] Checking task e78887d1.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 29213.2 = 29222.2
DL output with Mo: L = 9.0 + 14044.3 = 14053.3
DL input+output M: L = 17.9 + 43257.5 = 43275.4

# learning a model for train pairs
2.000	
1.817	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.670	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.552	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.454	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.356	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.293	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 23462.9 = 23510.9
DL output with Mo: L = 85.3 + 6773.3 = 6858.6
DL input+output M: L = 133.3 + 30236.1 = 30369.5

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e78887d1.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e78887d1.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e78887d1.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e78887d1.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST e78887d1.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.1 sec (27.1 sec/task)
bits-train-error = 6773.3 bits (6773.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-40] Checking task e7a25a18.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 15760.3 = 15769.3
DL output with Mo: L = 9.0 + 15599.2 = 15608.1
DL input+output M: L = 17.9 + 31359.5 = 31377.4

# learning a model for train pairs
2.000	
1.340	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.114	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.912	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.709	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.501	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.472	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.442	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.412	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.380	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.357	OUT DEF: ^.size=^.layer_0.shape.size
0.347	OUT DEF: ^.color=^.layer_01111.shape.color
0.341	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.335	OUT DEF: ^.layer_011.shape.color=^.layer_011.shape.color
0.329	OUT DEF: ^.layer_0111.shape.color=^.layer_0111.shape.color
0.326	OUT DEF: ^.layer_01.shape.mask=Full
0.323	OUT DEF: ^.layer_011.shape.mask=Full
0.318	IN  DEF: ^.layer_0.shape.color=red
0.312	IN  DEF: ^.layer_0.shape.mask=Border
0.306	IN  DEF: ^.layer_01.shape.color=green
0.303	OUT DEF: ^.layer_0111.shape.mask=Full
0.300	IN  DEF: ^.layer_01.shape.mask=Full
0.297	IN  DEF: ^.layer_011.shape.mask=Full
0.294	IN  DEF: ^.layer_0111.shape.mask=Full
0.288	IN  DEF: ^.layer_01111.shape.color=cyan
0.285	IN  DEF: ^.layer_01111.shape.mask=Full
0.283	IN  DEF: ^.color=black
0.282	OUT DEF: ^.layer_0.pos=(?,?)
0.276	OUT DEF: ^.layer_0.pos.i=(0)
0.271	OUT DEF: ^.layer_0.pos.j=(0)
0.269	OUT DEF: ^.layer_01.pos=(?,?)
0.264	OUT DEF: ^.layer_01.pos.i=^.layer_0.pos.i
0.259	OUT DEF: ^.layer_01.pos.j=1
0.257	OUT DEF: ^.layer_01.shape.size=(?,?)
0.251	OUT DEF: ^.layer_01.shape.size.i=^.layer_0111.pos.i - 1
0.245	OUT DEF: ^.layer_01.shape.size.j=^.layer_0111.pos.i - 1
0.244	OUT DEF: ^.layer_011.pos=(?,?)
0.239	OUT DEF: ^.layer_011.pos.i=^.layer_0.pos.i
0.233	OUT DEF: ^.layer_011.pos.j=^.layer_0111.pos.i
0.232	OUT DEF: ^.layer_011.shape.size=(?,?)
0.226	OUT DEF: ^.layer_011.shape.size.i=^.layer_0111.pos.i - 1
0.220	OUT DEF: ^.layer_011.shape.size.j=^.layer_0111.pos.i - 1
0.218	OUT DEF: ^.layer_0111.pos=(?,?)
0.213	OUT DEF: ^.layer_0111.pos.i=^.layer_0111.pos.i
0.208	OUT DEF: ^.layer_0111.pos.j=1
0.206	OUT DEF: ^.layer_0111.shape.size=(?,?)
0.200	OUT DEF: ^.layer_0111.shape.size.i=^.layer_0111.pos.i - 1
0.194	OUT DEF: ^.layer_0111.shape.size.j=^.layer_0111.pos.i - 1
0.193	IN  DEF: ^.size=(?,?)
0.180	IN  DEF: ^.size.i=14
0.168	IN  DEF: ^.size.j=14
0.167	IN  DEF: ^.layer_0.pos=(?,?)
0.160	IN  DEF: ^.layer_0.pos.i=1
0.159	IN  DEF: ^.layer_0.shape.size=(?,?)
0.158	IN  DEF: ^.layer_01.pos=(?,?)
0.156	IN  DEF: ^.layer_01.shape.size=(?,?)
0.155	IN  DEF: ^.layer_011.pos=(?,?)
0.154	IN  DEF: ^.layer_011.shape.size=(?,?)
0.152	IN  DEF: ^.layer_0111.pos=(?,?)
0.151	IN  DEF: ^.layer_01111.pos=(?,?)
0.149	IN  DEF: ^.layer_0111.shape.size=(?,?)
0.148	IN  DEF: ^.layer_01111.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color ^.layer_01111.shape.color and layers
  _0: ^.layer_0.shape at ((0),(0))
  _01: a rectangle with size (^.layer_0111.pos.i - 1,^.layer_0111.pos.i - 1) and color ^.layer_01.shape.color and mask Full at (^.layer_0.pos.i,1)
  _011: a rectangle with size (^.layer_0111.pos.i - 1,^.layer_0111.pos.i - 1) and color ^.layer_011.shape.color and mask Full at (^.layer_0.pos.i,^.layer_0111.pos.i)
  _0111: a rectangle with size (^.layer_0111.pos.i - 1,^.layer_0111.pos.i - 1) and color ^.layer_0111.shape.color and mask Full at (^.layer_0111.pos.i,1)
WHERE (Mi)
a background with size (14,14) and color black and layers
  _0: a rectangle with size (?,?) and color red and mask Border at (1,?)
  _01: a rectangle with size (?,?) and color green and mask Full at (?,?)
  _011: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _0111: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _01111: a rectangle with size (?,?) and color cyan and mask Full at (?,?)

DL input  with Mi: L = 169.3 + 1969.7 = 2139.0
DL output with Mo: L = 193.3 + 0.0 = 193.3
DL input+output M: L = 362.6 + 1969.7 = 2332.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e7a25a18.json/1: 1 1st (SUCCESS)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e7a25a18.json/2: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST e7a25a18.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 16.5 sec (16.5 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-39] Checking task e7b06bea.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 24890.7 = 24899.7
DL output with Mo: L = 9.0 + 11561.4 = 11570.4
DL input+output M: L = 17.9 + 36452.2 = 36470.1

# learning a model for train pairs
2.000	
1.711	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.419	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.236	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.064	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.965	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.830	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.754	OUT DEF: ^.size=^.size
0.743	OUT DEF: ^.layer_0.shape.mask=Full
0.723	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.703	OUT DEF: ^.layer_011.shape.color=^.layer_0.shape.color
0.683	OUT DEF: ^.layer_0.shape.color=^.layer_011.shape.color
0.673	OUT DEF: ^.layer_01.shape.mask=Full
0.663	OUT DEF: ^.layer_011.shape.mask=Full
0.657	OUT DEF: ^.color=black
0.651	OUT DEF: ^.layer_0.pos=(?,?)
0.633	OUT DEF: ^.layer_0.pos.i=^.layer_0.pos.j - 2
0.617	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.j - 1
0.611	OUT DEF: ^.layer_0.shape.size=(?,?)
0.595	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.pos.j - 2
0.585	OUT DEF: ^.layer_0.shape.size.j=^.layer_0.shape.size.j
0.579	OUT DEF: ^.layer_01.pos=(?,?)
0.574	OUT DEF: ^.layer_01.shape.size=(?,?)
0.557	OUT DEF: ^.layer_01.shape.size.i=^.layer_0.pos.j - 2
0.547	OUT DEF: ^.layer_01.shape.size.j=^.layer_01.shape.size.j
0.542	OUT DEF: ^.layer_011.pos=(?,?)
0.523	OUT DEF: ^.layer_011.pos.i=(0)
0.506	OUT DEF: ^.layer_011.pos.j=^.layer_011.pos.j - 2
0.501	OUT DEF: ^.layer_011.shape.size=(?,?)
0.491	OUT DEF: ^.layer_011.shape.size.j=^.layer_011.shape.size.j
0.487	IN  DEF: ^.layer_0.shape.mask=Full

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (^.layer_0.pos.j - 2,^.layer_0.shape.size.j) and color ^.layer_011.shape.color and mask Full at (^.layer_0.pos.j - 2,^.layer_0.pos.j - 1)
  _01: a rectangle with size (^.layer_0.pos.j - 2,^.layer_01.shape.size.j) and color ^.layer_01.shape.color and mask Full at (?,?)
  _011: a rectangle with size (?,^.layer_011.shape.size.j) and color ^.layer_0.shape.color and mask Full at ((0),^.layer_011.pos.j - 2)
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask Full at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 65.8 + 5692.0 = 5757.8
DL output with Mo: L = 159.0 + 2795.1 = 2954.1
DL input+output M: L = 224.8 + 8487.1 = 8711.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e7b06bea.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e7b06bea.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN e7b06bea.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e7b06bea.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN e7b06bea.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST e7b06bea.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.3 sec (25.3 sec/task)
bits-train-error = 2795.1 bits (2795.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-38] Checking task e7dd8335.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 11442.7 = 11451.7
DL output with Mo: L = 9.0 + 11442.7 = 11451.7
DL input+output M: L = 17.9 + 22885.4 = 22903.3

# learning a model for train pairs
2.000	
1.204	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.862	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.507	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.459	OUT DEF: ^.size=^.size
0.433	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.421	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.409	OUT DEF: ^.layer_01.shape.color=red
0.397	IN  DEF: ^.layer_0.shape.color=blue
0.393	IN  DEF: ^.color=black
0.389	OUT DEF: ^.color=black
0.386	IN  DEF: ^.size=(?,?)
0.383	OUT DEF: ^.layer_0.shape.size=(?,?)
0.365	OUT DEF: ^.layer_0.shape.size.j=^.layer_0.shape.size.j
0.362	OUT DEF: ^.layer_01.pos=(?,?)
0.351	OUT DEF: ^.layer_01.pos.j=^.layer_0.pos.j
0.348	OUT DEF: ^.layer_01.shape.size=(?,?)
0.330	OUT DEF: ^.layer_01.shape.size.j=^.layer_0.shape.size.j
0.327	IN  DEF: ^.layer_0.pos=(?,?)
0.316	IN  DEF: ^.layer_0.pos.j=1
0.313	IN  DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,^.layer_0.shape.size.j) and color ^.layer_0.shape.color and mask ? at ^.layer_0.pos
  _01: a rectangle with size (?,^.layer_0.shape.size.j) and color red and mask ? at (?,^.layer_0.pos.j)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color blue and mask ? at (?,1)

DL input  with Mi: L = 45.2 + 1874.4 = 1919.6
DL output with Mo: L = 61.6 + 1599.1 = 1660.7
DL input+output M: L = 106.8 + 3473.5 = 3580.3

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e7dd8335.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e7dd8335.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e7dd8335.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST e7dd8335.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 2.4 sec (2.4 sec/task)
bits-train-error = 1599.1 bits (1599.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-37] Checking task e872b94a.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 20729.9 = 20738.9
DL output with Mo: L = 9.0 + 435.1 = 444.1
DL input+output M: L = 17.9 + 21165.0 = 21183.0

# learning a model for train pairs
2.000	
1.685	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.439	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.304	OUT DEF: ^.color=black
1.195	OUT DEF: ^.size=(?,?)
0.686	OUT DEF: ^.size.i=^.layer_0.shape.size.j
0.475	OUT DEF: ^.size.j=1
0.466	IN  DEF: ^.layer_0.shape.color=grey
0.463	IN  DEF: ^.color=black
0.461	IN  DEF: ^.size=(?,?)
0.458	IN  DEF: ^.layer_0.pos=(?,?)
0.456	IN  DEF: ^.layer_01.pos=(?,?)
0.454	IN  DEF: ^.layer_0.shape.size=(?,?)
0.451	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (^.layer_0.shape.size.j,1) and color black and layers
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color grey and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 70.7 + 8630.9 = 8701.6
DL output with Mo: L = 14.1 + 0.0 = 14.1
DL input+output M: L = 84.8 + 8630.9 = 8715.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN e872b94a.json/1: 1 2nd (SUCCESS)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN e872b94a.json/2: 1 2nd (SUCCESS)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN e872b94a.json/3: 1 2nd (SUCCESS)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e872b94a.json/4: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST e872b94a.json/1: 1 2nd (SUCCESS)

# Performance measures on task
runtime-learning = 1.3 sec (1.3 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 0.62
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 0.50

=====================================
[-36] Checking task e88171ec.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 77849.5 = 77858.4
DL output with Mo: L = 9.0 + 77849.5 = 77858.4
DL input+output M: L = 17.9 + 155698.9 = 155716.8

# learning a model for train pairs
2.000	
1.226	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.396	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.344	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.328	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.312	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.298	OUT DEF: ^.layer_011=^.layer_01
0.290	OUT DEF: ^.size=^.size
0.285	OUT DEF: ^.layer_0=^.layer_0
0.283	OUT DEF: ^.layer_01.shape.color=cyan
0.282	OUT DEF: ^.layer_01.shape.mask=Full
0.282	IN  DEF: ^.color=black
0.281	OUT DEF: ^.color=black
0.281	IN  DEF: ^.size=(?,?)
0.280	IN  DEF: ^.layer_0.pos=(?,?)
0.278	IN  DEF: ^.layer_0.pos.i=(0)
0.276	IN  DEF: ^.layer_0.pos.j=(0)
0.276	OUT DEF: ^.layer_01.pos=(?,?)
0.275	IN  DEF: ^.layer_0.shape.size=(?,?)
0.275	OUT DEF: ^.layer_01.shape.size=(?,?)
0.274	IN  DEF: ^.layer_01.pos=(?,?)
0.274	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: a rectangle with size (?,?) and color cyan and mask Full at (?,?)
  _011: ^.layer_01
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at ((0),(0))
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 70.4 + 15689.7 = 15760.1
DL output with Mo: L = 45.5 + 5511.3 = 5556.8
DL input+output M: L = 115.9 + 21201.0 = 21316.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN e88171ec.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e88171ec.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN e88171ec.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST e88171ec.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 24.1 sec (24.1 sec/task)
bits-train-error = 5511.3 bits (5511.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-35] Checking task e95e3d8e.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 202375.9 = 202384.9
DL output with Mo: L = 9.0 + 189454.4 = 189463.4
DL input+output M: L = 17.9 + 391830.3 = 391848.3

# learning a model for train pairs
2.000	
1.893	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.808	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.804	OUT DEF: ^.size=^.size
1.801	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.800	OUT DEF: ^.color=^.color
1.799	OUT DEF: ^.layer_0.shape.color=green
1.799	OUT DEF: ^.layer_0.pos=(?,?)
1.793	OUT DEF: ^.layer_0.pos.i=^.layer_0.pos.j - ^.layer_0.pos.i
1.793	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.j - ^.layer_0.pos.i
1.792	OUT DEF: ^.layer_0.shape.size=(?,?)
1.792	OUT DEF: ^.layer_01.pos=(?,?)
1.792	OUT DEF: ^.layer_01.shape.size=(?,?)
1.792	IN  DEF: ^.size=(?,?)
1.790	IN  DEF: ^.size.i=22
1.789	IN  DEF: ^.size.j=22
1.788	IN  DEF: ^.layer_0.pos=(?,?)
1.788	IN  DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ^.color and layers
  _0: a rectangle with size (?,?) and color green and mask ? at (^.layer_0.pos.j - ^.layer_0.pos.i,^.layer_0.pos.j - ^.layer_0.pos.i)
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)
WHERE (Mi)
a background with size (22,22) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 58.7 + 184648.6 = 184707.3
DL output with Mo: L = 86.2 + 165821.1 = 165907.3
DL input+output M: L = 144.8 + 350469.7 = 350614.6

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN e95e3d8e.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN e95e3d8e.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN e95e3d8e.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST e95e3d8e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.2 sec (26.2 sec/task)
bits-train-error = 165821.1 bits (165821.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-34] Checking task e99362f0.json: 6 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 68604.7 = 68613.7
DL output with Mo: L = 9.0 + 11712.4 = 11721.4
DL input+output M: L = 17.9 + 80317.2 = 80335.1

# learning a model for train pairs
2.000	
1.801	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.653	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.525	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.402	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.321	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.256	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.222	OUT DEF: ^.color=cyan
1.204	OUT DEF: ^.layer_0.shape.color=orange
1.197	IN  OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
1.191	OUT DEF: ^.size=(?,?)
1.156	OUT DEF: ^.size.i=5
1.124	OUT DEF: ^.size.j=4
1.117	OUT DEF: ^.layer_0.pos=(?,?)
1.111	OUT DEF: ^.layer_0.shape.size=(?,?)
1.105	IN  OBJECT at ^.layer_0111111: a rectangle with size ? and color ? and mask ? at ?
1.097	IN  OBJECT at ^.layer_01111111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size (5,4) and color cyan and layers
  _0: a rectangle with size (?,?) and color orange and mask ? at (?,?)
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?
  _0111111: a rectangle with size ? and color ? and mask ? at ?
  _01111111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 158.8 + 24809.5 = 24968.3
DL output with Mo: L = 55.4 + 8534.1 = 8589.5
DL input+output M: L = 214.2 + 33343.6 = 33557.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e99362f0.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e99362f0.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e99362f0.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e99362f0.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e99362f0.json/5: 0 - (FAILURE)

## instance 6

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e99362f0.json/6: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST e99362f0.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.0 sec (28.0 sec/task)
bits-train-error = 8534.1 bits (8534.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-33] Checking task e9ac8c9e.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 13729.9 = 13738.9
DL output with Mo: L = 9.0 + 11436.2 = 11445.2
DL input+output M: L = 17.9 + 25166.2 = 25184.1

# learning a model for train pairs
2.000	
1.290	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.130	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.968	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.805	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.635	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.584	OUT DEF: ^.size=^.size
0.556	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.548	IN  OBJECT at ^.layer_01: a point with color ? at ?
0.536	OUT DEF: ^.layer_0.shape.color=^.layer_01.shape.color
0.527	IN  OBJECT at ^.layer_011: a point with color ? at ?
0.515	OUT DEF: ^.layer_01.shape.color=^.layer_011.shape.color
0.505	IN  OBJECT at ^.layer_0111: a point with color ? at ?
0.493	OUT DEF: ^.layer_011.shape.color=^.layer_0111.shape.color
0.482	IN  OBJECT at ^.layer_01111: a point with color ? at ?
0.470	OUT DEF: ^.layer_0111.shape.color=^.layer_01111.shape.color
0.464	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
0.453	IN  DEF: ^.layer_0.shape.color=grey
0.447	OUT DEF: ^.layer_01.shape.mask=^.layer_0.shape.mask
0.441	OUT DEF: ^.layer_011.shape.mask=^.layer_0.shape.mask
0.435	OUT DEF: ^.layer_0111.shape.mask=^.layer_0.shape.mask
0.430	IN  DEF: ^.layer_0.shape.mask=Full
0.426	OUT DEF: ^.color=black
0.422	IN  DEF: ^.color=black
0.419	OUT DEF: ^.layer_0.shape.size=(?,?)
0.416	OUT DEF: ^.layer_011.shape.size=(?,?)
0.413	OUT DEF: ^.layer_01.pos=(?,?)
0.401	OUT DEF: ^.layer_01.pos.i=^.layer_0.pos.i
0.398	OUT DEF: ^.layer_01.shape.size=(?,?)
0.395	OUT DEF: ^.layer_011.pos=(?,?)
0.383	OUT DEF: ^.layer_011.pos.j=^.layer_0.pos.j
0.380	OUT DEF: ^.layer_0111.pos=(?,?)
0.377	OUT DEF: ^.layer_0111.shape.size=(?,?)
0.374	IN  DEF: ^.size=(?,?)
0.355	IN  DEF: ^.size.i=10
0.336	IN  DEF: ^.size.j=10
0.334	IN  DEF: ^.layer_0.pos=(?,?)
0.331	IN  DEF: ^.layer_0.shape.size=(?,?)
0.328	IN  DEF: ^.layer_01.pos=(?,?)
0.326	IN  DEF: ^.layer_011.pos=(?,?)
0.323	IN  DEF: ^.layer_0111.pos=(?,?)
0.321	IN  DEF: ^.layer_01111.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,?) and color ^.layer_01.shape.color and mask ^.layer_0.shape.mask at ^.layer_0.pos
  _01: a rectangle with size (?,?) and color ^.layer_011.shape.color and mask ^.layer_0.shape.mask at (^.layer_0.pos.i,?)
  _011: a rectangle with size (?,?) and color ^.layer_0111.shape.color and mask ^.layer_0.shape.mask at (?,^.layer_0.pos.j)
  _0111: a rectangle with size (?,?) and color ^.layer_01111.shape.color and mask ^.layer_0.shape.mask at (?,?)
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (?,?) and color grey and mask Full at (?,?)
  _01: a point with color ? at (?,?)
  _011: a point with color ? at (?,?)
  _0111: a point with color ? at (?,?)
  _01111: a point with color ? at (?,?)

DL input  with Mi: L = 119.5 + 2313.1 = 2432.6
DL output with Mo: L = 117.6 + 1528.1 = 1645.7
DL input+output M: L = 237.1 + 3841.3 = 4078.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN e9ac8c9e.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN e9ac8c9e.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN e9ac8c9e.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST e9ac8c9e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 3.6 sec (3.6 sec/task)
bits-train-error = 1528.1 bits (1528.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-32] Checking task e9b4f6fc.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 30193.0 = 30202.0
DL output with Mo: L = 9.0 + 7792.3 = 7801.3
DL input+output M: L = 17.9 + 37985.3 = 38003.2

# learning a model for train pairs
2.000	
1.462	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.163	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.938	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.857	OUT DEF: ^.size=^.layer_0.shape.size
0.849	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.837	OUT DEF: ^.layer_01.shape.mask=Full
0.825	OUT DEF: ^.layer_011.shape.mask=Full
0.818	OUT DEF: ^.layer_0.pos=(?,?)
0.799	OUT DEF: ^.layer_0.pos.j=(0)
0.780	OUT DEF: ^.layer_0.pos.i=(0)
0.774	OUT DEF: ^.layer_01.pos=(?,?)
0.767	OUT DEF: ^.layer_01.shape.size=(?,?)
0.761	OUT DEF: ^.layer_011.pos=(?,?)
0.743	OUT DEF: ^.layer_011.pos.i=1
0.737	OUT DEF: ^.layer_011.shape.size=(?,?)
0.735	IN  DEF: ^.color=black
0.733	IN  DEF: ^.size=(?,?)
0.720	IN  DEF: ^.size.i=13
0.708	IN  DEF: ^.size.j=13
0.706	IN  DEF: ^.layer_0.pos=(?,?)
0.705	IN  DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color ? and layers
  _0: ^.layer_0.shape at ((0),(0))
  _01: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _011: a rectangle with size (?,?) and color ? and mask Full at (1,?)
WHERE (Mi)
a background with size (13,13) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 53.8 + 14092.2 = 14145.9
DL output with Mo: L = 80.9 + 1761.6 = 1842.5
DL input+output M: L = 134.7 + 15853.8 = 15988.5

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN e9b4f6fc.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN e9b4f6fc.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN e9b4f6fc.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN e9b4f6fc.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST e9b4f6fc.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 5.6 sec (5.6 sec/task)
bits-train-error = 1761.6 bits (1761.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-31] Checking task e9bb6954.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 36130.1 = 36139.1
DL output with Mo: L = 9.0 + 72921.6 = 72930.6
DL input+output M: L = 17.9 + 109051.7 = 109069.6

# learning a model for train pairs
2.000	
1.794	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.626	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.481	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.355	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.260	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.191	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.149	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.109	OUT OBJECT at ^.layer_01111: ^.layer_011.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: ^.layer_011.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 23965.9 = 24032.6
DL output with Mo: L = 94.6 + 32254.5 = 32349.1
DL input+output M: L = 161.4 + 56220.4 = 56381.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN e9bb6954.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e9bb6954.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN e9bb6954.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN e9bb6954.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST e9bb6954.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.4 sec (28.4 sec/task)
bits-train-error = 32254.5 bits (32254.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-30] Checking task e9c9d9a1.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 49106.1 = 49115.1
DL output with Mo: L = 9.0 + 90806.7 = 90815.6
DL input+output M: L = 17.9 + 139912.8 = 139930.7

# learning a model for train pairs
2.000	
1.182	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.745	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.578	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.474	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.383	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.313	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.262	OUT OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 8886.5 = 8915.4
DL output with Mo: L = 111.4 + 7226.1 = 7337.5
DL input+output M: L = 140.3 + 16112.6 = 16252.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e9c9d9a1.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e9c9d9a1.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN e9c9d9a1.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST e9c9d9a1.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 24.3 sec (24.3 sec/task)
bits-train-error = 7226.1 bits (7226.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-29] Checking task ea959feb.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 267164.4 = 267173.4
DL output with Mo: L = 9.0 + 299636.8 = 299645.7
DL input+output M: L = 17.9 + 566801.1 = 566819.1

# learning a model for train pairs
2.000	
1.991	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.981	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.972	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.962	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.953	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.947	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 265569.4 = 265598.3
DL output with Mo: L = 103.8 + 285443.7 = 285547.5
DL input+output M: L = 132.7 + 551013.1 = 551145.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ea959feb.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ea959feb.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ea959feb.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST ea959feb.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.7 sec (29.7 sec/task)
bits-train-error = 285443.7 bits (285443.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-28] Checking task ea9794b1.json: 6 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 57477.7 = 57486.7
DL output with Mo: L = 9.0 + 12802.6 = 12811.6
DL input+output M: L = 17.9 + 70280.3 = 70298.2

# learning a model for train pairs
2.000	
1.755	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.436	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.243	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
1.117	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.060	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.054	OUT DEF: ^.size=(?,?)
1.022	OUT DEF: ^.size.j=^.layer_0.shape.size.j
0.989	OUT DEF: ^.size.i=5
0.984	OUT DEF: ^.layer_0.pos=(?,?)
0.966	OUT DEF: ^.layer_0.pos.i=0
0.949	OUT DEF: ^.layer_0.pos.j=(0)
0.944	OUT DEF: ^.layer_01.pos=(?,?)
0.938	OUT DEF: ^.layer_01.shape.size=(?,?)
0.933	OUT OBJECT at ^.layer_011: a point with color ? at ?
0.927	OUT DEF: ^.layer_011.pos=(?,?)
0.922	IN  DEF: ^.layer_0.shape.color=green
0.848	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.809	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size (5,^.layer_0.shape.size.j) and color ? and layers
  _0: ^.layer_0.shape at (0,(0))
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _011: a point with color ? at (?,?)
WHERE (Mi)
a background with size ? and color ? and layers
  _00: a rectangle with size ? and color ? and mask ? at ?
  _0: a rectangle with size ? and color green and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 105.1 + 20217.5 = 20322.7
DL output with Mo: L = 82.2 + 5759.0 = 5841.2
DL input+output M: L = 187.3 + 25976.6 = 26163.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ea9794b1.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ea9794b1.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN ea9794b1.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ea9794b1.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN ea9794b1.json/5: 0 - (FAILURE)

## instance 6

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN ea9794b1.json/6: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST ea9794b1.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.0 sec (27.0 sec/task)
bits-train-error = 5759.0 bits (5759.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-27] Checking task ecaa0ec1.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 11061.0 = 11070.0
DL output with Mo: L = 9.0 + 8745.2 = 8754.2
DL input+output M: L = 17.9 + 19806.2 = 19824.2

# learning a model for train pairs
2.000	
1.716	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.493	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.356	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.251	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.161	OUT DEF: ^.size=^.size
1.140	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.119	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
1.098	OUT OBJECT at ^.layer_011: a point with color ? at ?
1.077	OUT DEF: ^.layer_011.shape.color=yellow
1.060	IN  DEF: ^.layer_0.shape.color=cyan
1.044	IN  DEF: ^.layer_01.shape.color=blue
1.030	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.015	IN  OBJECT at ^.layer_0111: a point with color ? at ?
1.000	IN  OBJECT at ^.layer_01111: a point with color ? at ?
0.984	IN  OBJECT at ^.layer_011111: a point with color ? at ?
0.973	OUT DEF: ^.layer_01.shape.mask=^.layer_01.shape.mask
0.966	OUT DEF: ^.color=black
0.958	IN  DEF: ^.layer_01.shape.mask=Full
0.952	OUT DEF: ^.layer_0.pos=(?,?)
0.947	OUT DEF: ^.layer_0.shape.size=(?,?)
0.930	OUT DEF: ^.layer_0.shape.size.j=^.layer_01.shape.size.j - 1
0.914	IN  DEF: ^.layer_011.shape.color=yellow
0.897	IN  DEF: ^.layer_0111.shape.color=yellow
0.892	OUT DEF: ^.layer_01.pos=(?,?)
0.870	OUT DEF: ^.layer_01.pos.i=^.layer_01.pos.i
0.853	IN  DEF: ^.layer_01111.shape.color=yellow
0.848	OUT DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,^.layer_01.shape.size.j - 1) and color ^.layer_0.shape.color and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ^.layer_01.shape.color and mask ^.layer_01.shape.mask at (^.layer_01.pos.i,?)
  _011: a point with color yellow at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color cyan and mask ? at ?
  _01: a rectangle with size ? and color blue and mask Full at ?
  _011: a point with color yellow at ?
  _0111: a point with color yellow at ?
  _01111: a point with color yellow at ?
  _011111: a point with color ? at ?

DL input  with Mi: L = 101.2 + 5656.4 = 5757.6
DL output with Mo: L = 89.5 + 2779.7 = 2869.3
DL input+output M: L = 190.8 + 8436.1 = 8626.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ecaa0ec1.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ecaa0ec1.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ecaa0ec1.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ecaa0ec1.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST ecaa0ec1.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.4 sec (25.4 sec/task)
bits-train-error = 2779.7 bits (2779.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-26] Checking task ed74f2f2.json: 6 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 13066.0 = 13074.9
DL output with Mo: L = 9.0 + 4163.7 = 4172.7
DL input+output M: L = 17.9 + 17229.7 = 17247.6

# learning a model for train pairs
2.000	
1.680	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.386	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.147	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.971	OUT DEF: ^.size=^.layer_0.shape.size
0.812	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
0.638	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
0.617	OUT DEF: ^.color=black
0.596	IN  DEF: ^.layer_0.shape.color=grey
0.574	IN  DEF: ^.layer_01.shape.color=grey
0.556	OUT DEF: ^.layer_0.pos=(?,?)
0.515	OUT DEF: ^.layer_0.pos.i=(0)
0.473	OUT DEF: ^.layer_0.pos.j=(0)
0.466	IN  DEF: ^.color=black
0.461	IN  DEF: ^.layer_0.pos=(?,?)
0.440	IN  DEF: ^.layer_0.pos.j=5
0.424	IN  DEF: ^.layer_0.pos.i=1
0.418	IN  DEF: ^.size=(?,?)
0.379	IN  DEF: ^.size.j=9
0.347	IN  DEF: ^.size.i=5
0.341	IN  DEF: ^.layer_0.shape.size=(?,?)
0.316	IN  DEF: ^.layer_0.shape.size.i=3
0.291	IN  DEF: ^.layer_0.shape.size.j=3
0.285	IN  DEF: ^.layer_01.pos=(?,?)
0.265	IN  DEF: ^.layer_01.pos.j=1
0.248	IN  DEF: ^.layer_01.pos.i=1
0.242	IN  DEF: ^.layer_01.shape.size=(?,?)
0.217	IN  DEF: ^.layer_01.shape.size.i=3
0.192	IN  DEF: ^.layer_01.shape.size.j=3

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color black and layers
  _0: a rectangle with size ^.layer_0.shape.size and color ? and mask ^.layer_0.shape.mask at ((0),(0))
WHERE (Mi)
a background with size (5,9) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask ? at (1,5)
  _01: a rectangle with size (3,3) and color grey and mask ? at (1,1)

DL input  with Mi: L = 92.6 + 1447.1 = 1539.7
DL output with Mo: L = 31.7 + 278.6 = 310.3
DL input+output M: L = 124.4 + 1725.7 = 1850.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN ed74f2f2.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN ed74f2f2.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN ed74f2f2.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN ed74f2f2.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN ed74f2f2.json/5: 0 - (FAILURE)

## instance 6

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN ed74f2f2.json/6: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST ed74f2f2.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 4.1 sec (4.1 sec/task)
bits-train-error = 278.6 bits (278.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-25] Checking task ed98d772.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3877.1 = 3886.1
DL output with Mo: L = 9.0 + 14018.7 = 14027.6
DL input+output M: L = 17.9 + 17895.8 = 17913.7

# learning a model for train pairs
2.000	
1.670	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.386	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.272	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.253	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.238	IN  DEF: ^.size=(?,?)
1.167	IN  DEF: ^.size.i=3
1.097	IN  DEF: ^.size.j=3
1.082	IN  DEF: ^.layer_0.pos=(?,?)
1.050	IN  DEF: ^.layer_0.pos.j=0
1.034	IN  DEF: ^.layer_0.shape.size=(?,?)
1.029	OUT DEF: ^.color=black

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color black and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size (3,3) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,0)

DL input  with Mi: L = 46.8 + 1881.4 = 1928.2
DL output with Mo: L = 64.9 + 7402.6 = 7467.5
DL input+output M: L = 111.7 + 9284.1 = 9395.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ed98d772.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ed98d772.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ed98d772.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ed98d772.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ed98d772.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST ed98d772.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.8 sec (25.8 sec/task)
bits-train-error = 7402.6 bits (7402.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-24] Checking task ef26cbf6.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 16173.2 = 16182.2
DL output with Mo: L = 9.0 + 16173.2 = 16182.2
DL input+output M: L = 17.9 + 32346.5 = 32364.4

# learning a model for train pairs
2.000	
1.612	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.224	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.007	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.901	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.823	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.762	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.706	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.650	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _00: ^.layer_0.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 85.3 + 6213.5 = 6298.9
DL output with Mo: L = 76.5 + 4149.5 = 4226.0
DL input+output M: L = 161.9 + 10363.0 = 10524.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN ef26cbf6.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN ef26cbf6.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST ef26cbf6.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.6 sec (28.6 sec/task)
bits-train-error = 4149.5 bits (4149.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-23] Checking task f0afb749.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1548.6 = 1557.6
DL output with Mo: L = 9.0 + 9808.3 = 9817.2
DL input+output M: L = 17.9 + 11356.9 = 11374.8

# learning a model for train pairs
2.000	
1.858	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.752	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.665	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.580	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.551	IN  DEF: ^.color=black
1.529	IN  DEF: ^.size=(?,?)
1.506	IN  DEF: ^.layer_0.pos=(?,?)
1.443	IN  DEF: ^.layer_0.pos.i=(0)
1.429	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.422	OUT DEF: ^.layer_0.shape.mask=Full
1.414	OUT DEF: ^.layer_01.shape.mask=Full
1.410	OUT DEF: ^.color=black
1.406	OUT DEF: ^.size=(?,?)
1.382	OUT DEF: ^.size.i=^.size.i + ^.size.i
1.357	OUT DEF: ^.size.j=^.size.j + ^.size.j
1.354	OUT DEF: ^.layer_0.pos=(?,?)
1.341	OUT DEF: ^.layer_0.pos.i=^.layer_0.pos.i
1.328	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.j + ^.layer_0.pos.j
1.319	OUT DEF: ^.layer_011.shape.color=blue
1.316	OUT DEF: ^.layer_0.shape.size=(?,?)
1.303	OUT DEF: ^.layer_0.shape.size.i=2
1.290	OUT DEF: ^.layer_0.shape.size.j=2
1.286	OUT DEF: ^.layer_01.pos=(?,?)
1.273	OUT DEF: ^.layer_01.pos.j=2
1.270	OUT DEF: ^.layer_01.shape.size=(?,?)
1.266	OUT DEF: ^.layer_011.pos=(?,?)
1.262	OUT DEF: ^.layer_011.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (^.size.i + ^.size.i,^.size.j + ^.size.j) and color black and layers
  _0: a rectangle with size (2,2) and color ^.layer_0.shape.color and mask Full at (^.layer_0.pos.i,^.layer_0.pos.j + ^.layer_0.pos.j)
  _01: a rectangle with size (?,?) and color ? and mask Full at (?,2)
  _011: a rectangle with size (?,?) and color blue and mask ? at (?,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a point with color ? at ((0),?)

DL input  with Mi: L = 30.2 + 1177.5 = 1207.7
DL output with Mo: L = 124.6 + 4657.2 = 4781.8
DL input+output M: L = 154.8 + 5834.7 = 5989.5

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN f0afb749.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f0afb749.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN f0afb749.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST f0afb749.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 4.3 sec (4.3 sec/task)
bits-train-error = 4657.2 bits (4657.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-22] Checking task f0df5ff0.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 54660.0 = 54669.0
DL output with Mo: L = 9.0 + 73147.4 = 73156.3
DL input+output M: L = 17.9 + 127807.4 = 127825.3

# learning a model for train pairs
2.000	
1.931	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.875	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.828	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.784	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.741	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.691	OUT OBJECT at ^.layer_01110: ^.layer_0.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _01110: ^.layer_0.shape at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 52310.7 = 52339.6
DL output with Mo: L = 93.0 + 53579.3 = 53672.3
DL input+output M: L = 121.9 + 105890.0 = 106011.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN f0df5ff0.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN f0df5ff0.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN f0df5ff0.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST f0df5ff0.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.1 sec (29.1 sec/task)
bits-train-error = 53579.3 bits (53579.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-21] Checking task f21745ec.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 65579.4 = 65588.4
DL output with Mo: L = 9.0 + 64700.7 = 64709.7
DL input+output M: L = 17.9 + 130280.1 = 130298.1

# learning a model for train pairs
2.000	
1.735	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.471	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.203	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.942	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.748	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 35729.5 = 35777.5
DL output with Mo: L = 66.8 + 13068.2 = 13135.0
DL input+output M: L = 114.8 + 48797.7 = 48912.5

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f21745ec.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f21745ec.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f21745ec.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST f21745ec.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.7 sec (28.7 sec/task)
bits-train-error = 13068.2 bits (13068.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-20] Checking task f3b10344.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 125221.9 = 125230.8
DL output with Mo: L = 9.0 + 172547.2 = 172556.2
DL input+output M: L = 17.9 + 297769.1 = 297787.0

# learning a model for train pairs
2.000	
1.741	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.489	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.292	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.115	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.946	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.816	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.715	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.623	OUT OBJECT at ^.layer_011: ^.layer_011.shape at ?
0.543	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.465	OUT OBJECT at ^.layer_01111: ^.layer_01.shape at ?
0.396	IN  OBJECT at ^.layer_01110: a rectangle with size ? and color ? and mask ? at ?
0.350	OUT OBJECT at ^.layer_0110: ^.layer_0111.shape at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _00: ^.layer_0.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _0110: ^.layer_0111.shape at ?
  _011: ^.layer_011.shape at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: ^.layer_01.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _01110: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 103.8 + 23862.3 = 23966.1
DL output with Mo: L = 106.2 + 27267.4 = 27373.6
DL input+output M: L = 210.0 + 51129.7 = 51339.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN f3b10344.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f3b10344.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN f3b10344.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST f3b10344.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.5 sec (25.5 sec/task)
bits-train-error = 27267.4 bits (27267.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-19] Checking task f3cdc58f.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 11839.8 = 11848.8
DL output with Mo: L = 9.0 + 11839.8 = 11848.8
DL input+output M: L = 17.9 + 23679.6 = 23697.6

# learning a model for train pairs
2.000	
1.737	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.551	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.426	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.341	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.292	OUT DEF: ^.size=^.size
1.269	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.254	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.245	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.237	IN  OBJECT at ^.layer_0111: a point with color ? at ?
1.228	IN  OBJECT at ^.layer_01111: a point with color ? at ?
1.220	IN  OBJECT at ^.layer_011111: a point with color ? at ?
1.208	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.200	IN  OBJECT at ^.layer_0111111: a point with color ? at ?
1.191	IN  OBJECT at ^.layer_01111111: a point with color ? at ?
1.181	IN  OBJECT at ^.layer_011111111: a point with color ? at ?
1.172	IN  OBJECT at ^.layer_0111111111: a point with color ? at ?
1.163	IN  OBJECT at ^.layer_01111111111: a point with color ? at ?
1.153	IN  OBJECT at ^.layer_011111111111: a point with color ? at ?
1.143	IN  OBJECT at ^.layer_0111111111111: a point with color ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ^.layer_0.shape.color and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a point with color ? at ?
  _0111: a point with color ? at ?
  _01111: a point with color ? at ?
  _011111: a point with color ? at ?
  _0111111: a point with color ? at ?
  _01111111: a point with color ? at ?
  _011111111: a point with color ? at ?
  _0111111111: a point with color ? at ?
  _01111111111: a point with color ? at ?
  _011111111111: a point with color ? at ?
  _0111111111111: a point with color ? at ?

DL input  with Mi: L = 176.6 + 10033.7 = 10210.3
DL output with Mo: L = 87.5 + 3239.9 = 3327.5
DL input+output M: L = 264.1 + 13273.6 = 13537.8

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f3cdc58f.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f3cdc58f.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f3cdc58f.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST f3cdc58f.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 22.3 sec (22.3 sec/task)
bits-train-error = 3239.9 bits (3239.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-18] Checking task f3e62deb.json: 6 train, 2 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 10693.8 = 10702.8
DL output with Mo: L = 9.0 + 10693.8 = 10702.8
DL input+output M: L = 17.9 + 21387.6 = 21405.6

# learning a model for train pairs
2.000	
1.299	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.599	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.477	OUT DEF: ^.layer_0.shape=^.layer_0.shape
0.369	OUT DEF: ^.size=^.size
0.343	IN  DEF: ^.layer_0.shape.mask=Border
0.334	OUT DEF: ^.color=black
0.326	IN  DEF: ^.color=black
0.319	OUT DEF: ^.layer_0.pos=(?,?)
0.312	IN  DEF: ^.size=(?,?)
0.262	IN  DEF: ^.size.i=10
0.213	IN  DEF: ^.size.j=10
0.206	IN  DEF: ^.layer_0.pos=(?,?)
0.199	IN  DEF: ^.layer_0.shape.size=(?,?)
0.168	IN  DEF: ^.layer_0.shape.size.i=3
0.137	IN  DEF: ^.layer_0.shape.size.j=3

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0.shape at (?,?)
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color ? and mask Border at (?,?)

DL input  with Mi: L = 57.9 + 835.9 = 893.8
DL output with Mo: L = 20.0 + 557.3 = 577.3
DL input+output M: L = 77.9 + 1393.2 = 1471.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f3e62deb.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f3e62deb.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f3e62deb.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f3e62deb.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f3e62deb.json/5: 0 - (FAILURE)

## instance 6

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f3e62deb.json/6: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST f3e62deb.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST f3e62deb.json/2: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.5 sec (0.5 sec/task)
bits-train-error = 557.3 bits (557.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-17] Checking task f4081712.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 449376.7 = 449385.7
DL output with Mo: L = 9.0 + 20552.5 = 20561.5
DL input+output M: L = 17.9 + 469929.3 = 469947.2

# learning a model for train pairs
2.000	
1.774	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.626	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.489	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.407	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.336	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.275	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.236	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.205	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.192	IN  OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
1.183	IN  OBJECT at ^.layer_0111111: a rectangle with size ? and color ? and mask ? at ?
1.172	IN  OBJECT at ^.layer_01111111: a rectangle with size ? and color ? and mask ? at ?
1.168	IN  OBJECT at ^.layer_011111111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?
  _0111111: a rectangle with size ? and color ? and mask ? at ?
  _01111111: a rectangle with size ? and color ? and mask ? at ?
  _011111111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 177.0 + 275664.9 = 275841.9
DL output with Mo: L = 66.8 + 11333.8 = 11400.5
DL input+output M: L = 243.8 + 286998.7 = 287242.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f4081712.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f4081712.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f4081712.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f4081712.json/4: 0 - (FAILURE)

## instance 5

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f4081712.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST f4081712.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.0 sec (27.0 sec/task)
bits-train-error = 11333.8 bits (11333.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-16] Checking task f45f5ca7.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4962.2 = 4971.1
DL output with Mo: L = 9.0 + 4962.2 = 4971.1
DL input+output M: L = 17.9 + 9924.3 = 9942.3

# learning a model for train pairs
2.000	
1.883	OUT DEF: ^.size=^.size
1.862	OUT OBJECT at ^.layer_0: a point with color ? at ?
1.834	OUT DEF: ^.layer_0.shape.color=green
1.812	OUT OBJECT at ^.layer_01: a point with color ? at ?
1.784	OUT DEF: ^.layer_01.shape.color=red
1.762	OUT OBJECT at ^.layer_010: a point with color ? at ?
1.739	OUT OBJECT at ^.layer_011: a point with color ? at ?
1.711	OUT DEF: ^.layer_011.shape.color=yellow
1.687	OUT OBJECT at ^.layer_0111: a point with color ? at ?
1.659	OUT DEF: ^.layer_0111.shape.color=cyan
1.633	OUT OBJECT at ^.layer_01111: a point with color ? at ?
1.603	OUT OBJECT at ^.layer_011111: a point with color ? at ?
1.575	OUT DEF: ^.layer_01111.shape.color=green
1.553	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.524	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.496	OUT DEF: ^.layer_010.shape=^.layer_0.shape
1.468	IN  DEF: ^.layer_01.shape.color=green
1.445	IN  OBJECT at ^.layer_00: a point with color ? at ?
1.421	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.393	OUT DEF: ^.layer_011111.shape=^.layer_011.shape
1.368	IN  OBJECT at ^.layer_010: a point with color ? at ?
1.354	IN  DEF: ^.layer_01.shape.mask=Full
1.344	OUT DEF: ^.color=black
1.335	IN  DEF: ^.color=black
1.328	OUT DEF: ^.layer_0.pos=(?,?)
1.301	OUT DEF: ^.layer_0.pos.j=4
1.294	OUT DEF: ^.layer_0111.pos=(?,?)
1.266	OUT DEF: ^.layer_0111.pos.j=^.layer_01.shape.size.j
1.259	OUT DEF: ^.layer_010.pos=(?,?)
1.232	OUT DEF: ^.layer_010.pos.i=^.layer_0.pos.i
1.204	OUT DEF: ^.layer_0.pos.i=^.layer_01.pos.i
1.197	OUT DEF: ^.layer_01.pos=(?,?)
1.170	OUT DEF: ^.layer_01.pos.j=2
1.163	OUT DEF: ^.layer_011.pos=(?,?)
1.135	OUT DEF: ^.layer_011.pos.j=3
1.128	OUT DEF: ^.layer_01111.pos=(?,?)
1.101	OUT DEF: ^.layer_01111.pos.j=4
1.094	OUT DEF: ^.layer_011111.pos=(?,?)
1.066	OUT DEF: ^.layer_011111.pos.i=^.layer_011.pos.i
1.041	OUT DEF: ^.layer_011111.pos.j=^.layer_0.pos.i + 1
1.034	IN  DEF: ^.size=(?,?)
0.981	IN  DEF: ^.size.i=10
0.928	IN  DEF: ^.size.j=10
0.921	IN  DEF: ^.layer_00.pos=(?,?)
0.893	IN  DEF: ^.layer_00.pos.j=(0)
0.886	IN  DEF: ^.layer_0.pos=(?,?)
0.858	IN  DEF: ^.layer_0.pos.j=(0)
0.851	IN  DEF: ^.layer_010.pos=(?,?)
0.823	IN  DEF: ^.layer_010.pos.j=(0)
0.816	IN  DEF: ^.layer_01.pos=(?,?)
0.788	IN  DEF: ^.layer_01.pos.j=(0)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a point with color green at (^.layer_01.pos.i,4)
  _010: ^.layer_0.shape at (^.layer_0.pos.i,?)
  _01: a point with color red at (?,2)
  _011: a point with color yellow at (?,3)
  _0111: a point with color cyan at (?,^.layer_01.shape.size.j)
  _01111: a point with color green at (?,4)
  _011111: ^.layer_011.shape at (^.layer_011.pos.i,^.layer_0.pos.i + 1)
WHERE (Mi)
a background with size (10,10) and color black and layers
  _00: a point with color ? at (?,(0))
  _0: a point with color ? at (?,(0))
  _010: a point with color ? at (?,(0))
  _01: a rectangle with size ? and color green and mask Full at (?,(0))
  _011: a point with color ? at ?

DL input  with Mi: L = 112.2 + 2736.2 = 2848.4
DL output with Mo: L = 164.8 + 905.6 = 1070.4
DL input+output M: L = 277.0 + 3641.8 = 3918.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN f45f5ca7.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN f45f5ca7.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN f45f5ca7.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST f45f5ca7.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 24.4 sec (24.4 sec/task)
bits-train-error = 905.6 bits (905.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-15] Checking task f5aa3634.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 20924.5 = 20933.5
DL output with Mo: L = 9.0 + 4043.5 = 4052.5
DL input+output M: L = 17.9 + 24968.0 = 24985.9

# learning a model for train pairs
2.000	
1.846	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.726	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.668	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.612	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.564	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.522	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.482	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.314	OUT OBJECT at ^.layer_010: ^.layer_0111.shape at ?
1.276	IN  OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
1.242	IN  OBJECT at ^.layer_0111111: a rectangle with size ? and color ? and mask ? at ?
1.213	IN  OBJECT at ^.layer_01111111: a rectangle with size ? and color ? and mask ? at ?
1.185	IN  OBJECT at ^.layer_011111111: a rectangle with size ? and color ? and mask ? at ?
1.166	IN  OBJECT at ^.layer_0111111111: a rectangle with size ? and color ? and mask ? at ?
1.132	OUT DEF: ^.layer_0.shape.color=^.layer_011111111.shape.color
1.121	OUT DEF: ^.color=black
1.088	OUT DEF: ^.layer_0.shape.mask=^.layer_01.shape.mask
1.076	IN  OBJECT at ^.layer_01111111111: a rectangle with size ? and color ? and mask ? at ?
1.068	OUT DEF: ^.size=(?,?)
1.028	OUT DEF: ^.size.i=^.layer_0.shape.size.j
0.987	OUT DEF: ^.size.j=^.layer_0111.shape.size.i + 2
0.978	OUT DEF: ^.layer_0.pos=(?,?)
0.961	OUT DEF: ^.layer_0.pos.i=^.layer_01.shape.size.i - ^.layer_0.pos.j
0.953	OUT DEF: ^.layer_0.shape.size=(?,?)
0.921	OUT DEF: ^.layer_0.shape.size.i=2

# Learned model:
CONSTRUCT (Mo)
a background with size (^.layer_0.shape.size.j,^.layer_0111.shape.size.i + 2) and color black and layers
  _0: a rectangle with size (2,?) and color ^.layer_011111111.shape.color and mask ^.layer_01.shape.mask at (^.layer_01.shape.size.i - ^.layer_0.pos.j,?)
  _010: ^.layer_0111.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?
  _0111111: a rectangle with size ? and color ? and mask ? at ?
  _01111111: a rectangle with size ? and color ? and mask ? at ?
  _011111111: a rectangle with size ? and color ? and mask ? at ?
  _0111111111: a rectangle with size ? and color ? and mask ? at ?
  _01111111111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 213.4 + 12282.3 = 12495.7
DL output with Mo: L = 112.4 + 1200.3 = 1312.7
DL input+output M: L = 325.8 + 13482.6 = 13808.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN f5aa3634.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN f5aa3634.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN f5aa3634.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
negative integer

TEST f5aa3634.json/1: 0 - (ERROR)

# Performance measures on task
runtime-learning = 26.0 sec (26.0 sec/task)
bits-train-error = 1200.3 bits (1200.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-14] Checking task f5c89df1.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 8359.8 = 8368.7
DL output with Mo: L = 9.0 + 9947.8 = 9956.7
DL input+output M: L = 17.9 + 18307.5 = 18325.5

# learning a model for train pairs
2.000	
1.426	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.935	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.873	OUT DEF: ^.size=^.size
0.814	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
0.722	OUT OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.706	IN  DEF: ^.layer_0.shape.color=cyan
0.691	IN  OBJECT at ^.layer_01: a point with color ? at ?
0.675	IN  DEF: ^.layer_01.shape.color=red
0.659	IN  OBJECT at ^.layer_011: a point with color ? at ?
0.642	IN  DEF: ^.layer_011.shape.color=green
0.628	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.614	OUT DEF: ^.layer_00.shape.color=^.layer_0.shape.color
0.609	IN  DEF: ^.color=black
0.604	OUT DEF: ^.color=black
0.600	IN  DEF: ^.size=(?,?)
0.566	IN  DEF: ^.size.i=13
0.532	IN  DEF: ^.size.j=13
0.528	IN  DEF: ^.layer_0.pos=(?,?)
0.523	IN  DEF: ^.layer_0.shape.size=(?,?)
0.519	IN  DEF: ^.layer_01.pos=(?,?)
0.501	IN  DEF: ^.layer_01.pos.i=5
0.497	IN  DEF: ^.layer_011.pos=(?,?)
0.494	OUT DEF: ^.layer_00.pos=(?,?)
0.482	OUT DEF: ^.layer_00.pos.i=3
0.468	OUT DEF: ^.layer_00.pos.j=^.layer_0.pos.j + 3
0.465	OUT DEF: ^.layer_00.shape.size=(?,?)
0.461	OUT DEF: ^.layer_0.pos=(?,?)
0.458	OUT DEF: ^.layer_0.shape.size=(?,?)
0.437	OUT DEF: ^.layer_0.shape.size.j=5

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask ? at (3,^.layer_0.pos.j + 3)
  _0: a rectangle with size (?,5) and color ^.layer_0.shape.color and mask ^.layer_0.shape.mask at (?,?)
WHERE (Mi)
a background with size (13,13) and color black and layers
  _0: a rectangle with size (?,?) and color cyan and mask ? at (?,?)
  _01: a point with color red at (5,?)
  _011: a point with color green at (?,?)

DL input  with Mi: L = 93.3 + 2559.2 = 2652.5
DL output with Mo: L = 80.9 + 1114.8 = 1195.7
DL input+output M: L = 174.2 + 3674.0 = 3848.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f5c89df1.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f5c89df1.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f5c89df1.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST f5c89df1.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 21.3 sec (21.3 sec/task)
bits-train-error = 1114.8 bits (1114.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-13] Checking task f823c43c.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 29653.7 = 29662.7
DL output with Mo: L = 9.0 + 16751.9 = 16760.8
DL input+output M: L = 17.9 + 46405.6 = 46423.5

# learning a model for train pairs
2.000	
1.341	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.976	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.912	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.886	OUT DEF: ^.size=^.size
0.861	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
0.847	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.841	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.840	IN  DEF: ^.size=(?,?)
0.840	IN  DEF: ^.layer_0.pos=(?,?)
0.836	IN  DEF: ^.layer_0.pos.j=(0)
0.833	IN  DEF: ^.layer_0.pos.i=(0)
0.832	IN  DEF: ^.layer_0.shape.size=(?,?)
0.831	IN  DEF: ^.layer_01.pos=(?,?)
0.831	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ^.layer_0.shape.size and color ^.layer_0.shape.color and mask ? at ^.layer_0.pos
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at ((0),(0))
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 72.2 + 16535.7 = 16608.0
DL output with Mo: L = 27.2 + 4510.5 = 4537.7
DL input+output M: L = 99.4 + 21046.2 = 21145.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f823c43c.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f823c43c.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST f823c43c.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 2.8 sec (2.8 sec/task)
bits-train-error = 4510.5 bits (4510.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-12] Checking task f83cb3f6.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 13671.1 = 13680.0
DL output with Mo: L = 9.0 + 11111.7 = 11120.6
DL input+output M: L = 17.9 + 24782.7 = 24800.7

# learning a model for train pairs
2.000	
1.657	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.378	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.223	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
1.167	OUT DEF: ^.size=^.size
1.136	OUT DEF: ^.layer_00=^.layer_0
1.116	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.081	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.069	OUT DEF: ^.layer_0.shape.color=^.layer_01.shape.color
1.058	OUT OBJECT at ^.layer_011: a point with color ? at ?
1.047	OUT OBJECT at ^.layer_0111: a point with color ? at ?
1.035	OUT OBJECT at ^.layer_01111: a point with color ? at ?
1.027	IN  OBJECT at ^.layer_011: a point with color ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: ^.layer_0
  _0: a rectangle with size ? and color ^.layer_01.shape.color and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a point with color ? at ?
  _0111: a point with color ? at ?
  _01111: a point with color ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a point with color ? at ?

DL input  with Mi: L = 60.1 + 9440.5 = 9500.7
DL output with Mo: L = 88.7 + 3609.5 = 3698.3
DL input+output M: L = 148.9 + 13050.1 = 13198.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f83cb3f6.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN f83cb3f6.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN f83cb3f6.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST f83cb3f6.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.5 sec (25.5 sec/task)
bits-train-error = 3609.5 bits (3609.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-11] Checking task f8be4b64.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 13969.2 = 13978.2
DL output with Mo: L = 9.0 + 69828.2 = 69837.1
DL input+output M: L = 17.9 + 83797.4 = 83815.3

# learning a model for train pairs
2.000	
1.830	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.678	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.537	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.406	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.272	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.166	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.067	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.982	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.920	OUT OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 8820.5 = 8887.3
DL output with Mo: L = 122.2 + 19691.7 = 19813.9
DL input+output M: L = 188.9 + 28512.2 = 28701.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f8be4b64.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f8be4b64.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f8be4b64.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f8be4b64.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST f8be4b64.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.7 sec (27.7 sec/task)
bits-train-error = 19691.7 bits (19691.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-10] Checking task f9a67cb5.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 20680.4 = 20689.3
DL output with Mo: L = 9.0 + 39860.6 = 39869.6
DL input+output M: L = 17.9 + 60541.0 = 60558.9

# learning a model for train pairs
2.000	
1.644	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.386	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.185	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.000	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.836	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.692	OUT OBJECT at ^.layer_010: ^.layer_01.shape at ?
0.559	OUT OBJECT at ^.layer_0101: ^.layer_01.shape at ?
0.544	OUT DEF: ^.size=^.size

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: ^.layer_01.shape at ?
  _0101: ^.layer_01.shape at ?
  _01: ^.layer_01.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 7310.9 = 7377.7
DL output with Mo: L = 57.4 + 7418.3 = 7475.8
DL input+output M: L = 124.2 + 14729.3 = 14853.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f9a67cb5.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f9a67cb5.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN f9a67cb5.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST f9a67cb5.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.2 sec (28.2 sec/task)
bits-train-error = 7418.3 bits (7418.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-9] Checking task f9d67f8b.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 653089.3 = 653098.3
DL output with Mo: L = 9.0 + 643598.7 = 643607.7
DL input+output M: L = 17.9 + 1296688.0 = 1296705.9

# learning a model for train pairs
2.000	
1.896	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.796	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.711	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.637	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.589	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 539144.4 = 539192.4
DL output with Mo: L = 66.8 + 491205.9 = 491272.7
DL input+output M: L = 114.8 + 1030350.4 = 1030465.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f9d67f8b.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f9d67f8b.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f9d67f8b.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN f9d67f8b.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST f9d67f8b.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.7 sec (29.7 sec/task)
bits-train-error = 491205.9 bits (491205.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-8] Checking task fafd9572.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 11327.0 = 11336.0
DL output with Mo: L = 9.0 + 11327.0 = 11336.0
DL input+output M: L = 17.9 + 22654.0 = 22672.0

# learning a model for train pairs
2.000	
1.905	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.813	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.722	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.631	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.538	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.473	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 9173.6 = 9221.6
DL output with Mo: L = 85.3 + 7386.5 = 7471.9
DL input+output M: L = 133.3 + 16560.1 = 16693.4

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN fafd9572.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN fafd9572.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST fafd9572.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.1 sec (28.1 sec/task)
bits-train-error = 7386.5 bits (7386.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-7] Checking task fb791726.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1974.4 = 1983.4
DL output with Mo: L = 9.0 + 20943.8 = 20952.8
DL input+output M: L = 17.9 + 22918.2 = 22936.1

# learning a model for train pairs
2.000	
1.749	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.496	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.388	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.278	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.214	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.141	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.118	IN  DEF: ^.color=black
1.100	IN  DEF: ^.size=(?,?)
1.083	IN  DEF: ^.layer_0.pos=(?,?)
1.028	IN  DEF: ^.layer_0.pos.i=(0)
1.010	IN  DEF: ^.layer_01.pos=(?,?)
0.957	IN  DEF: ^.layer_01.pos.i=2
0.950	OUT DEF: ^.layer_0.shape.color=green
0.943	OUT DEF: ^.layer_01.shape.color=green
0.940	OUT DEF: ^.layer_0.shape.mask=Full
0.937	OUT DEF: ^.layer_01.shape.mask=Full
0.933	OUT DEF: ^.layer_011.shape.mask=Full
0.930	OUT DEF: ^.layer_0111.shape.mask=Full
0.928	OUT DEF: ^.color=black
0.926	OUT DEF: ^.size=(?,?)
0.914	OUT DEF: ^.size.i=^.size.i + ^.size.i
0.901	OUT DEF: ^.size.j=^.size.j + ^.size.j
0.899	OUT DEF: ^.layer_0.pos=(?,?)
0.893	OUT DEF: ^.layer_0.pos.j=(0)
0.886	OUT DEF: ^.layer_0.pos.i=1
0.885	OUT DEF: ^.layer_0.shape.size=(?,?)
0.872	OUT DEF: ^.layer_0.shape.size.j=^.size.j + ^.size.j
0.869	OUT DEF: ^.layer_0.shape.size.i=1
0.867	OUT DEF: ^.layer_01.pos=(?,?)
0.861	OUT DEF: ^.layer_01.pos.j=(0)
0.855	OUT DEF: ^.layer_01.pos.i=^.size.i + 1
0.853	OUT DEF: ^.layer_0111.pos=(?,?)
0.851	OUT DEF: ^.layer_01.shape.size=(?,?)
0.839	OUT DEF: ^.layer_01.shape.size.j=^.size.j + ^.size.j
0.835	OUT DEF: ^.layer_01.shape.size.i=1
0.834	OUT DEF: ^.layer_011.pos=(?,?)
0.832	OUT DEF: ^.layer_011.shape.size=(?,?)
0.830	OUT DEF: ^.layer_0111.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (^.size.i + ^.size.i,^.size.j + ^.size.j) and color black and layers
  _0: a rectangle with size (1,^.size.j + ^.size.j) and color green and mask Full at (1,(0))
  _01: a rectangle with size (1,^.size.j + ^.size.j) and color green and mask Full at (^.size.i + 1,(0))
  _011: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _0111: a rectangle with size (?,?) and color ? and mask Full at (?,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a point with color ? at ((0),?)
  _01: a point with color ? at (2,?)

DL input  with Mi: L = 50.2 + 1296.1 = 1346.3
DL output with Mo: L = 175.0 + 3002.5 = 3177.4
DL input+output M: L = 225.2 + 4298.5 = 4523.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN fb791726.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN fb791726.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN fb791726.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST fb791726.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 16.4 sec (16.4 sec/task)
bits-train-error = 3002.5 bits (3002.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-6] Checking task fc754716.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1372.6 = 1381.6
DL output with Mo: L = 9.0 + 5867.9 = 5876.9
DL input+output M: L = 17.9 + 7240.5 = 7258.4

# learning a model for train pairs
2.000	
1.325	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.171	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.073	OUT DEF: ^.size=^.size
0.979	OUT DEF: ^.layer_0.shape.size=^.size
0.936	IN  DEF: ^.color=black
0.901	IN  DEF: ^.size=(?,?)
0.866	IN  DEF: ^.layer_0.pos=(?,?)
0.834	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.803	OUT DEF: ^.layer_0.shape.mask=Border
0.793	OUT DEF: ^.color=black
0.784	OUT DEF: ^.layer_0.pos=(?,?)
0.761	OUT DEF: ^.layer_0.pos.i=(0)
0.738	OUT DEF: ^.layer_0.pos.j=(0)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size ^.size and color ^.layer_0.shape.color and mask Border at ((0),(0))
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a point with color ? at (?,?)

DL input  with Mi: L = 29.7 + 982.8 = 1012.4
DL output with Mo: L = 30.3 + 0.0 = 30.3
DL input+output M: L = 59.9 + 982.8 = 1042.7

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN fc754716.json/1: 1 1st (SUCCESS)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN fc754716.json/2: 1 1st (SUCCESS)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN fc754716.json/3: 1 1st (SUCCESS)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN fc754716.json/4: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST fc754716.json/1: 1 1st (SUCCESS)

# Performance measures on task
runtime-learning = 0.1 sec (0.1 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 1.00

=====================================
[-5] Checking task fd096ab6.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 7839.6 = 7848.5
DL output with Mo: L = 9.0 + 14704.0 = 14713.0
DL input+output M: L = 17.9 + 22543.6 = 22561.5

# learning a model for train pairs
2.000	
1.967	OUT DEF: ^.size=^.size
1.947	IN  DEF: ^.color=blue
1.937	OUT DEF: ^.color=^.color
1.934	IN  DEF: ^.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ^.color and layers
WHERE (Mi)
a background with size (?,?) and color blue and layers

DL input  with Mi: L = 18.3 + 7653.8 = 7672.1
DL output with Mo: L = 5.3 + 14063.6 = 14068.9
DL input+output M: L = 23.6 + 21717.4 = 21741.0

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN fd096ab6.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN fd096ab6.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST fd096ab6.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.1 sec (0.1 sec/task)
bits-train-error = 14063.6 bits (14063.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-4] Checking task fd4b2b02.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 5401.4 = 5410.3
DL output with Mo: L = 9.0 + 51539.0 = 51548.0
DL input+output M: L = 17.9 + 56940.4 = 56958.3

# learning a model for train pairs
2.000	
1.316	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.199	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.082	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.003	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
0.923	OUT OBJECT at ^.layer_0111: ^.layer_0.shape at ?
0.844	OUT OBJECT at ^.layer_01111: ^.layer_0.shape at ?
0.775	OUT OBJECT at ^.layer_011110: a rectangle with size ? and color ? and mask ? at ?
0.723	OUT OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: ^.layer_0.shape at ?
  _0111: ^.layer_0.shape at ?
  _011110: a rectangle with size ? and color ? and mask ? at ?
  _01111: ^.layer_0.shape at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 1681.2 = 1710.1
DL output with Mo: L = 108.1 + 20879.0 = 20987.1
DL input+output M: L = 137.0 + 22560.2 = 22697.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN fd4b2b02.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN fd4b2b02.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN fd4b2b02.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST fd4b2b02.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 22.4 sec (22.4 sec/task)
bits-train-error = 20879.0 bits (20879.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-3] Checking task fe9372f3.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2437.2 = 2446.2
DL output with Mo: L = 9.0 + 14392.7 = 14401.7
DL input+output M: L = 17.9 + 16829.9 = 16847.8

# learning a model for train pairs
2.000	
1.510	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.342	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.224	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
1.146	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.109	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.077	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _00: ^.layer_0.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 1219.4 = 1248.3
DL output with Mo: L = 93.0 + 8073.6 = 8166.6
DL input+output M: L = 121.9 + 9293.0 = 9414.9

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN fe9372f3.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN fe9372f3.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TEST fe9372f3.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.2 sec (29.2 sec/task)
bits-train-error = 8073.6 bits (8073.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-2] Checking task fea12743.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 38879.1 = 38888.1
DL output with Mo: L = 9.0 + 38879.1 = 38888.1
DL input+output M: L = 17.9 + 77758.2 = 77776.1

# learning a model for train pairs
2.000	
1.796	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.626	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.463	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.323	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.198	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.077	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 24313.5 = 24361.5
DL output with Mo: L = 85.3 + 17425.4 = 17510.7
DL input+output M: L = 133.3 + 41738.9 = 41872.2

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN fea12743.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN fea12743.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1

TRAIN fea12743.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1

TEST fea12743.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.7 sec (27.7 sec/task)
bits-train-error = 17425.4 bits (17425.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-1] Checking task ff72ca3e.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3827.9 = 3836.9
DL output with Mo: L = 9.0 + 25219.8 = 25228.8
DL input+output M: L = 17.9 + 29047.7 = 29065.7

# learning a model for train pairs
2.000	
1.266	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.221	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.177	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.125	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.095	OUT DEF: ^.size=^.size
1.080	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
1.032	IN  DEF: ^.layer_0.shape.color=grey
0.984	IN  DEF: ^.layer_01.shape.color=yellow
0.967	OUT DEF: ^.layer_011=^.layer_0
0.951	IN  DEF: ^.color=black
0.939	IN  DEF: ^.size=(?,?)
0.926	IN  DEF: ^.layer_0.pos=(?,?)
0.914	IN  DEF: ^.layer_01.pos=(?,?)
0.906	OUT DEF: ^.layer_01.shape.color=red
0.903	OUT DEF: ^.layer_0.shape.mask=Full
0.899	OUT DEF: ^.layer_01.shape.mask=Full
0.896	OUT DEF: ^.color=black
0.894	OUT DEF: ^.layer_0.pos=(?,?)
0.893	OUT DEF: ^.layer_0.shape.size=(?,?)
0.891	OUT DEF: ^.layer_01.pos=(?,?)
0.889	OUT DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _01: a rectangle with size (?,?) and color red and mask Full at (?,?)
  _011: ^.layer_0
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a point with color grey at (?,?)
  _01: a point with color yellow at (?,?)

DL input  with Mi: L = 49.4 + 2846.4 = 2895.8
DL output with Mo: L = 67.4 + 3313.8 = 3381.2
DL input+output M: L = 116.9 + 6160.2 = 6277.1

# train input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2
>> Trial 3

TRAIN ff72ca3e.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN ff72ca3e.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN ff72ca3e.json/3: 0 - (FAILURE)

## instance 4

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TRAIN ff72ca3e.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
>> Trial 2

TEST ff72ca3e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 10.5 sec (10.5 sec/task)
bits-train-error = 3313.8 bits (3313.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00


## performance measures averaged over 400 tasks
runtime-learning = 8086.7 sec (20.2 sec/task)
bits-train-error = 8661796.7 bits (21654.5 bits/task)
acc-train-micro = 12.73 tasks (3.18%)
acc-train-macro = 8.00 tasks (2.00%)
acc-train-mrr = 0.03
acc-test-micro = 6.50 tasks (1.62%)
acc-test-macro = 6.00 tasks (1.50%)
acc-test-mrr = 0.01

// Profiling...
#calls	#calls/s	Time (s)	Percentage	Section
//      2972	  288992.6	    0.0	  0.0%	Grid.diff
//    110676	 1692578.3	    0.1	  0.0%	Model2.defs_refinements
//      4953	   69239.8	    0.1	  0.0%	Model2.write_grid
//     25538	  197494.4	    0.1	  0.0%	Model2.size_of_data
//    168592	  842471.4	    0.2	  0.0%	Model2.dl_model_data
//    210669	  683522.0	    0.3	  0.0%	Model2.insert_ilist
//    512403	  794886.6	    0.6	  0.0%	Model2.insert_patt
//     14966	   18210.7	    0.8	  0.0%	Model2.defs_expressions
//    111898	  135134.7	    0.8	  0.0%	Grid.split_part
//    888747	  605476.2	    1.5	  0.0%	Model2.insert_template
//    238059	  132733.5	    1.8	  0.0%	Model2.apply_grid_refinement
//  61935843	29629100.9	    2.1	  0.0%	Model2.dl_ctx_of_data
//    242938	  102161.1	    2.4	  0.0%	Model2.model_refinements
//    246342	   77761.0	    3.2	  0.0%	Model2.signature_of_template
//      5841	    1317.6	    4.4	  0.1%	Grid.segment_by_color
//    895838	  179377.8	    5.0	  0.1%	Model2.dl_path_among
// 147207857	18527347.9	    7.9	  0.1%	Model2.parse_single_point
//    912992	  111240.5	    8.2	  0.1%	Grid.majority_colors
//    477718	   46883.4	   10.2	  0.1%	Model2.dl_template
//   2002989	  124230.0	   16.1	  0.2%	Model2.read_grid/best_parses
//  15166848	  641084.9	   23.7	  0.3%	Model2.defs_check
//  16914998	  666484.9	   25.4	  0.3%	Model2.apply_template
//    254405	    4068.9	   62.5	  0.8%	Grid.points
// 672834296	 7842673.9	   85.8	  1.0%	Model2.parse_shape
// 147552807	 1344614.4	  109.7	  1.3%	Model2.state_minus_shape_gen
//      1782	      11.3	  157.9	  1.9%	Model2.apply_model
//   1029640	    5639.6	  182.6	  2.2%	Grid.rectangles
// 517573777	 1331761.5	  388.6	  4.7%	Model2.parse_single_rectangle
//  61935843	  108422.2	  571.2	  6.9%	Model2.read_grid/first_parses/dl
//  68464455	  107769.2	  635.3	  7.7%	Model2.parse_layers
//  63605498	   28153.8	 2259.2	 27.4%	Model2.parse_grid
//    238859	      30.2	 7906.6	 95.9%	Model2.read_grid_pairs
//   2453229	     306.8	 7997.0	 97.0%	Model2.read_grid/first_parses
//   2475987	     307.7	 8046.2	 97.6%	Model2.read_grid
//       400	       0.0	 8086.7	 98.1%	Model2.learn_model
//       400	       0.0	 8244.7	100.0%	Test.print_learned_model


==> v2.2_training_30s.txt <==
## alpha = 10.
## max_nb_parse = 64
## max_parse_dl_factor = 3.
## max_nb_shape_parse = 16
## max_nb_diff = 3
## max_nb_grid_reads = 3
## use_repeat = false
## beam_width = 1
## refine_degree = 20
## options
alpha = 10.0
mode = training
timeout = 30

=====================================
[-400] Checking task 007bbfb7.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3555.7 = 3564.7
DL output with Mo: L = 9.0 + 20085.4 = 20094.3
DL input+output M: L = 17.9 + 23641.1 = 23659.1

# learning a model for train pairs
2.000	
1.387	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.161	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.144	IN  DEF: ^.size=(?,?)
1.067	IN  DEF: ^.size.i=3
0.991	IN  DEF: ^.size.j=3
0.974	IN  DEF: ^.layer_0.pos=(?,?)
0.956	IN  DEF: ^.layer_0.shape.size=(?,?)
0.945	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.938	OUT DEF: ^.color=^.color
0.935	OUT DEF: ^.size=(?,?)
0.914	OUT DEF: ^.size.i=9
0.892	OUT DEF: ^.size.j=9
0.889	OUT DEF: ^.layer_0.pos=(?,?)
0.886	OUT DEF: ^.layer_0.shape.size=(?,?)
0.883	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.j

# Learned model:
CONSTRUCT (Mo)
a background with size (9,9) and color ^.color and layers
  _0: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask ? at (?,^.layer_0.pos.j)
WHERE (Mi)
a background with size (3,3) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 47.2 + 1984.2 = 2031.3
DL output with Mo: L = 52.0 + 6244.4 = 6296.4
DL input+output M: L = 99.2 + 8228.5 = 8327.7

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color orange and mask .xx|xxx|.xx at (0,0)
diff: 
delta:
   (35.0 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (9,9) and color orange and mask ....xx.xx|...xxxxxx|....xx.xx|.xx.xx.xx|xxxxxxxxx|.xx.xx.xx|....xx.xx|...xxxxxx|....xx.xx at (0,0)
diff: 
delta:
   (105.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color orange and mask .xx|xxx|.xx at (0,0)
diff: 
delta:
! 53 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,2) and color orange and mask Full at (0,1)
diff: 
delta: (1,0)=7#
! 53 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color orange and layers
  _0: a rectangle with size (1,1) and color black and mask Full at (0,0)
diff: 
delta: (2,0)=0 
! 28 wrong pixels (generated / expected)

TRAIN 007bbfb7.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color yellow and mask Full at (0,0)
diff: 
delta: (0,2)=4  (2,1)=4 
   (52.9 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (1,1) and color yellow and mask Full at (0,0)
diff: 
delta: (0,2)=4  (0,6)=4  (0,8)=4  (2,1)=4  (2,7)=4  (6,3)=4  (6,5)=4  (8,4)=4 
   (166.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color yellow and mask Full at (0,0)
diff: 
delta: (0,2)=4  (2,1)=4 
! 11 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color yellow and mask Full at (0,2)
diff: 
delta: (0,0)=4  (2,1)=4 
! 11 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color yellow and mask Full at (2,1)
diff: 
delta: (0,0)=4  (0,2)=4 
! 11 wrong pixels (generated / expected)

TRAIN 007bbfb7.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,1) and color red and mask Full at (1,2)
diff: 
delta: (2,0)=2 
   (38.3 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (2,1) and color red and mask Full at (7,2)
diff: 
delta: (4,8)=2  (5,6)=2  (5,8)=2  (7,8)=2  (8,0)=2  (8,6)=2  (8,8)=2 
   (149.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,1) and color red and mask Full at (1,2)
diff: 
delta: (2,0)=2 
! 13 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color red and mask Full at (2,0)
diff: 
delta: (1,2)=2  (2,2)=2 
! 13 wrong pixels (generated / expected)

TRAIN 007bbfb7.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color pink and mask xx.|x..|.xx at (0,0)
diff: 
delta:
   (35.0 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (9,9) and color pink and mask xx.xx....|x..x.....|.xx.xx...|xx.......|x........|.xx......|...xx.xx.|...x..x..|....xx.xx at (0,0)
diff: 
delta:
   (105.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color pink and mask xx.|x..|.xx at (0,0)
diff: 
delta:
! 23 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color pink and mask Full at (2,1)
diff: 
delta: (0,0)=6  (0,1)=6  (1,0)=6 
! 27 wrong pixels (generated / expected)

TRAIN 007bbfb7.json/4: 0 - (FAILURE)

## instance 5

> Input and output best reading:
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (2,3) and color black and mask xxx|x.. at (1,0)
diff: 
delta:
   (37.3 bits)
data: a background with size (9,9) and color red and layers
  _0: a rectangle with size (8,9) and color black and mask xxxxxxxxx|x..x..x..|xxxxxxxxx|xxxxxxxxx|xxxxxxxxx|xxx......|xxxxxxxxx|xxxx..x.. at (1,0)
diff: 
delta:
   (96.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (2,3) and color black and mask xxx|x.. at (1,0)
diff: 
delta:
! 56 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,3) and color red and mask Full at (0,0)
diff: 
delta: (2,1)=2  (2,2)=2 
! 25 wrong pixels (generated / expected)

TRAIN 007bbfb7.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color orange and mask x.x|x.x|xx. at (0,0)
diff: 
delta:
! 36 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color orange and layers
  _0: a rectangle with size (3,2) and color black and mask x.|x.|.x at (0,1)
diff: 
delta:
! 45 wrong pixels (generated / expected)

TEST 007bbfb7.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 3.0 sec (3.0 sec/task)
bits-train-error = 6244.4 bits (6244.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-399] Checking task 00d62c1b.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 29011.5 = 29020.5
DL output with Mo: L = 9.0 + 38896.3 = 38905.3
DL input+output M: L = 17.9 + 67907.8 = 67925.8

# learning a model for train pairs
2.000	
1.367	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.765	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.597	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.572	OUT DEF: ^.size=^.size
0.558	OUT DEF: ^.layer_0=^.layer_0
0.550	IN  DEF: ^.layer_0.shape.color=green
0.544	OUT DEF: ^.layer_01.shape.color=yellow
0.541	OUT DEF: ^.layer_01.shape.mask=Full
0.539	IN  DEF: ^.color=black
0.537	IN  DEF: ^.size=(?,?)
0.535	IN  DEF: ^.layer_0.pos=(?,?)
0.532	IN  DEF: ^.layer_0.shape.size=(?,?)
0.530	OUT DEF: ^.color=black
0.529	OUT DEF: ^.layer_01.pos=(?,?)
0.527	OUT DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: a rectangle with size (?,?) and color yellow and mask Full at (?,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color green and mask ? at (?,?)

DL input  with Mi: L = 42.3 + 10106.2 = 10148.5
DL output with Mo: L = 39.6 + 6870.5 = 6910.2
DL input+output M: L = 81.9 + 16976.7 = 17058.7

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (4,4) and color green and mask .x..|x.x.|.x.x|..x. at (1,1)
diff: 
delta:
   (54.5 bits)
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (4,4) and color green and mask .x..|x.x.|.x.x|..x. at (1,1)
  _01: a rectangle with size (2,2) and color yellow and mask Full at (2,2)
diff: 
delta:
   (16.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (4,4) and color green and mask .x..|x.x.|.x.x|..x. at (1,1)
diff: 
delta:
! 6 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (1,1) and color green and mask Full at (1,2)
diff: 
delta: (2,1)=3  (2,3)=3  (3,2)=3  (3,4)=3  (4,3)=3 
! 11 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (1,1) and color green and mask Full at (2,1)
diff: 
delta: (1,2)=3  (2,3)=3  (3,2)=3  (3,4)=3  (4,3)=3 
! 11 wrong pixels (generated / expected)

TRAIN 00d62c1b.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (7,6) and color green and mask x.x...|.x.x..|x...x.|...x.x|.x.xx.|xxx...|.x.... at (1,2)
diff: 
delta:
   (87.7 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (7,6) and color green and mask x.x...|.x.x..|x...x.|...x.x|.x.xx.|xxx...|.x.... at (1,2)
  _01: a rectangle with size (1,1) and color yellow and mask Full at (4,6)
diff: 
delta:
   (13.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (7,6) and color green and mask x.x...|.x.x..|x...x.|...x.x|.x.xx.|xxx...|.x.... at (1,2)
diff: 
delta:
! 5 wrong pixels (generated / expected)

TRAIN 00d62c1b.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (9,9) and color green and mask .....x...|....x....|.xx.xx.x.|x..x..x.x|...x..xx.|...x..x..|...x..x..|....xx.x.|........x at (0,0)
diff: 
delta:
   (128.6 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (9,9) and color green and mask .....x...|....x....|.xx.xx.x.|x..x..x.x|...x..xx.|...x..x..|...x..x..|....xx.x.|........x at (0,0)
  _01: a rectangle with size (4,2) and color yellow and mask Full at (3,4)
diff: 
delta: (3,7)=4 
   (40.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (9,9) and color green and mask .....x...|....x....|.xx.xx.x.|x..x..x.x|...x..xx.|...x..x..|...x..x..|....xx.x.|........x at (0,0)
diff: 
delta:
! 13 wrong pixels (generated / expected)

TRAIN 00d62c1b.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (9,8) and color green and mask xxxx....|x..x....|x..x.x..|xxxxxxx.|.x....x.|.x...xx.|.xx..x.x|.x.x..x.|..x..... at (1,2)
diff: 
delta:
   (119.3 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (9,8) and color green and mask xxxx....|x..x....|x..x.x..|xxxxxxx.|.x....x.|.x...xx.|.xx..x.x|.x.x..x.|..x..... at (1,2)
  _01: a rectangle with size (2,2) and color yellow and mask Full at (2,3)
diff: 
delta: (7,8)=4  (8,4)=4 
   (58.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (9,8) and color green and mask xxxx....|x..x....|x..x.x..|xxxxxxx.|.x....x.|.x...xx.|.xx..x.x|.x.x..x.|..x..... at (1,2)
diff: 
delta:
! 10 wrong pixels (generated / expected)

TRAIN 00d62c1b.json/4: 0 - (FAILURE)

## instance 5

> Input and output best reading:
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (15,12) and color green and mask ....x.......|xxxx.xx.....|....x.x.....|....xxxxxxxx|....x......x|....x......x|....x......x|....x......x|....xxxxxxxx|....x.......|....xxx.....|..xx..x.....|...x..xx....|...xxxx.x...|......x..... at (1,4)
diff: 
delta: (3,18)=3  (6,4)=3  (9,2)=3  (11,15)=3  (11,17)=3  (12,13)=3  (13,14)=3  (13,17)=3  (14,15)=3  (14,16)=3  (14,17)=3  (15,15)=3  (15,17)=3  (16,12)=3  (16,15)=3  (16,16)=3  (16,17)=3  (17,13)=3 
   (620.6 bits)
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (15,12) and color green and mask ....x.......|xxxx.xx.....|....x.x.....|....xxxxxxxx|....x......x|....x......x|....x......x|....x......x|....xxxxxxxx|....x.......|....xxx.....|..xx..x.....|...x..xx....|...xxxx.x...|......x..... at (1,4)
  _01: a rectangle with size (4,6) and color yellow and mask Full at (5,9)
diff: 
delta: (2,8)=4  (3,9)=4  (3,18)=3  (6,4)=3  (9,2)=3  (11,15)=3  (11,17)=3  (12,8)=4  (12,9)=4  (12,13)=3  (13,8)=4  (13,9)=4  (13,14)=3  (13,17)=3  (14,15)=3  (14,16)=3  (14,17)=3  (15,15)=3  (15,16)=4  (15,17)=3  (16,12)=3  (16,15)=3  (16,16)=3  (16,17)=3  (17,13)=3 
   (556.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (15,12) and color green and mask ....x.......|xxxx.xx.....|....x.x.....|....xxxxxxxx|....x......x|....x......x|....x......x|....x......x|....xxxxxxxx|....x.......|....xxx.....|..xx..x.....|...x..xx....|...xxxx.x...|......x..... at (1,4)
diff: 
delta: (3,18)=3  (6,4)=3  (9,2)=3  (11,15)=3  (11,17)=3  (12,13)=3  (13,14)=3  (13,17)=3  (14,15)=3  (14,16)=3  (14,17)=3  (15,15)=3  (15,17)=3  (16,12)=3  (16,15)=3  (16,16)=3  (16,17)=3  (17,13)=3 
! 53 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (5,5) and color green and mask x....|.x..x|..xxx|..x.x|..xxx at (12,13)
diff: 
delta: (1,8)=3  (2,4)=3  (2,5)=3  (2,6)=3  (2,7)=3  (2,9)=3  (2,10)=3  (3,8)=3  (3,10)=3  (3,18)=3  (4,8)=3  (4,9)=3  (4,10)=3  (4,11)=3  (4,12)=3  (4,13)=3  (4,14)=3  (4,15)=3  (5,8)=3  (5,15)=3  (6,4)=3  (6,8)=3  (6,15)=3  (7,8)=3  (7,15)=3  (8,8)=3  (8,15)=3  (9,2)=3  (9,8)=3  (9,9)=3  (9,10)=3  (9,11)=3  (9,12)=3  (9,13)=3  (9,14)=3  (9,15)=3  (10,8)=3  (11,8)=3  (11,9)=3  (11,10)=3  (11,15)=3  (11,17)=3  (12,6)=3  (12,7)=3  (12,10)=3  (13,7)=3  (13,10)=3  (13,11)=3  (14,7)=3  (14,8)=3  (14,9)=3  (14,10)=3  (14,12)=3  (15,10)=3  (16,12)=3  (17,13)=3 
! 91 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (9,1) and color green and mask Full at (3,8)
diff: 
delta: (1,8)=3  (2,4)=3  (2,5)=3  (2,6)=3  (2,7)=3  (2,9)=3  (2,10)=3  (3,10)=3  (3,18)=3  (4,9)=3  (4,10)=3  (4,11)=3  (4,12)=3  (4,13)=3  (4,14)=3  (4,15)=3  (5,15)=3  (6,4)=3  (6,15)=3  (7,15)=3  (8,15)=3  (9,2)=3  (9,9)=3  (9,10)=3  (9,11)=3  (9,12)=3  (9,13)=3  (9,14)=3  (9,15)=3  (11,9)=3  (11,10)=3  (11,15)=3  (11,17)=3  (12,6)=3  (12,7)=3  (12,10)=3  (12,13)=3  (13,7)=3  (13,10)=3  (13,11)=3  (13,14)=3  (13,17)=3  (14,7)=3  (14,8)=3  (14,9)=3  (14,10)=3  (14,12)=3  (14,15)=3  (14,16)=3  (14,17)=3  (15,10)=3  (15,15)=3  (15,17)=3  (16,12)=3  (16,15)=3  (16,16)=3  (16,17)=3  (17,13)=3 
! 93 wrong pixels (generated / expected)

TRAIN 00d62c1b.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (13,17) and color green and mask .x...............|x.xx.............|.x.xxxxx.xx......|...x....x..x.....|...xxxxx.xxx.....|............xxxxx|............x...x|............x...x|........xxxxx...x|........x...x...x|.......xxxxxx...x|.....xx.x...xxxxx|.......xx........ at (1,1)
diff: 
delta: (13,2)=3  (14,1)=3  (14,3)=3  (15,2)=3  (15,4)=3  (15,6)=3  (15,7)=3  (15,8)=3  (15,9)=3  (15,10)=3  (15,11)=3  (16,7)=3  (16,11)=3  (17,7)=3  (17,11)=3  (18,7)=3  (18,8)=3  (18,9)=3  (18,10)=3  (18,11)=3 
! 57 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (4,6) and color green and mask xxxxxx|.x...x|.x...x|.xxxxx at (15,6)
diff: 
delta: (1,2)=3  (2,1)=3  (2,3)=3  (2,4)=3  (3,2)=3  (3,4)=3  (3,5)=3  (3,6)=3  (3,7)=3  (3,8)=3  (3,10)=3  (3,11)=3  (4,4)=3  (4,9)=3  (4,12)=3  (5,4)=3  (5,5)=3  (5,6)=3  (5,7)=3  (5,8)=3  (5,10)=3  (5,11)=3  (5,12)=3  (6,13)=3  (6,14)=3  (6,15)=3  (6,16)=3  (6,17)=3  (7,13)=3  (7,17)=3  (8,13)=3  (8,17)=3  (9,9)=3  (9,10)=3  (9,11)=3  (9,12)=3  (9,13)=3  (9,17)=3  (10,9)=3  (10,13)=3  (10,17)=3  (11,8)=3  (11,9)=3  (11,10)=3  (11,11)=3  (11,12)=3  (11,13)=3  (11,17)=3  (12,6)=3  (12,7)=3  (12,9)=3  (12,13)=3  (12,14)=3  (12,15)=3  (12,16)=3  (12,17)=3  (13,2)=3  (13,8)=3  (13,9)=3  (14,1)=3  (14,3)=3  (15,2)=3  (15,4)=3 
! 100 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (7,1) and color green and mask Full at (6,13)
diff: 
delta: (1,2)=3  (2,1)=3  (2,3)=3  (2,4)=3  (3,2)=3  (3,4)=3  (3,5)=3  (3,6)=3  (3,7)=3  (3,8)=3  (3,10)=3  (3,11)=3  (4,4)=3  (4,9)=3  (4,12)=3  (5,4)=3  (5,5)=3  (5,6)=3  (5,7)=3  (5,8)=3  (5,10)=3  (5,11)=3  (5,12)=3  (6,14)=3  (6,15)=3  (6,16)=3  (6,17)=3  (7,17)=3  (8,17)=3  (9,9)=3  (9,10)=3  (9,11)=3  (9,12)=3  (9,17)=3  (10,9)=3  (10,17)=3  (11,8)=3  (11,9)=3  (11,10)=3  (11,11)=3  (11,12)=3  (11,17)=3  (12,6)=3  (12,7)=3  (12,9)=3  (12,14)=3  (12,15)=3  (12,16)=3  (12,17)=3  (13,2)=3  (13,8)=3  (13,9)=3  (14,1)=3  (14,3)=3  (15,2)=3  (15,4)=3  (15,6)=3  (15,7)=3  (15,8)=3  (15,9)=3  (15,10)=3  (15,11)=3  (16,7)=3  (16,11)=3  (17,7)=3  (17,11)=3  (18,7)=3  (18,8)=3  (18,9)=3  (18,10)=3  (18,11)=3 
! 108 wrong pixels (generated / expected)

TEST 00d62c1b.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 3.5 sec (3.5 sec/task)
bits-train-error = 6870.5 bits (6870.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-398] Checking task 017c7c7b.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 5069.4 = 5078.4
DL output with Mo: L = 9.0 + 7197.5 = 7206.5
DL input+output M: L = 17.9 + 12266.9 = 12284.9

# learning a model for train pairs
2.000	
1.273	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.614	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.577	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.550	IN  DEF: ^.layer_0.shape.color=blue
0.531	OUT DEF: ^.layer_0.shape.color=red
0.522	IN  DEF: ^.color=black
0.515	IN  DEF: ^.size=(?,?)
0.472	IN  DEF: ^.size.i=6
0.440	IN  DEF: ^.size.j=3
0.433	IN  DEF: ^.layer_0.pos=(?,?)
0.410	IN  DEF: ^.layer_0.pos.i=(0)
0.393	IN  DEF: ^.layer_0.pos.j=0
0.386	IN  DEF: ^.layer_0.shape.size=(?,?)
0.342	IN  DEF: ^.layer_0.shape.size.i=6
0.336	OUT DEF: ^.color=black
0.331	OUT DEF: ^.size=(?,?)
0.296	OUT DEF: ^.size.i=9
0.273	OUT DEF: ^.size.j=^.size.j
0.268	OUT DEF: ^.layer_0.shape.size=(?,?)
0.233	OUT DEF: ^.layer_0.shape.size.i=9
0.212	OUT DEF: ^.layer_0.shape.size.j=^.layer_0.shape.size.j

# Learned model:
CONSTRUCT (Mo)
a background with size (9,^.size.j) and color black and layers
  _0: a rectangle with size (9,^.layer_0.shape.size.j) and color red and mask ? at ^.layer_0.pos
WHERE (Mi)
a background with size (6,3) and color black and layers
  _0: a rectangle with size (6,?) and color blue and mask ? at ((0),0)

DL input  with Mi: L = 52.9 + 580.7 = 633.6
DL output with Mo: L = 49.2 + 577.6 = 626.8
DL input+output M: L = 102.1 + 1158.3 = 1260.4

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (6,3) and color black and layers
  _0: a rectangle with size (6,3) and color blue and mask .x.|xx.|.x.|.xx|.x.|xx. at (0,0)
diff: 
delta:
   (26.6 bits)
data: a background with size (9,3) and color black and layers
  _0: a rectangle with size (9,3) and color red and mask .x.|xx.|.x.|.xx|.x.|xx.|.x.|.xx|.x. at (0,0)
diff: 
delta:
   (30.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,3) and color black and layers
  _0: a rectangle with size (6,3) and color blue and mask .x.|xx.|.x.|.xx|.x.|xx. at (0,0)
diff: 
delta:
! 14 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (6,3) and color black and layers
  _0: a rectangle with size (6,1) and color blue and mask Full at (0,1)
diff:   ^.layer_0.pos.j
delta: (1,0)=1  (3,2)=1  (5,0)=1 
! 4 wrong pixels (generated / expected)

TRAIN 017c7c7b.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (6,3) and color black and layers
  _0: a rectangle with size (6,3) and color blue and mask Odd Checkboard at (0,0)
diff: 
delta:
   (12.1 bits)
data: a background with size (9,3) and color black and layers
  _0: a rectangle with size (9,3) and color red and mask Odd Checkboard at (0,0)
diff: 
delta:
   (6.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,3) and color black and layers
  _0: a rectangle with size (6,3) and color blue and mask Odd Checkboard at (0,0)
diff: 
delta:
! 14 wrong pixels (generated / expected)

TRAIN 017c7c7b.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (6,3) and color black and layers
  _0: a rectangle with size (6,2) and color blue and mask .x|xx|.x|.x|xx|.x at (0,0)
diff: 
delta:
   (19.4 bits)
data: a background with size (9,3) and color black and layers
  _0: a rectangle with size (9,2) and color red and mask .x|xx|.x|.x|xx|.x|.x|xx|.x at (0,0)
diff: 
delta:
   (21.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,3) and color black and layers
  _0: a rectangle with size (6,2) and color blue and mask .x|xx|.x|.x|xx|.x at (0,0)
diff: 
delta:
! 6 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (6,3) and color black and layers
  _0: a rectangle with size (6,1) and color blue and mask Full at (0,1)
diff:   ^.layer_0.pos.j
delta: (1,0)=1  (4,0)=1 
! 3 wrong pixels (generated / expected)

TRAIN 017c7c7b.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,3) and color black and layers
  _0: a rectangle with size (6,3) and color blue and mask xxx|.x.|.x.|xxx|.x.|.x. at (0,0)
diff: 
delta:
! 12 wrong pixels (generated / expected)

TEST 017c7c7b.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.7 sec (0.7 sec/task)
bits-train-error = 577.6 bits (577.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-397] Checking task 025d127b.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 7374.9 = 7383.9
DL output with Mo: L = 9.0 + 7374.9 = 7383.9
DL input+output M: L = 17.9 + 14749.8 = 14767.8

# learning a model for train pairs
2.000	
1.450	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.915	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.775	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.652	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.600	OUT DEF: ^.size=^.size
0.587	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.575	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.570	OUT DEF: ^.color=black
0.566	IN  DEF: ^.color=black
0.563	OUT DEF: ^.layer_0.pos=(?,?)
0.551	OUT DEF: ^.layer_0.pos.i=^.layer_0.pos.i
0.539	OUT DEF: ^.layer_0.pos.j=3
0.536	OUT DEF: ^.layer_0.shape.size=(?,?)
0.525	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.i
0.515	OUT DEF: ^.layer_0.shape.size.j=^.layer_0.shape.size.i
0.512	IN  DEF: ^.size=(?,?)
0.490	IN  DEF: ^.size.j=9
0.487	IN  DEF: ^.layer_0.pos=(?,?)
0.475	IN  DEF: ^.layer_0.pos.j=2
0.472	IN  DEF: ^.layer_0.shape.size=(?,?)
0.469	OUT DEF: ^.layer_01.pos=(?,?)
0.456	OUT DEF: ^.layer_01.pos.i=^.layer_01.pos.i
0.444	OUT DEF: ^.layer_01.pos.j=^.layer_0.pos.j
0.441	OUT DEF: ^.layer_01.shape.size=(?,?)
0.422	OUT DEF: ^.layer_01.shape.size.j=^.layer_01.shape.size.j - 1
0.404	OUT DEF: ^.layer_01.shape.size.i=^.layer_01.shape.size.i
0.401	IN  DEF: ^.layer_01.pos=(?,?)
0.388	IN  DEF: ^.layer_01.pos.i=1
0.376	IN  DEF: ^.layer_01.pos.j=1
0.373	IN  DEF: ^.layer_01.shape.size=(?,?)
0.355	IN  DEF: ^.layer_01.shape.size.i=5

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (^.layer_0.shape.size.i,^.layer_0.shape.size.i) and color ^.layer_0.shape.color and mask ? at (^.layer_0.pos.i,3)
  _01: a rectangle with size (^.layer_01.shape.size.i,^.layer_01.shape.size.j - 1) and color ^.layer_01.shape.color and mask ? at (^.layer_01.pos.i,^.layer_0.pos.j)
WHERE (Mi)
a background with size (?,9) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,2)
  _01: a rectangle with size (5,?) and color ? and mask ? at (1,1)

DL input  with Mi: L = 83.6 + 1720.6 = 1804.1
DL output with Mo: L = 85.0 + 730.8 = 815.9
DL input+output M: L = 168.6 + 2451.4 = 2620.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (14,9) and color black and layers
  _0: a rectangle with size (3,4) and color red and mask xxx.|x..x|.xxx at (7,2)
  _01: a rectangle with size (5,6) and color pink and mask xxx...|x..x..|.x..x.|..x..x|...xxx at (1,1)
diff: 
delta:
   (91.8 bits)
data: a background with size (14,9) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask Border at (7,3)
  _01: a rectangle with size (5,5) and color pink and mask xxx..|x..x.|.x..x|..x.x|..xxx at (1,2)
diff: 
delta:
   (32.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,9) and color black and layers
  _0: a rectangle with size (3,4) and color red and mask xxx.|x..x|.xxx at (7,2)
  _01: a rectangle with size (5,6) and color pink and mask xxx...|x..x..|.x..x.|..x..x|...xxx at (1,1)
diff: 
delta:
! 14 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (14,9) and color black and layers
  _0: a rectangle with size (1,3) and color red and mask Full at (7,2)
  _01: a rectangle with size (5,6) and color pink and mask xxx...|x..x..|.x..x.|..x..x|...xxx at (1,1)
diff: 
delta: (8,2)=2  (8,5)=2  (9,3)=2  (9,4)=2  (9,5)=2 
! 20 wrong pixels (generated / expected)

TRAIN 025d127b.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (8,9) and color black and layers
  _0: a rectangle with size (1,1) and color cyan and mask Full at (3,2)
  _01: a rectangle with size (5,8) and color cyan and mask xxxxx...|x....x..|.x....x.|..x....x|...xxxxx at (1,1)
diff: 
delta:
   (80.3 bits)
data: a background with size (8,9) and color black and layers
  _0: a rectangle with size (1,1) and color cyan and mask Full at (3,3)
  _01: a rectangle with size (5,7) and color cyan and mask xxxxx..|x....x.|.x....x|..x...x|..xxxxx at (1,2)
diff: 
delta:
   (40.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,9) and color black and layers
  _0: a rectangle with size (1,1) and color cyan and mask Full at (3,2)
  _01: a rectangle with size (5,8) and color cyan and mask xxxxx...|x....x..|.x....x.|..x....x|...xxxxx at (1,1)
diff: 
delta:
! 19 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (8,9) and color black and layers
  _0: a rectangle with size (1,1) and color cyan and mask Full at (2,6)
  _01: a rectangle with size (5,8) and color cyan and mask xxxxx...|x....x..|.x....x.|..x....x|...xxxxx at (1,1)
diff:   ^.layer_0.pos.j
delta:
! 18 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (8,9) and color black and layers
  _0: a rectangle with size (1,1) and color cyan and mask Full at (3,7)
  _01: a rectangle with size (5,8) and color cyan and mask xxxxx...|x....x..|.x....x.|..x....x|...xxxxx at (1,1)
diff:   ^.layer_0.pos.j
delta:
! 15 wrong pixels (generated / expected)

TRAIN 025d127b.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,1) and color yellow and mask Full at (3,2)
  _01: a rectangle with size (5,9) and color yellow and mask xxxxxx...|x.....x..|.x.....x.|..x.....x|...xxxxxx at (1,1)
diff:   ^.size.j
delta:
! 22 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,1) and color yellow and mask Full at (2,7)
  _01: a rectangle with size (5,9) and color yellow and mask xxxxxx...|x.....x..|.x.....x.|..x.....x|...xxxxxx at (1,1)
diff:   ^.size.j  ^.layer_0.pos.j
delta:
! 20 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,1) and color yellow and mask Full at (3,8)
  _01: a rectangle with size (5,9) and color yellow and mask xxxxxx...|x.....x..|.x.....x.|..x.....x|...xxxxxx at (1,1)
diff:   ^.size.j  ^.layer_0.pos.j
delta:
! 17 wrong pixels (generated / expected)

TEST 025d127b.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 6.5 sec (6.5 sec/task)
bits-train-error = 730.8 bits (730.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-396] Checking task 045e512c.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 7905.6 = 7914.6
DL output with Mo: L = 9.0 + 27370.0 = 27378.9
DL input+output M: L = 17.9 + 35275.6 = 35293.5

# learning a model for train pairs
2.000	
1.638	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.471	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.314	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.182	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
1.105	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: ^.layer_0.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 4394.0 = 4442.0
DL output with Mo: L = 57.0 + 14826.2 = 14883.2
DL input+output M: L = 105.0 + 19220.2 = 19325.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask Border at (6,6)
  _01: a rectangle with size (1,3) and color red and mask Full at (10,6)
diff: 
delta: (6,10)=3  (7,10)=3  (8,10)=3 
   (155.3 bits)
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (3,11) and color green and mask Full at (6,10)
  _01: a rectangle with size (11,3) and color red and mask Full at (10,6)
  _011: a rectangle with size (3,3) and color cyan and mask Border at (6,6)
diff: 
delta: (6,13)=0  (6,17)=0  (7,11)=0  (7,13)=0  (7,15)=0  (7,17)=0  (7,19)=0  (8,13)=0  (8,17)=0  (11,7)=0  (13,6)=0  (13,7)=0  (13,8)=0  (15,7)=0  (17,6)=0  (17,7)=0  (17,8)=0  (19,7)=0 
   (496.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask Border at (6,6)
  _01: a rectangle with size (1,3) and color red and mask Full at (10,6)
diff: 
delta: (6,10)=3  (7,10)=3  (8,10)=3 
! size mismatch, 10x10 instead of 21x21
>> Trial 2
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (1,3) and color red and mask Full at (10,6)
  _01: a rectangle with size (3,3) and color cyan and mask Border at (6,6)
diff: 
delta: (6,10)=3  (7,10)=3  (8,10)=3 
! size mismatch, 10x10 instead of 21x21

TRAIN 045e512c.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask .x.|xxx|.x. at (7,11)
  _01: a rectangle with size (1,1) and color yellow and mask Full at (5,12)
diff: 
delta: (8,9)=2  (8,15)=4 
   (137.7 bits)
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (1,10) and color red and mask Full at (8,0)
  _01: a rectangle with size (3,3) and color yellow and mask .x.|xxx|.x. at (3,11)
  _011: a rectangle with size (3,3) and color blue and mask .x.|xxx|.x. at (7,11)
diff: 
delta: (0,11)=4  (0,12)=4  (0,13)=4  (1,12)=4  (7,0)=2  (7,4)=2  (7,8)=2  (7,16)=4  (7,20)=4  (8,2)=0  (8,6)=0  (8,15)=4  (8,16)=4  (8,17)=4  (8,19)=4  (8,20)=4  (9,0)=2  (9,4)=2  (9,8)=2  (9,16)=4  (9,20)=4 
   (562.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask .x.|xxx|.x. at (7,11)
  _01: a rectangle with size (1,1) and color yellow and mask Full at (5,12)
diff: 
delta: (8,9)=2  (8,15)=4 
! size mismatch, 10x10 instead of 21x21

TRAIN 045e512c.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask xx.|x.x|.xx at (7,6)
  _01: a rectangle with size (2,2) and color blue and mask xx|x. at (11,10)
diff: 
delta: (4,10)=6  (5,11)=6 
   (146.4 bits)
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (3,3) and color pink and mask xx.|x.x|.xx at (3,10)
  _01: a rectangle with size (3,3) and color blue and mask xx.|x.x|.xx at (11,10)
  _011: a rectangle with size (3,3) and color grey and mask xx.|x.x|.xx at (7,6)
diff: 
delta: (0,14)=6  (0,16)=6  (1,15)=6  (1,16)=6  (15,14)=1  (15,15)=1  (16,14)=1  (16,16)=1  (17,15)=1  (17,16)=1  (19,18)=1  (19,19)=1  (20,18)=1  (20,20)=1 
   (423.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask xx.|x.x|.xx at (7,6)
  _01: a rectangle with size (2,2) and color blue and mask xx|x. at (11,10)
diff: 
delta: (4,10)=6  (5,11)=6 
! size mismatch, 10x10 instead of 21x21
>> Trial 2
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask xx|x. at (11,10)
  _01: a rectangle with size (3,3) and color grey and mask xx.|x.x|.xx at (7,6)
diff: 
delta: (4,10)=6  (5,11)=6 
! size mismatch, 10x10 instead of 21x21

TRAIN 045e512c.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask xxx|x.x|x.x at (7,6)
  _01: a rectangle with size (1,3) and color green and mask Full at (11,6)
diff: 
delta: (4,10)=4  (5,10)=4  (7,10)=2  (8,10)=2  (9,10)=2 
! size mismatch, 10x10 instead of 21x21
>> Trial 2
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (1,3) and color green and mask Full at (11,6)
  _01: a rectangle with size (3,3) and color cyan and mask xxx|x.x|x.x at (7,6)
diff: 
delta: (4,10)=4  (5,10)=4  (7,10)=2  (8,10)=2  (9,10)=2 
! size mismatch, 10x10 instead of 21x21

TEST 045e512c.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.7 sec (27.7 sec/task)
bits-train-error = 14826.2 bits (14826.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-395] Checking task 0520fde7.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 6324.4 = 6333.4
DL output with Mo: L = 9.0 + 1430.0 = 1439.0
DL input+output M: L = 17.9 + 7754.4 = 7772.4

# learning a model for train pairs
2.000	
1.815	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.674	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.576	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.481	OUT OBJECT at ^.layer_0: a point with color ? at ?
1.385	OUT DEF: ^.layer_0.shape.color=red
1.353	OUT DEF: ^.color=black
1.329	OUT DEF: ^.size=(?,?)
1.216	OUT DEF: ^.size.i=^.size.i
1.103	OUT DEF: ^.size.j=^.layer_0.shape.size.j
1.079	OUT DEF: ^.layer_0.pos=(?,?)
1.020	OUT DEF: ^.layer_0.pos.i=1
0.969	OUT DEF: ^.layer_0.pos.j=^.layer_01.shape.size.j - 1
0.948	IN  DEF: ^.layer_0.shape.color=blue
0.926	IN  DEF: ^.layer_01.shape.color=blue
0.904	IN  DEF: ^.layer_011.shape.color=grey
0.893	IN  DEF: ^.layer_011.shape.mask=Full
0.886	IN  DEF: ^.color=black
0.880	IN  DEF: ^.size=(?,?)
0.843	IN  DEF: ^.size.j=7
0.818	IN  DEF: ^.size.i=3
0.812	IN  DEF: ^.layer_0.pos=(?,?)
0.798	IN  DEF: ^.layer_0.pos.i=0
0.793	IN  DEF: ^.layer_0.shape.size=(?,?)
0.767	IN  DEF: ^.layer_0.shape.size.j=3
0.761	IN  DEF: ^.layer_01.pos=(?,?)
0.756	IN  DEF: ^.layer_01.shape.size=(?,?)
0.750	IN  DEF: ^.layer_011.pos=(?,?)
0.731	IN  DEF: ^.layer_011.pos.j=3
0.717	IN  DEF: ^.layer_011.pos.i=0
0.712	IN  DEF: ^.layer_011.shape.size=(?,?)
0.686	IN  DEF: ^.layer_011.shape.size.i=3
0.675	IN  DEF: ^.layer_011.shape.size.j=1

# Learned model:
CONSTRUCT (Mo)
a background with size (^.size.i,^.layer_0.shape.size.j) and color black and layers
  _0: a point with color red at (1,^.layer_01.shape.size.j - 1)
WHERE (Mi)
a background with size (3,7) and color black and layers
  _0: a rectangle with size (?,3) and color blue and mask ? at (0,?)
  _01: a rectangle with size (?,?) and color blue and mask ? at (?,?)
  _011: a rectangle with size (3,1) and color grey and mask Full at (0,3)

DL input  with Mi: L = 110.5 + 1669.1 = 1779.5
DL output with Mo: L = 52.3 + 514.4 = 566.7
DL input+output M: L = 162.7 + 2183.5 = 2346.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,7) and color black and layers
  _0: a rectangle with size (2,3) and color blue and mask .x.|xxx at (0,4)
  _01: a rectangle with size (3,2) and color blue and mask Even Checkboard at (0,0)
  _011: a rectangle with size (3,1) and color grey and mask Full at (0,3)
diff: 
delta:
   (41.0 bits)
data: a background with size (3,3) and color black and layers
  _0: a point with color red at (1,1)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,7) and color black and layers
  _0: a rectangle with size (2,3) and color blue and mask .x.|xxx at (0,4)
  _01: a rectangle with size (3,2) and color blue and mask Even Checkboard at (0,0)
  _011: a rectangle with size (3,1) and color grey and mask Full at (0,3)
diff: 
delta:
correct output grid

TRAIN 0520fde7.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (3,7) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask xx.|..x|xx. at (0,0)
  _01: a rectangle with size (3,3) and color blue and mask .x.|xxx|.x. at (0,4)
  _011: a rectangle with size (3,1) and color grey and mask Full at (0,3)
diff: 
delta:
   (51.8 bits)
data: a background with size (3,3) and color black and layers
  _0: a point with color red at (1,2)
diff: 
delta: (0,1)=2  (2,1)=2 
   (34.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,7) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask xx.|..x|xx. at (0,0)
  _01: a rectangle with size (3,3) and color blue and mask .x.|xxx|.x. at (0,4)
  _011: a rectangle with size (3,1) and color grey and mask Full at (0,3)
diff: 
delta:
! 2 wrong pixels (generated / expected)

TRAIN 0520fde7.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,7) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask ..x|xx.|.xx at (0,0)
  _01: a rectangle with size (2,1) and color blue and mask Full at (1,4)
  _011: a rectangle with size (3,1) and color grey and mask Full at (0,3)
diff: 
delta: (1,6)=1  (2,6)=1 
   (74.1 bits)
data: a background with size (3,3) and color black and layers
  _0: a point with color red at (1,0)
diff: 
delta: (2,2)=2 
   (17.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,7) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask ..x|xx.|.xx at (0,0)
  _01: a rectangle with size (2,1) and color blue and mask Full at (1,4)
  _011: a rectangle with size (3,1) and color grey and mask Full at (0,3)
diff: 
delta: (1,6)=1  (2,6)=1 
! 1 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,7) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask ..x|xx.|.xx at (0,0)
  _01: a rectangle with size (2,3) and color blue and mask Full at (1,4)
  _011: a rectangle with size (3,1) and color grey and mask Full at (0,3)
diff: 
delta: (1,5)=0  (2,5)=0 
! 3 wrong pixels (generated / expected)

TRAIN 0520fde7.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,7) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask x.x|x.x|.x. at (0,4)
  _01: a rectangle with size (3,3) and color blue and mask x-cross at (0,0)
  _011: a rectangle with size (3,1) and color grey and mask Full at (0,3)
diff: 
delta:
! 3 wrong pixels (generated / expected)

TEST 0520fde7.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 8.9 sec (8.9 sec/task)
bits-train-error = 514.4 bits (514.4 bits/task)
acc-train-micro = 0.33 tasks (33.33%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.33
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-394] Checking task 05269061.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 6666.3 = 6675.2
DL output with Mo: L = 9.0 + 18211.0 = 18219.9
DL input+output M: L = 17.9 + 24877.2 = 24895.2

# learning a model for train pairs
2.000	
1.870	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.748	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.644	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.568	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
1.504	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.439	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.380	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.338	OUT OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: ^.layer_0.shape at ?
  _010: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_01.shape at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 4656.4 = 4723.2
DL output with Mo: L = 84.7 + 11398.7 = 11483.3
DL input+output M: L = 151.4 + 16055.1 = 16206.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Odd Checkboard at (0,0)
  _01: a rectangle with size (3,3) and color green and mask .xx|xx.|x.. at (0,0)
  _011: a rectangle with size (1,1) and color red and mask Full at (0,0)
diff: 
delta:
   (110.6 bits)
data: a background with size (7,7) and color red and layers
  _0: a rectangle with size (2,2) and color cyan and mask Odd Checkboard at (0,0)
  _010: a rectangle with size (6,6) and color green and mask .x...x|x...x.|...x..|..x...|.x....|x..... at (0,0)
  _01: a rectangle with size (3,3) and color green and mask .xx|xx.|x.. at (0,0)
  _011: a rectangle with size (6,6) and color cyan and mask x..x.x|..x.x.|.x.x..|x.x...|.x....|x..... at (1,1)
  _0111: a rectangle with size (5,5) and color cyan and mask .xx.x|xx.xx|x.xx.|.xx.x|xx.x. at (0,0)
diff: 
delta: (2,6)=3  (3,5)=3  (4,4)=3  (4,6)=8  (5,3)=3  (5,5)=8  (5,6)=3  (6,2)=3  (6,4)=8  (6,5)=3 
   (426.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask ..x|.x.|x.. at (0,0)
  _01: a rectangle with size (1,1) and color red and mask Full at (0,0)
  _011: a rectangle with size (2,2) and color cyan and mask Full at (0,0)
diff: 
delta:
! size mismatch, 10x10 instead of 7x7
>> Trial 2
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (1,1) and color red and mask Full at (0,0)
  _01: a rectangle with size (3,3) and color green and mask x.x|.x.|x.. at (0,0)
  _011: a rectangle with size (2,2) and color cyan and mask Full at (0,0)
diff: 
delta:
! size mismatch, 10x10 instead of 7x7
>> Trial 3
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Odd Checkboard at (0,0)
  _01: a rectangle with size (3,3) and color green and mask .xx|xx.|x.. at (0,0)
  _011: a rectangle with size (1,1) and color red and mask Full at (0,0)
diff: 
delta:
! size mismatch, 10x10 instead of 7x7

TRAIN 05269061.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (5,5) and color blue and mask ....x|...x.|..x..|.x...|x.... at (2,2)
  _01: a rectangle with size (3,3) and color yellow and mask x.x|.x.|x.. at (4,4)
  _011: a rectangle with size (4,4) and color red and mask ..xx|.xxx|xxx.|xx.. at (3,3)
diff: 
delta:
   (162.0 bits)
data: a background with size (7,7) and color red and layers
  _0: a rectangle with size (5,5) and color blue and mask ....x|...x.|..x..|.x...|x.... at (2,2)
  _010: a rectangle with size (6,6) and color blue and mask .....x|....x.|...x..|..x..x|.x..x.|x..x.. at (0,0)
  _01: a rectangle with size (3,3) and color yellow and mask x.x|.x.|x.. at (4,4)
  _011: a rectangle with size (6,6) and color yellow and mask ...x.x|..x.xx|.x.xx.|x.xx.x|.xx.x.|xx.x.. at (1,1)
  _0111: a rectangle with size (5,5) and color yellow and mask ....x|...xx|..xx.|.xx.x|xx.xx at (0,0)
diff: 
delta: (0,1)=4  (0,2)=1  (1,0)=4  (1,1)=1  (2,0)=1  (5,6)=1  (6,5)=1 
   (372.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (5,5) and color blue and mask ....x|...x.|..x..|.x...|x.... at (2,2)
  _01: a rectangle with size (3,3) and color yellow and mask x.x|.x.|x.. at (4,4)
  _011: a rectangle with size (4,4) and color red and mask ..xx|.xxx|xxx.|xx.. at (3,3)
diff: 
delta:
! size mismatch, 10x10 instead of 7x7
>> Trial 2
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask ..x|.x.|x.. at (4,4)
  _01: a rectangle with size (5,5) and color blue and mask ....x|...x.|..x.x|.x.x.|x.x.. at (2,2)
  _011: a rectangle with size (4,4) and color red and mask ..xx|.xxx|xxx.|xx.. at (3,3)
diff: 
delta:
! size mismatch, 10x10 instead of 7x7
>> Trial 3
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (5,5) and color blue and mask ....x|...x.|..x..|.x...|x.... at (2,2)
  _01: a rectangle with size (4,4) and color red and mask ..xx|.xx.|xx..|x... at (3,3)
  _011: a rectangle with size (3,3) and color yellow and mask xxx|xx.|x.. at (4,4)
diff: 
delta:
! size mismatch, 10x10 instead of 7x7

TRAIN 05269061.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (6,6) and color green and mask .....x|....x.|...x..|..x...|.x....|x..... at (0,0)
  _01: a rectangle with size (5,5) and color cyan and mask ....x|...xx|..xx.|.xx..|xx... at (0,0)
  _011: a rectangle with size (4,4) and color yellow and mask ...x|..x.|.x..|x... at (3,3)
diff: 
delta:
   (193.0 bits)
data: a background with size (7,7) and color yellow and layers
  _0: a rectangle with size (6,6) and color green and mask .....x|....x.|...x..|..x...|.x....|x..... at (0,0)
  _010: a rectangle with size (3,3) and color cyan and mask ..x|.x.|x.. at (4,4)
  _01: a rectangle with size (5,5) and color cyan and mask ....x|...xx|..xx.|.xx..|xx... at (0,0)
  _011: a rectangle with size (6,6) and color cyan and mask ..xx.x|.xx.x.|xx.x..|x.x..x|.x..x.|x..x.. at (1,1)
  _0111: a rectangle with size (5,5) and color green and mask xx.xx|x.xx.|.xx.x|xx.x.|x.x.. at (2,2)
diff: 
delta: (0,1)=8  (0,2)=3  (1,0)=8  (1,1)=3  (2,0)=3  (5,6)=3  (6,5)=3 
   (341.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (6,6) and color green and mask .....x|....x.|...x..|..x...|.x....|x..... at (0,0)
  _01: a rectangle with size (5,5) and color cyan and mask ....x|...xx|..xx.|.xx..|xx... at (0,0)
  _011: a rectangle with size (4,4) and color yellow and mask ...x|..x.|.x..|x... at (3,3)
diff: 
delta:
! size mismatch, 10x10 instead of 7x7
>> Trial 2
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (6,6) and color green and mask .....x|....x.|...x..|..x...|.x....|x..... at (0,0)
  _01: a rectangle with size (4,4) and color yellow and mask ...x|..x.|.x..|x... at (3,3)
  _011: a rectangle with size (5,5) and color cyan and mask ....x|...xx|..xx.|.xx..|xx... at (0,0)
diff: 
delta:
! size mismatch, 10x10 instead of 7x7

TRAIN 05269061.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (7,7) and color red and mask ......x|.....x.|....x..|...x...|..x....|.x.....|x...... at (0,0)
  _01: a rectangle with size (2,2) and color blue and mask Odd Checkboard at (0,0)
  _011: a rectangle with size (2,2) and color yellow and mask Odd Checkboard at (5,5)
diff: 
delta:
! size mismatch, 10x10 instead of 7x7
>> Trial 2
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask Odd Checkboard at (0,0)
  _01: a rectangle with size (7,7) and color red and mask .x....x|x....x.|....x..|...x...|..x....|.x.....|x...... at (0,0)
  _011: a rectangle with size (2,2) and color yellow and mask Odd Checkboard at (5,5)
diff: 
delta:
! size mismatch, 10x10 instead of 7x7

TEST 05269061.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.7 sec (28.7 sec/task)
bits-train-error = 11398.7 bits (11398.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-393] Checking task 05f2a901.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 7876.0 = 7885.0
DL output with Mo: L = 9.0 + 7876.0 = 7885.0
DL input+output M: L = 17.9 + 15752.1 = 15770.0

# learning a model for train pairs
2.000	
1.554	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.108	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.784	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
0.585	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.478	OUT DEF: ^.layer_0=^.layer_00
0.404	OUT DEF: ^.size=^.size
0.387	IN  DEF: ^.layer_00.shape.color=cyan
0.369	IN  DEF: ^.layer_0.shape.color=red
0.360	IN  DEF: ^.layer_00.shape.mask=Full
0.354	IN  DEF: ^.color=black
0.348	OUT DEF: ^.color=black
0.344	OUT DEF: ^.layer_01.pos=(?,?)
0.340	IN  DEF: ^.layer_00.pos=(?,?)
0.335	IN  DEF: ^.size=(?,?)
0.331	IN  DEF: ^.layer_0.pos=(?,?)
0.326	IN  DEF: ^.layer_0.shape.size=(?,?)
0.322	IN  DEF: ^.layer_00.shape.size=(?,?)
0.306	IN  DEF: ^.layer_00.shape.size.i=2
0.289	IN  DEF: ^.layer_00.shape.size.j=2

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_00
  _01: ^.layer_0.shape at (?,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _00: a rectangle with size (2,2) and color cyan and mask Full at (?,?)
  _0: a rectangle with size (?,?) and color red and mask ? at (?,?)

DL input  with Mi: L = 73.0 + 1898.9 = 1971.9
DL output with Mo: L = 26.8 + 281.8 = 308.6
DL input+output M: L = 99.8 + 2180.7 = 2280.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (14,9) and color black and layers
  _00: a rectangle with size (2,2) and color cyan and mask Full at (10,3)
  _0: a rectangle with size (2,4) and color red and mask .xxx|xx.x at (2,0)
diff: 
delta:
   (59.5 bits)
data: a background with size (14,9) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Full at (10,3)
  _01: a rectangle with size (2,4) and color red and mask .xxx|xx.x at (8,0)
diff: 
delta:
   (9.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,9) and color black and layers
  _00: a rectangle with size (2,2) and color cyan and mask Full at (10,3)
  _0: a rectangle with size (2,4) and color red and mask .xxx|xx.x at (2,0)
diff: 
delta:
! 12 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (14,9) and color black and layers
  _00: a rectangle with size (2,2) and color cyan and mask Full at (10,3)
  _0: a rectangle with size (2,4) and color red and mask Full at (2,0)
diff: 
delta: (2,0)=0  (3,2)=0 
! 14 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (14,9) and color black and layers
  _00: a rectangle with size (2,2) and color cyan and mask Full at (10,3)
  _0: a rectangle with size (1,3) and color red and mask Full at (2,1)
diff: 
delta: (3,0)=2  (3,1)=2  (3,3)=2 
! 9 wrong pixels (generated / expected)

TRAIN 05f2a901.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (9,10) and color black and layers
  _00: a rectangle with size (2,2) and color cyan and mask Full at (4,6)
  _0: a rectangle with size (4,3) and color red and mask .xx|.xx|xxx|.xx at (1,0)
diff: 
delta:
   (62.8 bits)
data: a background with size (9,10) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Full at (4,6)
  _01: a rectangle with size (4,3) and color red and mask .xx|.xx|xxx|.xx at (1,3)
diff: 
delta:
   (9.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,10) and color black and layers
  _00: a rectangle with size (2,2) and color cyan and mask Full at (4,6)
  _0: a rectangle with size (4,3) and color red and mask .xx|.xx|xxx|.xx at (1,0)
diff: 
delta:
! 18 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,10) and color black and layers
  _00: a rectangle with size (2,2) and color cyan and mask Full at (4,6)
  _0: a rectangle with size (4,2) and color red and mask Full at (1,1)
diff: 
delta: (3,0)=2 
! 17 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (9,10) and color black and layers
  _00: a rectangle with size (4,2) and color red and mask Full at (1,1)
  _0: a rectangle with size (2,2) and color cyan and mask Full at (4,6)
diff:   ^.layer_0.shape.color  ^.layer_00.shape.color  ^.layer_00.shape.size.i
delta: (3,0)=2 
! 24 wrong pixels (generated / expected)

TRAIN 05f2a901.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (11,10) and color black and layers
  _00: a rectangle with size (2,2) and color cyan and mask Full at (1,3)
  _0: a rectangle with size (3,5) and color red and mask ..xxx|xxxxx|.xx.. at (6,1)
diff: 
delta:
   (67.6 bits)
data: a background with size (11,10) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Full at (1,3)
  _01: a rectangle with size (3,5) and color red and mask ..xxx|xxxxx|.xx.. at (3,1)
diff: 
delta:
   (9.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,10) and color black and layers
  _00: a rectangle with size (2,2) and color cyan and mask Full at (1,3)
  _0: a rectangle with size (3,5) and color red and mask ..xxx|xxxxx|.xx.. at (6,1)
diff: 
delta:
! 18 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (11,10) and color black and layers
  _00: a rectangle with size (2,2) and color cyan and mask Full at (1,3)
  _0: a rectangle with size (2,3) and color red and mask Full at (6,3)
diff: 
delta: (7,1)=2  (7,2)=2  (8,2)=2  (8,3)=2 
! 16 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (11,10) and color black and layers
  _00: a rectangle with size (2,2) and color cyan and mask Full at (1,3)
  _0: a rectangle with size (1,5) and color red and mask Full at (7,1)
diff: 
delta: (6,3)=2  (6,4)=2  (6,5)=2  (8,2)=2  (8,3)=2 
! 15 wrong pixels (generated / expected)

TRAIN 05f2a901.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,10) and color black and layers
  _00: a rectangle with size (2,2) and color cyan and mask Full at (6,1)
  _0: a rectangle with size (4,2) and color red and mask x.|xx|xx|.x at (4,5)
diff: 
delta:
! 12 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (11,10) and color black and layers
  _00: a rectangle with size (2,2) and color cyan and mask Full at (6,1)
  _0: a rectangle with size (2,2) and color red and mask Full at (5,5)
diff: 
delta: (4,5)=2  (7,6)=2 
! 10 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (11,10) and color black and layers
  _00: a rectangle with size (2,2) and color cyan and mask Full at (6,1)
  _0: a rectangle with size (4,2) and color red and mask Full at (4,5)
diff: 
delta: (4,6)=0  (7,5)=0 
! 14 wrong pixels (generated / expected)

TEST 05f2a901.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 1.3 sec (1.3 sec/task)
bits-train-error = 281.8 bits (281.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-392] Checking task 06df4c85.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 151443.4 = 151452.3
DL output with Mo: L = 9.0 + 151443.4 = 151452.3
DL input+output M: L = 17.9 + 302886.7 = 302904.7

# learning a model for train pairs
2.000	
1.224	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.475	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.392	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.332	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.282	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.265	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 33899.0 = 33927.9
DL output with Mo: L = 93.0 + 6090.1 = 6183.1
DL input+output M: L = 121.9 + 39989.1 = 40111.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (20,20) and color cyan and mask ..x..x..x..x..x..x..|..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..|..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..|..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..|..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..|..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..|..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..|..x..x..x..x..x..x.. at (0,0)
diff: 
delta: (3,3)=2  (3,4)=2  (3,15)=2  (3,16)=2  (4,3)=2  (4,4)=2  (4,15)=2  (4,16)=2  (6,9)=1  (6,10)=1  (7,9)=1  (7,10)=1  (9,15)=2  (9,16)=2  (10,15)=2  (10,16)=2  (12,3)=3  (12,4)=3  (12,9)=3  (12,10)=3  (13,3)=3  (13,4)=3  (13,9)=3  (13,10)=3 
   (979.1 bits)
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (20,20) and color cyan and mask ..x..x..x..x..x..x..|..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..|..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..|..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..|..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..|..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..|..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..|..x..x..x..x..x..x.. at (0,0)
  _01: a rectangle with size (2,14) and color red and mask Full at (3,3)
  _011: a rectangle with size (2,8) and color green and mask Full at (12,3)
  _0111: a rectangle with size (5,2) and color red and mask Full at (6,15)
  _01111: a rectangle with size (2,2) and color blue and mask Full at (6,9)
diff: 
delta:
   (167.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (20,20) and color cyan and mask ..x..x..x..x..x..x..|..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..|..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..|..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..|..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..|..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..|..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..|..x..x..x..x..x..x.. at (0,0)
diff: 
delta: (3,3)=2  (3,4)=2  (3,15)=2  (3,16)=2  (4,3)=2  (4,4)=2  (4,15)=2  (4,16)=2  (6,9)=1  (6,10)=1  (7,9)=1  (7,10)=1  (9,15)=2  (9,16)=2  (10,15)=2  (10,16)=2  (12,3)=3  (12,4)=3  (12,9)=3  (12,10)=3  (13,3)=3  (13,4)=3  (13,9)=3  (13,10)=3 
! size mismatch, 10x10 instead of 20x20

TRAIN 06df4c85.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (23,23) and color black and layers
  _0: a rectangle with size (23,23) and color blue and mask ..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x.. at (0,0)
diff: 
delta: (3,3)=2  (3,4)=2  (3,12)=4  (3,13)=4  (4,3)=2  (4,4)=2  (4,12)=4  (4,13)=4  (9,9)=9# (9,10)=9# (9,21)=9# (9,22)=9# (10,9)=9# (10,10)=9# (10,21)=9# (10,22)=9# (12,18)=8  (12,19)=8  (13,18)=8  (13,19)=8  (15,3)=2  (15,4)=2  (16,3)=2  (16,4)=2  (18,9)=8  (18,10)=8  (18,18)=8  (18,19)=8  (19,9)=8  (19,10)=8  (19,18)=8  (19,19)=8 
   (1291.0 bits)
data: a background with size (23,23) and color black and layers
  _0: a rectangle with size (23,23) and color blue and mask ..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x.. at (0,0)
  _01: a rectangle with size (2,14) and color brown and mask Full at (9,9)
  _011: a rectangle with size (14,2) and color red and mask Full at (3,3)
  _0111: a rectangle with size (2,11) and color cyan and mask Full at (18,9)
  _01111: a rectangle with size (5,2) and color cyan and mask Full at (12,18)
diff: 
delta: (3,12)=4  (3,13)=4  (4,12)=4  (4,13)=4 
   (266.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (23,23) and color black and layers
  _0: a rectangle with size (23,23) and color blue and mask ..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x.. at (0,0)
diff: 
delta: (3,3)=2  (3,4)=2  (3,12)=4  (3,13)=4  (4,3)=2  (4,4)=2  (4,12)=4  (4,13)=4  (9,9)=9# (9,10)=9# (9,21)=9# (9,22)=9# (10,9)=9# (10,10)=9# (10,21)=9# (10,22)=9# (12,18)=8  (12,19)=8  (13,18)=8  (13,19)=8  (15,3)=2  (15,4)=2  (16,3)=2  (16,4)=2  (18,9)=8  (18,10)=8  (18,18)=8  (18,19)=8  (19,9)=8  (19,10)=8  (19,18)=8  (19,19)=8 
! size mismatch, 10x10 instead of 23x23

TRAIN 06df4c85.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (23,23) and color black and layers
  _0: a rectangle with size (23,23) and color yellow and mask ..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x.. at (0,0)
diff: 
delta: (3,3)=3  (3,4)=3  (3,15)=2  (3,16)=2  (4,3)=3  (4,4)=3  (4,15)=2  (4,16)=2  (9,9)=2  (9,10)=2  (9,18)=2  (9,19)=2  (10,9)=2  (10,10)=2  (10,18)=2  (10,19)=2  (18,3)=3  (18,4)=3  (18,15)=3  (18,16)=3  (19,3)=3  (19,4)=3  (19,15)=3  (19,16)=3 
   (1119.8 bits)
data: a background with size (23,23) and color black and layers
  _0: a rectangle with size (23,23) and color yellow and mask ..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x.. at (0,0)
  _01: a rectangle with size (17,2) and color green and mask Full at (3,3)
  _011: a rectangle with size (2,11) and color red and mask Full at (9,9)
  _0111: a rectangle with size (2,2) and color red and mask Full at (3,15)
  _01111: a rectangle with size (2,11) and color green and mask Full at (18,6)
diff: 
delta:
   (174.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (23,23) and color black and layers
  _0: a rectangle with size (23,23) and color yellow and mask ..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x.. at (0,0)
diff: 
delta: (3,3)=3  (3,4)=3  (3,15)=2  (3,16)=2  (4,3)=3  (4,4)=3  (4,15)=2  (4,16)=2  (9,9)=2  (9,10)=2  (9,18)=2  (9,19)=2  (10,9)=2  (10,10)=2  (10,18)=2  (10,19)=2  (18,3)=3  (18,4)=3  (18,15)=3  (18,16)=3  (19,3)=3  (19,4)=3  (19,15)=3  (19,16)=3 
! size mismatch, 10x10 instead of 23x23

TRAIN 06df4c85.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (26,26) and color black and layers
  _0: a rectangle with size (26,26) and color yellow and mask ..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x.. at (0,0)
diff: 
delta: (3,6)=8  (3,7)=8  (3,15)=2  (3,16)=2  (4,6)=8  (4,7)=8  (4,15)=2  (4,16)=2  (9,21)=3  (9,22)=3  (10,21)=3  (10,22)=3  (12,6)=8  (12,7)=8  (13,6)=8  (13,7)=8  (18,3)=2  (18,4)=2  (18,15)=2  (18,16)=2  (19,3)=2  (19,4)=2  (19,15)=2  (19,16)=2 
! size mismatch, 10x10 instead of 26x26

TEST 06df4c85.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.3 sec (28.3 sec/task)
bits-train-error = 6090.1 bits (6090.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-391] Checking task 08ed6ac7.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 8950.6 = 8959.6
DL output with Mo: L = 9.0 + 8950.6 = 8959.6
DL input+output M: L = 17.9 + 17901.2 = 17919.2

# learning a model for train pairs
2.000	
1.712	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.424	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.121	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.913	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.764	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.711	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.659	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.607	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.566	OUT DEF: ^.size=^.size
0.538	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
0.515	OUT DEF: ^.layer_0111.shape.size=^.layer_0111.shape.size
0.492	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.467	OUT DEF: ^.layer_01.shape.size=^.layer_01.shape.size
0.444	OUT DEF: ^.layer_01.pos=^.layer_01.pos
0.421	OUT DEF: ^.layer_011.pos=^.layer_011.pos
0.398	OUT DEF: ^.layer_0111.pos=^.layer_0111.pos
0.379	OUT DEF: ^.layer_011.shape.size=^.layer_011.shape.size
0.369	OUT DEF: ^.layer_0.shape.color=blue
0.358	OUT DEF: ^.layer_01.shape.color=red
0.353	OUT DEF: ^.layer_0.shape.mask=Full
0.343	OUT DEF: ^.layer_011.shape.color=green
0.333	OUT DEF: ^.layer_0111.shape.color=yellow
0.327	OUT DEF: ^.layer_01.shape.mask=Full
0.322	IN  DEF: ^.layer_0.shape.mask=Full
0.317	IN  DEF: ^.layer_0111.shape.mask=Full
0.307	IN  DEF: ^.layer_0.shape.color=grey
0.296	IN  DEF: ^.layer_01.shape.color=grey
0.286	IN  DEF: ^.layer_011.shape.color=grey
0.281	OUT DEF: ^.layer_011.shape.mask=Full
0.271	IN  DEF: ^.layer_0111.shape.color=grey
0.265	OUT DEF: ^.layer_0111.shape.mask=Full
0.260	IN  DEF: ^.layer_01.shape.mask=Full
0.257	OUT DEF: ^.color=black
0.253	IN  DEF: ^.color=black
0.251	IN  DEF: ^.size=(?,?)
0.232	IN  DEF: ^.size.i=9
0.213	IN  DEF: ^.size.j=9
0.211	IN  DEF: ^.layer_0111.pos=(?,?)
0.206	IN  DEF: ^.layer_011.shape.mask=Full
0.203	IN  DEF: ^.layer_0.pos=(?,?)
0.201	IN  DEF: ^.layer_011.pos=(?,?)
0.198	IN  DEF: ^.layer_0.shape.size=(?,?)
0.193	IN  DEF: ^.layer_0.shape.size.j=1
0.191	IN  DEF: ^.layer_011.shape.size=(?,?)
0.185	IN  DEF: ^.layer_011.shape.size.j=1
0.183	IN  DEF: ^.layer_01.pos=(?,?)
0.180	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size ^.layer_0.shape.size and color blue and mask Full at ^.layer_0.pos
  _01: a rectangle with size ^.layer_01.shape.size and color red and mask Full at ^.layer_01.pos
  _011: a rectangle with size ^.layer_011.shape.size and color green and mask Full at ^.layer_011.pos
  _0111: a rectangle with size ^.layer_0111.shape.size and color yellow and mask Full at ^.layer_0111.pos
WHERE (Mi)
a background with size (9,9) and color black and layers
  _0: a rectangle with size (?,1) and color grey and mask Full at (?,?)
  _01: a rectangle with size (?,?) and color grey and mask Full at (?,?)
  _011: a rectangle with size (?,1) and color grey and mask Full at (?,?)
  _0111: a rectangle with size ? and color grey and mask Full at (?,?)

DL input  with Mi: L = 130.6 + 1397.0 = 1527.6
DL output with Mo: L = 88.5 + 0.0 = 88.5
DL input+output M: L = 219.1 + 1397.0 = 1616.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (9,1) and color grey and mask Full at (0,5)
  _01: a rectangle with size (8,1) and color grey and mask Full at (1,1)
  _011: a rectangle with size (6,1) and color grey and mask Full at (3,3)
  _0111: a rectangle with size (3,1) and color grey and mask Full at (6,7)
diff: 
delta:
   (71.9 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (9,1) and color blue and mask Full at (0,5)
  _01: a rectangle with size (8,1) and color red and mask Full at (1,1)
  _011: a rectangle with size (6,1) and color green and mask Full at (3,3)
  _0111: a rectangle with size (3,1) and color yellow and mask Full at (6,7)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (9,1) and color grey and mask Full at (0,5)
  _01: a rectangle with size (8,1) and color grey and mask Full at (1,1)
  _011: a rectangle with size (6,1) and color grey and mask Full at (3,3)
  _0111: a rectangle with size (3,1) and color grey and mask Full at (6,7)
diff: 
delta:
correct output grid

TRAIN 08ed6ac7.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (8,1) and color grey and mask Full at (1,7)
  _01: a rectangle with size (5,1) and color grey and mask Full at (4,3)
  _011: a rectangle with size (4,1) and color grey and mask Full at (5,5)
  _0111: a rectangle with size (2,1) and color grey and mask Full at (7,1)
diff: 
delta:
   (67.8 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (8,1) and color blue and mask Full at (1,7)
  _01: a rectangle with size (5,1) and color red and mask Full at (4,3)
  _011: a rectangle with size (4,1) and color green and mask Full at (5,5)
  _0111: a rectangle with size (2,1) and color yellow and mask Full at (7,1)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (8,1) and color grey and mask Full at (1,7)
  _01: a rectangle with size (5,1) and color grey and mask Full at (4,3)
  _011: a rectangle with size (4,1) and color grey and mask Full at (5,5)
  _0111: a rectangle with size (2,1) and color grey and mask Full at (7,1)
diff: 
delta:
correct output grid

TRAIN 08ed6ac7.json/2: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (8,1) and color grey and mask Full at (1,1)
  _01: a rectangle with size (7,1) and color grey and mask Full at (2,5)
  _011: a rectangle with size (5,1) and color grey and mask Full at (4,7)
  _0111: a rectangle with size (3,1) and color grey and mask Full at (6,3)
diff: 
delta:
correct output grid

TEST 08ed6ac7.json/1: 1 1st (SUCCESS)

# Performance measures on task
runtime-learning = 19.0 sec (19.0 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 1.00

=====================================
[-390] Checking task 09629e4f.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 63737.8 = 63746.8
DL output with Mo: L = 9.0 + 59635.8 = 59644.7
DL input+output M: L = 17.9 + 123373.6 = 123391.5

# learning a model for train pairs
2.000	
1.592	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.242	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.046	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.950	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.854	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.754	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _00: ^.layer_0.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 41408.8 = 41437.7
DL output with Mo: L = 93.0 + 6110.8 = 6203.8
DL input+output M: L = 121.9 + 47519.6 = 47641.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
diff: 
delta: (0,0)=2  (0,5)=6  (0,6)=2  (0,10)=4  (1,1)=4  (1,2)=3  (1,4)=4  (1,6)=8  (1,8)=3  (1,10)=6  (2,0)=6  (2,4)=3  (2,8)=8  (2,10)=2  (4,0)=3  (4,1)=8  (4,4)=6  (4,5)=2  (4,9)=4  (4,10)=8  (5,2)=4  (5,6)=4  (5,8)=6  (6,0)=6  (6,1)=2  (6,4)=3  (6,5)=8  (6,9)=3  (6,10)=2  (8,1)=3  (8,2)=6  (8,5)=2  (8,9)=6  (9,0)=2  (9,4)=4  (9,6)=8  (9,10)=8  (10,0)=8  (10,2)=4  (10,4)=6  (10,5)=3  (10,8)=2  (10,9)=3  (10,10)=4 
   (1035.2 bits)
data: a background with size (11,11) and color black and layers
  _00: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _0: a rectangle with size (3,3) and color red and mask Full at (0,0)
  _01: a rectangle with size (3,3) and color yellow and mask Full at (4,4)
  _011: a rectangle with size (3,3) and color green and mask Full at (4,8)
  _0111: a rectangle with size (3,3) and color pink and mask Full at (8,0)
diff: 
delta:
   (152.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
diff: 
delta: (0,0)=2  (0,5)=6  (0,6)=2  (0,10)=4  (1,1)=4  (1,2)=3  (1,4)=4  (1,6)=8  (1,8)=3  (1,10)=6  (2,0)=6  (2,4)=3  (2,8)=8  (2,10)=2  (4,0)=3  (4,1)=8  (4,4)=6  (4,5)=2  (4,9)=4  (4,10)=8  (5,2)=4  (5,6)=4  (5,8)=6  (6,0)=6  (6,1)=2  (6,4)=3  (6,5)=8  (6,9)=3  (6,10)=2  (8,1)=3  (8,2)=6  (8,5)=2  (8,9)=6  (9,0)=2  (9,4)=4  (9,6)=8  (9,10)=8  (10,0)=8  (10,2)=4  (10,4)=6  (10,5)=3  (10,8)=2  (10,9)=3  (10,10)=4 
! size mismatch, 10x10 instead of 11x11
>> Trial 2
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (1,11) and color grey and mask Full at (3,0)
diff: 
delta: (0,0)=2  (0,3)=5# (0,5)=6  (0,6)=2  (0,7)=5# (0,10)=4  (1,1)=4  (1,2)=3  (1,3)=5# (1,4)=4  (1,6)=8  (1,7)=5# (1,8)=3  (1,10)=6  (2,0)=6  (2,3)=5# (2,4)=3  (2,7)=5# (2,8)=8  (2,10)=2  (4,0)=3  (4,1)=8  (4,3)=5# (4,4)=6  (4,5)=2  (4,7)=5# (4,9)=4  (4,10)=8  (5,2)=4  (5,3)=5# (5,6)=4  (5,7)=5# (5,8)=6  (6,0)=6  (6,1)=2  (6,3)=5# (6,4)=3  (6,5)=8  (6,7)=5# (6,9)=3  (6,10)=2  (7,0)=5# (7,1)=5# (7,2)=5# (7,3)=5# (7,4)=5# (7,5)=5# (7,6)=5# (7,7)=5# (7,8)=5# (7,9)=5# (7,10)=5# (8,1)=3  (8,2)=6  (8,3)=5# (8,5)=2  (8,7)=5# (8,9)=6  (9,0)=2  (9,3)=5# (9,4)=4  (9,6)=8  (9,7)=5# (9,10)=8  (10,0)=8  (10,2)=4  (10,3)=5# (10,4)=6  (10,5)=3  (10,7)=5# (10,8)=2  (10,9)=3  (10,10)=4 
! size mismatch, 10x10 instead of 11x11

TRAIN 09629e4f.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
diff: 
delta: (0,0)=2  (0,2)=3  (0,4)=4  (0,5)=6  (0,9)=6  (1,2)=8  (1,6)=2  (1,8)=4  (1,10)=3  (2,0)=4  (2,1)=6  (2,4)=3  (2,5)=8  (2,8)=2  (2,10)=8  (4,0)=4  (4,2)=8  (4,6)=2  (4,9)=6  (4,10)=4  (5,2)=2  (5,5)=3  (5,8)=3  (6,0)=3  (6,2)=6  (6,4)=4  (6,6)=6  (6,8)=8  (6,10)=2  (8,0)=3  (8,1)=6  (8,5)=8  (8,6)=4  (8,8)=2  (9,1)=8  (9,2)=4  (9,4)=2  (9,8)=8  (9,10)=3  (10,0)=2  (10,5)=3  (10,6)=6  (10,8)=6  (10,9)=4 
   (1035.2 bits)
data: a background with size (11,11) and color black and layers
  _00: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _0: a rectangle with size (3,3) and color red and mask Full at (0,8)
  _01: a rectangle with size (3,3) and color green and mask Full at (4,4)
  _011: a rectangle with size (3,3) and color yellow and mask Full at (8,0)
  _0111: a rectangle with size (3,3) and color pink and mask Full at (8,8)
diff: 
delta:
   (152.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
diff: 
delta: (0,0)=2  (0,2)=3  (0,4)=4  (0,5)=6  (0,9)=6  (1,2)=8  (1,6)=2  (1,8)=4  (1,10)=3  (2,0)=4  (2,1)=6  (2,4)=3  (2,5)=8  (2,8)=2  (2,10)=8  (4,0)=4  (4,2)=8  (4,6)=2  (4,9)=6  (4,10)=4  (5,2)=2  (5,5)=3  (5,8)=3  (6,0)=3  (6,2)=6  (6,4)=4  (6,6)=6  (6,8)=8  (6,10)=2  (8,0)=3  (8,1)=6  (8,5)=8  (8,6)=4  (8,8)=2  (9,1)=8  (9,2)=4  (9,4)=2  (9,8)=8  (9,10)=3  (10,0)=2  (10,5)=3  (10,6)=6  (10,8)=6  (10,9)=4 
! size mismatch, 10x10 instead of 11x11
>> Trial 2
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (1,11) and color grey and mask Full at (3,0)
diff: 
delta: (0,0)=2  (0,2)=3  (0,3)=5# (0,4)=4  (0,5)=6  (0,7)=5# (0,9)=6  (1,2)=8  (1,3)=5# (1,6)=2  (1,7)=5# (1,8)=4  (1,10)=3  (2,0)=4  (2,1)=6  (2,3)=5# (2,4)=3  (2,5)=8  (2,7)=5# (2,8)=2  (2,10)=8  (4,0)=4  (4,2)=8  (4,3)=5# (4,6)=2  (4,7)=5# (4,9)=6  (4,10)=4  (5,2)=2  (5,3)=5# (5,5)=3  (5,7)=5# (5,8)=3  (6,0)=3  (6,2)=6  (6,3)=5# (6,4)=4  (6,6)=6  (6,7)=5# (6,8)=8  (6,10)=2  (7,0)=5# (7,1)=5# (7,2)=5# (7,3)=5# (7,4)=5# (7,5)=5# (7,6)=5# (7,7)=5# (7,8)=5# (7,9)=5# (7,10)=5# (8,0)=3  (8,1)=6  (8,3)=5# (8,5)=8  (8,6)=4  (8,7)=5# (8,8)=2  (9,1)=8  (9,2)=4  (9,3)=5# (9,4)=2  (9,7)=5# (9,8)=8  (9,10)=3  (10,0)=2  (10,3)=5# (10,5)=3  (10,6)=6  (10,7)=5# (10,8)=6  (10,9)=4 
! size mismatch, 10x10 instead of 11x11

TRAIN 09629e4f.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
diff: 
delta: (0,1)=3  (0,5)=6  (0,6)=3  (0,9)=6  (0,10)=2  (1,0)=6  (1,2)=4  (1,4)=2  (1,5)=8  (1,10)=8  (2,1)=2  (2,2)=8  (2,5)=4  (2,8)=3  (2,10)=4  (4,1)=2  (4,4)=4  (4,6)=3  (4,8)=3  (4,9)=4  (5,0)=4  (5,2)=8  (5,4)=2  (5,6)=6  (5,10)=2  (6,0)=3  (6,1)=6  (6,5)=8  (6,8)=8  (6,9)=6  (8,0)=6  (8,1)=3  (8,5)=3  (8,10)=3  (9,2)=2  (9,5)=6  (9,6)=4  (9,8)=2  (9,9)=8  (10,0)=8  (10,1)=4  (10,4)=2  (10,8)=4  (10,10)=6 
   (1035.2 bits)
data: a background with size (11,11) and color black and layers
  _00: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _0: a rectangle with size (3,3) and color green and mask Full at (0,4)
  _01: a rectangle with size (3,3) and color pink and mask Full at (4,4)
  _011: a rectangle with size (3,3) and color yellow and mask Full at (4,8)
  _0111: a rectangle with size (3,3) and color red and mask Full at (8,0)
diff: 
delta:
   (152.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
diff: 
delta: (0,1)=3  (0,5)=6  (0,6)=3  (0,9)=6  (0,10)=2  (1,0)=6  (1,2)=4  (1,4)=2  (1,5)=8  (1,10)=8  (2,1)=2  (2,2)=8  (2,5)=4  (2,8)=3  (2,10)=4  (4,1)=2  (4,4)=4  (4,6)=3  (4,8)=3  (4,9)=4  (5,0)=4  (5,2)=8  (5,4)=2  (5,6)=6  (5,10)=2  (6,0)=3  (6,1)=6  (6,5)=8  (6,8)=8  (6,9)=6  (8,0)=6  (8,1)=3  (8,5)=3  (8,10)=3  (9,2)=2  (9,5)=6  (9,6)=4  (9,8)=2  (9,9)=8  (10,0)=8  (10,1)=4  (10,4)=2  (10,8)=4  (10,10)=6 
! size mismatch, 10x10 instead of 11x11
>> Trial 2
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (1,11) and color grey and mask Full at (3,0)
diff: 
delta: (0,1)=3  (0,3)=5# (0,5)=6  (0,6)=3  (0,7)=5# (0,9)=6  (0,10)=2  (1,0)=6  (1,2)=4  (1,3)=5# (1,4)=2  (1,5)=8  (1,7)=5# (1,10)=8  (2,1)=2  (2,2)=8  (2,3)=5# (2,5)=4  (2,7)=5# (2,8)=3  (2,10)=4  (4,1)=2  (4,3)=5# (4,4)=4  (4,6)=3  (4,7)=5# (4,8)=3  (4,9)=4  (5,0)=4  (5,2)=8  (5,3)=5# (5,4)=2  (5,6)=6  (5,7)=5# (5,10)=2  (6,0)=3  (6,1)=6  (6,3)=5# (6,5)=8  (6,7)=5# (6,8)=8  (6,9)=6  (7,0)=5# (7,1)=5# (7,2)=5# (7,3)=5# (7,4)=5# (7,5)=5# (7,6)=5# (7,7)=5# (7,8)=5# (7,9)=5# (7,10)=5# (8,0)=6  (8,1)=3  (8,3)=5# (8,5)=3  (8,7)=5# (8,10)=3  (9,2)=2  (9,3)=5# (9,5)=6  (9,6)=4  (9,7)=5# (9,8)=2  (9,9)=8  (10,0)=8  (10,1)=4  (10,3)=5# (10,4)=2  (10,7)=5# (10,8)=4  (10,10)=6 
! size mismatch, 10x10 instead of 11x11

TRAIN 09629e4f.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
diff: 
delta: (0,0)=3  (0,1)=8  (0,2)=4  (0,4)=4  (0,5)=6  (0,8)=2  (0,10)=8  (1,4)=8  (1,6)=3  (1,8)=6  (1,10)=3  (2,0)=6  (2,1)=2  (2,5)=2  (2,8)=4  (4,1)=4  (4,2)=2  (4,4)=8  (4,6)=3  (4,9)=4  (5,1)=8  (5,2)=6  (5,6)=4  (5,9)=2  (5,10)=6  (6,1)=3  (6,4)=2  (6,5)=6  (6,9)=3  (8,1)=6  (8,4)=6  (8,5)=2  (8,8)=3  (8,9)=6  (9,0)=3  (9,2)=8  (9,5)=8  (9,6)=3  (9,10)=4  (10,0)=4  (10,1)=2  (10,6)=4  (10,8)=2  (10,10)=8 
   (1035.2 bits)
data: a background with size (11,11) and color black and layers
  _00: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _0: a rectangle with size (3,3) and color yellow and mask Full at (0,4)
  _01: a rectangle with size (3,3) and color red and mask Full at (4,4)
  _011: a rectangle with size (3,3) and color pink and mask Full at (4,8)
  _0111: a rectangle with size (3,3) and color green and mask Full at (8,4)
diff: 
delta:
   (152.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
diff: 
delta: (0,0)=3  (0,1)=8  (0,2)=4  (0,4)=4  (0,5)=6  (0,8)=2  (0,10)=8  (1,4)=8  (1,6)=3  (1,8)=6  (1,10)=3  (2,0)=6  (2,1)=2  (2,5)=2  (2,8)=4  (4,1)=4  (4,2)=2  (4,4)=8  (4,6)=3  (4,9)=4  (5,1)=8  (5,2)=6  (5,6)=4  (5,9)=2  (5,10)=6  (6,1)=3  (6,4)=2  (6,5)=6  (6,9)=3  (8,1)=6  (8,4)=6  (8,5)=2  (8,8)=3  (8,9)=6  (9,0)=3  (9,2)=8  (9,5)=8  (9,6)=3  (9,10)=4  (10,0)=4  (10,1)=2  (10,6)=4  (10,8)=2  (10,10)=8 
! size mismatch, 10x10 instead of 11x11
>> Trial 2
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (1,11) and color grey and mask Full at (3,0)
diff: 
delta: (0,0)=3  (0,1)=8  (0,2)=4  (0,3)=5# (0,4)=4  (0,5)=6  (0,7)=5# (0,8)=2  (0,10)=8  (1,3)=5# (1,4)=8  (1,6)=3  (1,7)=5# (1,8)=6  (1,10)=3  (2,0)=6  (2,1)=2  (2,3)=5# (2,5)=2  (2,7)=5# (2,8)=4  (4,1)=4  (4,2)=2  (4,3)=5# (4,4)=8  (4,6)=3  (4,7)=5# (4,9)=4  (5,1)=8  (5,2)=6  (5,3)=5# (5,6)=4  (5,7)=5# (5,9)=2  (5,10)=6  (6,1)=3  (6,3)=5# (6,4)=2  (6,5)=6  (6,7)=5# (6,9)=3  (7,0)=5# (7,1)=5# (7,2)=5# (7,3)=5# (7,4)=5# (7,5)=5# (7,6)=5# (7,7)=5# (7,8)=5# (7,9)=5# (7,10)=5# (8,1)=6  (8,3)=5# (8,4)=6  (8,5)=2  (8,7)=5# (8,8)=3  (8,9)=6  (9,0)=3  (9,2)=8  (9,3)=5# (9,5)=8  (9,6)=3  (9,7)=5# (9,10)=4  (10,0)=4  (10,1)=2  (10,3)=5# (10,6)=4  (10,7)=5# (10,8)=2  (10,10)=8 
! size mismatch, 10x10 instead of 11x11

TRAIN 09629e4f.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
diff: 
delta: (0,0)=6  (0,1)=4  (0,5)=3  (0,9)=4  (1,2)=3  (1,4)=2  (1,5)=8  (1,6)=6  (1,8)=8  (1,10)=2  (2,0)=2  (2,2)=8  (2,4)=4  (2,8)=6  (2,9)=3  (4,0)=2  (4,5)=3  (4,8)=3  (4,9)=6  (4,10)=2  (5,0)=3  (5,1)=4  (5,2)=6  (5,4)=8  (5,5)=4  (5,6)=2  (5,10)=4  (6,1)=8  (6,6)=6  (6,8)=8  (8,1)=2  (8,2)=4  (8,5)=6  (8,6)=4  (8,9)=2  (8,10)=8  (9,1)=6  (9,2)=3  (9,6)=3  (9,8)=4  (9,10)=6  (10,4)=2  (10,6)=8  (10,8)=3 
! size mismatch, 10x10 instead of 11x11
>> Trial 2
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (1,11) and color grey and mask Full at (3,0)
diff: 
delta: (0,0)=6  (0,1)=4  (0,3)=5# (0,5)=3  (0,7)=5# (0,9)=4  (1,2)=3  (1,3)=5# (1,4)=2  (1,5)=8  (1,6)=6  (1,7)=5# (1,8)=8  (1,10)=2  (2,0)=2  (2,2)=8  (2,3)=5# (2,4)=4  (2,7)=5# (2,8)=6  (2,9)=3  (4,0)=2  (4,3)=5# (4,5)=3  (4,7)=5# (4,8)=3  (4,9)=6  (4,10)=2  (5,0)=3  (5,1)=4  (5,2)=6  (5,3)=5# (5,4)=8  (5,5)=4  (5,6)=2  (5,7)=5# (5,10)=4  (6,1)=8  (6,3)=5# (6,6)=6  (6,7)=5# (6,8)=8  (7,0)=5# (7,1)=5# (7,2)=5# (7,3)=5# (7,4)=5# (7,5)=5# (7,6)=5# (7,7)=5# (7,8)=5# (7,9)=5# (7,10)=5# (8,1)=2  (8,2)=4  (8,3)=5# (8,5)=6  (8,6)=4  (8,7)=5# (8,9)=2  (8,10)=8  (9,1)=6  (9,2)=3  (9,3)=5# (9,6)=3  (9,7)=5# (9,8)=4  (9,10)=6  (10,3)=5# (10,4)=2  (10,6)=8  (10,7)=5# (10,8)=3 
! size mismatch, 10x10 instead of 11x11

TEST 09629e4f.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 20.4 sec (20.4 sec/task)
bits-train-error = 6110.8 bits (6110.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-389] Checking task 0962bcdd.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4458.3 = 4467.3
DL output with Mo: L = 9.0 + 13848.4 = 13857.3
DL input+output M: L = 17.9 + 18306.7 = 18324.6

# learning a model for train pairs
2.000	
1.802	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.604	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.410	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.211	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.071	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.924	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.885	OUT DEF: ^.layer_01.shape.mask=x.x.x|.xxx.|xxxxx|.xxx.|x.x.x
0.856	OUT DEF: ^.size=^.size
0.817	OUT DEF: ^.layer_0111.shape.mask=x.x.x|.xxx.|xxxxx|.xxx.|x.x.x
0.799	IN  OBJECT at ^.layer_011: a point with color ? at ?
0.776	IN  OBJECT at ^.layer_0111: a point with color ? at ?
0.767	OUT DEF: ^.layer_0.shape.mask=x-cross
0.757	OUT DEF: ^.layer_011.shape.mask=x-cross
0.750	IN  DEF: ^.color=black
0.744	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.715	IN  DEF: ^.layer_0.shape.mask=Odd Checkboard
0.708	OUT DEF: ^.layer_011.shape.color=^.layer_011.shape.color
0.679	IN  DEF: ^.layer_01.shape.mask=Odd Checkboard
0.672	OUT DEF: ^.layer_0.shape.color=^.layer_011.shape.color
0.666	OUT DEF: ^.layer_0111.shape.color=^.layer_0.shape.color
0.661	IN  DEF: ^.size=(?,?)
0.620	IN  DEF: ^.size.i=12
0.579	IN  DEF: ^.size.j=12
0.574	IN  DEF: ^.layer_0111.pos=(?,?)
0.552	IN  DEF: ^.layer_0111.pos.j=8
0.547	IN  DEF: ^.layer_0.pos=(?,?)
0.526	IN  DEF: ^.layer_0.pos.i=2
0.521	IN  DEF: ^.layer_011.pos=(?,?)
0.499	IN  DEF: ^.layer_011.pos.i=3
0.494	IN  DEF: ^.layer_0.shape.size=(?,?)
0.470	IN  DEF: ^.layer_0.shape.size.i=3
0.446	IN  DEF: ^.layer_0.shape.size.j=3
0.441	IN  DEF: ^.layer_01.pos=(?,?)
0.419	IN  DEF: ^.layer_01.pos.j=7
0.415	IN  DEF: ^.layer_01.shape.size=(?,?)
0.390	IN  DEF: ^.layer_01.shape.size.i=3
0.366	IN  DEF: ^.layer_01.shape.size.j=3
0.364	OUT DEF: ^.color=black
0.363	OUT DEF: ^.layer_0.pos=(?,?)
0.356	OUT DEF: ^.layer_0.pos.i=1
0.349	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.j - 1
0.348	OUT DEF: ^.layer_0.shape.size=(?,?)
0.339	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.i + 2
0.329	OUT DEF: ^.layer_0.shape.size.j=^.layer_0.shape.size.j + 2
0.328	OUT DEF: ^.layer_01.pos=(?,?)
0.321	OUT DEF: ^.layer_01.pos.i=1
0.315	OUT DEF: ^.layer_01.pos.j=^.layer_0.pos.j - 1
0.313	OUT DEF: ^.layer_011.pos=(?,?)
0.307	OUT DEF: ^.layer_011.pos.i=^.layer_0111.pos.i - ^.layer_0.pos.i
0.301	OUT DEF: ^.layer_011.pos.j=^.layer_01.pos.j - 1
0.299	OUT DEF: ^.layer_01.shape.size=(?,?)
0.290	OUT DEF: ^.layer_01.shape.size.i=^.layer_01.shape.size.i + 2
0.280	OUT DEF: ^.layer_01.shape.size.j=^.layer_01.shape.size.j + 2
0.279	OUT DEF: ^.layer_011.shape.size=(?,?)
0.270	OUT DEF: ^.layer_011.shape.size.i=^.layer_0.shape.size.i + 2
0.260	OUT DEF: ^.layer_011.shape.size.j=^.layer_0.shape.size.j + 2
0.259	OUT DEF: ^.layer_0111.pos=(?,?)
0.253	OUT DEF: ^.layer_0111.pos.i=^.layer_0111.pos.i - ^.layer_0.pos.i
0.246	OUT DEF: ^.layer_0111.pos.j=^.layer_0111.pos.j - 2
0.245	OUT DEF: ^.layer_0111.shape.size=(?,?)
0.235	OUT DEF: ^.layer_0111.shape.size.i=^.layer_0.shape.size.i + 2
0.226	OUT DEF: ^.layer_0111.shape.size.j=^.layer_0.shape.size.j + 2

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (^.layer_0.shape.size.i + 2,^.layer_0.shape.size.j + 2) and color ^.layer_011.shape.color and mask x-cross at (1,^.layer_0.pos.j - 1)
  _01: a rectangle with size (^.layer_01.shape.size.i + 2,^.layer_01.shape.size.j + 2) and color ^.layer_01.shape.color and mask x.x.x|.xxx.|xxxxx|.xxx.|x.x.x at (1,^.layer_0.pos.j - 1)
  _011: a rectangle with size (^.layer_0.shape.size.i + 2,^.layer_0.shape.size.j + 2) and color ^.layer_011.shape.color and mask x-cross at (^.layer_0111.pos.i - ^.layer_0.pos.i,^.layer_01.pos.j - 1)
  _0111: a rectangle with size (^.layer_0.shape.size.i + 2,^.layer_0.shape.size.j + 2) and color ^.layer_0.shape.color and mask x.x.x|.xxx.|xxxxx|.xxx.|x.x.x at (^.layer_0111.pos.i - ^.layer_0.pos.i,^.layer_0111.pos.j - 2)
WHERE (Mi)
a background with size (12,12) and color black and layers
  _0: a rectangle with size (3,3) and color ? and mask Odd Checkboard at (2,?)
  _01: a rectangle with size (3,3) and color ? and mask Odd Checkboard at (?,7)
  _011: a point with color ? at (3,?)
  _0111: a point with color ? at (?,8)

DL input  with Mi: L = 136.7 + 764.1 = 900.8
DL output with Mo: L = 339.8 + 0.0 = 339.8
DL input+output M: L = 476.4 + 764.1 = 1240.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (3,3) and color orange and mask Odd Checkboard at (2,1)
  _01: a rectangle with size (3,3) and color orange and mask Odd Checkboard at (6,7)
  _011: a point with color red at (3,2)
  _0111: a point with color red at (7,8)
diff: 
delta:
   (38.2 bits)
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (5,5) and color red and mask x-cross at (1,0)
  _01: a rectangle with size (5,5) and color orange and mask x.x.x|.xxx.|xxxxx|.xxx.|x.x.x at (1,0)
  _011: a rectangle with size (5,5) and color red and mask x-cross at (5,6)
  _0111: a rectangle with size (5,5) and color orange and mask x.x.x|.xxx.|xxxxx|.xxx.|x.x.x at (5,6)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (3,3) and color orange and mask Odd Checkboard at (2,1)
  _01: a rectangle with size (3,3) and color orange and mask Odd Checkboard at (6,7)
  _011: a point with color red at (3,2)
  _0111: a point with color red at (7,8)
diff: 
delta:
correct output grid

TRAIN 0962bcdd.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask Odd Checkboard at (2,2)
  _01: a rectangle with size (3,3) and color cyan and mask Odd Checkboard at (8,7)
  _011: a point with color pink at (3,3)
  _0111: a point with color pink at (9,8)
diff: 
delta:
   (38.2 bits)
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (5,5) and color pink and mask x-cross at (1,1)
  _01: a rectangle with size (5,5) and color cyan and mask x.x.x|.xxx.|xxxxx|.xxx.|x.x.x at (1,1)
  _011: a rectangle with size (5,5) and color pink and mask x-cross at (7,6)
  _0111: a rectangle with size (5,5) and color cyan and mask x.x.x|.xxx.|xxxxx|.xxx.|x.x.x at (7,6)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask Odd Checkboard at (2,2)
  _01: a rectangle with size (3,3) and color cyan and mask Odd Checkboard at (8,7)
  _011: a point with color pink at (3,3)
  _0111: a point with color pink at (9,8)
diff: 
delta:
correct output grid

TRAIN 0962bcdd.json/2: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask Odd Checkboard at (1,7)
  _01: a rectangle with size (3,3) and color green and mask Odd Checkboard at (6,1)
  _011: a point with color yellow at (7,2)
  _0111: a point with color yellow at (2,8)
diff:   ^.layer_011.pos.i  ^.layer_01.pos.j  ^.layer_0.pos.i
delta:
! 46 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask Odd Checkboard at (6,1)
  _01: a rectangle with size (3,3) and color green and mask Odd Checkboard at (1,7)
  _011: a point with color yellow at (2,8)
  _0111: a point with color yellow at (7,2)
diff:   ^.layer_0111.pos.j  ^.layer_011.pos.i  ^.layer_0.pos.i
delta:
! 51 wrong pixels (generated / expected)

TEST 0962bcdd.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 23.5 sec (23.5 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-388] Checking task 0a938d79.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2624.5 = 2633.4
DL output with Mo: L = 9.0 + 53868.4 = 53877.4
DL input+output M: L = 17.9 + 56492.9 = 56510.8

# learning a model for train pairs
2.000	
1.897	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.794	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.691	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.588	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.484	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers

DL input  with Mi: L = 9.0 + 2624.5 = 2633.4
DL output with Mo: L = 103.8 + 25958.1 = 26061.9
DL input+output M: L = 112.8 + 28582.6 = 28695.4

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,25) and color black and layers
diff: 
delta: (0,5)=2  (9,7)=8 
   (67.0 bits)
data: a background with size (10,25) and color black and layers
  _0: a rectangle with size (10,1) and color red and mask Full at (0,5)
  _01: a rectangle with size (10,1) and color cyan and mask Full at (0,7)
  _011: a rectangle with size (10,1) and color red and mask Full at (0,9)
  _0111: a rectangle with size (10,1) and color cyan and mask Full at (0,11)
  _01111: a rectangle with size (10,1) and color red and mask Full at (0,13)
diff: 
delta: (0,15)=8  (0,17)=2  (0,19)=8  (0,21)=2  (0,23)=8  (1,15)=8  (1,17)=2  (1,19)=8  (1,21)=2  (1,23)=8  (2,15)=8  (2,17)=2  (2,19)=8  (2,21)=2  (2,23)=8  (3,15)=8  (3,17)=2  (3,19)=8  (3,21)=2  (3,23)=8  (4,15)=8  (4,17)=2  (4,19)=8  (4,21)=2  (4,23)=8  (5,15)=8  (5,17)=2  (5,19)=8  (5,21)=2  (5,23)=8  (6,15)=8  (6,17)=2  (6,19)=8  (6,21)=2  (6,23)=8  (7,15)=8  (7,17)=2  (7,19)=8  (7,21)=2  (7,23)=8  (8,15)=8  (8,17)=2  (8,19)=8  (8,21)=2  (8,23)=8  (9,15)=8  (9,17)=2  (9,19)=8  (9,21)=2  (9,23)=8 
   (1203.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,25) and color black and layers
diff: 
delta: (0,5)=2  (9,7)=8 
! size mismatch, 10x10 instead of 10x25

TRAIN 0a938d79.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (7,23) and color black and layers
diff: 
delta: (0,5)=1  (6,8)=3 
   (64.4 bits)
data: a background with size (7,23) and color black and layers
  _0: a rectangle with size (7,1) and color blue and mask Full at (0,5)
  _01: a rectangle with size (7,1) and color green and mask Full at (0,8)
  _011: a rectangle with size (7,1) and color blue and mask Full at (0,11)
  _0111: a rectangle with size (7,1) and color green and mask Full at (0,14)
  _01111: a rectangle with size (7,1) and color blue and mask Full at (0,17)
diff: 
delta: (0,20)=3  (1,20)=3  (2,20)=3  (3,20)=3  (4,20)=3  (5,20)=3  (6,20)=3 
   (314.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,23) and color black and layers
diff: 
delta: (0,5)=1  (6,8)=3 
! size mismatch, 10x10 instead of 7x23

TRAIN 0a938d79.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (22,9) and color black and layers
diff: 
delta: (5,0)=2  (7,8)=3 
   (65.6 bits)
data: a background with size (22,9) and color black and layers
  _0: a rectangle with size (1,9) and color red and mask Full at (5,0)
  _01: a rectangle with size (1,9) and color green and mask Full at (7,0)
  _011: a rectangle with size (1,9) and color red and mask Full at (9,0)
  _0111: a rectangle with size (1,9) and color green and mask Full at (11,0)
  _01111: a rectangle with size (1,9) and color red and mask Full at (13,0)
diff: 
delta: (15,0)=3  (15,1)=3  (15,2)=3  (15,3)=3  (15,4)=3  (15,5)=3  (15,6)=3  (15,7)=3  (15,8)=3  (17,0)=2  (17,1)=2  (17,2)=2  (17,3)=2  (17,4)=2  (17,5)=2  (17,6)=2  (17,7)=2  (17,8)=2  (19,0)=3  (19,1)=3  (19,2)=3  (19,3)=3  (19,4)=3  (19,5)=3  (19,6)=3  (19,7)=3  (19,8)=3  (21,0)=2  (21,1)=2  (21,2)=2  (21,3)=2  (21,4)=2  (21,5)=2  (21,6)=2  (21,7)=2  (21,8)=2 
   (903.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (22,9) and color black and layers
diff: 
delta: (5,0)=2  (7,8)=3 
! size mismatch, 10x10 instead of 22x9

TRAIN 0a938d79.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (24,8) and color black and layers
diff: 
delta: (7,0)=4  (11,0)=1 
   (65.4 bits)
data: a background with size (24,8) and color black and layers
  _0: a rectangle with size (1,8) and color yellow and mask Full at (7,0)
  _01: a rectangle with size (1,8) and color blue and mask Full at (11,0)
  _011: a rectangle with size (1,8) and color yellow and mask Full at (15,0)
  _0111: a rectangle with size (1,8) and color blue and mask Full at (19,0)
  _01111: a rectangle with size (1,8) and color yellow and mask Full at (23,0)
diff: 
delta:
   (175.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (24,8) and color black and layers
diff: 
delta: (7,0)=4  (11,0)=1 
! size mismatch, 10x10 instead of 24x8

TRAIN 0a938d79.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,27) and color black and layers
diff: 
delta: (0,5)=3  (10,10)=4 
! size mismatch, 10x10 instead of 11x27

TEST 0a938d79.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 17.0 sec (17.0 sec/task)
bits-train-error = 25958.1 bits (25958.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-387] Checking task 0b148d64.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 105637.5 = 105646.5
DL output with Mo: L = 9.0 + 14879.9 = 14888.9
DL input+output M: L = 17.9 + 120517.5 = 120535.4

# learning a model for train pairs
2.000	
1.286	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.999	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.758	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.577	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.518	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.498	OUT DEF: ^.layer_0.pos=^.layer_0111.pos
0.495	OUT DEF: ^.color=black
0.492	OUT DEF: ^.size=(?,?)
0.476	OUT DEF: ^.size.i=^.layer_0.shape.size.i - ^.layer_01.pos.i
0.474	OUT DEF: ^.layer_0.shape.size=(?,?)
0.458	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.i - ^.layer_01.pos.i
0.457	IN  DEF: ^.color=black
0.457	IN  DEF: ^.size=(?,?)
0.457	IN  DEF: ^.layer_0.pos=(?,?)
0.456	IN  DEF: ^.layer_0.shape.size=(?,?)
0.456	IN  DEF: ^.layer_01.pos=(?,?)
0.456	IN  DEF: ^.layer_01.shape.size=(?,?)
0.455	IN  DEF: ^.layer_011.pos=(?,?)
0.455	IN  DEF: ^.layer_011.shape.size=(?,?)
0.455	IN  DEF: ^.layer_0111.pos=(?,?)
0.454	IN  DEF: ^.layer_0111.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (^.layer_0.shape.size.i - ^.layer_01.pos.i,?) and color black and layers
  _0: a rectangle with size (^.layer_0.shape.size.i - ^.layer_01.pos.i,?) and color ? and mask ? at ^.layer_0111.pos
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _011: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _0111: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 125.3 + 24019.5 = 24144.8
DL output with Mo: L = 65.1 + 3295.3 = 3360.4
DL input+output M: L = 190.4 + 27314.9 = 27505.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (21,7) and color cyan and mask Full at (0,14)
  _01: a rectangle with size (10,10) and color red and mask .xxx..xxxx|x.xxx..xxx|.xxxxxx.x.|xxxx.xxxxx|xxxxxx.x..|xxxxx.x.xx|xx.xx.....|.xx..xx..x|xxxxxxxxxx|x.xx.xxxxx at (11,0)
  _011: a rectangle with size (5,2) and color cyan and mask Full at (0,8)
  _0111: a rectangle with size (9,10) and color cyan and mask xxxxx.xxxx|x..x.x.xxx|xxx...xxxx|xx.xxxx.xx|xxxx.xx.xx|...xx.x..x|xxxx..x.x.|x..x..xx.x|xxxxxx.x.. at (0,0)
diff: 
delta: (0,18)=0  (1,17)=0  (1,18)=0  (1,19)=0  (2,16)=0  (3,16)=0  (3,17)=0  (3,18)=0  (4,17)=0  (5,15)=0  (5,16)=0  (5,17)=0  (5,19)=0  (5,20)=0  (6,17)=0  (7,15)=0  (8,19)=0  (8,20)=0  (9,14)=0  (9,15)=0  (9,16)=0  (9,17)=0  (9,18)=0  (9,19)=0  (9,20)=0  (10,14)=0  (10,15)=0  (10,16)=0  (10,17)=0  (10,18)=0  (10,19)=0  (10,20)=0  (11,16)=0  (11,19)=0  (12,18)=0  (12,20)=0  (13,17)=0  (13,18)=0  (13,19)=0  (14,16)=0  (14,20)=0  (15,19)=0  (15,20)=0  (16,15)=0  (16,17)=0  (17,16)=0  (17,18)=0  (17,19)=0  (18,15)=0  (18,16)=0  (18,17)=0  (18,20)=0  (19,14)=0  (19,17)=0  (19,18)=0  (20,17)=0 
   (1543.0 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,10) and color red and mask .xxx..xxxx|x.xxx..xxx|.xxxxxx.x.|xxxx.xxxxx|xxxxxx.x..|xxxxx.x.xx|xx.xx.....|.xx..xx..x|xxxxxxxxxx|x.xx.xxxxx at (0,0)
diff: 
delta:
   (125.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (21,7) and color cyan and mask Full at (0,14)
  _01: a rectangle with size (10,10) and color red and mask .xxx..xxxx|x.xxx..xxx|.xxxxxx.x.|xxxx.xxxxx|xxxxxx.x..|xxxxx.x.xx|xx.xx.....|.xx..xx..x|xxxxxxxxxx|x.xx.xxxxx at (11,0)
  _011: a rectangle with size (9,10) and color cyan and mask xxxxx.xxxx|x..x.x.xxx|xxx...xxxx|xx.xxxx.xx|xxxx.xx.xx|...xx.x..x|xxxx..x.x.|x..x..xx.x|xxxxxx.x.. at (0,0)
  _0111: a rectangle with size (1,3) and color black and mask Full at (2,3)
diff: 
delta: (0,18)=0  (1,17)=0  (1,18)=0  (1,19)=0  (2,16)=0  (3,16)=0  (3,17)=0  (3,18)=0  (4,17)=0  (5,15)=0  (5,16)=0  (5,17)=0  (5,19)=0  (5,20)=0  (6,17)=0  (7,15)=0  (8,19)=0  (8,20)=0  (9,14)=0  (9,15)=0  (9,16)=0  (9,17)=0  (9,18)=0  (9,19)=0  (9,20)=0  (10,14)=0  (10,15)=0  (10,16)=0  (10,17)=0  (10,18)=0  (10,19)=0  (10,20)=0  (11,16)=0  (11,19)=0  (12,18)=0  (12,20)=0  (13,17)=0  (13,18)=0  (13,19)=0  (14,16)=0  (14,20)=0  (15,19)=0  (15,20)=0  (16,15)=0  (16,17)=0  (17,16)=0  (17,18)=0  (17,19)=0  (18,15)=0  (18,16)=0  (18,17)=0  (18,20)=0  (19,14)=0  (19,17)=0  (19,18)=0  (20,17)=0 
! 76 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (21,7) and color cyan and mask Full at (0,14)
  _01: a rectangle with size (10,10) and color red and mask .xxx..xxxx|x.xxx..xxx|.xxxxxx.x.|xxxx.xxxxx|xxxxxx.x..|xxxxx.x.xx|xx.xx.....|.xx..xx..x|xxxxxxxxxx|x.xx.xxxxx at (11,0)
  _011: a rectangle with size (9,10) and color cyan and mask xxxxx.xxxx|x..x.x.xxx|xxx...xxxx|xx.xxxx.xx|xxxx.xx.xx|...xx.x..x|xxxx..x.x.|x..x..xx.x|xxxxxx.x.. at (0,0)
  _0111: a rectangle with size (1,3) and color black and mask Full at (5,0)
diff: 
delta: (0,18)=0  (1,17)=0  (1,18)=0  (1,19)=0  (2,16)=0  (3,16)=0  (3,17)=0  (3,18)=0  (4,17)=0  (5,15)=0  (5,16)=0  (5,17)=0  (5,19)=0  (5,20)=0  (6,17)=0  (7,15)=0  (8,19)=0  (8,20)=0  (9,14)=0  (9,15)=0  (9,16)=0  (9,17)=0  (9,18)=0  (9,19)=0  (9,20)=0  (10,14)=0  (10,15)=0  (10,16)=0  (10,17)=0  (10,18)=0  (10,19)=0  (10,20)=0  (11,16)=0  (11,19)=0  (12,18)=0  (12,20)=0  (13,17)=0  (13,18)=0  (13,19)=0  (14,16)=0  (14,20)=0  (15,19)=0  (15,20)=0  (16,15)=0  (16,17)=0  (17,16)=0  (17,18)=0  (17,19)=0  (18,15)=0  (18,16)=0  (18,17)=0  (18,20)=0  (19,14)=0  (19,17)=0  (19,18)=0  (20,17)=0 
! 74 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (21,7) and color cyan and mask Full at (0,14)
  _01: a rectangle with size (10,10) and color red and mask .xxx..xxxx|x.xxx..xxx|.xxxxxx.x.|xxxx.xxxxx|xxxxxx.x..|xxxxx.x.xx|xx.xx.....|.xx..xx..x|xxxxxxxxxx|x.xx.xxxxx at (11,0)
  _011: a rectangle with size (5,2) and color cyan and mask Full at (0,8)
  _0111: a rectangle with size (9,10) and color cyan and mask xxxxx.xxxx|x..x.x.xxx|xxx...xxxx|xx.xxxx.xx|xxxx.xx.xx|...xx.x..x|xxxx..x.x.|x..x..xx.x|xxxxxx.x.. at (0,0)
diff: 
delta: (0,18)=0  (1,17)=0  (1,18)=0  (1,19)=0  (2,16)=0  (3,16)=0  (3,17)=0  (3,18)=0  (4,17)=0  (5,15)=0  (5,16)=0  (5,17)=0  (5,19)=0  (5,20)=0  (6,17)=0  (7,15)=0  (8,19)=0  (8,20)=0  (9,14)=0  (9,15)=0  (9,16)=0  (9,17)=0  (9,18)=0  (9,19)=0  (9,20)=0  (10,14)=0  (10,15)=0  (10,16)=0  (10,17)=0  (10,18)=0  (10,19)=0  (10,20)=0  (11,16)=0  (11,19)=0  (12,18)=0  (12,20)=0  (13,17)=0  (13,18)=0  (13,19)=0  (14,16)=0  (14,20)=0  (15,19)=0  (15,20)=0  (16,15)=0  (16,17)=0  (17,16)=0  (17,18)=0  (17,19)=0  (18,15)=0  (18,16)=0  (18,17)=0  (18,20)=0  (19,14)=0  (19,17)=0  (19,18)=0  (20,17)=0 
! 77 wrong pixels (generated / expected)

TRAIN 0b148d64.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (18,19) and color black and layers
  _0: a rectangle with size (7,9) and color green and mask .xxxxx.xx|xxx...xx.|xxx.x.x..|xx...xxxx|x...x.x.x|.xx.xxx.x|.xx..x.x. at (11,10)
  _01: a rectangle with size (6,9) and color red and mask x.xxxx...|.xxxxx...|xxx.xxxxx|.xxxxxx..|...xx.xxx|..xxxx.x. at (0,10)
  _011: a rectangle with size (7,7) and color red and mask x.x...x|.xx..xx|.xx..x.|xxx..xx|x..xxx.|x.x...x|.xx.xx. at (11,0)
  _0111: a rectangle with size (6,7) and color red and mask x.xxxx.|xxxx.xx|..xx.x.|x.x.xx.|.x.xxxx|xxx.x.x at (0,0)
diff: 
delta: (0,18)=2  (5,10)=2 
   (413.1 bits)
data: a background with size (7,9) and color black and layers
  _0: a rectangle with size (7,9) and color green and mask .xxxxx.xx|xxx...xx.|xxx.x.x..|xx...xxxx|x...x.x.x|.xx.xxx.x|.xx..x.x. at (0,0)
diff: 
delta:
   (88.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (18,19) and color black and layers
  _0: a rectangle with size (7,9) and color green and mask .xxxxx.xx|xxx...xx.|xxx.x.x..|xx...xxxx|x...x.x.x|.xx.xxx.x|.xx..x.x. at (11,10)
  _01: a rectangle with size (6,9) and color red and mask x.xxxx...|.xxxxx...|xxx.xxxxx|.xxxxxx..|...xx.xxx|..xxxx.x. at (0,10)
  _011: a rectangle with size (6,7) and color red and mask x.xxxx.|xxxx.xx|..xx.x.|x.x.xx.|.x.xxxx|xxx.x.x at (0,0)
  _0111: a rectangle with size (7,7) and color red and mask x.x...x|.xx..xx|.xx..x.|xxx..xx|x..xxx.|x.x...x|.xx.xx. at (11,0)
diff: 
delta: (0,18)=2  (5,10)=2 
! size mismatch, 7x10 instead of 7x9
>> Trial 2
data: a background with size (18,19) and color black and layers
  _0: a rectangle with size (7,9) and color green and mask .xxxxx.xx|xxx...xx.|xxx.x.x..|xx...xxxx|x...x.x.x|.xx.xxx.x|.xx..x.x. at (11,10)
  _01: a rectangle with size (6,9) and color red and mask x.xxxx...|.xxxxx...|xxx.xxxxx|.xxxxxx..|...xx.xxx|..xxxx.x. at (0,10)
  _011: a rectangle with size (7,7) and color red and mask x.x...x|.xx..xx|.xx..x.|xxx..xx|x..xxx.|x.x...x|.xx.xx. at (11,0)
  _0111: a rectangle with size (6,7) and color red and mask x.xxxx.|xxxx.xx|..xx.x.|x.x.xx.|.x.xxxx|xxx.x.x at (0,0)
diff: 
delta: (0,18)=2  (5,10)=2 
! size mismatch, 7x10 instead of 7x9

TRAIN 0b148d64.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (19,17) and color black and layers
  _0: a rectangle with size (9,9) and color blue and mask x..xxxxxx|x.xxxxxx.|.x..xxxxx|xx..x.x.x|xxxxxxxx.|.x....xxx|.x.x.xxx.|x.xxx.x.x|xxx..xxx. at (10,8)
  _01: a rectangle with size (7,9) and color blue and mask xx.x.....|xxxxxx.xx|xxxxxx.xx|xx.xxxxxx|xx...xxx.|xx..xxxxx|xxx..x..x at (0,8)
  _011: a rectangle with size (9,6) and color yellow and mask x..x.x|xxxx.x|x.x..x|.xxxx.|xxx.xx|.xxxx.|.xxx.x|.x....|xx.... at (10,0)
  _0111: a rectangle with size (7,6) and color blue and mask .x.xxx|x.x...|xx.xx.|xx..xx|.xxx..|x..x..|...xx. at (0,0)
diff: 
delta: (18,3)=4  (18,5)=4 
   (445.9 bits)
data: a background with size (9,6) and color black and layers
  _0: a rectangle with size (9,6) and color yellow and mask x..x.x|xxxx.x|x.x..x|.xxxx.|xxx.xx|.xxxx.|.xxx.x|.x....|xx.... at (0,0)
diff: 
delta: (8,3)=4  (8,5)=4 
   (115.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (19,17) and color black and layers
  _0: a rectangle with size (9,9) and color blue and mask x..xxxxxx|x.xxxxxx.|.x..xxxxx|xx..x.x.x|xxxxxxxx.|.x....xxx|.x.x.xxx.|x.xxx.x.x|xxx..xxx. at (10,8)
  _01: a rectangle with size (7,9) and color blue and mask xx.x.....|xxxxxx.xx|xxxxxx.xx|xx.xxxxxx|xx...xxx.|xx..xxxxx|xxx..x..x at (0,8)
  _011: a rectangle with size (9,6) and color yellow and mask x..x.x|xxxx.x|x.x..x|.xxxx.|xxx.xx|.xxxx.|.xxx.x|.x....|xx.... at (10,0)
  _0111: a rectangle with size (7,6) and color blue and mask .x.xxx|x.x...|xx.xx.|xx..xx|.xxx..|x..x..|...xx. at (0,0)
diff: 
delta: (18,3)=4  (18,5)=4 
! size mismatch, 9x10 instead of 9x6
>> Trial 2
data: a background with size (19,17) and color black and layers
  _0: a rectangle with size (9,9) and color blue and mask x..xxxxxx|x.xxxxxx.|.x..xxxxx|xx..x.x.x|xxxxxxxx.|.x....xxx|.x.x.xxx.|x.xxx.x.x|xxx..xxx. at (10,8)
  _01: a rectangle with size (7,9) and color blue and mask xx.x.....|xxxxxx.xx|xxxxxx.xx|xx.xxxxxx|xx...xxx.|xx..xxxxx|xxx..x..x at (0,8)
  _011: a rectangle with size (9,6) and color yellow and mask x..x.x|xxxx.x|x.x..x|.xxxx.|xxx.xx|.xxxx.|.xxx.x|.x....|xx.... at (10,0)
  _0111: a rectangle with size (2,5) and color blue and mask Full at (2,0)
diff: 
delta: (0,1)=1  (0,3)=1  (0,4)=1  (0,5)=1  (1,0)=1  (1,2)=1  (2,2)=0  (2,3)=1  (3,2)=0  (3,3)=0  (3,5)=1  (4,1)=1  (4,2)=1  (4,3)=1  (5,0)=1  (5,3)=1  (6,3)=1  (6,4)=1  (18,3)=4  (18,5)=4 
! size mismatch, 9x10 instead of 9x6

TRAIN 0b148d64.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,17) and color black and layers
  _0: a rectangle with size (6,6) and color blue and mask xxxx.x|x.x.xx|xx.xx.|...xxx|xxxxxx|xxxxxx at (0,0)
  _01: a rectangle with size (6,9) and color green and mask x.xxxxxx.|.x.xxx...|...xxxx..|...xx.x..|...xxx.xx|.....x..x at (0,8)
  _011: a rectangle with size (5,9) and color green and mask xxx.x.x..|.x.xxx...|x...x...x|.xxxxxx.x|..xxx.xx. at (10,8)
  _0111: a rectangle with size (5,6) and color green and mask x....x|.xx..x|xxxxx.|x.x.x.|.xx... at (10,0)
diff: 
delta: (3,8)=3  (3,9)=3  (4,9)=3  (5,8)=3  (5,9)=3  (10,16)=3 
! size mismatch, 6x10 instead of 6x6

TEST 0b148d64.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 6.4 sec (6.4 sec/task)
bits-train-error = 3295.3 bits (3295.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-386] Checking task 0ca9ddb6.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2585.8 = 2594.8
DL output with Mo: L = 9.0 + 8642.4 = 8651.4
DL input+output M: L = 17.9 + 11228.2 = 11246.2

# learning a model for train pairs
2.000	
1.858	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.794	OUT DEF: ^.size=^.size
1.747	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.694	IN  DEF: ^.layer_0.shape.color=red
1.642	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.589	IN  DEF: ^.layer_01.shape.color=blue
1.553	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.524	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
1.488	OUT DEF: ^.layer_011=^.layer_0
1.458	OUT OBJECT at ^.layer_0111: ^.layer_01.shape at ?
1.422	OUT DEF: ^.layer_0111=^.layer_01
1.399	OUT DEF: ^.layer_0.shape.mask=Odd Checkboard
1.382	IN  DEF: ^.color=black
1.366	OUT DEF: ^.layer_0.shape.color=orange
1.352	IN  DEF: ^.size=(?,?)
1.254	IN  DEF: ^.size.i=9
1.156	IN  DEF: ^.size.j=9
1.143	IN  DEF: ^.layer_0.pos=(?,?)
1.129	IN  DEF: ^.layer_01.pos=(?,?)
1.116	OUT OBJECT at ^.layer_01111: a point with color ? at ?
1.100	OUT DEF: ^.layer_01111.shape.color=yellow
1.086	OUT OBJECT at ^.layer_011111: a point with color ? at ?
1.070	OUT DEF: ^.layer_011111.shape.color=yellow
1.055	OUT OBJECT at ^.layer_0111111: a point with color ? at ?
1.039	OUT DEF: ^.layer_0111111.shape.color=yellow
1.034	OUT DEF: ^.color=black
1.029	OUT DEF: ^.layer_0.pos=(?,?)
1.015	OUT DEF: ^.layer_0.pos.i=^.layer_01.pos.i - 1
1.001	OUT DEF: ^.layer_0.pos.j=^.layer_01.pos.j - 1
0.997	OUT DEF: ^.layer_0.shape.size=(?,?)
0.978	OUT DEF: ^.layer_0.shape.size.i=3
0.959	OUT DEF: ^.layer_0.shape.size.j=3
0.955	OUT DEF: ^.layer_01.pos=(?,?)
0.940	OUT DEF: ^.layer_01.pos.j=1
0.936	OUT DEF: ^.layer_01.shape.size=(?,?)
0.932	OUT DEF: ^.layer_01111.pos=(?,?)
0.918	OUT DEF: ^.layer_01111.pos.i=^.layer_0.pos.i - 1
0.903	OUT DEF: ^.layer_01111.pos.j=^.layer_0.pos.j - 1
0.899	OUT DEF: ^.layer_011111.pos=(?,?)
0.885	OUT DEF: ^.layer_011111.pos.i=^.layer_0.pos.i - 1
0.871	OUT DEF: ^.layer_011111.pos.j=^.layer_0.pos.j + 1
0.867	OUT DEF: ^.layer_0111111.pos=(?,?)
0.853	OUT DEF: ^.layer_0111111.pos.i=^.layer_0.pos.i + 1
0.838	OUT DEF: ^.layer_0111111.pos.j=^.layer_0.pos.j + 1

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (3,3) and color orange and mask Odd Checkboard at (^.layer_01.pos.i - 1,^.layer_01.pos.j - 1)
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,1)
  _011: ^.layer_0
  _0111: ^.layer_01
  _01111: a point with color yellow at (^.layer_0.pos.i - 1,^.layer_0.pos.j - 1)
  _011111: a point with color yellow at (^.layer_0.pos.i - 1,^.layer_0.pos.j + 1)
  _0111111: a point with color yellow at (^.layer_0.pos.i + 1,^.layer_0.pos.j + 1)
WHERE (Mi)
a background with size (9,9) and color black and layers
  _0: a point with color red at (?,?)
  _01: a point with color blue at (?,?)

DL input  with Mi: L = 60.1 + 1342.8 = 1402.9
DL output with Mo: L = 229.2 + 2346.5 = 2575.6
DL input+output M: L = 289.3 + 3689.2 = 3978.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a point with color red at (3,2)
  _01: a point with color blue at (6,6)
diff: 
delta:
   (18.0 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color orange and mask Odd Checkboard at (5,5)
  _01: a rectangle with size (1,1) and color yellow and mask Full at (4,1)
  _011: a point with color red at (3,2)
  _0111: a point with color blue at (6,6)
  _01111: a point with color yellow at (2,1)
  _011111: a point with color yellow at (2,3)
  _0111111: a point with color yellow at (4,3)
diff: 
delta:
   (16.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a point with color red at (3,2)
  _01: a point with color blue at (6,6)
diff: 
delta:
! 5 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a point with color blue at (6,6)
  _01: a point with color red at (3,2)
diff:   ^.layer_01.shape.color  ^.layer_0.shape.color
delta:
! 19 wrong pixels (generated / expected)

TRAIN 0ca9ddb6.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a point with color red at (2,6)
  _01: a point with color blue at (6,6)
diff: 
delta: (0,3)=8  (3,2)=1  (7,1)=2 
   (77.7 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color orange and mask Odd Checkboard at (5,5)
  _01: a rectangle with size (3,3) and color orange and mask Odd Checkboard at (2,1)
  _011: a point with color red at (2,6)
  _0111: a point with color blue at (6,6)
  _01111: a point with color yellow at (1,5)
  _011111: a point with color yellow at (1,7)
  _0111111: a point with color yellow at (3,7)
diff: 
delta: (0,3)=8  (3,2)=1  (3,5)=4  (6,0)=4  (6,2)=4  (7,1)=2  (8,0)=4  (8,2)=4 
   (181.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a point with color red at (2,6)
  _01: a point with color blue at (3,2)
diff: 
delta: (0,3)=8  (6,6)=1  (7,1)=2 
! 16 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a point with color red at (2,6)
  _01: a point with color blue at (6,6)
diff: 
delta: (0,3)=8  (3,2)=1  (7,1)=2 
! 16 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (9,9) and color black and layers
  _0: a point with color red at (7,1)
  _01: a point with color blue at (3,2)
diff: 
delta: (0,3)=8  (2,6)=2  (6,6)=1 
! 16 wrong pixels (generated / expected)

TRAIN 0ca9ddb6.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a point with color red at (2,2)
  _01: a point with color blue at (7,3)
diff: 
delta: (5,6)=6 
   (38.6 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color orange and mask Odd Checkboard at (6,2)
  _01: a rectangle with size (1,1) and color yellow and mask Full at (3,1)
  _011: a point with color red at (2,2)
  _0111: a point with color blue at (7,3)
  _01111: a point with color yellow at (1,1)
  _011111: a point with color yellow at (1,3)
  _0111111: a point with color yellow at (3,3)
diff: 
delta: (5,6)=6 
   (36.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a point with color red at (2,2)
  _01: a point with color blue at (7,3)
diff: 
delta: (5,6)=6 
! 6 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a point with color red at (2,2)
  _01: a point with color pink at (5,6)
diff:   ^.layer_01.shape.color
delta: (7,3)=1 
! 14 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (9,9) and color black and layers
  _0: a point with color pink at (5,6)
  _01: a point with color blue at (7,3)
diff:   ^.layer_0.shape.color
delta: (2,2)=2 
! 11 wrong pixels (generated / expected)

TRAIN 0ca9ddb6.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a point with color red at (3,2)
  _01: a point with color blue at (2,6)
diff: 
delta: (5,5)=8  (7,1)=6  (7,7)=2 
! 12 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a point with color red at (7,7)
  _01: a point with color blue at (2,6)
diff: 
delta: (3,2)=2  (5,5)=8  (7,1)=6 
! 12 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (9,9) and color black and layers
  _0: a point with color red at (3,2)
  _01: a point with color cyan at (5,5)
diff:   ^.layer_01.shape.color
delta: (2,6)=1  (7,1)=6  (7,7)=2 
! 20 wrong pixels (generated / expected)

TEST 0ca9ddb6.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 11.4 sec (11.4 sec/task)
bits-train-error = 2346.5 bits (2346.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-385] Checking task 0d3d703e.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4737.1 = 4746.0
DL output with Mo: L = 9.0 + 4737.1 = 4746.0
DL input+output M: L = 17.9 + 9474.1 = 9492.1

# learning a model for train pairs
2.000	
1.796	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.573	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.369	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.145	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.042	OUT DEF: ^.size=^.size
0.964	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
0.887	OUT DEF: ^.layer_01.shape.size=^.layer_01.shape.size
0.827	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.767	OUT DEF: ^.layer_01.pos=^.layer_01.pos
0.747	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
0.727	OUT DEF: ^.layer_01.shape.mask=^.layer_01.shape.mask
0.708	IN  DEF: ^.layer_0.shape.mask=Full
0.688	IN  DEF: ^.layer_01.shape.mask=Full
0.678	IN  DEF: ^.size=(?,?)
0.632	IN  DEF: ^.size.i=3
0.586	IN  DEF: ^.size.j=3
0.576	IN  DEF: ^.layer_0.pos=(?,?)
0.551	IN  DEF: ^.layer_0.pos.i=0
0.527	IN  DEF: ^.layer_0.pos.j=0
0.516	IN  DEF: ^.layer_0.shape.size=(?,?)
0.471	IN  DEF: ^.layer_0.shape.size.i=3
0.451	IN  DEF: ^.layer_0.shape.size.j=1
0.441	IN  DEF: ^.layer_01.pos=(?,?)
0.416	IN  DEF: ^.layer_01.pos.i=0
0.392	IN  DEF: ^.layer_01.pos.j=1
0.381	IN  DEF: ^.layer_01.shape.size=(?,?)
0.336	IN  DEF: ^.layer_01.shape.size.i=3
0.316	IN  DEF: ^.layer_01.shape.size.j=1

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ^.layer_0.shape.size and color ? and mask ^.layer_0.shape.mask at ^.layer_0.pos
  _01: a rectangle with size ^.layer_01.shape.size and color ? and mask ^.layer_01.shape.mask at ^.layer_01.pos
WHERE (Mi)
a background with size (3,3) and color ? and layers
  _0: a rectangle with size (3,1) and color ? and mask Full at (0,0)
  _01: a rectangle with size (3,1) and color ? and mask Full at (0,1)

DL input  with Mi: L = 74.2 + 690.1 = 764.4
DL output with Mo: L = 44.1 + 690.1 = 734.2
DL input+output M: L = 118.3 + 1380.3 = 1498.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (3,1) and color green and mask Full at (0,0)
  _01: a rectangle with size (3,1) and color blue and mask Full at (0,1)
diff: 
delta:
   (17.3 bits)
data: a background with size (3,3) and color pink and layers
  _0: a rectangle with size (3,1) and color yellow and mask Full at (0,0)
  _01: a rectangle with size (3,1) and color grey and mask Full at (0,1)
diff: 
delta:
   (17.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (3,1) and color green and mask Full at (0,0)
  _01: a rectangle with size (3,1) and color blue and mask Full at (0,1)
diff: 
delta:
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color blue and layers
  _0: a rectangle with size (3,1) and color green and mask Full at (0,0)
  _01: a rectangle with size (3,1) and color red and mask Full at (0,2)
diff:   ^.layer_01.pos.j
delta:
! 9 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color green and layers
  _0: a rectangle with size (3,1) and color red and mask Full at (0,2)
  _01: a rectangle with size (3,1) and color blue and mask Full at (0,1)
diff:   ^.layer_0.pos.j
delta:
! 9 wrong pixels (generated / expected)

TRAIN 0d3d703e.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (3,1) and color red and mask Full at (0,0)
  _01: a rectangle with size (3,1) and color green and mask Full at (0,1)
diff: 
delta:
   (17.3 bits)
data: a background with size (3,3) and color brown and layers
  _0: a rectangle with size (3,1) and color pink and mask Full at (0,0)
  _01: a rectangle with size (3,1) and color yellow and mask Full at (0,1)
diff: 
delta:
   (17.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (3,1) and color red and mask Full at (0,0)
  _01: a rectangle with size (3,1) and color green and mask Full at (0,1)
diff: 
delta:
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color green and layers
  _0: a rectangle with size (3,1) and color red and mask Full at (0,0)
  _01: a rectangle with size (3,1) and color cyan and mask Full at (0,2)
diff:   ^.layer_01.pos.j
delta:
! 9 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (3,1) and color cyan and mask Full at (0,2)
  _01: a rectangle with size (3,1) and color green and mask Full at (0,1)
diff:   ^.layer_0.pos.j
delta:
! 9 wrong pixels (generated / expected)

TRAIN 0d3d703e.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,3) and color pink and layers
  _0: a rectangle with size (3,1) and color grey and mask Full at (0,0)
  _01: a rectangle with size (3,1) and color cyan and mask Full at (0,1)
diff: 
delta:
   (17.3 bits)
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (3,1) and color blue and mask Full at (0,0)
  _01: a rectangle with size (3,1) and color brown and mask Full at (0,1)
diff: 
delta:
   (17.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color pink and layers
  _0: a rectangle with size (3,1) and color grey and mask Full at (0,0)
  _01: a rectangle with size (3,1) and color cyan and mask Full at (0,1)
diff: 
delta:
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (3,1) and color grey and mask Full at (0,0)
  _01: a rectangle with size (3,1) and color pink and mask Full at (0,2)
diff:   ^.layer_01.pos.j
delta:
! 9 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color grey and layers
  _0: a rectangle with size (3,1) and color pink and mask Full at (0,2)
  _01: a rectangle with size (3,1) and color cyan and mask Full at (0,1)
diff:   ^.layer_0.pos.j
delta:
! 9 wrong pixels (generated / expected)

TRAIN 0d3d703e.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (3,1) and color brown and mask Full at (0,0)
  _01: a rectangle with size (3,1) and color yellow and mask Full at (0,1)
diff: 
delta:
   (17.3 bits)
data: a background with size (3,3) and color pink and layers
  _0: a rectangle with size (3,1) and color cyan and mask Full at (0,0)
  _01: a rectangle with size (3,1) and color green and mask Full at (0,1)
diff: 
delta:
   (17.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (3,1) and color brown and mask Full at (0,0)
  _01: a rectangle with size (3,1) and color yellow and mask Full at (0,1)
diff: 
delta:
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color yellow and layers
  _0: a rectangle with size (3,1) and color brown and mask Full at (0,0)
  _01: a rectangle with size (3,1) and color red and mask Full at (0,2)
diff:   ^.layer_01.pos.j
delta:
! 9 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color brown and layers
  _0: a rectangle with size (3,1) and color red and mask Full at (0,2)
  _01: a rectangle with size (3,1) and color yellow and mask Full at (0,1)
diff:   ^.layer_0.pos.j
delta:
! 9 wrong pixels (generated / expected)

TRAIN 0d3d703e.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color green and layers
  _0: a rectangle with size (3,1) and color cyan and mask Full at (0,0)
  _01: a rectangle with size (3,1) and color blue and mask Full at (0,1)
diff: 
delta:
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color blue and layers
  _0: a rectangle with size (3,1) and color cyan and mask Full at (0,0)
  _01: a rectangle with size (3,1) and color green and mask Full at (0,2)
diff:   ^.layer_01.pos.j
delta:
! 9 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (3,1) and color green and mask Full at (0,2)
  _01: a rectangle with size (3,1) and color blue and mask Full at (0,1)
diff:   ^.layer_0.pos.j
delta:
! 9 wrong pixels (generated / expected)

TEST 0d3d703e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.4 sec (0.4 sec/task)
bits-train-error = 690.1 bits (690.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-384] Checking task 0dfd9992.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 225299.1 = 225308.1
DL output with Mo: L = 9.0 + 218564.2 = 218573.2
DL input+output M: L = 17.9 + 443863.3 = 443881.3

# learning a model for train pairs
2.000	
1.983	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.967	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.943	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.927	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.910	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.889	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 213159.9 = 213226.6
DL output with Mo: L = 66.8 + 206036.4 = 206103.2
DL input+output M: L = 133.5 + 419196.3 = 419329.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (21,21) and color pink and layers
  _0: a rectangle with size (3,3) and color grey and mask Odd Checkboard at (1,4)
  _01: a rectangle with size (13,1) and color red and mask Full at (0,5)
  _011: a rectangle with size (1,19) and color red and mask Full at (2,1)
diff: 
delta: (0,0)=3  (0,2)=5# (0,4)=3  (0,6)=3  (0,8)=5# (0,10)=3  (0,11)=2  (0,12)=3  (0,14)=5# (0,16)=3  (0,17)=2  (0,18)=3  (0,20)=5# (1,1)=3  (1,2)=2  (1,3)=3  (1,7)=3  (1,8)=2  (1,9)=3  (1,11)=5# (1,13)=3  (1,14)=2  (1,15)=3  (1,17)=5# (1,19)=3  (1,20)=2  (2,0)=5# (2,2)=1  (2,5)=4  (2,8)=1  (2,10)=5# (2,11)=4  (2,12)=5# (2,14)=1  (2,16)=5# (2,17)=4  (2,18)=5# (2,20)=1  (3,1)=3  (3,2)=2  (3,3)=3  (3,7)=3  (3,8)=2  (3,9)=3  (3,11)=5# (3,13)=3  (3,14)=2  (3,15)=3  (3,17)=5# (3,19)=3  (3,20)=2  (4,0)=3  (4,2)=5# (4,4)=3  (4,6)=3  (4,8)=5# (4,10)=3  (4,11)=2  (4,12)=3  (4,14)=5# (4,15)=0  (4,16)=0  (4,17)=0  (4,18)=0  (4,19)=0  (4,20)=5# (5,0)=2  (5,1)=5# (5,2)=4  (5,3)=5# (5,4)=2  (5,5)=1  (5,6)=2  (5,7)=5# (5,8)=0  (5,9)=0  (5,10)=2  (5,11)=1  (5,12)=2  (5,13)=5# (5,14)=4  (5,15)=0  (5,16)=0  (5,17)=0  (5,18)=0  (5,19)=0  (5,20)=4  (6,0)=3  (6,2)=5# (6,4)=3  (6,6)=3  (6,7)=0  (6,8)=0  (6,9)=0  (6,10)=0  (6,11)=2  (6,12)=3  (6,14)=5# (6,15)=0  (6,16)=0  (6,17)=0  (6,18)=0  (6,19)=0  (6,20)=5# (7,1)=3  (7,2)=2  (7,3)=3  (7,5)=5# (7,7)=0  (7,8)=0  (7,9)=0  (7,10)=0  (7,11)=5# (7,13)=3  (7,14)=2  (7,15)=3  (7,17)=5# (7,19)=3  (7,20)=2  (8,0)=5# (8,1)=2  (8,2)=1  (8,3)=2  (8,4)=5# (8,5)=4  (8,6)=5# (8,7)=0  (8,8)=0  (8,9)=0  (8,10)=0  (8,11)=4  (8,12)=5# (8,13)=2  (8,14)=1  (8,15)=2  (8,16)=5# (8,17)=4  (8,18)=5# (8,19)=2  (8,20)=1  (9,1)=3  (9,2)=2  (9,3)=3  (9,5)=5# (9,7)=3  (9,8)=0  (9,9)=0  (9,11)=5# (9,13)=3  (9,14)=2  (9,15)=3  (9,17)=5# (9,19)=3  (9,20)=2  (10,0)=3  (10,2)=5# (10,4)=3  (10,6)=3  (10,8)=5# (10,10)=3  (10,11)=2  (10,12)=3  (10,14)=5# (10,16)=3  (10,17)=2  (10,18)=3  (10,20)=5# (11,0)=2  (11,1)=5# (11,2)=4  (11,3)=0  (11,4)=0  (11,5)=1  (11,6)=2  (11,7)=5# (11,8)=4  (11,9)=5# (11,10)=2  (11,11)=1  (11,12)=2  (11,13)=5# (11,14)=4  (11,15)=5# (11,16)=2  (11,17)=1  (11,18)=2  (11,19)=5# (11,20)=4  (12,0)=3  (12,2)=5# (12,3)=0  (12,4)=0  (12,6)=3  (12,8)=5# (12,10)=3  (12,11)=2  (12,12)=3  (12,14)=5# (12,16)=3  (12,17)=2  (12,18)=3  (12,20)=5# (13,1)=3  (13,2)=2  (13,3)=0  (13,4)=0  (13,5)=5# (13,7)=3  (13,8)=2  (13,9)=3  (13,11)=5# (13,13)=3  (13,14)=2  (13,15)=3  (13,17)=5# (13,19)=3  (13,20)=2  (14,0)=5# (14,1)=2  (14,2)=1  (14,3)=2  (14,4)=5# (14,5)=4  (14,6)=5# (14,7)=2  (14,8)=1  (14,9)=2  (14,10)=5# (14,11)=4  (14,12)=5# (14,13)=2  (14,14)=1  (14,15)=2  (14,16)=5# (14,17)=4  (14,18)=5# (14,19)=2  (14,20)=1  (15,1)=3  (15,2)=2  (15,3)=3  (15,5)=5# (15,7)=3  (15,8)=2  (15,9)=3  (15,11)=5# (15,13)=3  (15,14)=2  (15,15)=3  (15,17)=5# (15,19)=3  (15,20)=2  (16,0)=3  (16,2)=5# (16,4)=0  (16,5)=0  (16,6)=0  (16,8)=5# (16,10)=3  (16,11)=2  (16,12)=3  (16,14)=5# (16,16)=3  (16,17)=2  (16,18)=3  (16,20)=5# (17,0)=2  (17,1)=5# (17,2)=4  (17,3)=5# (17,4)=0  (17,5)=0  (17,6)=0  (17,7)=5# (17,8)=4  (17,9)=5# (17,10)=2  (17,11)=1  (17,12)=2  (17,13)=5# (17,14)=4  (17,15)=5# (17,16)=2  (17,17)=1  (17,18)=2  (17,19)=5# (17,20)=4  (18,0)=3  (18,2)=5# (18,4)=0  (18,5)=0  (18,6)=0  (18,8)=5# (18,10)=3  (18,11)=2  (18,12)=3  (18,14)=5# (18,16)=3  (18,17)=2  (18,18)=3  (18,20)=5# (19,1)=3  (19,2)=2  (19,3)=3  (19,5)=5# (19,7)=3  (19,8)=2  (19,9)=3  (19,11)=5# (19,13)=3  (19,14)=2  (19,15)=3  (19,17)=5# (19,19)=3  (19,20)=2  (20,0)=5# (20,1)=2  (20,2)=1  (20,3)=2  (20,4)=5# (20,5)=4  (20,6)=5# (20,7)=2  (20,8)=1  (20,9)=2  (20,10)=5# (20,11)=4  (20,12)=5# (20,13)=2  (20,14)=1  (20,15)=2  (20,16)=5# (20,17)=4  (20,18)=5# (20,19)=2  (20,20)=1 
   (7220.7 bits)
data: a background with size (21,21) and color pink and layers
  _0: a rectangle with size (3,3) and color red and mask Odd Checkboard at (1,1)
  _01: a rectangle with size (3,3) and color red and mask Odd Checkboard at (1,7)
  _011: a rectangle with size (1,19) and color grey and mask Full at (2,0)
diff: 
delta: (0,0)=3  (0,2)=5# (0,4)=3  (0,5)=2  (0,6)=3  (0,8)=5# (0,10)=3  (0,11)=2  (0,12)=3  (0,14)=5# (0,16)=3  (0,17)=2  (0,18)=3  (0,20)=5# (1,1)=3  (1,3)=3  (1,5)=5# (1,7)=3  (1,9)=3  (1,11)=5# (1,13)=3  (1,14)=2  (1,15)=3  (1,17)=5# (1,19)=3  (1,20)=2  (2,2)=1  (2,5)=4  (2,8)=1  (2,11)=4  (2,13)=2  (2,14)=1  (2,15)=2  (2,17)=4  (2,19)=2  (2,20)=1  (3,1)=3  (3,3)=3  (3,5)=5# (3,7)=3  (3,9)=3  (3,11)=5# (3,13)=3  (3,14)=2  (3,15)=3  (3,17)=5# (3,19)=3  (3,20)=2  (4,0)=3  (4,2)=5# (4,4)=3  (4,5)=2  (4,6)=3  (4,8)=5# (4,10)=3  (4,11)=2  (4,12)=3  (4,14)=5# (4,16)=3  (4,17)=2  (4,18)=3  (4,20)=5# (5,0)=2  (5,1)=5# (5,2)=4  (5,3)=5# (5,4)=2  (5,5)=1  (5,6)=2  (5,7)=5# (5,8)=4  (5,9)=5# (5,10)=2  (5,11)=1  (5,12)=2  (5,13)=5# (5,14)=4  (5,15)=5# (5,16)=2  (5,17)=1  (5,18)=2  (5,19)=5# (5,20)=4  (6,0)=3  (6,2)=5# (6,4)=3  (6,5)=2  (6,6)=3  (6,8)=5# (6,10)=3  (6,11)=2  (6,12)=3  (6,14)=5# (6,16)=3  (6,17)=2  (6,18)=3  (6,20)=5# (7,1)=3  (7,2)=2  (7,3)=3  (7,5)=5# (7,7)=3  (7,8)=2  (7,9)=3  (7,11)=5# (7,13)=3  (7,14)=2  (7,15)=3  (7,17)=5# (7,19)=3  (7,20)=2  (8,0)=5# (8,1)=2  (8,2)=1  (8,3)=2  (8,4)=5# (8,5)=4  (8,6)=5# (8,7)=2  (8,8)=1  (8,9)=2  (8,10)=5# (8,11)=4  (8,12)=5# (8,13)=2  (8,14)=1  (8,15)=2  (8,16)=5# (8,17)=4  (8,18)=5# (8,19)=2  (8,20)=1  (9,1)=3  (9,2)=2  (9,3)=3  (9,5)=5# (9,7)=3  (9,8)=2  (9,9)=3  (9,11)=5# (9,13)=3  (9,14)=2  (9,15)=3  (9,17)=5# (9,19)=3  (9,20)=2  (10,0)=3  (10,2)=5# (10,4)=3  (10,5)=2  (10,6)=3  (10,8)=5# (10,10)=3  (10,11)=2  (10,12)=3  (10,14)=5# (10,16)=3  (10,17)=2  (10,18)=3  (10,20)=5# (11,0)=2  (11,1)=5# (11,2)=4  (11,3)=5# (11,4)=2  (11,5)=1  (11,6)=2  (11,7)=5# (11,8)=4  (11,9)=5# (11,10)=2  (11,11)=1  (11,12)=2  (11,13)=5# (11,14)=4  (11,15)=5# (11,16)=2  (11,17)=1  (11,18)=2  (11,19)=5# (11,20)=4  (12,0)=3  (12,2)=5# (12,4)=3  (12,5)=2  (12,6)=3  (12,8)=5# (12,10)=3  (12,11)=2  (12,12)=3  (12,14)=5# (12,16)=3  (12,17)=2  (12,18)=3  (12,20)=5# (13,1)=3  (13,2)=2  (13,3)=3  (13,5)=5# (13,7)=3  (13,8)=2  (13,9)=3  (13,11)=5# (13,13)=3  (13,14)=2  (13,15)=3  (13,17)=5# (13,19)=3  (13,20)=2  (14,0)=5# (14,1)=2  (14,2)=1  (14,3)=2  (14,4)=5# (14,5)=4  (14,6)=5# (14,7)=2  (14,8)=1  (14,9)=2  (14,10)=5# (14,11)=4  (14,12)=5# (14,13)=2  (14,14)=1  (14,15)=2  (14,16)=5# (14,17)=4  (14,18)=5# (14,19)=2  (14,20)=1  (15,1)=3  (15,2)=2  (15,3)=3  (15,5)=5# (15,7)=3  (15,8)=2  (15,9)=3  (15,11)=5# (15,13)=3  (15,14)=2  (15,15)=3  (15,17)=5# (15,19)=3  (15,20)=2  (16,0)=3  (16,2)=5# (16,4)=3  (16,5)=2  (16,6)=3  (16,8)=5# (16,10)=3  (16,11)=2  (16,12)=3  (16,14)=5# (16,16)=3  (16,17)=2  (16,18)=3  (16,20)=5# (17,0)=2  (17,1)=5# (17,2)=4  (17,3)=5# (17,4)=2  (17,5)=1  (17,6)=2  (17,7)=5# (17,8)=4  (17,9)=5# (17,10)=2  (17,11)=1  (17,12)=2  (17,13)=5# (17,14)=4  (17,15)=5# (17,16)=2  (17,17)=1  (17,18)=2  (17,19)=5# (17,20)=4  (18,0)=3  (18,2)=5# (18,4)=3  (18,5)=2  (18,6)=3  (18,8)=5# (18,10)=3  (18,11)=2  (18,12)=3  (18,14)=5# (18,16)=3  (18,17)=2  (18,18)=3  (18,20)=5# (19,1)=3  (19,2)=2  (19,3)=3  (19,5)=5# (19,7)=3  (19,8)=2  (19,9)=3  (19,11)=5# (19,13)=3  (19,14)=2  (19,15)=3  (19,17)=5# (19,19)=3  (19,20)=2  (20,0)=5# (20,1)=2  (20,2)=1  (20,3)=2  (20,4)=5# (20,5)=4  (20,6)=5# (20,7)=2  (20,8)=1  (20,9)=2  (20,10)=5# (20,11)=4  (20,12)=5# (20,13)=2  (20,14)=1  (20,15)=2  (20,16)=5# (20,17)=4  (20,18)=5# (20,19)=2  (20,20)=1 
   (7055.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (21,21) and color pink and layers
  _0: a rectangle with size (3,3) and color grey and mask Odd Checkboard at (1,4)
  _01: a rectangle with size (13,1) and color red and mask Full at (0,5)
  _011: a rectangle with size (1,19) and color red and mask Full at (2,1)
diff: 
delta: (0,0)=3  (0,2)=5# (0,4)=3  (0,6)=3  (0,8)=5# (0,10)=3  (0,11)=2  (0,12)=3  (0,14)=5# (0,16)=3  (0,17)=2  (0,18)=3  (0,20)=5# (1,1)=3  (1,2)=2  (1,3)=3  (1,7)=3  (1,8)=2  (1,9)=3  (1,11)=5# (1,13)=3  (1,14)=2  (1,15)=3  (1,17)=5# (1,19)=3  (1,20)=2  (2,0)=5# (2,2)=1  (2,5)=4  (2,8)=1  (2,10)=5# (2,11)=4  (2,12)=5# (2,14)=1  (2,16)=5# (2,17)=4  (2,18)=5# (2,20)=1  (3,1)=3  (3,2)=2  (3,3)=3  (3,7)=3  (3,8)=2  (3,9)=3  (3,11)=5# (3,13)=3  (3,14)=2  (3,15)=3  (3,17)=5# (3,19)=3  (3,20)=2  (4,0)=3  (4,2)=5# (4,4)=3  (4,6)=3  (4,8)=5# (4,10)=3  (4,11)=2  (4,12)=3  (4,14)=5# (4,15)=0  (4,16)=0  (4,17)=0  (4,18)=0  (4,19)=0  (4,20)=5# (5,0)=2  (5,1)=5# (5,2)=4  (5,3)=5# (5,4)=2  (5,5)=1  (5,6)=2  (5,7)=5# (5,8)=0  (5,9)=0  (5,10)=2  (5,11)=1  (5,12)=2  (5,13)=5# (5,14)=4  (5,15)=0  (5,16)=0  (5,17)=0  (5,18)=0  (5,19)=0  (5,20)=4  (6,0)=3  (6,2)=5# (6,4)=3  (6,6)=3  (6,7)=0  (6,8)=0  (6,9)=0  (6,10)=0  (6,11)=2  (6,12)=3  (6,14)=5# (6,15)=0  (6,16)=0  (6,17)=0  (6,18)=0  (6,19)=0  (6,20)=5# (7,1)=3  (7,2)=2  (7,3)=3  (7,5)=5# (7,7)=0  (7,8)=0  (7,9)=0  (7,10)=0  (7,11)=5# (7,13)=3  (7,14)=2  (7,15)=3  (7,17)=5# (7,19)=3  (7,20)=2  (8,0)=5# (8,1)=2  (8,2)=1  (8,3)=2  (8,4)=5# (8,5)=4  (8,6)=5# (8,7)=0  (8,8)=0  (8,9)=0  (8,10)=0  (8,11)=4  (8,12)=5# (8,13)=2  (8,14)=1  (8,15)=2  (8,16)=5# (8,17)=4  (8,18)=5# (8,19)=2  (8,20)=1  (9,1)=3  (9,2)=2  (9,3)=3  (9,5)=5# (9,7)=3  (9,8)=0  (9,9)=0  (9,11)=5# (9,13)=3  (9,14)=2  (9,15)=3  (9,17)=5# (9,19)=3  (9,20)=2  (10,0)=3  (10,2)=5# (10,4)=3  (10,6)=3  (10,8)=5# (10,10)=3  (10,11)=2  (10,12)=3  (10,14)=5# (10,16)=3  (10,17)=2  (10,18)=3  (10,20)=5# (11,0)=2  (11,1)=5# (11,2)=4  (11,3)=0  (11,4)=0  (11,5)=1  (11,6)=2  (11,7)=5# (11,8)=4  (11,9)=5# (11,10)=2  (11,11)=1  (11,12)=2  (11,13)=5# (11,14)=4  (11,15)=5# (11,16)=2  (11,17)=1  (11,18)=2  (11,19)=5# (11,20)=4  (12,0)=3  (12,2)=5# (12,3)=0  (12,4)=0  (12,6)=3  (12,8)=5# (12,10)=3  (12,11)=2  (12,12)=3  (12,14)=5# (12,16)=3  (12,17)=2  (12,18)=3  (12,20)=5# (13,1)=3  (13,2)=2  (13,3)=0  (13,4)=0  (13,5)=5# (13,7)=3  (13,8)=2  (13,9)=3  (13,11)=5# (13,13)=3  (13,14)=2  (13,15)=3  (13,17)=5# (13,19)=3  (13,20)=2  (14,0)=5# (14,1)=2  (14,2)=1  (14,3)=2  (14,4)=5# (14,5)=4  (14,6)=5# (14,7)=2  (14,8)=1  (14,9)=2  (14,10)=5# (14,11)=4  (14,12)=5# (14,13)=2  (14,14)=1  (14,15)=2  (14,16)=5# (14,17)=4  (14,18)=5# (14,19)=2  (14,20)=1  (15,1)=3  (15,2)=2  (15,3)=3  (15,5)=5# (15,7)=3  (15,8)=2  (15,9)=3  (15,11)=5# (15,13)=3  (15,14)=2  (15,15)=3  (15,17)=5# (15,19)=3  (15,20)=2  (16,0)=3  (16,2)=5# (16,4)=0  (16,5)=0  (16,6)=0  (16,8)=5# (16,10)=3  (16,11)=2  (16,12)=3  (16,14)=5# (16,16)=3  (16,17)=2  (16,18)=3  (16,20)=5# (17,0)=2  (17,1)=5# (17,2)=4  (17,3)=5# (17,4)=0  (17,5)=0  (17,6)=0  (17,7)=5# (17,8)=4  (17,9)=5# (17,10)=2  (17,11)=1  (17,12)=2  (17,13)=5# (17,14)=4  (17,15)=5# (17,16)=2  (17,17)=1  (17,18)=2  (17,19)=5# (17,20)=4  (18,0)=3  (18,2)=5# (18,4)=0  (18,5)=0  (18,6)=0  (18,8)=5# (18,10)=3  (18,11)=2  (18,12)=3  (18,14)=5# (18,16)=3  (18,17)=2  (18,18)=3  (18,20)=5# (19,1)=3  (19,2)=2  (19,3)=3  (19,5)=5# (19,7)=3  (19,8)=2  (19,9)=3  (19,11)=5# (19,13)=3  (19,14)=2  (19,15)=3  (19,17)=5# (19,19)=3  (19,20)=2  (20,0)=5# (20,1)=2  (20,2)=1  (20,3)=2  (20,4)=5# (20,5)=4  (20,6)=5# (20,7)=2  (20,8)=1  (20,9)=2  (20,10)=5# (20,11)=4  (20,12)=5# (20,13)=2  (20,14)=1  (20,15)=2  (20,16)=5# (20,17)=4  (20,18)=5# (20,19)=2  (20,20)=1 
! size mismatch, 10x10 instead of 21x21

TRAIN 0dfd9992.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (21,21) and color pink and layers
  _0: a rectangle with size (4,4) and color orange and mask .xx.|x..x|x..x|.xx. at (7,7)
  _01: a rectangle with size (4,4) and color orange and mask .xx.|x..x|x..x|.xx. at (14,7)
  _011: a rectangle with size (16,2) and color grey and mask Full at (1,8)
diff: 
delta: (0,0)=2  (0,1)=7# (0,2)=7# (0,3)=2  (0,5)=5# (0,7)=2  (0,8)=7# (0,9)=7# (0,10)=2  (0,12)=5# (0,14)=2  (0,15)=7# (0,16)=7# (0,17)=2  (0,19)=5# (1,0)=7# (1,1)=5# (1,2)=5# (1,3)=7# (1,4)=4  (1,5)=3  (1,6)=4  (1,7)=7# (1,10)=7# (1,11)=4  (1,12)=3  (1,13)=4  (1,14)=7# (1,15)=5# (1,16)=5# (1,17)=7# (1,18)=4  (1,19)=3  (1,20)=4  (2,0)=7# (2,1)=5# (2,2)=5# (2,3)=7# (2,4)=4  (2,5)=3  (2,6)=4  (2,7)=7# (2,10)=7# (2,11)=4  (2,12)=3  (2,13)=4  (2,14)=7# (2,15)=5# (2,16)=5# (2,17)=7# (2,18)=4  (2,19)=3  (2,20)=4  (3,0)=2  (3,1)=7# (3,2)=7# (3,3)=2  (3,4)=0  (3,5)=0  (3,6)=0  (3,7)=0  (3,8)=0  (3,9)=7# (3,10)=2  (3,12)=5# (3,14)=2  (3,15)=7# (3,16)=0  (3,17)=0  (3,19)=5# (4,1)=4  (4,2)=4  (4,4)=0  (4,5)=0  (4,6)=0  (4,7)=0  (4,8)=0  (4,9)=4  (4,11)=3  (4,12)=2  (4,13)=3  (4,15)=4  (4,16)=0  (4,17)=0  (4,18)=3  (4,19)=2  (4,20)=3  (5,0)=5# (5,1)=3  (5,2)=3  (5,3)=5# (5,4)=0  (5,5)=0  (5,6)=0  (5,7)=0  (5,8)=0  (5,9)=3  (5,10)=5# (5,11)=2  (5,12)=1  (5,13)=2  (5,14)=5# (5,15)=3  (5,16)=0  (5,17)=0  (5,18)=2  (5,19)=1  (5,20)=2  (6,1)=4  (6,2)=4  (6,4)=0  (6,5)=0  (6,6)=0  (6,7)=0  (6,8)=0  (6,9)=4  (6,11)=3  (6,12)=2  (6,13)=3  (6,15)=4  (6,16)=0  (6,17)=0  (6,18)=0  (6,19)=0  (6,20)=3  (7,0)=2  (7,1)=7# (7,2)=7# (7,3)=2  (7,5)=5# (7,7)=2  (7,10)=2  (7,12)=5# (7,14)=2  (7,15)=7# (7,16)=7# (7,17)=0  (7,18)=0  (7,19)=0  (8,0)=0  (8,1)=0  (8,2)=0  (8,3)=0  (8,4)=0  (8,5)=3  (8,6)=4  (8,11)=4  (8,12)=3  (8,13)=4  (8,14)=7# (8,15)=5# (8,16)=5# (8,17)=0  (8,18)=0  (8,19)=0  (8,20)=4  (9,0)=0  (9,1)=0  (9,2)=0  (9,3)=0  (9,4)=0  (9,5)=3  (9,6)=4  (9,11)=4  (9,12)=3  (9,13)=4  (9,14)=7# (9,15)=5# (9,16)=5# (9,17)=0  (9,18)=0  (9,19)=0  (9,20)=4  (10,0)=0  (10,1)=0  (10,2)=0  (10,3)=0  (10,4)=0  (10,5)=5# (10,7)=2  (10,10)=2  (10,12)=5# (10,14)=2  (10,15)=7# (10,16)=7# (10,17)=2  (10,19)=5# (11,1)=4  (11,2)=4  (11,4)=3  (11,5)=2  (11,6)=3  (11,8)=4  (11,9)=4  (11,11)=3  (11,12)=2  (11,13)=3  (11,15)=4  (11,16)=4  (11,18)=3  (11,19)=2  (11,20)=3  (12,0)=5# (12,1)=3  (12,2)=3  (12,3)=5# (12,4)=2  (12,5)=1  (12,6)=2  (12,7)=5# (12,8)=3  (12,9)=3  (12,10)=5# (12,11)=2  (12,12)=1  (12,13)=2  (12,14)=5# (12,15)=3  (12,16)=3  (12,17)=5# (12,18)=2  (12,19)=1  (12,20)=2  (13,1)=4  (13,2)=4  (13,4)=3  (13,5)=2  (13,6)=3  (13,8)=4  (13,9)=4  (13,11)=3  (13,12)=2  (13,13)=3  (13,15)=4  (13,16)=0  (13,17)=0  (13,18)=3  (13,19)=2  (13,20)=3  (14,0)=2  (14,1)=7# (14,2)=7# (14,3)=2  (14,5)=5# (14,7)=2  (14,10)=2  (14,12)=5# (14,14)=2  (14,15)=7# (14,16)=0  (14,17)=0  (14,19)=5# (15,0)=7# (15,1)=5# (15,2)=5# (15,3)=7# (15,4)=4  (15,5)=3  (15,6)=4  (15,11)=4  (15,12)=3  (15,13)=4  (15,14)=7# (15,15)=5# (15,16)=0  (15,17)=0  (15,18)=4  (15,19)=3  (15,20)=4  (16,0)=7# (16,1)=5# (16,2)=5# (16,3)=7# (16,4)=4  (16,5)=3  (16,6)=4  (16,11)=4  (16,12)=3  (16,13)=4  (16,14)=7# (16,15)=5# (16,16)=5# (16,17)=7# (16,18)=4  (16,19)=3  (16,20)=4  (17,0)=2  (17,1)=7# (17,2)=7# (17,3)=2  (17,5)=5# (17,7)=2  (17,10)=2  (17,12)=5# (17,14)=2  (17,15)=7# (17,16)=7# (17,17)=2  (17,19)=5# (18,1)=4  (18,2)=4  (18,4)=3  (18,5)=2  (18,6)=3  (18,8)=4  (18,9)=4  (18,11)=3  (18,12)=2  (18,13)=3  (18,15)=4  (18,16)=4  (18,18)=3  (18,19)=2  (18,20)=3  (19,0)=5# (19,1)=3  (19,2)=3  (19,3)=5# (19,4)=2  (19,5)=1  (19,6)=2  (19,7)=5# (19,8)=3  (19,9)=3  (19,10)=5# (19,11)=2  (19,12)=1  (19,13)=2  (19,14)=5# (19,15)=3  (19,16)=3  (19,17)=5# (19,18)=2  (19,19)=1  (19,20)=2  (20,1)=4  (20,2)=4  (20,4)=3  (20,5)=2  (20,6)=3  (20,8)=4  (20,9)=4  (20,11)=3  (20,12)=2  (20,13)=3  (20,15)=4  (20,16)=4  (20,18)=3  (20,19)=2  (20,20)=3 
   (7548.3 bits)
data: a background with size (21,21) and color pink and layers
  _0: a rectangle with size (4,4) and color orange and mask .xx.|x..x|x..x|.xx. at (0,0)
  _01: a rectangle with size (4,4) and color orange and mask .xx.|x..x|x..x|.xx. at (0,7)
  _011: a rectangle with size (2,16) and color grey and mask Full at (1,1)
diff: 
delta: (0,0)=2  (0,3)=2  (0,5)=5# (0,7)=2  (0,10)=2  (0,12)=5# (0,14)=2  (0,15)=7# (0,16)=7# (0,17)=2  (0,19)=5# (1,4)=4  (1,5)=3  (1,6)=4  (1,11)=4  (1,12)=3  (1,13)=4  (1,14)=7# (1,17)=7# (1,18)=4  (1,19)=3  (1,20)=4  (2,4)=4  (2,5)=3  (2,6)=4  (2,11)=4  (2,12)=3  (2,13)=4  (2,14)=7# (2,17)=7# (2,18)=4  (2,19)=3  (2,20)=4  (3,0)=2  (3,3)=2  (3,5)=5# (3,7)=2  (3,10)=2  (3,12)=5# (3,14)=2  (3,15)=7# (3,16)=7# (3,17)=2  (3,19)=5# (4,1)=4  (4,2)=4  (4,4)=3  (4,5)=2  (4,6)=3  (4,8)=4  (4,9)=4  (4,11)=3  (4,12)=2  (4,13)=3  (4,15)=4  (4,16)=4  (4,18)=3  (4,19)=2  (4,20)=3  (5,0)=5# (5,1)=3  (5,2)=3  (5,3)=5# (5,4)=2  (5,5)=1  (5,6)=2  (5,7)=5# (5,8)=3  (5,9)=3  (5,10)=5# (5,11)=2  (5,12)=1  (5,13)=2  (5,14)=5# (5,15)=3  (5,16)=3  (5,17)=5# (5,18)=2  (5,19)=1  (5,20)=2  (6,1)=4  (6,2)=4  (6,4)=3  (6,5)=2  (6,6)=3  (6,8)=4  (6,9)=4  (6,11)=3  (6,12)=2  (6,13)=3  (6,15)=4  (6,16)=4  (6,18)=3  (6,19)=2  (6,20)=3  (7,0)=2  (7,1)=7# (7,2)=7# (7,3)=2  (7,5)=5# (7,7)=2  (7,8)=7# (7,9)=7# (7,10)=2  (7,12)=5# (7,14)=2  (7,15)=7# (7,16)=7# (7,17)=2  (7,19)=5# (8,0)=7# (8,1)=5# (8,2)=5# (8,3)=7# (8,4)=4  (8,5)=3  (8,6)=4  (8,7)=7# (8,8)=5# (8,9)=5# (8,10)=7# (8,11)=4  (8,12)=3  (8,13)=4  (8,14)=7# (8,15)=5# (8,16)=5# (8,17)=7# (8,18)=4  (8,19)=3  (8,20)=4  (9,0)=7# (9,1)=5# (9,2)=5# (9,3)=7# (9,4)=4  (9,5)=3  (9,6)=4  (9,7)=7# (9,8)=5# (9,9)=5# (9,10)=7# (9,11)=4  (9,12)=3  (9,13)=4  (9,14)=7# (9,15)=5# (9,16)=5# (9,17)=7# (9,18)=4  (9,19)=3  (9,20)=4  (10,0)=2  (10,1)=7# (10,2)=7# (10,3)=2  (10,5)=5# (10,7)=2  (10,8)=7# (10,9)=7# (10,10)=2  (10,12)=5# (10,14)=2  (10,15)=7# (10,16)=7# (10,17)=2  (10,19)=5# (11,1)=4  (11,2)=4  (11,4)=3  (11,5)=2  (11,6)=3  (11,8)=4  (11,9)=4  (11,11)=3  (11,12)=2  (11,13)=3  (11,15)=4  (11,16)=4  (11,18)=3  (11,19)=2  (11,20)=3  (12,0)=5# (12,1)=3  (12,2)=3  (12,3)=5# (12,4)=2  (12,5)=1  (12,6)=2  (12,7)=5# (12,8)=3  (12,9)=3  (12,10)=5# (12,11)=2  (12,12)=1  (12,13)=2  (12,14)=5# (12,15)=3  (12,16)=3  (12,17)=5# (12,18)=2  (12,19)=1  (12,20)=2  (13,1)=4  (13,2)=4  (13,4)=3  (13,5)=2  (13,6)=3  (13,8)=4  (13,9)=4  (13,11)=3  (13,12)=2  (13,13)=3  (13,15)=4  (13,16)=4  (13,18)=3  (13,19)=2  (13,20)=3  (14,0)=2  (14,1)=7# (14,2)=7# (14,3)=2  (14,5)=5# (14,7)=2  (14,8)=7# (14,9)=7# (14,10)=2  (14,12)=5# (14,14)=2  (14,15)=7# (14,16)=7# (14,17)=2  (14,19)=5# (15,0)=7# (15,1)=5# (15,2)=5# (15,3)=7# (15,4)=4  (15,5)=3  (15,6)=4  (15,7)=7# (15,8)=5# (15,9)=5# (15,10)=7# (15,11)=4  (15,12)=3  (15,13)=4  (15,14)=7# (15,15)=5# (15,16)=5# (15,17)=7# (15,18)=4  (15,19)=3  (15,20)=4  (16,0)=7# (16,1)=5# (16,2)=5# (16,3)=7# (16,4)=4  (16,5)=3  (16,6)=4  (16,7)=7# (16,8)=5# (16,9)=5# (16,10)=7# (16,11)=4  (16,12)=3  (16,13)=4  (16,14)=7# (16,15)=5# (16,16)=5# (16,17)=7# (16,18)=4  (16,19)=3  (16,20)=4  (17,0)=2  (17,1)=7# (17,2)=7# (17,3)=2  (17,5)=5# (17,7)=2  (17,8)=7# (17,9)=7# (17,10)=2  (17,12)=5# (17,14)=2  (17,15)=7# (17,16)=7# (17,17)=2  (17,19)=5# (18,1)=4  (18,2)=4  (18,4)=3  (18,5)=2  (18,6)=3  (18,8)=4  (18,9)=4  (18,11)=3  (18,12)=2  (18,13)=3  (18,15)=4  (18,16)=4  (18,18)=3  (18,19)=2  (18,20)=3  (19,0)=5# (19,1)=3  (19,2)=3  (19,3)=5# (19,4)=2  (19,5)=1  (19,6)=2  (19,7)=5# (19,8)=3  (19,9)=3  (19,10)=5# (19,11)=2  (19,12)=1  (19,13)=2  (19,14)=5# (19,15)=3  (19,16)=3  (19,17)=5# (19,18)=2  (19,19)=1  (19,20)=2  (20,1)=4  (20,2)=4  (20,4)=3  (20,5)=2  (20,6)=3  (20,8)=4  (20,9)=4  (20,11)=3  (20,12)=2  (20,13)=3  (20,15)=4  (20,16)=4  (20,18)=3  (20,19)=2  (20,20)=3 
   (7358.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (21,21) and color pink and layers
  _0: a rectangle with size (4,4) and color orange and mask .xx.|x..x|x..x|.xx. at (7,7)
  _01: a rectangle with size (4,4) and color orange and mask .xx.|x..x|x..x|.xx. at (14,7)
  _011: a rectangle with size (16,2) and color grey and mask Full at (1,8)
diff: 
delta: (0,0)=2  (0,1)=7# (0,2)=7# (0,3)=2  (0,5)=5# (0,7)=2  (0,8)=7# (0,9)=7# (0,10)=2  (0,12)=5# (0,14)=2  (0,15)=7# (0,16)=7# (0,17)=2  (0,19)=5# (1,0)=7# (1,1)=5# (1,2)=5# (1,3)=7# (1,4)=4  (1,5)=3  (1,6)=4  (1,7)=7# (1,10)=7# (1,11)=4  (1,12)=3  (1,13)=4  (1,14)=7# (1,15)=5# (1,16)=5# (1,17)=7# (1,18)=4  (1,19)=3  (1,20)=4  (2,0)=7# (2,1)=5# (2,2)=5# (2,3)=7# (2,4)=4  (2,5)=3  (2,6)=4  (2,7)=7# (2,10)=7# (2,11)=4  (2,12)=3  (2,13)=4  (2,14)=7# (2,15)=5# (2,16)=5# (2,17)=7# (2,18)=4  (2,19)=3  (2,20)=4  (3,0)=2  (3,1)=7# (3,2)=7# (3,3)=2  (3,4)=0  (3,5)=0  (3,6)=0  (3,7)=0  (3,8)=0  (3,9)=7# (3,10)=2  (3,12)=5# (3,14)=2  (3,15)=7# (3,16)=0  (3,17)=0  (3,19)=5# (4,1)=4  (4,2)=4  (4,4)=0  (4,5)=0  (4,6)=0  (4,7)=0  (4,8)=0  (4,9)=4  (4,11)=3  (4,12)=2  (4,13)=3  (4,15)=4  (4,16)=0  (4,17)=0  (4,18)=3  (4,19)=2  (4,20)=3  (5,0)=5# (5,1)=3  (5,2)=3  (5,3)=5# (5,4)=0  (5,5)=0  (5,6)=0  (5,7)=0  (5,8)=0  (5,9)=3  (5,10)=5# (5,11)=2  (5,12)=1  (5,13)=2  (5,14)=5# (5,15)=3  (5,16)=0  (5,17)=0  (5,18)=2  (5,19)=1  (5,20)=2  (6,1)=4  (6,2)=4  (6,4)=0  (6,5)=0  (6,6)=0  (6,7)=0  (6,8)=0  (6,9)=4  (6,11)=3  (6,12)=2  (6,13)=3  (6,15)=4  (6,16)=0  (6,17)=0  (6,18)=0  (6,19)=0  (6,20)=3  (7,0)=2  (7,1)=7# (7,2)=7# (7,3)=2  (7,5)=5# (7,7)=2  (7,10)=2  (7,12)=5# (7,14)=2  (7,15)=7# (7,16)=7# (7,17)=0  (7,18)=0  (7,19)=0  (8,0)=0  (8,1)=0  (8,2)=0  (8,3)=0  (8,4)=0  (8,5)=3  (8,6)=4  (8,11)=4  (8,12)=3  (8,13)=4  (8,14)=7# (8,15)=5# (8,16)=5# (8,17)=0  (8,18)=0  (8,19)=0  (8,20)=4  (9,0)=0  (9,1)=0  (9,2)=0  (9,3)=0  (9,4)=0  (9,5)=3  (9,6)=4  (9,11)=4  (9,12)=3  (9,13)=4  (9,14)=7# (9,15)=5# (9,16)=5# (9,17)=0  (9,18)=0  (9,19)=0  (9,20)=4  (10,0)=0  (10,1)=0  (10,2)=0  (10,3)=0  (10,4)=0  (10,5)=5# (10,7)=2  (10,10)=2  (10,12)=5# (10,14)=2  (10,15)=7# (10,16)=7# (10,17)=2  (10,19)=5# (11,1)=4  (11,2)=4  (11,4)=3  (11,5)=2  (11,6)=3  (11,8)=4  (11,9)=4  (11,11)=3  (11,12)=2  (11,13)=3  (11,15)=4  (11,16)=4  (11,18)=3  (11,19)=2  (11,20)=3  (12,0)=5# (12,1)=3  (12,2)=3  (12,3)=5# (12,4)=2  (12,5)=1  (12,6)=2  (12,7)=5# (12,8)=3  (12,9)=3  (12,10)=5# (12,11)=2  (12,12)=1  (12,13)=2  (12,14)=5# (12,15)=3  (12,16)=3  (12,17)=5# (12,18)=2  (12,19)=1  (12,20)=2  (13,1)=4  (13,2)=4  (13,4)=3  (13,5)=2  (13,6)=3  (13,8)=4  (13,9)=4  (13,11)=3  (13,12)=2  (13,13)=3  (13,15)=4  (13,16)=0  (13,17)=0  (13,18)=3  (13,19)=2  (13,20)=3  (14,0)=2  (14,1)=7# (14,2)=7# (14,3)=2  (14,5)=5# (14,7)=2  (14,10)=2  (14,12)=5# (14,14)=2  (14,15)=7# (14,16)=0  (14,17)=0  (14,19)=5# (15,0)=7# (15,1)=5# (15,2)=5# (15,3)=7# (15,4)=4  (15,5)=3  (15,6)=4  (15,11)=4  (15,12)=3  (15,13)=4  (15,14)=7# (15,15)=5# (15,16)=0  (15,17)=0  (15,18)=4  (15,19)=3  (15,20)=4  (16,0)=7# (16,1)=5# (16,2)=5# (16,3)=7# (16,4)=4  (16,5)=3  (16,6)=4  (16,11)=4  (16,12)=3  (16,13)=4  (16,14)=7# (16,15)=5# (16,16)=5# (16,17)=7# (16,18)=4  (16,19)=3  (16,20)=4  (17,0)=2  (17,1)=7# (17,2)=7# (17,3)=2  (17,5)=5# (17,7)=2  (17,10)=2  (17,12)=5# (17,14)=2  (17,15)=7# (17,16)=7# (17,17)=2  (17,19)=5# (18,1)=4  (18,2)=4  (18,4)=3  (18,5)=2  (18,6)=3  (18,8)=4  (18,9)=4  (18,11)=3  (18,12)=2  (18,13)=3  (18,15)=4  (18,16)=4  (18,18)=3  (18,19)=2  (18,20)=3  (19,0)=5# (19,1)=3  (19,2)=3  (19,3)=5# (19,4)=2  (19,5)=1  (19,6)=2  (19,7)=5# (19,8)=3  (19,9)=3  (19,10)=5# (19,11)=2  (19,12)=1  (19,13)=2  (19,14)=5# (19,15)=3  (19,16)=3  (19,17)=5# (19,18)=2  (19,19)=1  (19,20)=2  (20,1)=4  (20,2)=4  (20,4)=3  (20,5)=2  (20,6)=3  (20,8)=4  (20,9)=4  (20,11)=3  (20,12)=2  (20,13)=3  (20,15)=4  (20,16)=4  (20,18)=3  (20,19)=2  (20,20)=3 
! size mismatch, 10x10 instead of 21x21

TRAIN 0dfd9992.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (21,21) and color green and layers
  _0: a rectangle with size (1,21) and color red and mask Full at (1,0)
  _01: a rectangle with size (1,21) and color pink and mask Full at (11,0)
  _011: a rectangle with size (1,21) and color red and mask Full at (13,0)
diff: 
delta: (0,1)=2  (0,3)=6  (0,5)=2  (0,7)=6  (0,9)=2  (0,11)=6  (0,13)=2  (0,15)=6  (0,17)=2  (0,19)=6  (1,1)=1  (1,3)=5# (1,5)=1  (1,7)=5# (1,9)=1  (1,11)=5# (1,13)=1  (1,15)=5# (1,17)=1  (1,19)=5# (2,0)=0  (2,1)=0  (2,2)=0  (2,3)=0  (2,4)=0  (2,5)=2  (2,7)=6  (2,9)=2  (2,11)=6  (2,13)=2  (2,15)=6  (2,17)=2  (2,19)=6  (3,0)=0  (3,1)=0  (3,2)=0  (3,3)=0  (3,4)=0  (3,5)=5# (3,6)=6  (3,7)=1  (3,8)=6  (3,9)=5# (3,10)=6  (3,11)=1  (3,12)=6  (3,13)=5# (3,14)=6  (3,15)=1  (3,16)=6  (3,17)=5# (3,18)=6  (3,19)=1  (3,20)=6  (4,1)=2  (4,3)=6  (4,5)=2  (4,7)=6  (4,9)=2  (4,11)=6  (4,13)=2  (4,14)=0  (4,15)=0  (4,16)=0  (4,17)=2  (4,19)=6  (5,0)=2  (5,1)=1  (5,2)=2  (5,3)=5# (5,4)=0  (5,5)=0  (5,6)=0  (5,7)=0  (5,8)=2  (5,9)=0  (5,10)=0  (5,11)=0  (5,12)=2  (5,13)=1  (5,14)=0  (5,15)=0  (5,16)=0  (5,17)=1  (5,18)=2  (5,19)=5# (5,20)=2  (6,1)=2  (6,3)=6  (6,4)=0  (6,5)=0  (6,6)=0  (6,7)=0  (6,9)=0  (6,10)=0  (6,11)=0  (6,13)=2  (6,15)=6  (6,17)=2  (6,19)=6  (7,0)=6  (7,1)=5# (7,2)=6  (7,3)=1  (7,4)=0  (7,5)=0  (7,6)=0  (7,7)=0  (7,8)=6  (7,9)=0  (7,10)=0  (7,11)=0  (7,12)=6  (7,13)=5# (7,14)=6  (7,15)=1  (7,16)=6  (7,17)=5# (7,18)=6  (7,19)=1  (7,20)=6  (8,1)=2  (8,3)=6  (8,4)=0  (8,5)=0  (8,6)=0  (8,7)=0  (8,9)=0  (8,10)=0  (8,11)=0  (8,13)=2  (8,15)=6  (8,17)=2  (8,19)=6  (9,0)=2  (9,1)=1  (9,2)=2  (9,3)=5# (9,4)=0  (9,5)=0  (9,6)=0  (9,7)=0  (9,8)=2  (9,9)=1  (9,10)=2  (9,11)=5# (9,12)=2  (9,13)=1  (9,14)=2  (9,15)=5# (9,16)=2  (9,17)=1  (9,18)=2  (9,19)=5# (9,20)=2  (10,1)=2  (10,3)=6  (10,5)=2  (10,7)=6  (10,9)=2  (10,11)=6  (10,13)=2  (10,15)=6  (10,17)=2  (10,19)=6  (11,1)=5# (11,3)=1  (11,5)=5# (11,7)=1  (11,9)=5# (11,11)=1  (11,13)=5# (11,15)=1  (11,17)=5# (11,19)=1  (12,1)=2  (12,3)=6  (12,5)=2  (12,7)=6  (12,9)=2  (12,11)=6  (12,13)=2  (12,15)=6  (12,17)=2  (12,19)=6  (13,1)=1  (13,3)=5# (13,5)=1  (13,7)=5# (13,9)=1  (13,11)=5# (13,13)=1  (13,15)=5# (13,17)=1  (13,19)=5# (14,1)=0  (14,2)=0  (14,3)=0  (14,4)=0  (14,5)=0  (14,7)=6  (14,9)=2  (14,11)=6  (14,13)=2  (14,15)=6  (14,17)=2  (14,19)=6  (15,0)=6  (15,1)=0  (15,2)=0  (15,3)=0  (15,4)=0  (15,5)=0  (15,6)=6  (15,7)=1  (15,8)=6  (15,9)=5# (15,10)=6  (15,11)=1  (15,12)=6  (15,13)=5# (15,14)=6  (15,15)=1  (15,16)=6  (15,17)=5# (15,18)=6  (15,19)=1  (15,20)=6  (16,1)=0  (16,2)=0  (16,3)=0  (16,4)=0  (16,5)=0  (16,7)=6  (16,9)=2  (16,11)=6  (16,13)=2  (16,15)=6  (16,17)=2  (16,19)=6  (17,0)=2  (17,1)=0  (17,2)=0  (17,3)=0  (17,4)=0  (17,5)=0  (17,6)=2  (17,7)=5# (17,8)=2  (17,9)=1  (17,10)=2  (17,11)=5# (17,12)=2  (17,13)=1  (17,14)=2  (17,15)=5# (17,16)=2  (17,17)=1  (17,18)=2  (17,19)=5# (17,20)=2  (18,1)=0  (18,2)=0  (18,3)=0  (18,4)=0  (18,5)=0  (18,7)=6  (18,9)=2  (18,11)=6  (18,13)=2  (18,15)=6  (18,17)=2  (18,19)=6  (19,0)=6  (19,1)=5# (19,2)=6  (19,3)=1  (19,4)=6  (19,5)=5# (19,6)=6  (19,7)=1  (19,8)=6  (19,9)=5# (19,10)=6  (19,11)=1  (19,12)=6  (19,13)=5# (19,14)=6  (19,15)=1  (19,16)=6  (19,17)=5# (19,18)=6  (19,19)=1  (19,20)=6  (20,1)=2  (20,3)=6  (20,5)=2  (20,7)=6  (20,9)=2  (20,11)=6  (20,13)=2  (20,15)=6  (20,17)=2  (20,19)=6 
   (6547.0 bits)
data: a background with size (21,21) and color green and layers
  _0: a rectangle with size (1,21) and color red and mask Full at (1,0)
  _01: a rectangle with size (1,21) and color pink and mask Full at (3,0)
  _011: a rectangle with size (1,21) and color red and mask Full at (5,0)
diff: 
delta: (0,1)=2  (0,3)=6  (0,5)=2  (0,7)=6  (0,9)=2  (0,11)=6  (0,13)=2  (0,15)=6  (0,17)=2  (0,19)=6  (1,1)=1  (1,3)=5# (1,5)=1  (1,7)=5# (1,9)=1  (1,11)=5# (1,13)=1  (1,15)=5# (1,17)=1  (1,19)=5# (2,1)=2  (2,3)=6  (2,5)=2  (2,7)=6  (2,9)=2  (2,11)=6  (2,13)=2  (2,15)=6  (2,17)=2  (2,19)=6  (3,1)=5# (3,3)=1  (3,5)=5# (3,7)=1  (3,9)=5# (3,11)=1  (3,13)=5# (3,15)=1  (3,17)=5# (3,19)=1  (4,1)=2  (4,3)=6  (4,5)=2  (4,7)=6  (4,9)=2  (4,11)=6  (4,13)=2  (4,15)=6  (4,17)=2  (4,19)=6  (5,1)=1  (5,3)=5# (5,5)=1  (5,7)=5# (5,9)=1  (5,11)=5# (5,13)=1  (5,15)=5# (5,17)=1  (5,19)=5# (6,1)=2  (6,3)=6  (6,5)=2  (6,7)=6  (6,9)=2  (6,11)=6  (6,13)=2  (6,15)=6  (6,17)=2  (6,19)=6  (7,0)=6  (7,1)=5# (7,2)=6  (7,3)=1  (7,4)=6  (7,5)=5# (7,6)=6  (7,7)=1  (7,8)=6  (7,9)=5# (7,10)=6  (7,11)=1  (7,12)=6  (7,13)=5# (7,14)=6  (7,15)=1  (7,16)=6  (7,17)=5# (7,18)=6  (7,19)=1  (7,20)=6  (8,1)=2  (8,3)=6  (8,5)=2  (8,7)=6  (8,9)=2  (8,11)=6  (8,13)=2  (8,15)=6  (8,17)=2  (8,19)=6  (9,0)=2  (9,1)=1  (9,2)=2  (9,3)=5# (9,4)=2  (9,5)=1  (9,6)=2  (9,7)=5# (9,8)=2  (9,9)=1  (9,10)=2  (9,11)=5# (9,12)=2  (9,13)=1  (9,14)=2  (9,15)=5# (9,16)=2  (9,17)=1  (9,18)=2  (9,19)=5# (9,20)=2  (10,1)=2  (10,3)=6  (10,5)=2  (10,7)=6  (10,9)=2  (10,11)=6  (10,13)=2  (10,15)=6  (10,17)=2  (10,19)=6  (11,0)=6  (11,1)=5# (11,2)=6  (11,3)=1  (11,4)=6  (11,5)=5# (11,6)=6  (11,7)=1  (11,8)=6  (11,9)=5# (11,10)=6  (11,11)=1  (11,12)=6  (11,13)=5# (11,14)=6  (11,15)=1  (11,16)=6  (11,17)=5# (11,18)=6  (11,19)=1  (11,20)=6  (12,1)=2  (12,3)=6  (12,5)=2  (12,7)=6  (12,9)=2  (12,11)=6  (12,13)=2  (12,15)=6  (12,17)=2  (12,19)=6  (13,0)=2  (13,1)=1  (13,2)=2  (13,3)=5# (13,4)=2  (13,5)=1  (13,6)=2  (13,7)=5# (13,8)=2  (13,9)=1  (13,10)=2  (13,11)=5# (13,12)=2  (13,13)=1  (13,14)=2  (13,15)=5# (13,16)=2  (13,17)=1  (13,18)=2  (13,19)=5# (13,20)=2  (14,1)=2  (14,3)=6  (14,5)=2  (14,7)=6  (14,9)=2  (14,11)=6  (14,13)=2  (14,15)=6  (14,17)=2  (14,19)=6  (15,0)=6  (15,1)=5# (15,2)=6  (15,3)=1  (15,4)=6  (15,5)=5# (15,6)=6  (15,7)=1  (15,8)=6  (15,9)=5# (15,10)=6  (15,11)=1  (15,12)=6  (15,13)=5# (15,14)=6  (15,15)=1  (15,16)=6  (15,17)=5# (15,18)=6  (15,19)=1  (15,20)=6  (16,1)=2  (16,3)=6  (16,5)=2  (16,7)=6  (16,9)=2  (16,11)=6  (16,13)=2  (16,15)=6  (16,17)=2  (16,19)=6  (17,0)=2  (17,1)=1  (17,2)=2  (17,3)=5# (17,4)=2  (17,5)=1  (17,6)=2  (17,7)=5# (17,8)=2  (17,9)=1  (17,10)=2  (17,11)=5# (17,12)=2  (17,13)=1  (17,14)=2  (17,15)=5# (17,16)=2  (17,17)=1  (17,18)=2  (17,19)=5# (17,20)=2  (18,1)=2  (18,3)=6  (18,5)=2  (18,7)=6  (18,9)=2  (18,11)=6  (18,13)=2  (18,15)=6  (18,17)=2  (18,19)=6  (19,0)=6  (19,1)=5# (19,2)=6  (19,3)=1  (19,4)=6  (19,5)=5# (19,6)=6  (19,7)=1  (19,8)=6  (19,9)=5# (19,10)=6  (19,11)=1  (19,12)=6  (19,13)=5# (19,14)=6  (19,15)=1  (19,16)=6  (19,17)=5# (19,18)=6  (19,19)=1  (19,20)=6  (20,1)=2  (20,3)=6  (20,5)=2  (20,7)=6  (20,9)=2  (20,11)=6  (20,13)=2  (20,15)=6  (20,17)=2  (20,19)=6 
   (6189.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (21,21) and color green and layers
  _0: a rectangle with size (1,21) and color red and mask Full at (1,0)
  _01: a rectangle with size (1,21) and color pink and mask Full at (11,0)
  _011: a rectangle with size (1,21) and color red and mask Full at (13,0)
diff: 
delta: (0,1)=2  (0,3)=6  (0,5)=2  (0,7)=6  (0,9)=2  (0,11)=6  (0,13)=2  (0,15)=6  (0,17)=2  (0,19)=6  (1,1)=1  (1,3)=5# (1,5)=1  (1,7)=5# (1,9)=1  (1,11)=5# (1,13)=1  (1,15)=5# (1,17)=1  (1,19)=5# (2,0)=0  (2,1)=0  (2,2)=0  (2,3)=0  (2,4)=0  (2,5)=2  (2,7)=6  (2,9)=2  (2,11)=6  (2,13)=2  (2,15)=6  (2,17)=2  (2,19)=6  (3,0)=0  (3,1)=0  (3,2)=0  (3,3)=0  (3,4)=0  (3,5)=5# (3,6)=6  (3,7)=1  (3,8)=6  (3,9)=5# (3,10)=6  (3,11)=1  (3,12)=6  (3,13)=5# (3,14)=6  (3,15)=1  (3,16)=6  (3,17)=5# (3,18)=6  (3,19)=1  (3,20)=6  (4,1)=2  (4,3)=6  (4,5)=2  (4,7)=6  (4,9)=2  (4,11)=6  (4,13)=2  (4,14)=0  (4,15)=0  (4,16)=0  (4,17)=2  (4,19)=6  (5,0)=2  (5,1)=1  (5,2)=2  (5,3)=5# (5,4)=0  (5,5)=0  (5,6)=0  (5,7)=0  (5,8)=2  (5,9)=0  (5,10)=0  (5,11)=0  (5,12)=2  (5,13)=1  (5,14)=0  (5,15)=0  (5,16)=0  (5,17)=1  (5,18)=2  (5,19)=5# (5,20)=2  (6,1)=2  (6,3)=6  (6,4)=0  (6,5)=0  (6,6)=0  (6,7)=0  (6,9)=0  (6,10)=0  (6,11)=0  (6,13)=2  (6,15)=6  (6,17)=2  (6,19)=6  (7,0)=6  (7,1)=5# (7,2)=6  (7,3)=1  (7,4)=0  (7,5)=0  (7,6)=0  (7,7)=0  (7,8)=6  (7,9)=0  (7,10)=0  (7,11)=0  (7,12)=6  (7,13)=5# (7,14)=6  (7,15)=1  (7,16)=6  (7,17)=5# (7,18)=6  (7,19)=1  (7,20)=6  (8,1)=2  (8,3)=6  (8,4)=0  (8,5)=0  (8,6)=0  (8,7)=0  (8,9)=0  (8,10)=0  (8,11)=0  (8,13)=2  (8,15)=6  (8,17)=2  (8,19)=6  (9,0)=2  (9,1)=1  (9,2)=2  (9,3)=5# (9,4)=0  (9,5)=0  (9,6)=0  (9,7)=0  (9,8)=2  (9,9)=1  (9,10)=2  (9,11)=5# (9,12)=2  (9,13)=1  (9,14)=2  (9,15)=5# (9,16)=2  (9,17)=1  (9,18)=2  (9,19)=5# (9,20)=2  (10,1)=2  (10,3)=6  (10,5)=2  (10,7)=6  (10,9)=2  (10,11)=6  (10,13)=2  (10,15)=6  (10,17)=2  (10,19)=6  (11,1)=5# (11,3)=1  (11,5)=5# (11,7)=1  (11,9)=5# (11,11)=1  (11,13)=5# (11,15)=1  (11,17)=5# (11,19)=1  (12,1)=2  (12,3)=6  (12,5)=2  (12,7)=6  (12,9)=2  (12,11)=6  (12,13)=2  (12,15)=6  (12,17)=2  (12,19)=6  (13,1)=1  (13,3)=5# (13,5)=1  (13,7)=5# (13,9)=1  (13,11)=5# (13,13)=1  (13,15)=5# (13,17)=1  (13,19)=5# (14,1)=0  (14,2)=0  (14,3)=0  (14,4)=0  (14,5)=0  (14,7)=6  (14,9)=2  (14,11)=6  (14,13)=2  (14,15)=6  (14,17)=2  (14,19)=6  (15,0)=6  (15,1)=0  (15,2)=0  (15,3)=0  (15,4)=0  (15,5)=0  (15,6)=6  (15,7)=1  (15,8)=6  (15,9)=5# (15,10)=6  (15,11)=1  (15,12)=6  (15,13)=5# (15,14)=6  (15,15)=1  (15,16)=6  (15,17)=5# (15,18)=6  (15,19)=1  (15,20)=6  (16,1)=0  (16,2)=0  (16,3)=0  (16,4)=0  (16,5)=0  (16,7)=6  (16,9)=2  (16,11)=6  (16,13)=2  (16,15)=6  (16,17)=2  (16,19)=6  (17,0)=2  (17,1)=0  (17,2)=0  (17,3)=0  (17,4)=0  (17,5)=0  (17,6)=2  (17,7)=5# (17,8)=2  (17,9)=1  (17,10)=2  (17,11)=5# (17,12)=2  (17,13)=1  (17,14)=2  (17,15)=5# (17,16)=2  (17,17)=1  (17,18)=2  (17,19)=5# (17,20)=2  (18,1)=0  (18,2)=0  (18,3)=0  (18,4)=0  (18,5)=0  (18,7)=6  (18,9)=2  (18,11)=6  (18,13)=2  (18,15)=6  (18,17)=2  (18,19)=6  (19,0)=6  (19,1)=5# (19,2)=6  (19,3)=1  (19,4)=6  (19,5)=5# (19,6)=6  (19,7)=1  (19,8)=6  (19,9)=5# (19,10)=6  (19,11)=1  (19,12)=6  (19,13)=5# (19,14)=6  (19,15)=1  (19,16)=6  (19,17)=5# (19,18)=6  (19,19)=1  (19,20)=6  (20,1)=2  (20,3)=6  (20,5)=2  (20,7)=6  (20,9)=2  (20,11)=6  (20,13)=2  (20,15)=6  (20,17)=2  (20,19)=6 
! size mismatch, 10x10 instead of 21x21

TRAIN 0dfd9992.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (21,21) and color grey and layers
  _0: a rectangle with size (4,4) and color cyan and mask .xx.|x..x|x..x|.xx. at (5,14)
  _01: a rectangle with size (3,4) and color cyan and mask .xx.|x..x|x..x at (5,5)
  _011: a rectangle with size (2,11) and color pink and mask Full at (6,6)
diff: 
delta: (0,0)=9# (0,1)=6  (0,3)=6  (0,4)=9# (0,6)=3  (0,7)=3  (0,9)=9# (0,10)=6  (0,12)=6  (0,13)=9# (0,15)=3  (0,16)=3  (0,18)=9# (0,19)=6  (1,0)=6  (1,1)=3  (1,2)=2  (1,3)=3  (1,4)=6  (1,5)=2  (1,6)=9# (1,7)=9# (1,8)=2  (1,9)=0  (1,10)=0  (1,11)=0  (1,12)=0  (1,13)=0  (1,14)=2  (1,15)=9# (1,16)=9# (1,17)=2  (1,18)=6  (1,19)=3  (1,20)=2  (2,1)=2  (2,2)=1  (2,3)=2  (2,5)=1  (2,6)=8  (2,7)=8  (2,8)=1  (2,9)=0  (2,10)=0  (2,11)=0  (2,12)=0  (2,13)=0  (2,14)=1  (2,15)=8  (2,16)=8  (2,17)=1  (2,19)=2  (2,20)=1  (3,0)=6  (3,1)=3  (3,2)=2  (3,3)=3  (3,4)=6  (3,5)=2  (3,6)=9# (3,7)=9# (3,8)=2  (3,9)=0  (3,10)=0  (3,11)=0  (3,12)=0  (3,13)=0  (3,14)=2  (3,15)=9# (3,16)=9# (3,17)=2  (3,18)=6  (3,19)=3  (3,20)=2  (4,0)=9# (4,1)=6  (4,3)=6  (4,4)=9# (4,6)=3  (4,7)=3  (4,9)=9# (4,10)=6  (4,12)=6  (4,13)=9# (4,15)=3  (4,16)=3  (4,18)=9# (4,19)=6  (5,1)=2  (5,2)=1  (5,3)=2  (5,5)=1  (5,8)=1  (5,10)=2  (5,11)=1  (5,12)=2  (5,14)=1  (5,17)=1  (5,19)=2  (5,20)=1  (6,0)=3  (6,1)=9# (6,2)=8  (6,3)=9# (6,4)=3  (6,9)=3  (6,10)=9# (6,11)=8  (6,12)=9# (6,13)=3  (6,18)=3  (6,19)=9# (6,20)=8  (7,0)=3  (7,1)=9# (7,2)=8  (7,3)=9# (7,4)=3  (7,9)=3  (7,10)=9# (7,11)=8  (7,12)=9# (7,13)=3  (7,18)=3  (7,19)=9# (7,20)=8  (8,1)=2  (8,2)=1  (8,3)=2  (8,4)=0  (8,5)=0  (8,6)=0  (8,7)=0  (8,8)=1  (8,10)=2  (8,11)=1  (8,12)=2  (8,14)=1  (8,17)=1  (8,19)=2  (8,20)=1  (9,0)=9# (9,1)=6  (9,3)=6  (9,4)=0  (9,5)=0  (9,6)=0  (9,7)=0  (9,9)=9# (9,10)=6  (9,12)=6  (9,13)=9# (9,15)=3  (9,16)=3  (9,18)=9# (9,19)=6  (10,0)=6  (10,1)=3  (10,2)=2  (10,3)=3  (10,4)=0  (10,5)=0  (10,6)=0  (10,7)=0  (10,8)=2  (10,9)=6  (10,10)=3  (10,11)=2  (10,12)=3  (10,13)=6  (10,14)=2  (10,15)=9# (10,16)=9# (10,17)=2  (10,18)=6  (10,19)=3  (10,20)=2  (11,1)=2  (11,2)=1  (11,3)=2  (11,5)=1  (11,6)=8  (11,7)=8  (11,8)=1  (11,10)=2  (11,11)=1  (11,12)=2  (11,14)=1  (11,15)=8  (11,16)=8  (11,17)=1  (11,19)=2  (11,20)=1  (12,0)=6  (12,1)=3  (12,2)=2  (12,3)=3  (12,4)=6  (12,5)=2  (12,6)=9# (12,7)=9# (12,8)=2  (12,9)=6  (12,10)=3  (12,11)=2  (12,12)=3  (12,13)=6  (12,14)=0  (12,15)=0  (12,16)=9# (12,17)=2  (12,18)=6  (12,19)=3  (12,20)=2  (13,0)=9# (13,1)=6  (13,3)=6  (13,4)=9# (13,6)=3  (13,7)=3  (13,9)=9# (13,10)=6  (13,12)=6  (13,13)=9# (13,14)=0  (13,15)=0  (13,16)=3  (13,18)=9# (13,19)=6  (14,1)=2  (14,2)=1  (14,3)=2  (14,5)=1  (14,6)=8  (14,7)=8  (14,8)=1  (14,10)=2  (14,11)=1  (14,12)=2  (14,14)=0  (14,15)=0  (14,16)=8  (14,17)=1  (14,19)=2  (14,20)=1  (15,0)=0  (15,1)=0  (15,2)=8  (15,3)=9# (15,4)=0  (15,5)=0  (15,6)=0  (15,7)=6  (15,8)=8  (15,9)=3  (15,10)=9# (15,11)=8  (15,12)=9# (15,13)=3  (15,14)=0  (15,15)=0  (15,16)=6  (15,17)=8  (15,18)=3  (15,19)=9# (15,20)=8  (16,0)=0  (16,1)=0  (16,2)=8  (16,3)=9# (16,4)=0  (16,5)=0  (16,6)=0  (16,7)=6  (16,8)=8  (16,9)=3  (16,10)=9# (16,11)=8  (16,12)=9# (16,13)=3  (16,14)=8  (16,15)=6  (16,16)=6  (16,17)=8  (16,18)=3  (16,19)=9# (16,20)=8  (17,1)=2  (17,2)=1  (17,3)=2  (17,4)=0  (17,5)=0  (17,6)=0  (17,7)=8  (17,8)=1  (17,10)=2  (17,11)=1  (17,12)=2  (17,14)=1  (17,15)=8  (17,16)=8  (17,17)=1  (17,19)=2  (17,20)=1  (18,0)=9# (18,1)=6  (18,3)=6  (18,4)=0  (18,5)=0  (18,6)=0  (18,7)=3  (18,9)=9# (18,10)=6  (18,12)=6  (18,13)=9# (18,15)=3  (18,16)=3  (18,18)=9# (18,19)=6  (19,0)=6  (19,1)=3  (19,2)=2  (19,3)=3  (19,4)=0  (19,5)=0  (19,6)=0  (19,7)=9# (19,8)=2  (19,9)=6  (19,10)=3  (19,11)=2  (19,12)=3  (19,13)=6  (19,14)=2  (19,15)=9# (19,16)=9# (19,17)=2  (19,18)=6  (19,19)=3  (19,20)=2  (20,1)=2  (20,2)=1  (20,3)=2  (20,5)=1  (20,6)=8  (20,7)=8  (20,8)=1  (20,10)=2  (20,11)=1  (20,12)=2  (20,14)=1  (20,15)=8  (20,16)=8  (20,17)=1  (20,19)=2  (20,20)=1 
! size mismatch, 10x10 instead of 21x21

TEST 0dfd9992.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.6 sec (29.6 sec/task)
bits-train-error = 206036.4 bits (206036.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-383] Checking task 0e206a2e.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 10589.9 = 10598.9
DL output with Mo: L = 9.0 + 8152.6 = 8161.6
DL input+output M: L = 17.9 + 18742.5 = 18760.5

# learning a model for train pairs
2.000	
1.674	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.426	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.346	OUT DEF: ^.size=^.size
1.307	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.279	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.249	OUT DEF: ^.layer_01.shape.size=^.layer_01.shape.size
1.232	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.214	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
1.199	OUT OBJECT at ^.layer_011: a point with color ? at ?
1.182	OUT OBJECT at ^.layer_0111: a point with color ? at ?
1.165	OUT DEF: ^.layer_0111.shape.color=blue
1.148	OUT DEF: ^.layer_011.shape.color=yellow
1.138	IN  OBJECT at ^.layer_010: a point with color ? at ?
1.132	OUT DEF: ^.color=black
1.128	IN  DEF: ^.color=black
1.123	OUT DEF: ^.layer_0.pos=(?,?)
1.119	OUT DEF: ^.layer_0.shape.size=(?,?)
1.096	OUT DEF: ^.layer_0.shape.size.j=^.layer_01.pos.i + 2
1.076	OUT DEF: ^.layer_0.shape.size.i=3
1.072	OUT DEF: ^.layer_01.pos=(?,?)
1.068	OUT DEF: ^.layer_011.pos=(?,?)
1.063	OUT DEF: ^.layer_0111.pos=(?,?)
1.060	IN  DEF: ^.size=(?,?)
1.057	IN  DEF: ^.layer_0.pos=(?,?)
1.053	IN  DEF: ^.layer_0.shape.size=(?,?)
1.050	IN  DEF: ^.layer_010.pos=(?,?)
1.047	IN  DEF: ^.layer_01.pos=(?,?)
1.044	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (3,^.layer_01.pos.i + 2) and color ^.layer_0.shape.color and mask ? at (?,?)
  _01: a rectangle with size ^.layer_01.shape.size and color ^.layer_01.shape.color and mask ? at (?,?)
  _011: a point with color yellow at (?,?)
  _0111: a point with color blue at (?,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _010: a point with color ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 86.1 + 7207.0 = 7293.1
DL output with Mo: L = 109.6 + 2791.7 = 2901.3
DL input+output M: L = 195.7 + 9998.7 = 10194.4

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (14,18) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask x.x|xx.|x.x at (7,7)
  _010: a point with color green at (2,2)
  _01: a rectangle with size (3,3) and color cyan and mask .x.|xx.|x.x at (1,2)
diff: 
delta: (2,4)=1  (2,15)=4  (3,3)=4  (4,13)=3  (4,17)=1  (6,7)=3  (8,9)=4  (9,2)=1  (10,3)=4  (10,7)=1  (11,2)=3 
   (342.2 bits)
data: a background with size (14,18) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask x.x|.x.|xxx at (2,14)
  _01: a rectangle with size (3,3) and color cyan and mask ..x|xx.|..x at (9,1)
  _011: a point with color yellow at (2,15)
  _0111: a point with color blue at (4,17)
diff: 
delta: (4,13)=3  (9,2)=1  (10,3)=4  (11,2)=3 
   (152.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,18) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask x.x|xx.|x.x at (7,7)
  _010: a point with color green at (2,2)
  _01: a rectangle with size (3,3) and color cyan and mask .x.|xx.|x.x at (1,2)
diff: 
delta: (2,4)=1  (2,15)=4  (3,3)=4  (4,13)=3  (4,17)=1  (6,7)=3  (8,9)=4  (9,2)=1  (10,3)=4  (10,7)=1  (11,2)=3 
! 25 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (14,18) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask .x.|.x.|x.x at (1,2)
  _010: a point with color green at (2,2)
  _01: a rectangle with size (3,3) and color cyan and mask x.x|xx.|x.x at (7,7)
diff: 
delta: (2,4)=1  (2,15)=4  (3,3)=4  (4,13)=3  (4,17)=1  (6,7)=3  (8,9)=4  (9,2)=1  (10,3)=4  (10,7)=1  (11,2)=3 
! 43 wrong pixels (generated / expected)

TRAIN 0e206a2e.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (14,15) and color black and layers
  _0: a rectangle with size (5,3) and color green and mask .xx|.x.|.x.|.x.|x.x at (4,3)
  _010: a point with color yellow at (4,3)
  _01: a rectangle with size (1,1) and color red and mask Full at (3,4)
diff: 
delta: (8,4)=1  (10,13)=4  (11,9)=1  (11,14)=2 
   (187.1 bits)
data: a background with size (14,15) and color black and layers
  _0: a rectangle with size (3,5) and color green and mask x....|.xxxx|x...x at (10,9)
  _01: a rectangle with size (1,1) and color red and mask Full at (11,14)
  _011: a point with color yellow at (10,13)
  _0111: a point with color blue at (11,9)
diff: 
delta:
   (61.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,15) and color black and layers
  _0: a rectangle with size (5,3) and color green and mask .xx|.x.|.x.|.x.|x.x at (4,3)
  _010: a point with color red at (3,4)
  _01: a rectangle with size (1,1) and color yellow and mask Full at (4,3)
diff: 
delta: (8,4)=1  (10,13)=4  (11,9)=1  (11,14)=2 
! 28 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (14,15) and color black and layers
  _0: a rectangle with size (5,3) and color green and mask .xx|.x.|.x.|.x.|x.x at (4,3)
  _010: a point with color red at (3,4)
  _01: a rectangle with size (1,1) and color blue and mask Full at (8,4)
diff: 
delta: (4,3)=4  (10,13)=4  (11,9)=1  (11,14)=2 
! 40 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (14,15) and color black and layers
  _0: a rectangle with size (5,3) and color green and mask .xx|.x.|.x.|.x.|x.x at (4,3)
  _010: a point with color yellow at (4,3)
  _01: a rectangle with size (1,1) and color red and mask Full at (3,4)
diff: 
delta: (8,4)=1  (10,13)=4  (11,9)=1  (11,14)=2 
! 25 wrong pixels (generated / expected)

TRAIN 0e206a2e.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (16,14) and color black and layers
  _0: a rectangle with size (3,6) and color cyan and mask x...x.|.xxx.x|....x. at (3,5)
  _010: a point with color yellow at (2,9)
  _01: a rectangle with size (1,1) and color red and mask Full at (4,9)
diff: 
delta: (4,5)=1  (11,1)=1  (11,5)=2  (13,5)=4 
   (191.4 bits)
data: a background with size (16,14) and color black and layers
  _0: a rectangle with size (3,6) and color cyan and mask ....x.|.xxx.x|x...x. at (10,1)
  _01: a rectangle with size (1,1) and color red and mask Full at (11,5)
  _011: a point with color yellow at (13,5)
  _0111: a point with color blue at (11,1)
diff: 
delta:
   (65.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,14) and color black and layers
  _0: a rectangle with size (3,6) and color cyan and mask x...x.|.xxx.x|....x. at (3,5)
  _010: a point with color yellow at (2,9)
  _01: a rectangle with size (1,1) and color blue and mask Full at (4,5)
diff: 
delta: (4,9)=2  (11,1)=1  (11,5)=2  (13,5)=4 
! 28 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (16,14) and color black and layers
  _0: a rectangle with size (3,6) and color cyan and mask x...x.|.xxx.x|....x. at (3,5)
  _010: a point with color blue at (4,5)
  _01: a rectangle with size (1,1) and color yellow and mask Full at (2,9)
diff: 
delta: (4,9)=2  (11,1)=1  (11,5)=2  (13,5)=4 
! 22 wrong pixels (generated / expected)

TRAIN 0e206a2e.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (24,19) and color black and layers
  _0: a rectangle with size (4,5) and color grey and mask .x...|x.xx.|.x..x|xxx.. at (3,6)
  _010: a point with color blue at (4,7)
  _01: a rectangle with size (3,4) and color grey and mask x...|.x.x|..x. at (9,10)
diff: 
delta: (4,10)=4  (6,5)=2  (9,11)=2  (11,11)=4  (11,13)=1  (13,2)=2  (13,4)=4  (15,4)=1  (16,10)=4  (19,10)=1  (21,12)=2 
! 52 wrong pixels (generated / expected)

TEST 0e206a2e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 20.2 sec (20.2 sec/task)
bits-train-error = 2791.7 bits (2791.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-382] Checking task 10fcaaa3.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1645.2 = 1654.2
DL output with Mo: L = 9.0 + 17699.0 = 17707.9
DL input+output M: L = 17.9 + 19344.2 = 19362.1

# learning a model for train pairs
2.000	
1.788	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.669	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.622	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.576	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.539	IN  DEF: ^.color=black
1.510	IN  DEF: ^.size=(?,?)
1.481	IN  DEF: ^.layer_0.pos=(?,?)
1.405	IN  DEF: ^.layer_0.pos.j=1
1.394	OUT OBJECT at ^.layer_0111: ^.layer_0.shape at ?
1.375	OUT OBJECT at ^.layer_01111: ^.layer_0.shape at ?
1.364	OUT OBJECT at ^.layer_0110: ^.layer_0.shape at ?
1.344	OUT OBJECT at ^.layer_01101: ^.layer_0.shape at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _0110: ^.layer_0.shape at ?
  _01101: ^.layer_0.shape at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: ^.layer_0.shape at ?
  _01111: ^.layer_0.shape at ?
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a point with color ? at (?,1)

DL input  with Mi: L = 32.6 + 1143.3 = 1175.9
DL output with Mo: L = 97.3 + 11106.9 = 11204.3
DL input+output M: L = 129.9 + 12250.2 = 12380.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (2,4) and color black and layers
  _0: a point with color grey at (1,1)
diff: 
delta:
   (17.6 bits)
data: a background with size (4,8) and color black and layers
  _0: a rectangle with size (1,7) and color cyan and mask Full at (2,0)
  _01: a rectangle with size (1,1) and color cyan and mask Full at (0,0)
  _0110: a point with color grey at (1,1)
  _01101: a point with color grey at (1,5)
  _011: a rectangle with size (1,1) and color cyan and mask Full at (0,2)
  _0111: a point with color grey at (3,1)
  _01111: a point with color grey at (3,5)
diff: 
delta: (0,4)=8  (0,6)=8  (2,1)=0  (2,3)=0  (2,5)=0 
   (216.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (2,4) and color black and layers
  _0: a point with color grey at (1,1)
diff: 
delta:
! size mismatch, 10x10 instead of 4x8

TRAIN 10fcaaa3.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,4) and color black and layers
  _0: a point with color pink at (2,1)
diff: 
delta: (0,2)=6 
   (37.2 bits)
data: a background with size (6,8) and color black and layers
  _0: a rectangle with size (4,8) and color cyan and mask xxxxxxxx|...x...x|x...x...|xxxxxxxx at (1,0)
  _01: a rectangle with size (2,2) and color pink and mask Even Checkboard at (2,1)
  _0110: a point with color pink at (0,2)
  _01101: a point with color pink at (0,6)
  _011: a rectangle with size (2,2) and color pink and mask Even Checkboard at (2,5)
  _0111: a point with color pink at (5,1)
  _01111: a point with color pink at (5,5)
diff: 
delta:
   (183.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,4) and color black and layers
  _0: a point with color pink at (2,1)
diff: 
delta: (0,2)=6 
! size mismatch, 10x10 instead of 6x8

TRAIN 10fcaaa3.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (5,3) and color black and layers
  _0: a point with color yellow at (1,1)
diff: 
delta: (4,0)=4 
   (38.9 bits)
data: a background with size (10,6) and color black and layers
  _0: a rectangle with size (2,6) and color cyan and mask x.xx.x|.xx.x. at (2,0)
  _01: a rectangle with size (2,6) and color cyan and mask x.xx.x|.xx.x. at (7,0)
  _0110: a point with color yellow at (1,1)
  _01101: a point with color yellow at (1,4)
  _011: a rectangle with size (1,6) and color cyan and mask Full at (5,0)
  _0111: a point with color yellow at (4,0)
  _01111: a point with color yellow at (4,3)
diff: 
delta: (0,0)=8  (0,2)=8  (0,3)=8  (0,5)=8  (6,1)=4  (6,4)=4  (9,0)=4  (9,3)=4 
   (323.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,3) and color black and layers
  _0: a point with color yellow at (1,1)
diff: 
delta: (4,0)=4 
! size mismatch, 10x10 instead of 10x6

TRAIN 10fcaaa3.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (4,4) and color black and layers
  _0: a point with color red at (1,1)
diff: 
delta:
   (20.6 bits)
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (1,7) and color cyan and mask Full at (0,0)
  _01: a rectangle with size (1,7) and color cyan and mask Full at (2,0)
  _0110: a point with color red at (1,1)
  _01101: a point with color red at (1,5)
  _011: a rectangle with size (3,1) and color cyan and mask Full at (4,0)
  _0111: a point with color red at (5,1)
  _01111: a point with color red at (5,5)
diff: 
delta: (0,1)=0  (0,3)=0  (0,5)=0  (2,1)=0  (2,3)=0  (2,5)=0  (4,2)=8  (4,4)=8  (4,6)=8  (5,0)=0  (6,2)=8  (6,4)=8  (6,6)=8 
   (387.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,4) and color black and layers
  _0: a point with color red at (1,1)
diff: 
delta:
! size mismatch, 10x10 instead of 8x8

TRAIN 10fcaaa3.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,5) and color black and layers
  _0: a point with color green at (0,1)
diff: 
delta: (3,3)=3  (5,1)=3 
! size mismatch, 10x10 instead of 12x10

TEST 10fcaaa3.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 19.9 sec (19.9 sec/task)
bits-train-error = 11106.9 bits (11106.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-381] Checking task 11852cab.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 6498.1 = 6507.1
DL output with Mo: L = 9.0 + 8219.8 = 8228.7
DL input+output M: L = 17.9 + 14717.9 = 14735.8

# learning a model for train pairs
2.000	
1.921	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.798	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.728	OUT DEF: ^.size=^.size
1.689	OUT DEF: ^.layer_0=^.layer_0
1.672	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.642	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
1.603	OUT DEF: ^.layer_01=^.layer_01
1.573	OUT OBJECT at ^.layer_011: ^.layer_01.shape at ?
1.542	OUT OBJECT at ^.layer_0111: ^.layer_01.shape at ?
1.512	OUT OBJECT at ^.layer_01111: ^.layer_01.shape at ?
1.495	IN  OBJECT at ^.layer_010: a point with color ? at ?
1.464	OUT OBJECT at ^.layer_010: ^.layer_010.shape at ?
1.425	OUT DEF: ^.layer_010=^.layer_010
1.394	OUT OBJECT at ^.layer_011111: ^.layer_010.shape at ?
1.362	OUT OBJECT at ^.layer_0111111: ^.layer_010.shape at ?
1.330	OUT OBJECT at ^.layer_01111111: ^.layer_010.shape at ?
1.323	IN  DEF: ^.color=black
1.317	OUT DEF: ^.color=black
1.312	IN  DEF: ^.size=(?,?)
1.271	IN  DEF: ^.size.i=10
1.231	IN  DEF: ^.size.j=10
1.225	IN  DEF: ^.layer_0.pos=(?,?)
1.220	IN  DEF: ^.layer_0.shape.size=(?,?)
1.215	IN  DEF: ^.layer_010.pos=(?,?)
1.209	IN  DEF: ^.layer_01.pos=(?,?)
1.188	IN  DEF: ^.layer_01.pos.i=2
1.178	IN  OBJECT at ^.layer_0101: a point with color ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _010: ^.layer_010
  _01: ^.layer_01
  _011: ^.layer_01.shape at ?
  _0111: ^.layer_01.shape at ?
  _01111: ^.layer_01.shape at ?
  _011111: ^.layer_010.shape at ?
  _0111111: ^.layer_010.shape at ?
  _01111111: ^.layer_010.shape at ?
WHERE (Mi)
a background with size (10,10) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _010: a point with color ? at (?,?)
  _0101: a point with color ? at ?
  _01: a point with color ? at (2,?)

DL input  with Mi: L = 101.2 + 4721.1 = 4822.3
DL output with Mo: L = 81.2 + 3514.4 = 3595.6
DL input+output M: L = 182.5 + 8235.5 = 8417.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,1) and color green and mask Full at (1,2)
  _010: a point with color cyan at (1,4)
  _0101: a point with color red at (2,3)
  _01: a point with color red at (2,5)
diff: 
delta: (3,2)=8  (3,4)=3  (3,6)=8  (4,3)=2  (4,5)=2  (5,4)=8 
   (179.8 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,1) and color green and mask Full at (1,2)
  _010: a point with color cyan at (1,4)
  _01: a point with color red at (2,5)
  _011: a point with color red at (2,3)
  _0111: a point with color red at (4,3)
  _01111: a point with color red at (4,5)
  _011111: a point with color cyan at (3,2)
  _0111111: a point with color cyan at (3,6)
  _01111111: a point with color cyan at (5,4)
diff: 
delta: (1,6)=3  (3,4)=3  (5,2)=3  (5,6)=3 
   (143.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,3) and color red and mask Full at (4,3)
  _010: a point with color green at (1,2)
  _0101: a point with color cyan at (1,4)
  _01: a point with color red at (2,3)
diff: 
delta: (2,5)=2  (3,2)=8  (3,4)=3  (3,6)=8  (4,4)=0  (5,4)=8 
! 11 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,3) and color red and mask Full at (4,3)
  _010: a point with color green at (1,2)
  _0101: a point with color cyan at (1,4)
  _01: a point with color red at (2,5)
diff: 
delta: (2,3)=2  (3,2)=8  (3,4)=3  (3,6)=8  (4,4)=0  (5,4)=8 
! 11 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,3) and color red and mask Full at (4,3)
  _010: a point with color cyan at (1,4)
  _0101: a point with color green at (1,2)
  _01: a point with color red at (2,3)
diff: 
delta: (2,5)=2  (3,2)=8  (3,4)=3  (3,6)=8  (4,4)=0  (5,4)=8 
! 11 wrong pixels (generated / expected)

TRAIN 11852cab.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask x-cross at (3,3)
  _010: a point with color red at (2,2)
  _0101: a point with color green at (4,2)
  _01: a point with color green at (2,4)
diff: 
delta: (4,6)=3  (6,4)=3 
   (112.5 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask x-cross at (3,3)
  _010: a point with color red at (2,2)
  _01: a point with color green at (2,4)
  _011: a point with color green at (4,2)
  _0111: a point with color green at (4,6)
  _01111: a point with color green at (6,4)
  _011111: a point with color red at (2,6)
  _0111111: a point with color red at (6,2)
  _01111111: a point with color red at (6,6)
diff: 
delta:
   (63.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask x-cross at (3,3)
  _010: a point with color red at (2,2)
  _0101: a point with color green at (4,2)
  _01: a point with color green at (2,4)
diff: 
delta: (4,6)=3  (6,4)=3 
! 7 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask x-cross at (3,3)
  _010: a point with color green at (2,4)
  _0101: a point with color green at (4,2)
  _01: a point with color red at (2,2)
diff: 
delta: (4,6)=3  (6,4)=3 
! 7 wrong pixels (generated / expected)

TRAIN 11852cab.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,1) and color cyan and mask Full at (1,3)
  _010: a point with color cyan at (1,5)
  _0101: a point with color cyan at (1,7)
  _01: a point with color yellow at (2,4)
diff: 
delta: (3,3)=8  (3,5)=1  (3,7)=8  (5,3)=8  (5,5)=8  (5,7)=8 
   (179.8 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,1) and color cyan and mask Full at (1,3)
  _010: a point with color cyan at (1,5)
  _01: a point with color yellow at (2,4)
  _011: a point with color yellow at (2,6)
  _0111: a point with color yellow at (4,4)
  _01111: a point with color yellow at (4,6)
  _011111: a point with color cyan at (1,7)
  _0111111: a point with color cyan at (3,3)
  _01111111: a point with color cyan at (3,7)
diff: 
delta: (3,5)=1  (5,3)=8  (5,5)=8  (5,7)=8 
   (143.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,5) and color cyan and mask Full at (5,3)
  _010: a point with color cyan at (1,3)
  _0101: a point with color cyan at (1,5)
  _01: a point with color yellow at (2,4)
diff: 
delta: (1,7)=8  (3,3)=8  (3,5)=1  (3,7)=8  (5,4)=0  (5,6)=0 
! 11 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,5) and color cyan and mask Full at (1,3)
  _010: a point with color cyan at (3,3)
  _0101: a point with color blue at (3,5)
  _01: a point with color yellow at (2,4)
diff: 
delta: (1,4)=0  (1,6)=0  (3,7)=8  (5,3)=8  (5,5)=8  (5,7)=8 
! 11 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,1) and color cyan and mask Full at (1,3)
  _010: a point with color cyan at (1,5)
  _0101: a point with color cyan at (1,7)
  _01: a point with color yellow at (2,4)
diff: 
delta: (2,3)=0  (3,5)=1  (3,7)=8  (4,3)=0  (5,5)=8  (5,7)=8 
! 11 wrong pixels (generated / expected)

TRAIN 11852cab.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,3) and color red and mask Full at (3,2)
  _010: a point with color blue at (2,1)
  _0101: a point with color yellow at (2,3)
  _01: a point with color blue at (2,5)
diff: 
delta: (3,3)=0  (4,3)=1  (5,2)=2  (5,4)=2  (6,1)=1  (6,5)=1 
! 11 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,3) and color red and mask Full at (3,2)
  _010: a point with color blue at (2,1)
  _0101: a point with color blue at (2,5)
  _01: a point with color yellow at (2,3)
diff: 
delta: (3,3)=0  (4,3)=1  (5,2)=2  (5,4)=2  (6,1)=1  (6,5)=1 
! 11 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,3) and color red and mask Full at (3,2)
  _010: a point with color yellow at (2,3)
  _0101: a point with color blue at (2,1)
  _01: a point with color blue at (2,5)
diff: 
delta: (3,3)=0  (4,3)=1  (5,2)=2  (5,4)=2  (6,1)=1  (6,5)=1 
! 11 wrong pixels (generated / expected)

TEST 11852cab.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 23.7 sec (23.7 sec/task)
bits-train-error = 3514.4 bits (3514.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-380] Checking task 1190e5a7.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 67190.0 = 67198.9
DL output with Mo: L = 9.0 + 627.8 = 636.7
DL input+output M: L = 17.9 + 67817.8 = 67835.7

# learning a model for train pairs
2.000	
1.193	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.815	OUT DEF: ^.color=^.color
0.760	OUT DEF: ^.size=(?,?)
0.760	IN  DEF: ^.size=(?,?)
0.759	IN  DEF: ^.layer_0.pos=(?,?)
0.757	IN  DEF: ^.layer_0.pos.i=(0)
0.755	IN  DEF: ^.layer_0.pos.j=(0)
0.754	IN  DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (?,?) and color ^.color and layers
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at ((0),(0))

DL input  with Mi: L = 43.8 + 12468.4 = 12512.2
DL output with Mo: L = 12.5 + 349.2 = 361.6
DL input+output M: L = 56.3 + 12817.5 = 12873.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (15,15) and color green and layers
  _0: a rectangle with size (15,15) and color orange and mask .x........x..x.|.x........x..x.|xxxxxxxxxxxxxxx|.x........x..x.|.x........x..x.|.x........x..x.|.x........x..x.|.x........x..x.|.x........x..x.|.x........x..x.|.x........x..x.|.x........x..x.|.x........x..x.|.x........x..x.|.x........x..x. at (0,0)
diff: 
delta:
   (281.2 bits)
data: a background with size (2,4) and color green and layers
diff: 
delta:
   (10.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color green and layers
  _0: a rectangle with size (15,15) and color orange and mask .x........x..x.|.x........x..x.|xxxxxxxxxxxxxxx|.x........x..x.|.x........x..x.|.x........x..x.|.x........x..x.|.x........x..x.|.x........x..x.|.x........x..x.|.x........x..x.|.x........x..x.|.x........x..x.|.x........x..x.|.x........x..x. at (0,0)
diff: 
delta:
! size mismatch, 10x10 instead of 2x4

TRAIN 1190e5a7.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (11,11) and color blue and layers
  _0: a rectangle with size (11,11) and color cyan and mask ....x......|....x......|....x......|xxxxxxxxxxx|....x......|....x......|....x......|....x......|....x......|xxxxxxxxxxx|....x...... at (0,0)
diff: 
delta:
   (173.6 bits)
data: a background with size (3,2) and color blue and layers
diff: 
delta:
   (9.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color blue and layers
  _0: a rectangle with size (11,11) and color cyan and mask ....x......|....x......|....x......|xxxxxxxxxxx|....x......|....x......|....x......|....x......|....x......|xxxxxxxxxxx|....x...... at (0,0)
diff: 
delta:
! size mismatch, 10x10 instead of 3x2

TRAIN 1190e5a7.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (27,27) and color green and layers
  _0: a rectangle with size (27,27) and color blue and mask ......x..............x.x.x.|......x..............x.x.x.|xxxxxxxxxxxxxxxxxxxxxxxxxxx|......x..............x.x.x.|......x..............x.x.x.|......x..............x.x.x.|......x..............x.x.x.|xxxxxxxxxxxxxxxxxxxxxxxxxxx|......x..............x.x.x.|......x..............x.x.x.|......x..............x.x.x.|......x..............x.x.x.|......x..............x.x.x.|......x..............x.x.x.|......x..............x.x.x.|......x..............x.x.x.|xxxxxxxxxxxxxxxxxxxxxxxxxxx|......x..............x.x.x.|......x..............x.x.x.|......x..............x.x.x.|......x..............x.x.x.|xxxxxxxxxxxxxxxxxxxxxxxxxxx|......x..............x.x.x.|xxxxxxxxxxxxxxxxxxxxxxxxxxx|......x..............x.x.x.|......x..............x.x.x.|......x..............x.x.x. at (0,0)
diff: 
delta:
   (792.0 bits)
data: a background with size (6,5) and color green and layers
diff: 
delta:
   (14.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (27,27) and color green and layers
  _0: a rectangle with size (27,27) and color blue and mask ......x..............x.x.x.|......x..............x.x.x.|xxxxxxxxxxxxxxxxxxxxxxxxxxx|......x..............x.x.x.|......x..............x.x.x.|......x..............x.x.x.|......x..............x.x.x.|xxxxxxxxxxxxxxxxxxxxxxxxxxx|......x..............x.x.x.|......x..............x.x.x.|......x..............x.x.x.|......x..............x.x.x.|......x..............x.x.x.|......x..............x.x.x.|......x..............x.x.x.|......x..............x.x.x.|xxxxxxxxxxxxxxxxxxxxxxxxxxx|......x..............x.x.x.|......x..............x.x.x.|......x..............x.x.x.|......x..............x.x.x.|xxxxxxxxxxxxxxxxxxxxxxxxxxx|......x..............x.x.x.|xxxxxxxxxxxxxxxxxxxxxxxxxxx|......x..............x.x.x.|......x..............x.x.x.|......x..............x.x.x. at (0,0)
diff: 
delta:
! size mismatch, 10x10 instead of 6x5

TRAIN 1190e5a7.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (22,22) and color blue and layers
  _0: a rectangle with size (22,22) and color grey and mask ...............x....x.|...............x....x.|xxxxxxxxxxxxxxxxxxxxxx|...............x....x.|...............x....x.|...............x....x.|...............x....x.|xxxxxxxxxxxxxxxxxxxxxx|...............x....x.|...............x....x.|...............x....x.|...............x....x.|xxxxxxxxxxxxxxxxxxxxxx|...............x....x.|...............x....x.|...............x....x.|...............x....x.|xxxxxxxxxxxxxxxxxxxxxx|...............x....x.|...............x....x.|...............x....x.|...............x....x. at (0,0)
diff: 
delta:
! size mismatch, 10x10 instead of 5x3

TEST 1190e5a7.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.2 sec (0.2 sec/task)
bits-train-error = 349.2 bits (349.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-379] Checking task 137eaa0f.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 6790.9 = 6799.9
DL output with Mo: L = 9.0 + 3710.9 = 3719.9
DL input+output M: L = 17.9 + 10501.8 = 10519.7

# learning a model for train pairs
2.000	
1.904	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.708	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.631	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.576	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.430	OUT OBJECT at ^.layer_011: ^.layer_01.shape at ?
1.375	IN  OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
1.271	OUT OBJECT at ^.layer_010: ^.layer_010.shape at ?
1.234	OUT DEF: ^.layer_01.shape.color=grey
1.215	OUT DEF: ^.layer_01.shape.mask=Full
1.198	IN  OBJECT at ^.layer_0101: a point with color ? at ?
1.179	IN  OBJECT at ^.layer_01011: a point with color ? at ?
1.158	IN  OBJECT at ^.layer_010111: a point with color ? at ?
1.138	IN  DEF: ^.layer_01011.shape.color=grey
1.117	IN  DEF: ^.layer_010111.shape.color=grey
1.107	IN  DEF: ^.layer_010.shape.mask=Full
1.097	IN  DEF: ^.layer_01.shape.mask=Full
1.087	OUT DEF: ^.size=(?,?)
1.044	OUT DEF: ^.size.i=3
1.000	OUT DEF: ^.size.j=3
0.990	OUT DEF: ^.layer_0.pos=(?,?)
0.967	OUT DEF: ^.layer_0.pos.i=0
0.946	OUT DEF: ^.layer_0.pos.j=^.layer_010.shape.size.j - 2
0.937	OUT DEF: ^.layer_010.pos=(?,?)
0.913	OUT DEF: ^.layer_010.pos.i=2
0.890	OUT DEF: ^.layer_010.pos.j=0
0.881	OUT DEF: ^.layer_01.pos=(?,?)
0.857	OUT DEF: ^.layer_01.pos.i=1
0.833	OUT DEF: ^.layer_01.pos.j=1
0.824	OUT DEF: ^.layer_01.shape.size=(?,?)
0.805	OUT DEF: ^.layer_01.shape.size.i=1
0.786	OUT DEF: ^.layer_01.shape.size.j=1
0.777	OUT DEF: ^.layer_011.pos=(?,?)
0.756	OUT DEF: ^.layer_011.pos.i=^.layer_01011.pos.i - 2
0.749	IN  DEF: ^.color=black
0.744	IN  DEF: ^.layer_01011.pos=(?,?)
0.739	IN  DEF: ^.layer_010111.pos=(?,?)
0.739	OUT DEF: ^.layer_01.shape.color=^.layer_01011.shape.color

# Learned model:
CONSTRUCT (Mo)
a background with size (3,3) and color ? and layers
  _0: ^.layer_0.shape at (0,^.layer_010.shape.size.j - 2)
  _010: ^.layer_010.shape at (2,0)
  _01: a rectangle with size (1,1) and color ^.layer_01011.shape.color and mask Full at (1,1)
  _011: ^.layer_01.shape at (^.layer_01011.pos.i - 2,?)
WHERE (Mi)
a background with size ? and color black and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: a rectangle with size ? and color ? and mask Full at ?
  _0101: a point with color ? at ?
  _01011: a point with color grey at (?,?)
  _010111: a point with color grey at (?,?)
  _01: a rectangle with size ? and color ? and mask Full at ?

DL input  with Mi: L = 110.3 + 4355.5 = 4465.8
DL output with Mo: L = 108.8 + 196.0 = 304.8
DL input+output M: L = 219.1 + 4551.5 = 4770.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (1,2) and color pink and mask Full at (1,6)
  _010: a rectangle with size (1,2) and color yellow and mask Full at (3,2)
  _0101: a point with color grey at (2,3)
  _01011: a point with color grey at (2,7)
  _010111: a point with color grey at (8,5)
  _01: a rectangle with size (2,1) and color orange and mask Full at (7,6)
diff: 
delta:
   (127.3 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color pink and mask Full at (0,0)
  _010: a rectangle with size (1,2) and color yellow and mask Full at (2,0)
  _01: a rectangle with size (1,1) and color grey and mask Full at (1,1)
  _011: a rectangle with size (2,1) and color orange and mask Full at (0,2)
diff: 
delta:
   (4.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (1,2) and color pink and mask Full at (1,6)
  _010: a rectangle with size (1,2) and color yellow and mask Full at (3,2)
  _0101: a point with color grey at (2,3)
  _01011: a point with color grey at (2,7)
  _010111: a point with color grey at (8,5)
  _01: a rectangle with size (2,1) and color orange and mask Full at (7,6)
diff: 
delta:
! 3 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (1,2) and color yellow and mask Full at (3,2)
  _010: a rectangle with size (1,2) and color pink and mask Full at (1,6)
  _0101: a point with color grey at (2,3)
  _01011: a point with color grey at (2,7)
  _010111: a point with color grey at (8,5)
  _01: a rectangle with size (2,1) and color orange and mask Full at (7,6)
diff: 
delta:
! 7 wrong pixels (generated / expected)

TRAIN 137eaa0f.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (8,2)
  _010: a rectangle with size (1,3) and color green and mask Full at (8,6)
  _0101: a point with color pink at (2,1)
  _01011: a point with color grey at (3,2)
  _010111: a point with color grey at (3,5)
  _01: a rectangle with size (1,3) and color orange and mask Full at (3,4)
diff: 
delta: (7,7)=5# (9,2)=5#
   (171.1 bits)
data: a background with size (3,3) and color pink and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (0,1)
  _010: a rectangle with size (1,3) and color green and mask Full at (2,0)
  _01: a rectangle with size (1,1) and color grey and mask Full at (1,1)
  _011: a rectangle with size (1,3) and color orange and mask Full at (1,0)
diff: 
delta:
   (10.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (8,2)
  _010: a rectangle with size (1,3) and color green and mask Full at (8,6)
  _0101: a point with color pink at (2,1)
  _01011: a point with color grey at (3,2)
  _010111: a point with color grey at (3,5)
  _01: a rectangle with size (1,3) and color orange and mask Full at (3,4)
diff: 
delta: (7,7)=5# (9,2)=5#
! 1 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (8,2)
  _010: a rectangle with size (1,3) and color orange and mask Full at (3,4)
  _0101: a point with color pink at (2,1)
  _01011: a point with color grey at (3,2)
  _010111: a point with color grey at (7,7)
  _01: a rectangle with size (1,3) and color green and mask Full at (8,6)
diff: 
delta: (3,5)=5# (9,2)=5#
! 6 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (1,3) and color green and mask Full at (8,6)
  _010: a rectangle with size (1,2) and color red and mask Full at (8,2)
  _0101: a point with color pink at (2,1)
  _01011: a point with color grey at (3,2)
  _010111: a point with color grey at (3,5)
  _01: a rectangle with size (1,3) and color orange and mask Full at (3,4)
diff: 
delta: (7,7)=5# (9,2)=5#
! 6 wrong pixels (generated / expected)

TRAIN 137eaa0f.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (2,3) and color blue and mask .xx|x.. at (2,0)
  _010: a rectangle with size (1,2) and color brown and mask Full at (9,6)
  _0101: a point with color grey at (4,5)
  _01011: a point with color grey at (3,1)
  _010111: a point with color grey at (8,7)
  _01: a rectangle with size (2,1) and color red and mask Full at (4,6)
diff: 
delta:
   (137.2 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,3) and color blue and mask .xx|x.. at (0,0)
  _010: a rectangle with size (1,2) and color brown and mask Full at (2,0)
  _01: a rectangle with size (1,1) and color grey and mask Full at (1,1)
  _011: a rectangle with size (2,1) and color red and mask Full at (1,2)
diff: 
delta:
   (4.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (2,3) and color blue and mask .xx|x.. at (2,0)
  _010: a rectangle with size (1,2) and color brown and mask Full at (9,6)
  _0101: a point with color grey at (3,1)
  _01011: a point with color grey at (4,5)
  _010111: a point with color grey at (8,7)
  _01: a rectangle with size (2,1) and color red and mask Full at (4,6)
diff: 
delta:
! 2 wrong pixels (generated / expected)

TRAIN 137eaa0f.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (3,2) and color brown and mask .x|x.|x. at (1,7)
  _010: a rectangle with size (1,2) and color red and mask Full at (10,3)
  _0101: a point with color yellow at (3,0)
  _01011: a point with color grey at (2,8)
  _010111: a point with color grey at (4,1)
  _01: a rectangle with size (1,1) and color yellow and mask Full at (4,2)
diff: 
delta: (6,7)=8  (7,6)=5# (9,3)=5#
! 3 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (3,2) and color brown and mask .x|x.|x. at (1,7)
  _010: a rectangle with size (1,2) and color red and mask Full at (10,3)
  _0101: a point with color yellow at (3,0)
  _01011: a point with color grey at (2,8)
  _010111: a point with color grey at (4,1)
  _01: a rectangle with size (1,1) and color cyan and mask Full at (6,7)
diff: 
delta: (4,2)=4  (7,6)=5# (9,3)=5#
! 4 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (3,2) and color brown and mask .x|x.|x. at (1,7)
  _010: a rectangle with size (1,2) and color red and mask Full at (10,3)
  _0101: a point with color yellow at (3,0)
  _01011: a point with color grey at (4,1)
  _010111: a point with color grey at (2,8)
  _01: a rectangle with size (1,1) and color yellow and mask Full at (4,2)
diff: 
delta: (6,7)=8  (7,6)=5# (9,3)=5#
! 4 wrong pixels (generated / expected)

TEST 137eaa0f.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 19.4 sec (19.4 sec/task)
bits-train-error = 196.0 bits (196.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-378] Checking task 150deff5.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 11307.2 = 11316.1
DL output with Mo: L = 9.0 + 11307.2 = 11316.1
DL input+output M: L = 17.9 + 22614.3 = 22632.3

# learning a model for train pairs
2.000	
1.232	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.909	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.763	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.663	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.614	OUT DEF: ^.size=^.size
0.577	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.564	OUT DEF: ^.layer_0111.shape.color=red
0.552	OUT DEF: ^.layer_0.shape.color=cyan
0.540	OUT DEF: ^.layer_01.shape.color=red
0.528	IN  DEF: ^.layer_0.shape.color=grey
0.522	OUT DEF: ^.layer_011.shape.mask=Full
0.515	OUT DEF: ^.layer_0111.shape.mask=Full
0.511	OUT DEF: ^.color=black
0.507	IN  DEF: ^.color=black
0.504	IN  DEF: ^.layer_0.pos=(?,?)
0.493	IN  DEF: ^.layer_0.pos.i=1
0.490	OUT DEF: ^.layer_0.pos=(?,?)
0.487	OUT DEF: ^.layer_0.shape.size=(?,?)
0.484	OUT DEF: ^.layer_01.pos=(?,?)
0.472	OUT DEF: ^.layer_01.pos.i=^.layer_0.pos.j
0.469	OUT DEF: ^.layer_01.shape.size=(?,?)
0.457	OUT DEF: ^.layer_01.shape.size.j=^.size.i - ^.layer_0.shape.size.j
0.453	OUT DEF: ^.layer_011.pos=(?,?)
0.450	IN  DEF: ^.size=(?,?)
0.447	IN  DEF: ^.layer_0.shape.size=(?,?)
0.444	OUT DEF: ^.layer_011.shape.size=(?,?)
0.433	OUT DEF: ^.layer_011.shape.size.i=^.layer_0.pos.j + 1
0.429	OUT DEF: ^.layer_0111.pos=(?,?)
0.426	OUT DEF: ^.layer_0111.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,?) and color cyan and mask ? at (?,?)
  _01: a rectangle with size (?,^.size.i - ^.layer_0.shape.size.j) and color red and mask ? at (^.layer_0.pos.j,?)
  _011: a rectangle with size (^.layer_0.pos.j + 1,?) and color ? and mask Full at (?,?)
  _0111: a rectangle with size (?,?) and color red and mask Full at (?,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color grey and mask ? at (1,?)

DL input  with Mi: L = 45.2 + 2161.7 = 2206.9
DL output with Mo: L = 144.1 + 2473.4 = 2617.5
DL input+output M: L = 189.3 + 4635.1 = 4824.4

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (9,11) and color black and layers
  _0: a rectangle with size (6,6) and color grey and mask xx....|xxxxx.|.xxx..|.xxxxx|.x..xx|...xxx at (1,2)
diff: 
delta:
   (76.7 bits)
data: a background with size (9,11) and color black and layers
  _0: a rectangle with size (5,6) and color cyan and mask xx....|xx....|..xx..|..xxxx|....xx at (1,2)
  _01: a rectangle with size (1,3) and color red and mask Full at (2,4)
  _011: a rectangle with size (3,1) and color red and mask Full at (3,3)
  _0111: a rectangle with size (1,3) and color red and mask Full at (6,5)
diff: 
delta:
   (99.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,11) and color black and layers
  _0: a rectangle with size (6,6) and color grey and mask xx....|xxxxx.|.xxx..|.xxxxx|.x..xx|...xxx at (1,2)
diff: 
delta:
! 30 wrong pixels (generated / expected)

TRAIN 150deff5.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (8,10) and color black and layers
  _0: a rectangle with size (6,6) and color grey and mask xxxxxx|xxxxxx|..x..x|...xxx|...xxx|...x.. at (1,1)
diff: 
delta:
   (76.0 bits)
data: a background with size (8,10) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Full at (4,5)
  _01: a rectangle with size (6,2) and color red and mask x.|x.|x.|.x|.x|.x at (1,3)
  _011: a rectangle with size (2,5) and color cyan and mask Full at (1,1)
  _0111: a rectangle with size (3,1) and color red and mask Full at (1,6)
diff: 
delta:
   (84.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,10) and color black and layers
  _0: a rectangle with size (6,6) and color grey and mask xxxxxx|xxxxxx|..x..x|...xxx|...xxx|...x.. at (1,1)
diff: 
delta:
! 24 wrong pixels (generated / expected)

TRAIN 150deff5.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (8,9) and color black and layers
  _0: a rectangle with size (5,5) and color grey and mask xxxxx|...xx|..x..|..xxx|..xxx at (1,1)
diff: 
delta:
   (63.5 bits)
data: a background with size (8,9) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Full at (1,4)
  _01: a rectangle with size (1,3) and color red and mask Full at (1,1)
  _011: a rectangle with size (2,2) and color cyan and mask Full at (4,4)
  _0111: a rectangle with size (3,1) and color red and mask Full at (3,3)
diff: 
delta:
   (63.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,9) and color black and layers
  _0: a rectangle with size (5,5) and color grey and mask xxxxx|...xx|..x..|..xxx|..xxx at (1,1)
diff: 
delta:
! 19 wrong pixels (generated / expected)

TRAIN 150deff5.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,11) and color black and layers
  _0: a rectangle with size (7,7) and color grey and mask .xx.xxx|.xx..x.|xxxxxx.|...xxx.|..xxx..|....xx.|....xx. at (0,1)
diff:   ^.layer_0.pos.i
delta:
! 29 wrong pixels (generated / expected)

TEST 150deff5.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 8.2 sec (8.2 sec/task)
bits-train-error = 2473.4 bits (2473.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-377] Checking task 178fcbfb.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3002.3 = 3011.2
DL output with Mo: L = 9.0 + 20270.4 = 20279.4
DL input+output M: L = 17.9 + 23272.7 = 23290.6

# learning a model for train pairs
2.000	
1.785	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.568	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.368	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.276	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.238	IN  OBJECT at ^.layer_0: a point with color ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a point with color ? at ?

DL input  with Mi: L = 22.3 + 2873.0 = 2895.2
DL output with Mo: L = 85.3 + 5520.1 = 5605.4
DL input+output M: L = 107.6 + 8393.0 = 8500.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a point with color red at (2,2)
diff: 
delta: (4,7)=3  (6,3)=1 
   (75.4 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (1,9) and color green and mask Full at (4,0)
  _01: a rectangle with size (1,9) and color blue and mask Full at (6,0)
  _011: a rectangle with size (1,1) and color red and mask Full at (5,2)
  _0111: a rectangle with size (9,1) and color red and mask Full at (0,2)
diff: 
delta:
   (132.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a point with color red at (2,2)
diff: 
delta: (4,7)=3  (6,3)=1 
! size mismatch, 10x10 instead of 9x9

TRAIN 178fcbfb.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,8) and color black and layers
  _0: a point with color green at (1,1)
diff: 
delta: (4,3)=3  (6,1)=1  (7,5)=2 
   (94.7 bits)
data: a background with size (10,8) and color black and layers
  _0: a rectangle with size (1,8) and color green and mask Full at (1,0)
  _01: a rectangle with size (1,8) and color green and mask Full at (4,0)
  _011: a rectangle with size (1,8) and color blue and mask Full at (6,0)
  _0111: a rectangle with size (10,1) and color red and mask Full at (0,5)
diff: 
delta:
   (137.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,8) and color black and layers
  _0: a point with color green at (1,1)
diff: 
delta: (4,3)=3  (6,1)=1  (7,5)=2 
! size mismatch, 10x10 instead of 10x8

TRAIN 178fcbfb.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,11) and color black and layers
  _0: a point with color blue at (1,1)
diff: 
delta: (3,8)=3  (6,2)=3  (8,3)=2  (9,9)=2 
   (117.2 bits)
data: a background with size (10,11) and color black and layers
  _0: a rectangle with size (1,11) and color blue and mask Full at (1,0)
  _01: a rectangle with size (1,11) and color green and mask Full at (3,0)
  _011: a rectangle with size (1,11) and color green and mask Full at (6,0)
  _0111: a rectangle with size (10,1) and color red and mask Full at (0,3)
diff: 
delta: (0,9)=2  (2,9)=2  (4,9)=2  (5,9)=2  (7,9)=2  (8,9)=2  (9,9)=2 
   (282.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,11) and color black and layers
  _0: a point with color blue at (1,1)
diff: 
delta: (3,8)=3  (6,2)=3  (8,3)=2  (9,9)=2 
! size mismatch, 10x10 instead of 10x11

TRAIN 178fcbfb.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,11) and color black and layers
  _0: a point with color green at (0,3)
diff: 
delta: (1,9)=2  (3,5)=3  (5,4)=2  (7,1)=1  (9,8)=1 
! size mismatch, 10x10 instead of 12x11

TEST 178fcbfb.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 22.8 sec (22.8 sec/task)
bits-train-error = 5520.1 bits (5520.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-376] Checking task 1a07d186.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 20501.1 = 20510.0
DL output with Mo: L = 9.0 + 19687.2 = 19696.2
DL input+output M: L = 17.9 + 40188.3 = 40206.2

# learning a model for train pairs
2.000	
1.537	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.108	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.783	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
0.497	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.464	OUT DEF: ^.size=^.size
0.445	OUT DEF: ^.layer_01=^.layer_0
0.438	OUT OBJECT at ^.layer_011: a point with color ? at ?
0.430	OUT OBJECT at ^.layer_0111: a point with color ? at ?
0.423	OUT DEF: ^.layer_011.shape.color=^.layer_0.shape.color
0.416	OUT DEF: ^.layer_0111.shape.color=^.layer_0.shape.color
0.411	IN  OBJECT at ^.layer_000: a point with color ? at ?
0.404	OUT DEF: ^.layer_0.shape.color=^.layer_00.shape.color
0.398	IN  OBJECT at ^.layer_0001: a point with color ? at ?
0.392	IN  OBJECT at ^.layer_00011: a point with color ? at ?
0.385	IN  OBJECT at ^.layer_001: a point with color ? at ?
0.382	IN  DEF: ^.layer_00.shape.mask=Full
0.379	IN  DEF: ^.layer_0.shape.mask=Full
0.376	OUT DEF: ^.color=black
0.374	IN  DEF: ^.color=black
0.372	OUT DEF: ^.layer_0.pos=(?,?)
0.364	OUT DEF: ^.layer_0.pos.j=^.layer_00.pos.j
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size ? and color ^.layer_00.shape.color and mask ? at (?,^.layer_00.pos.j)
  _01: ^.layer_0
  _011: a point with color ^.layer_0.shape.color at ?
  _0111: a point with color ^.layer_0.shape.color at ?
WHERE (Mi)
a background with size ? and color black and layers
  _000: a point with color ? at ?
  _0001: a point with color ? at ?
  _00011: a point with color ? at ?
  _00: a rectangle with size ? and color ? and mask Full at ?
  _001: a point with color ? at ?
  _0: a rectangle with size ? and color ? and mask Full at ?

DL input  with Mi: L = 91.7 + 5066.6 = 5158.4
DL output with Mo: L = 68.4 + 2152.8 = 2221.2
DL input+output M: L = 160.1 + 7219.5 = 7379.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (18,19) and color black and layers
  _000: a point with color yellow at (3,1)
  _0001: a point with color green at (3,6)
  _00011: a point with color yellow at (7,9)
  _00: a rectangle with size (18,1) and color green and mask Full at (0,3)
  _001: a point with color red at (10,7)
  _0: a rectangle with size (18,1) and color yellow and mask Full at (0,12)
diff: 
delta: (11,16)=3 
   (176.2 bits)
data: a background with size (18,19) and color black and layers
  _0: a rectangle with size (18,2) and color green and mask x.|x.|x.|xx|x.|x.|x.|x.|x.|x.|x.|xx|x.|x.|x.|x.|x.|x. at (0,3)
  _01: a rectangle with size (18,1) and color yellow and mask Full at (0,12)
  _011: a point with color yellow at (3,11)
  _0111: a point with color yellow at (7,11)
diff: 
delta:
   (85.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (18,19) and color black and layers
  _000: a point with color yellow at (3,1)
  _0001: a point with color green at (3,6)
  _00011: a point with color yellow at (7,9)
  _00: a rectangle with size (18,1) and color green and mask Full at (0,3)
  _001: a point with color red at (10,7)
  _0: a rectangle with size (18,1) and color yellow and mask Full at (0,12)
diff: 
delta: (11,16)=3 
! 23 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (18,19) and color black and layers
  _000: a point with color yellow at (3,1)
  _0001: a point with color green at (3,6)
  _00011: a point with color yellow at (7,9)
  _00: a rectangle with size (18,1) and color yellow and mask Full at (0,12)
  _001: a point with color red at (10,7)
  _0: a rectangle with size (18,1) and color green and mask Full at (0,3)
diff: 
delta: (11,16)=3 
! 23 wrong pixels (generated / expected)

TRAIN 1a07d186.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (15,14) and color black and layers
  _000: a point with color red at (0,3)
  _0001: a point with color yellow at (1,9)
  _00011: a point with color blue at (5,10)
  _00: a rectangle with size (1,14) and color red and mask Full at (3,0)
  _001: a point with color red at (7,6)
  _0: a rectangle with size (1,14) and color blue and mask Full at (10,0)
diff: 
delta: (13,2)=1  (13,10)=2 
   (189.6 bits)
data: a background with size (15,14) and color black and layers
  _0: a rectangle with size (3,14) and color red and mask ...x..........|xxxxxxxxxxxxxx|......x...x... at (2,0)
  _01: a rectangle with size (1,14) and color blue and mask Full at (10,0)
  _011: a point with color blue at (9,10)
  _0111: a point with color blue at (11,2)
diff: 
delta:
   (90.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,14) and color black and layers
  _000: a point with color red at (0,3)
  _0001: a point with color yellow at (1,9)
  _00011: a point with color blue at (5,10)
  _00: a rectangle with size (1,14) and color red and mask Full at (3,0)
  _001: a point with color red at (7,6)
  _0: a rectangle with size (1,14) and color blue and mask Full at (10,0)
diff: 
delta: (13,2)=1  (13,10)=2 
! 23 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (15,14) and color black and layers
  _000: a point with color red at (0,3)
  _0001: a point with color yellow at (1,9)
  _00011: a point with color blue at (5,10)
  _00: a rectangle with size (1,14) and color blue and mask Full at (10,0)
  _001: a point with color red at (7,6)
  _0: a rectangle with size (1,14) and color red and mask Full at (3,0)
diff: 
delta: (13,2)=1  (13,10)=2 
! 23 wrong pixels (generated / expected)

TRAIN 1a07d186.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (15,16) and color black and layers
  _000: a point with color blue at (1,3)
  _0001: a point with color cyan at (1,7)
  _00011: a point with color cyan at (8,11)
  _00: a rectangle with size (1,1) and color cyan and mask Full at (12,3)
  _001: a point with color blue at (13,12)
  _0: a rectangle with size (1,16) and color cyan and mask Full at (5,0)
diff: 
delta:
   (140.8 bits)
data: a background with size (15,16) and color black and layers
  _0: a rectangle with size (2,1) and color cyan and mask Full at (5,3)
  _01: a rectangle with size (1,16) and color cyan and mask Full at (5,0)
  _011: a point with color cyan at (4,7)
  _0111: a point with color cyan at (6,11)
diff: 
delta:
   (39.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,16) and color black and layers
  _000: a point with color blue at (1,3)
  _0001: a point with color cyan at (1,7)
  _00011: a point with color cyan at (8,11)
  _00: a rectangle with size (1,16) and color cyan and mask Full at (5,0)
  _001: a point with color cyan at (12,3)
  _0: a rectangle with size (1,1) and color blue and mask Full at (13,12)
diff: 
delta:
! 24 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (15,16) and color black and layers
  _000: a point with color blue at (1,3)
  _0001: a point with color cyan at (1,7)
  _00011: a point with color cyan at (8,11)
  _00: a rectangle with size (1,16) and color cyan and mask Full at (5,0)
  _001: a point with color blue at (13,12)
  _0: a rectangle with size (1,1) and color cyan and mask Full at (12,3)
diff: 
delta:
! 24 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (15,16) and color black and layers
  _000: a point with color blue at (1,3)
  _0001: a point with color cyan at (1,7)
  _00011: a point with color cyan at (8,11)
  _00: a rectangle with size (1,1) and color cyan and mask Full at (12,3)
  _001: a point with color blue at (13,12)
  _0: a rectangle with size (1,16) and color cyan and mask Full at (5,0)
diff: 
delta:
! 8 wrong pixels (generated / expected)

TRAIN 1a07d186.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (19,26) and color black and layers
  _000: a point with color red at (2,16)
  _0001: a point with color cyan at (4,24)
  _00011: a point with color cyan at (5,9)
  _00: a rectangle with size (19,1) and color red and mask Full at (0,4)
  _001: a point with color yellow at (7,6)
  _0: a rectangle with size (19,1) and color green and mask Full at (0,11)
diff: 
delta: (0,20)=4  (1,20)=4  (2,20)=4  (3,20)=4  (4,20)=4  (5,20)=4  (6,20)=4  (7,20)=4  (8,20)=4  (9,13)=3  (9,20)=4  (10,1)=2  (10,20)=4  (11,17)=8  (11,20)=4  (12,20)=4  (13,20)=4  (14,20)=4  (15,0)=8  (15,8)=3  (15,20)=4  (15,24)=4  (16,20)=4  (17,20)=4  (17,22)=3  (18,20)=4 
! 46 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (19,26) and color black and layers
  _000: a point with color red at (2,16)
  _0001: a point with color cyan at (4,24)
  _00011: a point with color cyan at (5,9)
  _00: a rectangle with size (19,1) and color red and mask Full at (0,4)
  _001: a point with color yellow at (7,6)
  _0: a rectangle with size (19,1) and color yellow and mask Full at (0,20)
diff: 
delta: (0,11)=3  (1,11)=3  (2,11)=3  (3,11)=3  (4,11)=3  (5,11)=3  (6,11)=3  (7,11)=3  (8,11)=3  (9,11)=3  (9,13)=3  (10,1)=2  (10,11)=3  (11,11)=3  (11,17)=8  (12,11)=3  (13,11)=3  (14,11)=3  (15,0)=8  (15,8)=3  (15,11)=3  (15,24)=4  (16,11)=3  (17,11)=3  (17,22)=3  (18,11)=3 
! 46 wrong pixels (generated / expected)

TEST 1a07d186.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.7 sec (25.7 sec/task)
bits-train-error = 2152.8 bits (2152.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-375] Checking task 1b2d62fb.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 16687.1 = 16696.1
DL output with Mo: L = 9.0 + 3878.1 = 3887.1
DL input+output M: L = 17.9 + 20565.3 = 20583.2

# learning a model for train pairs
2.000	
1.669	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.422	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.281	OUT DEF: ^.size=^.layer_0.shape.size
1.132	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.981	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.921	OUT DEF: ^.layer_0.shape.color=cyan
0.902	OUT DEF: ^.color=black
0.886	OUT DEF: ^.layer_0.pos=(?,?)
0.840	OUT DEF: ^.layer_0.pos.i=^.layer_011.pos.j
0.824	OUT DEF: ^.layer_0.shape.size=(?,?)
0.811	IN  DEF: ^.layer_0.shape.color=brown
0.806	IN  DEF: ^.color=black
0.802	IN  DEF: ^.size=(?,?)
0.779	IN  DEF: ^.size.j=7
0.758	IN  DEF: ^.size.i=5
0.755	IN  DEF: ^.layer_0.pos=(?,?)
0.744	IN  DEF: ^.layer_0.pos.i=0
0.740	IN  DEF: ^.layer_011.pos=(?,?)
0.736	IN  DEF: ^.layer_0.shape.size=(?,?)
0.716	IN  DEF: ^.layer_0.shape.size.i=5
0.699	IN  DEF: ^.layer_0.shape.size.j=3
0.696	IN  DEF: ^.layer_01.pos=(?,?)
0.685	IN  DEF: ^.layer_01.pos.i=0
0.681	IN  DEF: ^.layer_01.shape.size=(?,?)
0.678	IN  DEF: ^.layer_011.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color black and layers
  _0: a rectangle with size (?,?) and color cyan and mask ? at (^.layer_011.pos.j,?)
WHERE (Mi)
a background with size (5,7) and color black and layers
  _0: a rectangle with size (5,3) and color brown and mask ? at (0,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (0,?)
  _011: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 113.4 + 5592.4 = 5705.9
DL output with Mo: L = 42.1 + 1263.1 = 1305.2
DL input+output M: L = 155.5 + 6855.5 = 7011.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (5,7) and color black and layers
  _0: a rectangle with size (5,3) and color brown and mask xxx|xx.|xx.|x..|xxx at (0,4)
  _01: a rectangle with size (3,2) and color brown and mask xx|.x|.x at (0,1)
  _011: a rectangle with size (5,1) and color blue and mask Full at (0,3)
diff: 
delta: (2,0)=9# (4,1)=9# (4,2)=9#
   (130.0 bits)
data: a background with size (5,3) and color black and layers
  _0: a rectangle with size (1,2) and color cyan and mask Full at (3,1)
diff: 
delta:
   (11.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,7) and color black and layers
  _0: a rectangle with size (5,3) and color brown and mask xxx|xx.|xx.|x..|xxx at (0,4)
  _01: a rectangle with size (5,1) and color blue and mask Full at (0,3)
  _011: a rectangle with size (3,2) and color brown and mask xx|.x|.x at (0,1)
diff: 
delta: (2,0)=9# (4,1)=9# (4,2)=9#
! 6 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,7) and color black and layers
  _0: a rectangle with size (5,3) and color brown and mask xxx|xx.|xx.|x..|xxx at (0,4)
  _01: a rectangle with size (3,2) and color brown and mask xx|.x|.x at (0,1)
  _011: a rectangle with size (5,1) and color blue and mask Full at (0,3)
diff: 
delta: (2,0)=9# (4,1)=9# (4,2)=9#
! 4 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (5,7) and color black and layers
  _0: a rectangle with size (5,3) and color brown and mask xxx|xx.|xx.|x..|xxx at (0,4)
  _01: a rectangle with size (5,1) and color blue and mask Full at (0,3)
  _011: a rectangle with size (3,1) and color brown and mask Full at (0,2)
diff: 
delta: (0,1)=9# (2,0)=9# (4,1)=9# (4,2)=9#
! 4 wrong pixels (generated / expected)

TRAIN 1b2d62fb.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (5,7) and color black and layers
  _0: a rectangle with size (5,3) and color brown and mask x..|xxx|xxx|xxx|xxx at (0,4)
  _01: a rectangle with size (5,1) and color blue and mask Full at (0,3)
  _011: a rectangle with size (2,3) and color brown and mask x.x|.xx at (1,0)
diff: 
delta: (4,1)=9# (4,2)=9#
   (111.8 bits)
data: a background with size (5,3) and color black and layers
  _0: a rectangle with size (1,2) and color cyan and mask Full at (0,1)
diff: 
delta:
   (11.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,7) and color black and layers
  _0: a rectangle with size (5,3) and color brown and mask x..|xxx|xxx|xxx|xxx at (0,4)
  _01: a rectangle with size (5,1) and color blue and mask Full at (0,3)
  _011: a rectangle with size (2,3) and color brown and mask x.x|.xx at (1,0)
diff: 
delta: (4,1)=9# (4,2)=9#
! 4 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,7) and color black and layers
  _0: a rectangle with size (5,3) and color brown and mask x..|xxx|xxx|xxx|xxx at (0,4)
  _01: a rectangle with size (2,3) and color brown and mask x.x|.xx at (1,0)
  _011: a rectangle with size (5,1) and color blue and mask Full at (0,3)
diff:   ^.layer_01.pos.i
delta: (4,1)=9# (4,2)=9#
! 6 wrong pixels (generated / expected)

TRAIN 1b2d62fb.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (5,7) and color black and layers
  _0: a rectangle with size (5,3) and color brown and mask x.x|.x.|x..|.xx|.x. at (0,4)
  _01: a rectangle with size (5,1) and color blue and mask Full at (0,3)
  _011: a rectangle with size (5,3) and color brown and mask x..|x..|x..|.xx|..x at (0,0)
diff: 
delta:
   (85.5 bits)
data: a background with size (5,3) and color black and layers
  _0: a rectangle with size (5,3) and color cyan and mask .x.|..x|.xx|x..|x.. at (0,0)
diff: 
delta:
   (33.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,7) and color black and layers
  _0: a rectangle with size (5,3) and color brown and mask x.x|.x.|x..|.xx|.x. at (0,4)
  _01: a rectangle with size (5,3) and color brown and mask x..|x..|x..|.xx|..x at (0,0)
  _011: a rectangle with size (5,1) and color blue and mask Full at (0,3)
diff: 
delta:
! 6 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,7) and color black and layers
  _0: a rectangle with size (5,3) and color brown and mask x.x|.x.|x..|.xx|.x. at (0,4)
  _01: a rectangle with size (5,1) and color blue and mask Full at (0,3)
  _011: a rectangle with size (5,3) and color brown and mask x..|x..|x..|.xx|..x at (0,0)
diff: 
delta:
! 8 wrong pixels (generated / expected)

TRAIN 1b2d62fb.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (5,7) and color black and layers
  _0: a rectangle with size (5,3) and color brown and mask .xx|x..|xxx|.x.|x.. at (0,0)
  _01: a rectangle with size (3,3) and color brown and mask x..|x..|xxx at (0,4)
  _011: a rectangle with size (5,1) and color blue and mask Full at (0,3)
diff: 
delta: (0,6)=9# (4,4)=9#
   (116.0 bits)
data: a background with size (5,3) and color black and layers
  _0: a rectangle with size (2,3) and color cyan and mask x.x|.xx at (3,0)
diff: 
delta: (1,1)=8  (1,2)=8 
   (57.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,7) and color black and layers
  _0: a rectangle with size (5,3) and color brown and mask .xx|x..|xxx|.x.|x.. at (0,0)
  _01: a rectangle with size (3,3) and color brown and mask x..|x..|xxx at (0,4)
  _011: a rectangle with size (5,1) and color blue and mask Full at (0,3)
diff: 
delta: (0,6)=9# (4,4)=9#
! 6 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,7) and color black and layers
  _0: a rectangle with size (5,3) and color brown and mask .xx|x..|xxx|.x.|x.. at (0,0)
  _01: a rectangle with size (5,1) and color blue and mask Full at (0,3)
  _011: a rectangle with size (3,3) and color brown and mask x..|x..|xxx at (0,4)
diff: 
delta: (0,6)=9# (4,4)=9#
! 6 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (5,7) and color black and layers
  _0: a rectangle with size (3,3) and color brown and mask x..|x..|xxx at (0,4)
  _01: a rectangle with size (5,3) and color brown and mask .xx|x..|xxx|.x.|x.. at (0,0)
  _011: a rectangle with size (5,1) and color blue and mask Full at (0,3)
diff:   ^.layer_0.shape.size.i
delta: (0,6)=9# (4,4)=9#
! size mismatch, 3x3 instead of 5x3

TRAIN 1b2d62fb.json/4: 0 - (FAILURE)

## instance 5

> Input and output best reading:
data: a background with size (5,7) and color black and layers
  _0: a rectangle with size (5,3) and color brown and mask .xx|x.x|xxx|x..|xxx at (0,0)
  _01: a rectangle with size (3,3) and color brown and mask x.x|xxx|..x at (0,4)
  _011: a rectangle with size (5,1) and color blue and mask Full at (0,3)
diff: 
delta: (3,4)=9# (4,6)=9#
   (116.0 bits)
data: a background with size (5,3) and color black and layers
  _0: a rectangle with size (1,2) and color cyan and mask Full at (3,1)
diff: 
delta:
   (11.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,7) and color black and layers
  _0: a rectangle with size (5,3) and color brown and mask .xx|x.x|xxx|x..|xxx at (0,0)
  _01: a rectangle with size (3,3) and color brown and mask x.x|xxx|..x at (0,4)
  _011: a rectangle with size (5,1) and color blue and mask Full at (0,3)
diff: 
delta: (3,4)=9# (4,6)=9#
! 4 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,7) and color black and layers
  _0: a rectangle with size (5,3) and color brown and mask .xx|x.x|xxx|x..|xxx at (0,0)
  _01: a rectangle with size (5,1) and color blue and mask Full at (0,3)
  _011: a rectangle with size (3,3) and color brown and mask x.x|xxx|..x at (0,4)
diff: 
delta: (3,4)=9# (4,6)=9#
! 4 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (5,7) and color black and layers
  _0: a rectangle with size (3,3) and color brown and mask x.x|xxx|..x at (0,4)
  _01: a rectangle with size (5,3) and color brown and mask .xx|x.x|xxx|x..|xxx at (0,0)
  _011: a rectangle with size (5,1) and color blue and mask Full at (0,3)
diff:   ^.layer_0.shape.size.i
delta: (3,4)=9# (4,6)=9#
! size mismatch, 3x3 instead of 5x3

TRAIN 1b2d62fb.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,7) and color black and layers
  _0: a rectangle with size (5,3) and color brown and mask xx.|.xx|xx.|xxx|.xx at (0,0)
  _01: a rectangle with size (5,1) and color blue and mask Full at (0,3)
  _011: a rectangle with size (3,3) and color brown and mask .x.|x.x|.xx at (2,4)
diff: 
delta: (0,5)=9#
! 4 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,7) and color black and layers
  _0: a rectangle with size (5,3) and color brown and mask xx.|.xx|xx.|xxx|.xx at (0,0)
  _01: a rectangle with size (3,3) and color brown and mask .x.|x.x|.xx at (2,4)
  _011: a rectangle with size (5,1) and color blue and mask Full at (0,3)
diff:   ^.layer_01.pos.i
delta: (0,5)=9#
! 6 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (5,7) and color black and layers
  _0: a rectangle with size (3,3) and color brown and mask .x.|x.x|.xx at (2,4)
  _01: a rectangle with size (5,3) and color brown and mask xx.|.xx|xx.|xxx|.xx at (0,0)
  _011: a rectangle with size (5,1) and color blue and mask Full at (0,3)
diff:   ^.layer_0.shape.size.i  ^.layer_0.pos.i
delta: (0,5)=9#
! size mismatch, 3x3 instead of 5x3

TEST 1b2d62fb.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 6.7 sec (6.7 sec/task)
bits-train-error = 1263.1 bits (1263.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-374] Checking task 1b60fb0c.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 17924.4 = 17933.4
DL output with Mo: L = 9.0 + 23238.1 = 23247.1
DL input+output M: L = 17.9 + 41162.5 = 41180.4

# learning a model for train pairs
2.000	
1.193	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.471	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.298	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.273	OUT DEF: ^.size=^.size
0.259	OUT DEF: ^.layer_0=^.layer_0
0.252	IN  DEF: ^.layer_0.shape.color=blue
0.246	OUT DEF: ^.layer_01.shape.color=red
0.243	IN  DEF: ^.color=black
0.241	OUT DEF: ^.color=black
0.239	IN  DEF: ^.size=(?,?)
0.225	IN  DEF: ^.size.i=10
0.210	IN  DEF: ^.size.j=10
0.208	IN  DEF: ^.layer_0.pos=(?,?)
0.200	IN  DEF: ^.layer_0.pos.i=1
0.192	IN  DEF: ^.layer_0.pos.j=3
0.191	IN  DEF: ^.layer_0.shape.size=(?,?)
0.189	OUT DEF: ^.layer_01.pos=(?,?)
0.183	OUT DEF: ^.layer_01.pos.j=^.layer_0.pos.i
0.178	OUT DEF: ^.layer_01.pos.i=^.size.i - ^.layer_0.shape.size.j
0.176	OUT DEF: ^.layer_01.shape.size=(?,?)
0.169	OUT DEF: ^.layer_01.shape.size.j=^.layer_0.shape.size.j - 3

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: a rectangle with size (?,^.layer_0.shape.size.j - 3) and color red and mask ? at (^.size.i - ^.layer_0.shape.size.j,^.layer_0.pos.i)
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (?,?) and color blue and mask ? at (1,3)

DL input  with Mi: L = 56.2 + 2321.9 = 2378.1
DL output with Mo: L = 65.7 + 776.0 = 841.7
DL input+output M: L = 121.9 + 3097.9 = 3219.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (8,6) and color blue and mask xxx...|.xx...|.x...x|.xxxxx|.xx.xx|..x...|.xx...|.xxx.. at (1,3)
diff: 
delta:
   (66.9 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (8,6) and color blue and mask xxx...|.xx...|.x...x|.xxxxx|.xx.xx|..x...|.xx...|.xxx.. at (1,3)
  _01: a rectangle with size (3,3) and color red and mask xx.|xxx|x.. at (4,1)
diff: 
delta:
   (17.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (8,6) and color blue and mask xxx...|.xx...|.x...x|.xxxxx|.xx.xx|..x...|.xx...|.xxx.. at (1,3)
diff: 
delta:
! 2 wrong pixels (generated / expected)

TRAIN 1b60fb0c.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (9,7) and color blue and mask xxxxx..|xxxxx..|..x..xx|..x..xx|..xxxxx|..x..xx|..x..xx|xxxxx..|xxxxx.. at (1,3)
diff: 
delta:
   (82.7 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (9,7) and color blue and mask xxxxx..|xxxxx..|..x..xx|..x..xx|..xxxxx|..x..xx|..x..xx|xxxxx..|xxxxx.. at (1,3)
  _01: a rectangle with size (5,4) and color red and mask xx..|xx..|xxxx|xx..|xx.. at (3,1)
diff: 
delta:
   (30.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (9,7) and color blue and mask xxxxx..|xxxxx..|..x..xx|..x..xx|..xxxxx|..x..xx|..x..xx|xxxxx..|xxxxx.. at (1,3)
diff: 
delta:
! 12 wrong pixels (generated / expected)

TRAIN 1b60fb0c.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (9,7) and color blue and mask xxxxx..|..x....|.xxx..x|..x.x.x|..xxxxx|..x.x.x|.xxx..x|..x....|xxxxx.. at (1,3)
diff: 
delta:
   (82.7 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (9,7) and color blue and mask xxxxx..|..x....|.xxx..x|..x.x.x|..xxxxx|..x.x.x|.xxx..x|..x....|xxxxx.. at (1,3)
  _01: a rectangle with size (5,4) and color red and mask x..x|x.x.|xxxx|x.x.|x..x at (3,1)
diff: 
delta:
   (30.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (9,7) and color blue and mask xxxxx..|..x....|.xxx..x|..x.x.x|..xxxxx|..x.x.x|.xxx..x|..x....|xxxxx.. at (1,3)
diff: 
delta:
! 11 wrong pixels (generated / expected)

TRAIN 1b60fb0c.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,8) and color blue and mask ..x.....|xxxxx...|..xx..x.|..x...x.|..xxxxxx|..xx.xx.|...x..x.|..xx....|.xxxxx..|...x.... at (0,2)
diff:   ^.layer_0.pos.j  ^.layer_0.pos.i
delta:
! 15 wrong pixels (generated / expected)

TEST 1b60fb0c.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 1.0 sec (1.0 sec/task)
bits-train-error = 776.0 bits (776.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-373] Checking task 1bfc4729.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1233.5 = 1242.5
DL output with Mo: L = 9.0 + 20296.6 = 20305.6
DL input+output M: L = 17.9 + 21530.1 = 21548.0

# learning a model for train pairs
2.000	
1.599	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.191	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.125	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.044	IN  OBJECT at ^.layer_01: a point with color ? at ?
0.994	OUT DEF: ^.layer_0.shape.mask=xxxxxxxxxx|x........x|xxxxxxxxxx|x........x|x........x
0.944	OUT DEF: ^.layer_01.shape.mask=x........x|x........x|xxxxxxxxxx|x........x|xxxxxxxxxx
0.919	IN  DEF: ^.color=black
0.900	OUT DEF: ^.size=^.size
0.883	IN  DEF: ^.size=(?,?)
0.743	IN  DEF: ^.size.i=10
0.603	IN  DEF: ^.size.j=10
0.585	IN  DEF: ^.layer_0.pos=(?,?)
0.512	IN  DEF: ^.layer_0.pos.i=2
0.494	IN  DEF: ^.layer_01.pos=(?,?)
0.421	IN  DEF: ^.layer_01.pos.i=7
0.416	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.411	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.410	OUT DEF: ^.color=black
0.409	OUT DEF: ^.layer_0.pos=(?,?)
0.404	OUT DEF: ^.layer_0.pos.i=(0)
0.400	OUT DEF: ^.layer_0.pos.j=(0)
0.399	OUT DEF: ^.layer_0.shape.size=(?,?)
0.390	OUT DEF: ^.layer_0.shape.size.j=^.size.j
0.383	OUT DEF: ^.layer_0.shape.size.i=5
0.382	OUT DEF: ^.layer_01.pos=(?,?)
0.377	OUT DEF: ^.layer_01.pos.j=(0)
0.373	OUT DEF: ^.layer_01.pos.i=5
0.372	OUT DEF: ^.layer_01.shape.size=(?,?)
0.363	OUT DEF: ^.layer_01.shape.size.j=^.size.j
0.357	OUT DEF: ^.layer_01.shape.size.i=5

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (5,^.size.j) and color ^.layer_0.shape.color and mask xxxxxxxxxx|x........x|xxxxxxxxxx|x........x|x........x at ((0),(0))
  _01: a rectangle with size (5,^.size.j) and color ^.layer_01.shape.color and mask x........x|x........x|xxxxxxxxxx|x........x|xxxxxxxxxx at (5,(0))
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a point with color ? at (2,?)
  _01: a point with color ? at (7,?)

DL input  with Mi: L = 60.7 + 371.5 = 432.2
DL output with Mo: L = 175.9 + 0.0 = 175.9
DL input+output M: L = 236.6 + 371.5 = 608.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a point with color pink at (2,2)
  _01: a point with color orange at (7,7)
diff: 
delta:
   (18.6 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,10) and color pink and mask xxxxxxxxxx|x........x|xxxxxxxxxx|x........x|x........x at (0,0)
  _01: a rectangle with size (5,10) and color orange and mask x........x|x........x|xxxxxxxxxx|x........x|xxxxxxxxxx at (5,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color pink at (2,2)
  _01: a point with color orange at (7,7)
diff: 
delta:
correct output grid

TRAIN 1bfc4729.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (2,6)
  _01: a point with color yellow at (7,5)
diff: 
delta:
   (18.6 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,10) and color blue and mask xxxxxxxxxx|x........x|xxxxxxxxxx|x........x|x........x at (0,0)
  _01: a rectangle with size (5,10) and color yellow and mask x........x|x........x|xxxxxxxxxx|x........x|xxxxxxxxxx at (5,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (2,6)
  _01: a point with color yellow at (7,5)
diff: 
delta:
correct output grid

TRAIN 1bfc4729.json/2: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color red at (2,4)
  _01: a point with color cyan at (7,6)
diff: 
delta:
correct output grid

TEST 1bfc4729.json/1: 1 1st (SUCCESS)

# Performance measures on task
runtime-learning = 0.7 sec (0.7 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 1.00

=====================================
[-372] Checking task 1c786137.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 144949.2 = 144958.2
DL output with Mo: L = 9.0 + 18287.8 = 18296.7
DL input+output M: L = 17.9 + 163237.0 = 163254.9

# learning a model for train pairs
2.000	
1.847	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.724	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.647	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.590	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.538	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.509	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 118860.2 = 118908.2
DL output with Mo: L = 85.3 + 12520.6 = 12605.9
DL input+output M: L = 133.3 + 131380.7 = 131514.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (23,21) and color black and layers
  _0: a rectangle with size (8,10) and color red and mask Border at (3,4)
  _01: a rectangle with size (10,6) and color green and mask xxx...|...xx.|.....x|.x...x|.xxxx.|x.xx..|.x.xx.|x.x..x|...xx.|....xx at (11,0)
diff: 
delta: (0,0)=3  (0,1)=8  (0,2)=8  (0,4)=3  (0,5)=8  (0,6)=8  (0,8)=8  (0,10)=3  (0,11)=1  (0,12)=1  (0,13)=1  (0,14)=8  (0,15)=8  (0,17)=3  (0,18)=8  (0,19)=3  (0,20)=8  (1,0)=3  (1,1)=3  (1,4)=5# (1,5)=3  (1,7)=3  (1,8)=8  (1,10)=3  (1,11)=3  (1,12)=8  (1,13)=1  (1,14)=1  (1,15)=8  (1,16)=1  (1,17)=3  (1,18)=1  (1,19)=8  (1,20)=3  (2,0)=1  (2,1)=5# (2,2)=1  (2,3)=3  (2,4)=1  (2,5)=1  (2,6)=8  (2,7)=3  (2,10)=3  (2,11)=8  (2,12)=3  (2,14)=1  (2,16)=8  (2,17)=8  (2,18)=5# (2,19)=5# (3,0)=5# (3,1)=3  (3,3)=8  (3,14)=1  (3,15)=1  (3,17)=3  (3,20)=3  (4,1)=1  (4,2)=3  (4,3)=3  (4,7)=8  (4,9)=3  (4,10)=3  (4,11)=3  (4,12)=3  (4,16)=8  (4,18)=3  (4,19)=3  (4,20)=1  (5,0)=8  (5,3)=8  (5,5)=1  (5,9)=3  (5,11)=3  (5,12)=1  (5,17)=8  (5,19)=1  (6,0)=1  (6,1)=1  (6,2)=5# (6,5)=3  (6,6)=3  (6,8)=3  (6,9)=3  (6,11)=8  (6,12)=1  (6,14)=1  (6,16)=8  (6,17)=3  (6,18)=1  (7,2)=8  (7,3)=8  (7,5)=3  (7,6)=3  (7,7)=5# (7,8)=1  (7,10)=3  (7,14)=1  (7,16)=5# (7,18)=3  (7,20)=1  (8,1)=1  (8,5)=5# (8,6)=1  (8,7)=3  (8,9)=1  (8,10)=3  (8,11)=1  (8,12)=1  (8,14)=8  (8,15)=8  (8,17)=5# (8,19)=3  (8,20)=8  (9,0)=8  (9,1)=3  (9,2)=3  (9,3)=3  (9,5)=5# (9,7)=8  (9,9)=3  (9,11)=8  (9,12)=8  (9,14)=3  (9,15)=3  (9,18)=3  (9,19)=3  (9,20)=8  (10,0)=1  (10,1)=1  (10,2)=1  (10,3)=5# (10,16)=8  (10,17)=1  (10,18)=3  (11,4)=8  (11,5)=8  (11,7)=8  (11,8)=3  (11,10)=8  (11,11)=8  (11,12)=3  (11,14)=3  (11,16)=8  (11,17)=1  (11,19)=1  (12,0)=8  (12,6)=8  (12,7)=3  (12,9)=3  (12,10)=3  (12,12)=1  (12,13)=3  (12,14)=3  (12,15)=1  (12,16)=8  (12,19)=3  (12,20)=8  (13,0)=5# (13,1)=1  (13,2)=5# (13,3)=1  (13,4)=8  (13,6)=5# (13,8)=8  (13,9)=3  (13,10)=3  (13,11)=8  (13,12)=1  (13,13)=8  (13,17)=3  (13,20)=5# (14,0)=1  (14,2)=1  (14,4)=1  (14,6)=1  (14,8)=5# (14,10)=3  (14,11)=3  (14,12)=8  (14,14)=8  (14,15)=3  (14,16)=8  (14,17)=8  (14,18)=8  (15,0)=5# (15,5)=8  (15,6)=8  (15,8)=1  (15,9)=1  (15,11)=8  (15,12)=5# (15,13)=1  (15,14)=3  (15,17)=8  (15,18)=3  (15,19)=1  (16,1)=1  (16,4)=8  (16,6)=3  (16,7)=8  (16,9)=3  (16,10)=1  (16,11)=8  (16,12)=3  (16,13)=1  (16,14)=8  (16,15)=1  (16,16)=1  (16,17)=3  (16,18)=8  (16,19)=1  (17,2)=8  (17,6)=1  (17,7)=3  (17,9)=3  (17,10)=8  (17,11)=5# (17,12)=3  (17,14)=3  (17,15)=1  (17,17)=3  (17,20)=8  (18,1)=8  (18,4)=1  (18,6)=8  (18,8)=1  (18,9)=3  (18,10)=8  (18,11)=1  (18,13)=1  (18,14)=1  (18,15)=8  (18,16)=5# (18,17)=8  (18,18)=3  (18,19)=1  (18,20)=1  (19,0)=1  (19,1)=5# (19,2)=1  (19,5)=1  (19,6)=5# (19,7)=3  (19,8)=3  (19,9)=1  (19,10)=1  (19,11)=3  (19,12)=5# (19,14)=8  (19,15)=8  (19,16)=1  (19,17)=1  (19,18)=8  (19,20)=8  (20,0)=1  (20,1)=3  (20,3)=1  (20,6)=1  (20,9)=1  (20,10)=5# (20,11)=8  (20,12)=3  (20,13)=5# (20,14)=3  (20,15)=8  (20,17)=3  (20,18)=8  (20,19)=3  (20,20)=8  (21,0)=3  (21,1)=1  (21,2)=3  (21,4)=8  (21,6)=8  (21,9)=1  (21,10)=3  (21,11)=1  (21,12)=1  (21,14)=8  (21,15)=8  (21,16)=5# (21,17)=1  (21,19)=1  (21,20)=8  (22,0)=3  (22,1)=3  (22,2)=1  (22,4)=3  (22,5)=1  (22,6)=8  (22,7)=8  (22,10)=5# (22,11)=1  (22,12)=8  (22,13)=8  (22,14)=1  (22,15)=3  (22,16)=3  (22,17)=5# (22,18)=3  (22,19)=5# (22,20)=8 
   (6595.2 bits)
data: a background with size (6,8) and color black and layers
  _0: a rectangle with size (6,5) and color green and mask .xxxx|.x.x.|xx...|..x..|..x..|.x... at (0,3)
  _01: a rectangle with size (3,3) and color green and mask xx.|xx.|..x at (2,0)
  _011: a rectangle with size (1,2) and color cyan and mask Full at (5,6)
  _0111: a rectangle with size (1,7) and color blue and mask Full at (4,1)
diff: 
delta: (0,2)=8  (1,0)=1  (1,7)=1  (2,6)=8  (2,7)=1  (3,2)=5# (3,3)=1  (4,0)=5# (4,3)=0  (5,0)=5# (5,2)=8 
   (376.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (23,21) and color black and layers
  _0: a rectangle with size (8,10) and color red and mask Border at (3,4)
  _01: a rectangle with size (10,6) and color green and mask xxx...|...xx.|.....x|.x...x|.xxxx.|x.xx..|.x.xx.|x.x..x|...xx.|....xx at (11,0)
diff: 
delta: (0,0)=3  (0,1)=8  (0,2)=8  (0,4)=3  (0,5)=8  (0,6)=8  (0,8)=8  (0,10)=3  (0,11)=1  (0,12)=1  (0,13)=1  (0,14)=8  (0,15)=8  (0,17)=3  (0,18)=8  (0,19)=3  (0,20)=8  (1,0)=3  (1,1)=3  (1,4)=5# (1,5)=3  (1,7)=3  (1,8)=8  (1,10)=3  (1,11)=3  (1,12)=8  (1,13)=1  (1,14)=1  (1,15)=8  (1,16)=1  (1,17)=3  (1,18)=1  (1,19)=8  (1,20)=3  (2,0)=1  (2,1)=5# (2,2)=1  (2,3)=3  (2,4)=1  (2,5)=1  (2,6)=8  (2,7)=3  (2,10)=3  (2,11)=8  (2,12)=3  (2,14)=1  (2,16)=8  (2,17)=8  (2,18)=5# (2,19)=5# (3,0)=5# (3,1)=3  (3,3)=8  (3,14)=1  (3,15)=1  (3,17)=3  (3,20)=3  (4,1)=1  (4,2)=3  (4,3)=3  (4,7)=8  (4,9)=3  (4,10)=3  (4,11)=3  (4,12)=3  (4,16)=8  (4,18)=3  (4,19)=3  (4,20)=1  (5,0)=8  (5,3)=8  (5,5)=1  (5,9)=3  (5,11)=3  (5,12)=1  (5,17)=8  (5,19)=1  (6,0)=1  (6,1)=1  (6,2)=5# (6,5)=3  (6,6)=3  (6,8)=3  (6,9)=3  (6,11)=8  (6,12)=1  (6,14)=1  (6,16)=8  (6,17)=3  (6,18)=1  (7,2)=8  (7,3)=8  (7,5)=3  (7,6)=3  (7,7)=5# (7,8)=1  (7,10)=3  (7,14)=1  (7,16)=5# (7,18)=3  (7,20)=1  (8,1)=1  (8,5)=5# (8,6)=1  (8,7)=3  (8,9)=1  (8,10)=3  (8,11)=1  (8,12)=1  (8,14)=8  (8,15)=8  (8,17)=5# (8,19)=3  (8,20)=8  (9,0)=8  (9,1)=3  (9,2)=3  (9,3)=3  (9,5)=5# (9,7)=8  (9,9)=3  (9,11)=8  (9,12)=8  (9,14)=3  (9,15)=3  (9,18)=3  (9,19)=3  (9,20)=8  (10,0)=1  (10,1)=1  (10,2)=1  (10,3)=5# (10,16)=8  (10,17)=1  (10,18)=3  (11,4)=8  (11,5)=8  (11,7)=8  (11,8)=3  (11,10)=8  (11,11)=8  (11,12)=3  (11,14)=3  (11,16)=8  (11,17)=1  (11,19)=1  (12,0)=8  (12,6)=8  (12,7)=3  (12,9)=3  (12,10)=3  (12,12)=1  (12,13)=3  (12,14)=3  (12,15)=1  (12,16)=8  (12,19)=3  (12,20)=8  (13,0)=5# (13,1)=1  (13,2)=5# (13,3)=1  (13,4)=8  (13,6)=5# (13,8)=8  (13,9)=3  (13,10)=3  (13,11)=8  (13,12)=1  (13,13)=8  (13,17)=3  (13,20)=5# (14,0)=1  (14,2)=1  (14,4)=1  (14,6)=1  (14,8)=5# (14,10)=3  (14,11)=3  (14,12)=8  (14,14)=8  (14,15)=3  (14,16)=8  (14,17)=8  (14,18)=8  (15,0)=5# (15,5)=8  (15,6)=8  (15,8)=1  (15,9)=1  (15,11)=8  (15,12)=5# (15,13)=1  (15,14)=3  (15,17)=8  (15,18)=3  (15,19)=1  (16,1)=1  (16,4)=8  (16,6)=3  (16,7)=8  (16,9)=3  (16,10)=1  (16,11)=8  (16,12)=3  (16,13)=1  (16,14)=8  (16,15)=1  (16,16)=1  (16,17)=3  (16,18)=8  (16,19)=1  (17,2)=8  (17,6)=1  (17,7)=3  (17,9)=3  (17,10)=8  (17,11)=5# (17,12)=3  (17,14)=3  (17,15)=1  (17,17)=3  (17,20)=8  (18,1)=8  (18,4)=1  (18,6)=8  (18,8)=1  (18,9)=3  (18,10)=8  (18,11)=1  (18,13)=1  (18,14)=1  (18,15)=8  (18,16)=5# (18,17)=8  (18,18)=3  (18,19)=1  (18,20)=1  (19,0)=1  (19,1)=5# (19,2)=1  (19,5)=1  (19,6)=5# (19,7)=3  (19,8)=3  (19,9)=1  (19,10)=1  (19,11)=3  (19,12)=5# (19,14)=8  (19,15)=8  (19,16)=1  (19,17)=1  (19,18)=8  (19,20)=8  (20,0)=1  (20,1)=3  (20,3)=1  (20,6)=1  (20,9)=1  (20,10)=5# (20,11)=8  (20,12)=3  (20,13)=5# (20,14)=3  (20,15)=8  (20,17)=3  (20,18)=8  (20,19)=3  (20,20)=8  (21,0)=3  (21,1)=1  (21,2)=3  (21,4)=8  (21,6)=8  (21,9)=1  (21,10)=3  (21,11)=1  (21,12)=1  (21,14)=8  (21,15)=8  (21,16)=5# (21,17)=1  (21,19)=1  (21,20)=8  (22,0)=3  (22,1)=3  (22,2)=1  (22,4)=3  (22,5)=1  (22,6)=8  (22,7)=8  (22,10)=5# (22,11)=1  (22,12)=8  (22,13)=8  (22,14)=1  (22,15)=3  (22,16)=3  (22,17)=5# (22,18)=3  (22,19)=5# (22,20)=8 
! size mismatch, 10x10 instead of 6x8

TRAIN 1c786137.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (13,16) and color black and layers
  _0: a rectangle with size (7,5) and color yellow and mask Border at (6,2)
  _01: a rectangle with size (5,10) and color pink and mask xx...x.xxx|xx....xxx.|..x.xx....|...x.x....|.xx....... at (0,3)
diff: 
delta: (0,1)=6  (0,2)=9# (0,6)=6  (0,7)=3  (0,9)=9# (0,13)=9# (0,14)=9# (1,0)=9# (1,1)=9# (1,7)=9# (1,8)=3  (1,12)=9# (1,13)=9# (1,15)=6  (2,0)=6  (2,2)=9# (2,10)=3  (2,13)=6  (3,0)=9# (3,1)=6  (3,2)=6  (3,3)=9# (3,4)=9# (3,5)=9# (3,7)=3  (3,9)=9# (3,10)=9# (3,11)=6  (3,12)=6  (3,13)=3  (3,14)=6  (3,15)=6  (4,0)=6  (4,1)=6  (4,6)=9# (4,9)=3  (4,15)=9# (5,0)=9# (5,1)=9# (5,2)=6  (5,5)=9# (5,8)=3  (5,9)=9# (5,10)=3  (5,14)=9# (6,0)=3  (6,1)=6  (6,7)=6  (6,11)=9# (6,15)=9# (7,0)=9# (7,3)=3  (7,4)=3  (7,9)=6  (7,12)=9# (7,13)=6  (7,14)=9# (7,15)=3  (8,0)=9# (8,3)=9# (8,4)=3  (8,5)=9# (8,7)=9# (8,10)=3  (8,11)=9# (8,14)=9# (8,15)=3  (9,0)=6  (9,1)=9# (9,3)=6  (9,4)=6  (9,7)=3  (9,8)=9# (9,9)=6  (9,11)=6  (9,13)=9# (9,14)=3  (10,0)=3  (10,1)=3  (10,3)=9# (10,7)=9# (10,9)=6  (10,13)=6  (11,3)=6  (11,4)=3  (11,5)=9# (11,7)=6  (11,9)=9# (11,11)=9# (12,0)=9# (12,1)=9# (12,7)=9# (12,8)=9# (12,10)=9# (12,11)=9# (12,15)=6 
   (2075.4 bits)
data: a background with size (5,3) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask xx|.x at (0,0)
  _01: a rectangle with size (1,2) and color pink and mask Full at (2,0)
  _011: a rectangle with size (1,3) and color brown and mask Full at (1,0)
  _0111: a rectangle with size (1,1) and color brown and mask Full at (3,0)
diff: 
delta: (4,0)=6  (4,1)=3  (4,2)=9#
   (164.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,16) and color black and layers
  _0: a rectangle with size (7,5) and color yellow and mask Border at (6,2)
  _01: a rectangle with size (5,10) and color pink and mask xx...x.xxx|xx....xxx.|..x.xx....|...x.x....|.xx....... at (0,3)
diff: 
delta: (0,1)=6  (0,2)=9# (0,6)=6  (0,7)=3  (0,9)=9# (0,13)=9# (0,14)=9# (1,0)=9# (1,1)=9# (1,7)=9# (1,8)=3  (1,12)=9# (1,13)=9# (1,15)=6  (2,0)=6  (2,2)=9# (2,10)=3  (2,13)=6  (3,0)=9# (3,1)=6  (3,2)=6  (3,3)=9# (3,4)=9# (3,5)=9# (3,7)=3  (3,9)=9# (3,10)=9# (3,11)=6  (3,12)=6  (3,13)=3  (3,14)=6  (3,15)=6  (4,0)=6  (4,1)=6  (4,6)=9# (4,9)=3  (4,15)=9# (5,0)=9# (5,1)=9# (5,2)=6  (5,5)=9# (5,8)=3  (5,9)=9# (5,10)=3  (5,14)=9# (6,0)=3  (6,1)=6  (6,7)=6  (6,11)=9# (6,15)=9# (7,0)=9# (7,3)=3  (7,4)=3  (7,9)=6  (7,12)=9# (7,13)=6  (7,14)=9# (7,15)=3  (8,0)=9# (8,3)=9# (8,4)=3  (8,5)=9# (8,7)=9# (8,10)=3  (8,11)=9# (8,14)=9# (8,15)=3  (9,0)=6  (9,1)=9# (9,3)=6  (9,4)=6  (9,7)=3  (9,8)=9# (9,9)=6  (9,11)=6  (9,13)=9# (9,14)=3  (10,0)=3  (10,1)=3  (10,3)=9# (10,7)=9# (10,9)=6  (10,13)=6  (11,3)=6  (11,4)=3  (11,5)=9# (11,7)=6  (11,9)=9# (11,11)=9# (12,0)=9# (12,1)=9# (12,7)=9# (12,8)=9# (12,10)=9# (12,11)=9# (12,15)=6 
! size mismatch, 10x10 instead of 5x3

TRAIN 1c786137.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (17,18) and color black and layers
  _0: a rectangle with size (10,12) and color cyan and mask Border at (2,3)
  _01: a rectangle with size (4,6) and color grey and mask .x....|..xx.x|x.x.x.|.x.x.. at (5,4)
diff: 
delta: (0,0)=2  (0,1)=5# (0,4)=3  (0,7)=2  (0,14)=3  (0,15)=5# (0,16)=3  (0,17)=5# (1,0)=2  (1,3)=2  (1,5)=2  (1,6)=2  (1,7)=2  (1,8)=2  (1,9)=2  (1,10)=2  (1,11)=5# (1,12)=3  (1,14)=3  (1,15)=2  (1,17)=5# (2,1)=5# (2,2)=5# (2,15)=5# (3,0)=2  (3,2)=2  (3,6)=5# (3,7)=3  (3,8)=3  (3,9)=3  (3,10)=2  (3,11)=2  (3,12)=5# (3,15)=2  (3,16)=5# (3,17)=5# (4,0)=5# (4,2)=3  (4,4)=3  (4,7)=5# (4,8)=5# (4,9)=5# (4,10)=5# (4,11)=2  (4,13)=5# (4,15)=3  (4,16)=3  (4,17)=3  (5,1)=5# (5,2)=5# (5,4)=3  (5,7)=2  (5,9)=3  (5,11)=5# (5,12)=3  (5,16)=2  (5,17)=5# (6,0)=5# (6,1)=2  (6,2)=2  (6,4)=3  (6,5)=2  (6,10)=3  (6,12)=5# (7,5)=2  (7,7)=2  (7,10)=2  (7,11)=2  (7,12)=2  (7,13)=2  (7,15)=2  (7,17)=5# (8,0)=5# (8,2)=5# (8,6)=2  (8,12)=3  (8,13)=3  (8,17)=5# (9,0)=3  (9,4)=2  (9,5)=3  (9,6)=2  (9,7)=3  (9,10)=5# (9,12)=5# (9,15)=3  (9,16)=2  (10,0)=3  (10,1)=5# (10,4)=3  (10,5)=2  (10,6)=5# (10,8)=5# (10,12)=5# (10,13)=5# (10,17)=2  (11,0)=3  (11,1)=3  (11,16)=2  (12,0)=5# (12,3)=3  (12,5)=3  (12,6)=3  (12,7)=5# (12,8)=2  (12,9)=5# (12,15)=5# (13,0)=2  (13,1)=5# (13,2)=2  (13,3)=5# (13,4)=2  (13,5)=2  (13,9)=5# (13,10)=2  (13,12)=2  (13,14)=3  (13,16)=3  (14,1)=2  (14,2)=2  (14,3)=2  (14,4)=2  (14,7)=2  (14,9)=2  (14,10)=3  (14,11)=3  (14,12)=2  (14,14)=2  (14,15)=5# (14,16)=2  (14,17)=5# (15,0)=3  (15,5)=5# (15,6)=3  (15,10)=2  (15,11)=2  (15,12)=5# (15,14)=2  (15,15)=3  (15,16)=2  (16,2)=2  (16,3)=5# (16,5)=5# (16,7)=3  (16,12)=2  (16,13)=3  (16,14)=3  (16,15)=5# (16,16)=2  (16,17)=3 
   (3215.4 bits)
data: a background with size (8,10) and color black and layers
  _0: a rectangle with size (4,6) and color grey and mask .x....|..xx.x|x.x.x.|.x.x.. at (2,0)
  _01: a rectangle with size (4,7) and color grey and mask x......|.xxxx..|.....x.|xx.x..x at (0,2)
  _011: a rectangle with size (5,4) and color red and mask .xxx|xxxx|.xxx|x.x.|.x.. at (3,0)
  _0111: a rectangle with size (1,4) and color red and mask Full at (4,6)
diff: 
delta: (0,3)=3  (0,4)=3  (0,5)=3  (0,6)=2  (0,7)=2  (0,8)=5# (1,0)=3  (1,7)=2  (1,9)=5# (2,0)=3  (2,3)=2  (2,5)=3  (2,8)=3  (3,0)=3  (3,6)=3  (5,8)=3  (5,9)=3  (6,1)=3  (6,3)=3  (6,6)=5# (6,8)=5# (7,0)=3  (7,2)=5# (7,4)=5# (7,8)=5# (7,9)=5#
   (711.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,18) and color black and layers
  _0: a rectangle with size (10,12) and color cyan and mask Border at (2,3)
  _01: a rectangle with size (4,6) and color grey and mask .x....|..xx.x|x.x.x.|.x.x.. at (5,4)
diff: 
delta: (0,0)=2  (0,1)=5# (0,4)=3  (0,7)=2  (0,14)=3  (0,15)=5# (0,16)=3  (0,17)=5# (1,0)=2  (1,3)=2  (1,5)=2  (1,6)=2  (1,7)=2  (1,8)=2  (1,9)=2  (1,10)=2  (1,11)=5# (1,12)=3  (1,14)=3  (1,15)=2  (1,17)=5# (2,1)=5# (2,2)=5# (2,15)=5# (3,0)=2  (3,2)=2  (3,6)=5# (3,7)=3  (3,8)=3  (3,9)=3  (3,10)=2  (3,11)=2  (3,12)=5# (3,15)=2  (3,16)=5# (3,17)=5# (4,0)=5# (4,2)=3  (4,4)=3  (4,7)=5# (4,8)=5# (4,9)=5# (4,10)=5# (4,11)=2  (4,13)=5# (4,15)=3  (4,16)=3  (4,17)=3  (5,1)=5# (5,2)=5# (5,4)=3  (5,7)=2  (5,9)=3  (5,11)=5# (5,12)=3  (5,16)=2  (5,17)=5# (6,0)=5# (6,1)=2  (6,2)=2  (6,4)=3  (6,5)=2  (6,10)=3  (6,12)=5# (7,5)=2  (7,7)=2  (7,10)=2  (7,11)=2  (7,12)=2  (7,13)=2  (7,15)=2  (7,17)=5# (8,0)=5# (8,2)=5# (8,6)=2  (8,12)=3  (8,13)=3  (8,17)=5# (9,0)=3  (9,4)=2  (9,5)=3  (9,6)=2  (9,7)=3  (9,10)=5# (9,12)=5# (9,15)=3  (9,16)=2  (10,0)=3  (10,1)=5# (10,4)=3  (10,5)=2  (10,6)=5# (10,8)=5# (10,12)=5# (10,13)=5# (10,17)=2  (11,0)=3  (11,1)=3  (11,16)=2  (12,0)=5# (12,3)=3  (12,5)=3  (12,6)=3  (12,7)=5# (12,8)=2  (12,9)=5# (12,15)=5# (13,0)=2  (13,1)=5# (13,2)=2  (13,3)=5# (13,4)=2  (13,5)=2  (13,9)=5# (13,10)=2  (13,12)=2  (13,14)=3  (13,16)=3  (14,1)=2  (14,2)=2  (14,3)=2  (14,4)=2  (14,7)=2  (14,9)=2  (14,10)=3  (14,11)=3  (14,12)=2  (14,14)=2  (14,15)=5# (14,16)=2  (14,17)=5# (15,0)=3  (15,5)=5# (15,6)=3  (15,10)=2  (15,11)=2  (15,12)=5# (15,14)=2  (15,15)=3  (15,16)=2  (16,2)=2  (16,3)=5# (16,5)=5# (16,7)=3  (16,12)=2  (16,13)=3  (16,14)=3  (16,15)=5# (16,16)=2  (16,17)=3 
! size mismatch, 10x10 instead of 8x10

TRAIN 1c786137.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,16) and color cyan and layers
  _0: a rectangle with size (10,11) and color green and mask Border at (4,3)
  _01: a rectangle with size (4,6) and color blue and mask xxx.x.|...x..|..xx.x|.xx.x. at (5,7)
diff: 
delta: (0,0)=0  (0,1)=0  (0,2)=0  (0,4)=1  (0,5)=1  (0,7)=0  (0,8)=0  (0,10)=0  (0,12)=0  (0,13)=0  (0,14)=0  (1,0)=0  (1,1)=1  (1,2)=0  (1,5)=1  (1,6)=0  (1,7)=1  (1,8)=1  (1,9)=2  (1,11)=1  (1,12)=1  (1,13)=2  (1,14)=0  (1,15)=2  (2,0)=0  (2,1)=0  (2,4)=1  (2,5)=1  (2,8)=1  (2,9)=1  (2,11)=0  (2,13)=0  (2,14)=0  (2,15)=1  (3,0)=1  (3,1)=0  (3,2)=1  (3,3)=0  (3,5)=0  (3,6)=1  (3,8)=1  (3,9)=0  (3,10)=1  (3,11)=1  (3,15)=0  (4,1)=0  (4,14)=0  (4,15)=2  (5,0)=1  (5,1)=0  (5,4)=2  (5,5)=0  (5,10)=0  (5,12)=0  (5,14)=0  (5,15)=0  (6,0)=0  (6,5)=1  (6,6)=0  (6,8)=2  (6,11)=2  (6,14)=1  (7,0)=1  (7,1)=0  (7,5)=2  (7,6)=0  (7,7)=2  (7,8)=0  (8,0)=0  (8,2)=0  (8,4)=0  (8,5)=1  (8,14)=2  (8,15)=1  (9,0)=1  (9,1)=0  (9,2)=0  (9,4)=0  (9,5)=1  (9,8)=0  (9,10)=0  (9,11)=2  (9,12)=0  (9,15)=1  (10,0)=0  (10,4)=0  (10,7)=2  (11,0)=1  (11,1)=1  (11,2)=1  (11,5)=0  (11,6)=2  (11,7)=0  (11,8)=0  (11,9)=0  (11,10)=0  (11,15)=0  (12,0)=1  (12,2)=0  (12,4)=0  (12,5)=2  (12,8)=1  (12,9)=2  (12,10)=0  (12,11)=0  (12,12)=2  (12,15)=1  (13,1)=1  (13,2)=1  (13,14)=0  (13,15)=2  (14,1)=1  (14,2)=0  (14,3)=0  (14,4)=0  (14,5)=0  (14,8)=0  (14,9)=1  (14,10)=2  (14,14)=1  (15,1)=1  (15,2)=0  (15,3)=0  (15,4)=1  (15,5)=1  (15,7)=0  (15,8)=1  (15,9)=2  (15,11)=1  (15,12)=0  (15,13)=1  (15,14)=2  (15,15)=0  (16,1)=0  (16,3)=2  (16,5)=0  (16,7)=2  (16,8)=0  (16,9)=1  (16,11)=1  (16,13)=1 
! size mismatch, 10x10 instead of 8x9

TEST 1c786137.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.0 sec (28.0 sec/task)
bits-train-error = 12520.6 bits (12520.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-371] Checking task 1caeab9d.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 7419.5 = 7428.5
DL output with Mo: L = 9.0 + 7419.5 = 7428.5
DL input+output M: L = 17.9 + 14839.0 = 14856.9

# learning a model for train pairs
2.000	
1.809	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.615	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.409	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.218	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.024	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.819	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.747	OUT DEF: ^.size=^.size
0.708	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
0.668	OUT DEF: ^.layer_01.shape.size=^.layer_01.shape.size
0.629	OUT DEF: ^.layer_011.shape.size=^.layer_011.shape.size
0.600	OUT DEF: ^.layer_01.shape=^.layer_011.shape
0.570	OUT DEF: ^.layer_0.shape=^.layer_0.shape
0.500	OUT DEF: ^.layer_011=^.layer_01
0.482	IN  DEF: ^.layer_01.shape.color=blue
0.463	IN  DEF: ^.layer_0.shape.color=red
0.445	IN  DEF: ^.layer_011.shape.color=yellow
0.435	IN  DEF: ^.layer_0.shape.mask=Full
0.426	IN  DEF: ^.layer_01.shape.mask=Full
0.416	IN  DEF: ^.layer_011.shape.mask=Full
0.410	IN  DEF: ^.color=black
0.404	OUT DEF: ^.color=black
0.399	IN  DEF: ^.size=(?,?)
0.364	IN  DEF: ^.size.j=10
0.359	OUT DEF: ^.layer_0.pos=(?,?)
0.340	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.j
0.325	OUT DEF: ^.layer_0.pos.i=^.layer_01.pos.i
0.320	OUT DEF: ^.layer_01.pos=(?,?)
0.302	OUT DEF: ^.layer_01.pos.j=^.layer_011.pos.j
0.286	OUT DEF: ^.layer_01.pos.i=^.layer_01.pos.i
0.281	IN  DEF: ^.layer_0.pos=(?,?)
0.276	IN  DEF: ^.layer_0.shape.size=(?,?)
0.259	IN  DEF: ^.layer_0.shape.size.i=2
0.254	IN  DEF: ^.layer_01.pos=(?,?)
0.250	IN  DEF: ^.layer_01.shape.size=(?,?)
0.232	IN  DEF: ^.layer_01.shape.size.i=2
0.228	IN  DEF: ^.layer_011.pos=(?,?)
0.223	IN  DEF: ^.layer_011.shape.size=(?,?)
0.206	IN  DEF: ^.layer_011.shape.size.i=2

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0.shape at (^.layer_01.pos.i,^.layer_0.pos.j)
  _01: ^.layer_011.shape at (^.layer_01.pos.i,^.layer_011.pos.j)
  _011: ^.layer_01
WHERE (Mi)
a background with size (?,10) and color black and layers
  _0: a rectangle with size (2,?) and color red and mask Full at (?,?)
  _01: a rectangle with size (2,?) and color blue and mask Full at (?,?)
  _011: a rectangle with size (2,?) and color yellow and mask Full at (?,?)

DL input  with Mi: L = 107.0 + 1368.9 = 1476.0
DL output with Mo: L = 51.2 + 0.0 = 51.2
DL input+output M: L = 158.2 + 1368.9 = 1527.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (5,10) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (0,1)
  _01: a rectangle with size (2,2) and color blue and mask Full at (1,7)
  _011: a rectangle with size (2,2) and color yellow and mask Full at (2,4)
diff: 
delta:
   (44.8 bits)
data: a background with size (5,10) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (1,1)
  _01: a rectangle with size (2,2) and color yellow and mask Full at (1,4)
  _011: a rectangle with size (2,2) and color blue and mask Full at (1,7)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,10) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (0,1)
  _01: a rectangle with size (2,2) and color blue and mask Full at (1,7)
  _011: a rectangle with size (2,2) and color yellow and mask Full at (2,4)
diff: 
delta:
correct output grid

TRAIN 1caeab9d.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,3) and color red and mask Full at (2,1)
  _01: a rectangle with size (2,3) and color blue and mask Full at (5,4)
  _011: a rectangle with size (2,3) and color yellow and mask Full at (0,7)
diff: 
delta:
   (53.3 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,3) and color red and mask Full at (5,1)
  _01: a rectangle with size (2,3) and color yellow and mask Full at (5,7)
  _011: a rectangle with size (2,3) and color blue and mask Full at (5,4)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,3) and color red and mask Full at (2,1)
  _01: a rectangle with size (2,3) and color blue and mask Full at (5,4)
  _011: a rectangle with size (2,3) and color yellow and mask Full at (0,7)
diff: 
delta:
correct output grid

TRAIN 1caeab9d.json/2: 1 1st (SUCCESS)

## instance 3

> Input and output best reading:
data: a background with size (5,10) and color black and layers
  _0: a rectangle with size (2,1) and color red and mask Full at (1,3)
  _01: a rectangle with size (2,1) and color blue and mask Full at (2,1)
  _011: a rectangle with size (2,1) and color yellow and mask Full at (3,6)
diff: 
delta:
   (38.8 bits)
data: a background with size (5,10) and color black and layers
  _0: a rectangle with size (2,1) and color red and mask Full at (2,3)
  _01: a rectangle with size (2,1) and color yellow and mask Full at (2,6)
  _011: a rectangle with size (2,1) and color blue and mask Full at (2,1)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,10) and color black and layers
  _0: a rectangle with size (2,1) and color red and mask Full at (1,3)
  _01: a rectangle with size (2,1) and color blue and mask Full at (2,1)
  _011: a rectangle with size (2,1) and color yellow and mask Full at (3,6)
diff: 
delta:
correct output grid

TRAIN 1caeab9d.json/3: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (0,8)
  _01: a rectangle with size (2,2) and color blue and mask Full at (2,1)
  _011: a rectangle with size (2,2) and color yellow and mask Full at (5,4)
diff: 
delta: (2,7)=2  (4,0)=1  (7,3)=4 
! 3 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask .xx|.xx|x.. at (0,7)
  _01: a rectangle with size (2,2) and color blue and mask Full at (2,1)
  _011: a rectangle with size (2,2) and color yellow and mask Full at (5,4)
diff:   ^.layer_0.shape.mask  ^.layer_0.shape.size.i
delta: (4,0)=1  (7,3)=4 
! 2 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (0,8)
  _01: a rectangle with size (3,3) and color blue and mask .xx|.xx|x.. at (2,0)
  _011: a rectangle with size (2,2) and color yellow and mask Full at (5,4)
diff:   ^.layer_01.shape.mask  ^.layer_01.shape.size.i
delta: (2,7)=2  (7,3)=4 
! 2 wrong pixels (generated / expected)

TEST 1caeab9d.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.7 sec (0.7 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-370] Checking task 1cf80156.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 5660.5 = 5669.5
DL output with Mo: L = 9.0 + 4234.4 = 4243.4
DL input+output M: L = 17.9 + 9894.9 = 9912.9

# learning a model for train pairs
2.000	
1.372	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.541	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.443	OUT DEF: ^.size=^.layer_0.shape.size
0.432	OUT DEF: ^.color=black
0.424	OUT DEF: ^.layer_0.pos=(?,?)
0.401	OUT DEF: ^.layer_0.pos.i=(0)
0.377	OUT DEF: ^.layer_0.pos.j=(0)
0.369	IN  DEF: ^.color=black
0.363	IN  DEF: ^.size=(?,?)
0.314	IN  DEF: ^.size.j=12
0.308	IN  DEF: ^.layer_0.pos=(?,?)
0.302	IN  DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color black and layers
  _0: ^.layer_0.shape at ((0),(0))
WHERE (Mi)
a background with size (?,12) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 47.1 + 1634.2 = 1681.3
DL output with Mo: L = 21.7 + 0.0 = 21.7
DL input+output M: L = 68.8 + 1634.2 = 1703.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,12) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask .xxx|..x.|xxx.|x.x. at (2,3)
diff: 
delta:
   (54.9 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask .xxx|..x.|xxx.|x.x. at (0,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,12) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask .xxx|..x.|xxx.|x.x. at (2,3)
diff: 
delta:
correct output grid

TRAIN 1cf80156.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (11,12) and color black and layers
  _0: a rectangle with size (5,3) and color blue and mask x..|xx.|.x.|xxx|..x at (1,2)
diff: 
delta:
   (54.1 bits)
data: a background with size (5,3) and color black and layers
  _0: a rectangle with size (5,3) and color blue and mask x..|xx.|.x.|xxx|..x at (0,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,12) and color black and layers
  _0: a rectangle with size (5,3) and color blue and mask x..|xx.|.x.|xxx|..x at (1,2)
diff: 
delta:
correct output grid

TRAIN 1cf80156.json/2: 1 1st (SUCCESS)

## instance 3

> Input and output best reading:
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (3,5) and color cyan and mask .x.x.|xxxx.|...xx at (3,3)
diff: 
delta:
   (54.5 bits)
data: a background with size (3,5) and color black and layers
  _0: a rectangle with size (3,5) and color cyan and mask .x.x.|xxxx.|...xx at (0,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (3,5) and color cyan and mask .x.x.|xxxx.|...xx at (3,3)
diff: 
delta:
correct output grid

TRAIN 1cf80156.json/3: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (4,6) and color pink and mask ..xxxx|..x...|x.x...|xxxx.. at (4,2)
diff: 
delta:
correct output grid

TEST 1cf80156.json/1: 1 1st (SUCCESS)

# Performance measures on task
runtime-learning = 0.1 sec (0.1 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 1.00

=====================================
[-369] Checking task 1e0a9b12.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4063.4 = 4072.4
DL output with Mo: L = 9.0 + 4063.4 = 4072.4
DL input+output M: L = 17.9 + 8126.9 = 8144.8

# learning a model for train pairs
2.000	
1.842	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.730	OUT DEF: ^.size=^.size
1.649	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.604	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.570	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.538	OUT OBJECT at ^.layer_011: a point with color ? at ?
1.502	OUT OBJECT at ^.layer_0111: a point with color ? at ?
1.474	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.439	OUT DEF: ^.layer_0111.shape=^.layer_01.shape
1.410	IN  OBJECT at ^.layer_010: a point with color ? at ?
1.380	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.345	IN  OBJECT at ^.layer_0101: a point with color ? at ?
1.310	OUT DEF: ^.layer_011.shape=^.layer_011.shape
1.293	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
1.275	OUT DEF: ^.layer_01.shape.mask=^.layer_0.shape.mask
1.258	IN  DEF: ^.layer_0.shape.mask=Full
1.247	OUT DEF: ^.color=black
1.236	IN  DEF: ^.color=black
1.227	OUT DEF: ^.layer_0.pos=(?,?)
1.201	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.j
1.177	OUT DEF: ^.layer_0.pos.i=^.layer_01.pos.i - 1
1.169	OUT DEF: ^.layer_0.shape.size=(?,?)
1.134	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.pos.j + ^.layer_0.shape.size.i
1.117	OUT DEF: ^.layer_0.shape.size.j=1
1.108	OUT DEF: ^.layer_01.pos=(?,?)
1.082	OUT DEF: ^.layer_01.pos.i=^.layer_01.pos.i
1.056	OUT DEF: ^.layer_01.pos.j=3
1.047	OUT DEF: ^.layer_01.shape.size=(?,?)
1.024	OUT DEF: ^.layer_01.shape.size.i=^.size.i - ^.layer_01.pos.i
1.006	OUT DEF: ^.layer_01.shape.size.j=1
0.998	OUT DEF: ^.layer_0111.pos=(?,?)
0.972	OUT DEF: ^.layer_0111.pos.j=^.layer_01.pos.j
0.948	OUT DEF: ^.layer_0111.pos.i=^.layer_0.shape.size.i + ^.layer_0101.pos.i
0.940	OUT DEF: ^.layer_011.pos=(?,?)
0.913	OUT DEF: ^.layer_011.pos.j=^.layer_011.pos.j
0.890	OUT DEF: ^.layer_011.pos.i=^.layer_0.shape.size.i + 2
0.882	IN  DEF: ^.size=(?,?)
0.873	IN  DEF: ^.layer_0.pos=(?,?)
0.864	IN  DEF: ^.layer_01.pos=(?,?)
0.856	IN  DEF: ^.layer_011.pos=(?,?)
0.847	IN  DEF: ^.layer_0.shape.size=(?,?)
0.830	IN  DEF: ^.layer_0.shape.size.j=1
0.821	IN  DEF: ^.layer_010.pos=(?,?)
0.795	IN  DEF: ^.layer_010.pos.i=(0)
0.786	IN  DEF: ^.layer_0101.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (^.layer_0.pos.j + ^.layer_0.shape.size.i,1) and color ^.layer_0.shape.color and mask ^.layer_0.shape.mask at (^.layer_01.pos.i - 1,^.layer_0.pos.j)
  _01: a rectangle with size (^.size.i - ^.layer_01.pos.i,1) and color ? and mask ^.layer_0.shape.mask at (^.layer_01.pos.i,3)
  _011: ^.layer_011.shape at (^.layer_0.shape.size.i + 2,^.layer_011.pos.j)
  _0111: ^.layer_01.shape at (^.layer_0.shape.size.i + ^.layer_0101.pos.i,^.layer_01.pos.j)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,1) and color ? and mask Full at (?,?)
  _010: a point with color ? at ((0),?)
  _0101: a point with color ? at (?,?)
  _01: a point with color ? at (?,?)
  _011: a point with color ? at (?,?)

DL input  with Mi: L = 106.4 + 2595.3 = 2701.6
DL output with Mo: L = 166.1 + 333.5 = 499.7
DL input+output M: L = 272.5 + 2928.8 = 3201.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (1,1) and color yellow and mask Full at (0,1)
  _010: a point with color brown at (0,3)
  _0101: a point with color yellow at (2,1)
  _01: a point with color blue at (3,0)
  _011: a point with color pink at (2,2)
diff: 
delta:
   (68.1 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (2,1) and color yellow and mask Full at (2,1)
  _01: a rectangle with size (1,1) and color brown and mask Full at (3,3)
  _011: a point with color pink at (3,2)
  _0111: a point with color blue at (3,0)
diff: 
delta:
   (4.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (1,1) and color yellow and mask Full at (0,1)
  _010: a point with color brown at (0,3)
  _0101: a point with color yellow at (2,1)
  _01: a point with color pink at (2,2)
  _011: a point with color blue at (3,0)
diff: 
delta:
! 4 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (1,1) and color yellow and mask Full at (0,1)
  _010: a point with color brown at (0,3)
  _0101: a point with color yellow at (2,1)
  _01: a point with color blue at (3,0)
  _011: a point with color pink at (2,2)
diff: 
delta:
! 1 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (1,1) and color yellow and mask Full at (0,1)
  _010: a point with color brown at (0,3)
  _0101: a point with color pink at (2,2)
  _01: a point with color yellow at (2,1)
  _011: a point with color blue at (3,0)
diff: 
delta:
! 4 wrong pixels (generated / expected)

TRAIN 1e0a9b12.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (3,1) and color yellow and mask Full at (3,0)
  _010: a point with color brown at (0,5)
  _0101: a point with color cyan at (1,3)
  _01: a point with color orange at (4,2)
  _011: a point with color orange at (5,2)
diff: 
delta: (4,3)=8 
   (98.3 bits)
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (3,1) and color yellow and mask Full at (3,0)
  _01: a rectangle with size (2,1) and color cyan and mask Full at (4,3)
  _011: a point with color orange at (5,2)
  _0111: a point with color orange at (4,2)
diff: 
delta: (5,5)=9#
   (24.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (3,1) and color yellow and mask Full at (3,0)
  _010: a point with color brown at (0,5)
  _0101: a point with color cyan at (1,3)
  _01: a point with color orange at (4,2)
  _011: a point with color cyan at (4,3)
diff: 
delta: (5,2)=7#
! 4 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (3,1) and color yellow and mask Full at (3,0)
  _010: a point with color brown at (0,5)
  _0101: a point with color cyan at (1,3)
  _01: a point with color orange at (4,2)
  _011: a point with color orange at (5,2)
diff: 
delta: (4,3)=8 
! 3 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (3,1) and color yellow and mask Full at (3,0)
  _010: a point with color brown at (0,5)
  _0101: a point with color cyan at (1,3)
  _01: a point with color cyan at (4,3)
  _011: a point with color orange at (4,2)
diff: 
delta: (5,2)=7#
! 4 wrong pixels (generated / expected)

TRAIN 1e0a9b12.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,1) and color green and mask Full at (1,1)
  _010: a point with color blue at (0,3)
  _0101: a point with color blue at (2,3)
  _01: a point with color pink at (3,0)
  _011: a point with color red at (2,4)
diff: 
delta: (4,1)=3 
   (93.2 bits)
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (3,1) and color green and mask Full at (2,1)
  _01: a rectangle with size (2,1) and color blue and mask Full at (3,3)
  _011: a point with color red at (4,4)
  _0111: a point with color pink at (4,0)
diff: 
delta:
   (4.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,1) and color green and mask Full at (1,1)
  _010: a point with color blue at (0,3)
  _0101: a point with color blue at (2,3)
  _01: a point with color red at (2,4)
  _011: a point with color pink at (3,0)
diff: 
delta: (4,1)=3 
! 5 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,1) and color green and mask Full at (1,1)
  _010: a point with color blue at (0,3)
  _0101: a point with color blue at (2,3)
  _01: a point with color red at (2,4)
  _011: a point with color green at (4,1)
diff: 
delta: (3,0)=6 
! 5 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,1) and color green and mask Full at (1,1)
  _010: a point with color blue at (0,3)
  _0101: a point with color blue at (2,3)
  _01: a point with color pink at (3,0)
  _011: a point with color red at (2,4)
diff: 
delta: (4,1)=3 
! 2 wrong pixels (generated / expected)

TRAIN 1e0a9b12.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,1) and color grey and mask Full at (3,0)
  _010: a point with color red at (0,1)
  _0101: a point with color yellow at (0,3)
  _01: a point with color grey at (1,0)
  _011: a point with color green at (0,4)
diff: 
delta: (2,2)=6  (3,1)=2  (3,3)=4 
! 11 wrong pixels (generated / expected)

TEST 1e0a9b12.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 17.4 sec (17.4 sec/task)
bits-train-error = 333.5 bits (333.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-368] Checking task 1e32b0e9.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 49507.8 = 49516.8
DL output with Mo: L = 9.0 + 73442.4 = 73451.4
DL input+output M: L = 17.9 + 122950.2 = 122968.1

# learning a model for train pairs
2.000	
1.406	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.876	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.705	IN  DEF: ^.layer_0.shape.mask=.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|xxxxxxxxxxxxxxxxx|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|xxxxxxxxxxxxxxxxx|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....
0.652	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.604	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.559	OUT OBJECT at ^.layer_011: ^.layer_01.shape at ?
0.520	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.496	IN  OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
0.471	OUT OBJECT at ^.layer_010: ^.layer_010.shape at ?
0.456	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: ^.layer_0.shape at ?
  _010: ^.layer_010.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: ^.layer_01.shape at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask .....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|xxxxxxxxxxxxxxxxx|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|xxxxxxxxxxxxxxxxx|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x..... at ?
  _010: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 355.5 + 7498.6 = 7854.1
DL output with Mo: L = 93.8 + 21758.2 = 21852.1
DL input+output M: L = 449.3 + 29256.8 = 29706.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (17,17) and color black and layers
  _0: a rectangle with size (17,17) and color cyan and mask .....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|xxxxxxxxxxxxxxxxx|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|xxxxxxxxxxxxxxxxx|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x..... at (0,0)
  _010: a rectangle with size (3,3) and color red and mask .x.|xxx|.x. at (1,1)
  _01: a rectangle with size (3,3) and color red and mask .x.|xxx|.x. at (13,1)
diff: 
delta: (2,13)=2  (2,14)=2  (2,15)=2  (7,8)=2  (8,7)=2  (8,9)=2  (9,8)=2 
   (294.2 bits)
data: a background with size (17,17) and color black and layers
  _0: a rectangle with size (17,17) and color cyan and mask .....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|xxxxxxxxxxxxxxxxx|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|xxxxxxxxxxxxxxxxx|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x..... at (0,0)
  _010: a rectangle with size (3,3) and color red and mask .x.|xxx|.x. at (1,1)
  _01: a rectangle with size (1,15) and color cyan and mask Full at (8,1)
  _011: a rectangle with size (3,3) and color red and mask .x.|xxx|.x. at (13,1)
  _0111: a rectangle with size (1,9) and color cyan and mask Full at (14,7)
  _01111: a rectangle with size (3,3) and color cyan and mask .x.|xxx|.x. at (1,7)
diff: 
delta: (1,14)=8  (2,13)=2  (2,14)=2  (2,15)=2  (3,14)=8  (7,2)=8  (7,8)=2  (7,14)=8  (8,4)=0  (8,6)=0  (8,7)=2  (8,9)=2  (8,10)=0  (8,12)=0  (9,2)=8  (9,8)=2  (9,14)=8  (13,8)=8  (13,14)=8  (14,10)=0  (14,12)=0  (15,8)=8  (15,14)=8 
   (644.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,17) and color black and layers
  _0: a rectangle with size (17,17) and color cyan and mask .....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|xxxxxxxxxxxxxxxxx|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|xxxxxxxxxxxxxxxxx|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x..... at (0,0)
  _010: a rectangle with size (3,3) and color red and mask .x.|xxx|.x. at (1,1)
  _01: a rectangle with size (3,3) and color red and mask .x.|xxx|.x. at (13,1)
diff: 
delta: (2,13)=2  (2,14)=2  (2,15)=2  (7,8)=2  (8,7)=2  (8,9)=2  (9,8)=2 
! size mismatch, 10x10 instead of 17x17

TRAIN 1e32b0e9.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (17,17) and color black and layers
  _0: a rectangle with size (17,17) and color red and mask .....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|xxxxxxxxxxxxxxxxx|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|xxxxxxxxxxxxxxxxx|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x..... at (0,0)
  _010: a rectangle with size (3,3) and color blue and mask Full at (1,1)
  _01: a rectangle with size (3,3) and color blue and mask Odd Checkboard at (13,7)
diff: 
delta: (1,14)=1  (1,15)=1  (2,7)=1  (2,8)=1  (8,14)=1 
   (237.3 bits)
data: a background with size (17,17) and color black and layers
  _0: a rectangle with size (17,17) and color red and mask .....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|xxxxxxxxxxxxxxxxx|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|xxxxxxxxxxxxxxxxx|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x..... at (0,0)
  _010: a rectangle with size (3,3) and color blue and mask Full at (1,1)
  _01: a rectangle with size (15,3) and color red and mask Full at (1,13)
  _011: a rectangle with size (3,3) and color blue and mask Odd Checkboard at (13,7)
  _0111: a rectangle with size (3,9) and color red and mask Full at (7,1)
  _01111: a rectangle with size (3,3) and color red and mask Full at (13,1)
diff: 
delta: (1,7)=2  (1,8)=2  (1,9)=2  (1,14)=1  (1,15)=1  (2,7)=1  (2,8)=1  (2,9)=2  (3,7)=2  (3,8)=2  (3,9)=2  (4,13)=0  (4,14)=0  (4,15)=0  (6,13)=0  (6,14)=0  (6,15)=0  (7,4)=0  (7,6)=0  (8,4)=0  (8,6)=0  (8,14)=1  (9,4)=0  (9,6)=0  (10,13)=0  (10,14)=0  (10,15)=0  (12,13)=0  (12,14)=0  (12,15)=0  (13,7)=2  (13,9)=2  (14,8)=2  (15,7)=2  (15,9)=2 
   (887.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,17) and color black and layers
  _0: a rectangle with size (17,17) and color red and mask .....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|xxxxxxxxxxxxxxxxx|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|xxxxxxxxxxxxxxxxx|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x..... at (0,0)
  _010: a rectangle with size (3,3) and color blue and mask Full at (1,1)
  _01: a rectangle with size (3,3) and color blue and mask Odd Checkboard at (13,7)
diff: 
delta: (1,14)=1  (1,15)=1  (2,7)=1  (2,8)=1  (8,14)=1 
! size mismatch, 10x10 instead of 17x17
>> Trial 2
data: a background with size (17,17) and color black and layers
  _0: a rectangle with size (17,17) and color red and mask .....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|xxxxxxxxxxxxxxxxx|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|xxxxxxxxxxxxxxxxx|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x..... at (0,0)
  _010: a rectangle with size (3,3) and color blue and mask Odd Checkboard at (13,7)
  _01: a rectangle with size (3,3) and color blue and mask Full at (1,1)
diff: 
delta: (1,14)=1  (1,15)=1  (2,7)=1  (2,8)=1  (8,14)=1 
! size mismatch, 10x10 instead of 17x17

TRAIN 1e32b0e9.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (17,17) and color black and layers
  _0: a rectangle with size (17,17) and color blue and mask .....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|xxxxxxxxxxxxxxxxx|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|xxxxxxxxxxxxxxxxx|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x..... at (0,0)
  _010: a rectangle with size (3,3) and color green and mask Odd Checkboard at (1,1)
  _01: a rectangle with size (2,2) and color green and mask Odd Checkboard at (7,1)
diff: 
delta: (2,7)=3  (2,15)=3  (14,15)=3  (15,14)=3 
   (218.4 bits)
data: a background with size (17,17) and color black and layers
  _0: a rectangle with size (17,17) and color blue and mask .....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|xxxxxxxxxxxxxxxxx|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|xxxxxxxxxxxxxxxxx|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x..... at (0,0)
  _010: a rectangle with size (3,3) and color green and mask Odd Checkboard at (1,1)
  _01: a rectangle with size (15,1) and color blue and mask Full at (1,8)
  _011: a rectangle with size (2,2) and color green and mask Odd Checkboard at (7,1)
  _0111: a rectangle with size (3,3) and color blue and mask Odd Checkboard at (7,13)
  _01111: a rectangle with size (3,3) and color blue and mask Odd Checkboard at (13,1)
diff: 
delta: (1,14)=1  (2,7)=3  (2,8)=0  (2,9)=1  (2,13)=1  (2,15)=3  (3,14)=1  (4,8)=0  (6,8)=0  (8,3)=1  (8,7)=1  (8,8)=0  (8,9)=1  (9,2)=1  (10,8)=0  (12,8)=0  (13,14)=1  (14,7)=1  (14,8)=0  (14,9)=1  (14,13)=1  (14,15)=3  (15,14)=3 
   (643.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,17) and color black and layers
  _0: a rectangle with size (17,17) and color blue and mask .....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|xxxxxxxxxxxxxxxxx|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|xxxxxxxxxxxxxxxxx|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x..... at (0,0)
  _010: a rectangle with size (3,3) and color green and mask Odd Checkboard at (1,1)
  _01: a rectangle with size (2,2) and color green and mask Odd Checkboard at (7,1)
diff: 
delta: (2,7)=3  (2,15)=3  (14,15)=3  (15,14)=3 
! size mismatch, 10x10 instead of 17x17

TRAIN 1e32b0e9.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,17) and color black and layers
  _0: a rectangle with size (17,17) and color brown and mask .....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|xxxxxxxxxxxxxxxxx|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|xxxxxxxxxxxxxxxxx|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x..... at (0,0)
  _010: a rectangle with size (3,3) and color yellow and mask Border at (1,1)
  _01: a rectangle with size (3,3) and color yellow and mask Odd Checkboard at (7,1)
diff: 
delta: (1,7)=4  (1,8)=4  (9,7)=4  (9,8)=4  (14,7)=4  (14,9)=4 
! size mismatch, 10x10 instead of 17x17
>> Trial 2
data: a background with size (17,17) and color black and layers
  _0: a rectangle with size (17,17) and color brown and mask .....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|xxxxxxxxxxxxxxxxx|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|xxxxxxxxxxxxxxxxx|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x..... at (0,0)
  _010: a rectangle with size (3,3) and color yellow and mask Odd Checkboard at (7,1)
  _01: a rectangle with size (3,3) and color yellow and mask Border at (1,1)
diff: 
delta: (1,7)=4  (1,8)=4  (9,7)=4  (9,8)=4  (14,7)=4  (14,9)=4 
! size mismatch, 10x10 instead of 17x17
>> Trial 3
data: a background with size (17,17) and color black and layers
  _0: a rectangle with size (17,17) and color brown and mask .....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|xxxxxxxxxxxxxxxxx|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|xxxxxxxxxxxxxxxxx|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x.....|.....x.....x..... at (0,0)
  _010: a rectangle with size (3,3) and color yellow and mask Full at (1,1)
  _01: a rectangle with size (3,3) and color yellow and mask Odd Checkboard at (7,1)
diff: 
delta: (1,7)=4  (1,8)=4  (2,2)=0  (9,7)=4  (9,8)=4  (14,7)=4  (14,9)=4 
! size mismatch, 10x10 instead of 17x17

TEST 1e32b0e9.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.2 sec (29.2 sec/task)
bits-train-error = 21758.2 bits (21758.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-367] Checking task 1f0c79e5.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3964.8 = 3973.8
DL output with Mo: L = 9.0 + 18647.8 = 18656.7
DL input+output M: L = 17.9 + 22612.6 = 22630.5

# learning a model for train pairs
2.000	
1.261	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.013	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.950	IN  OBJECT at ^.layer_00: a point with color ? at ?
0.910	OUT DEF: ^.size=^.size
0.887	IN  DEF: ^.layer_0.shape.mask=Full
0.871	IN  DEF: ^.color=black
0.859	IN  DEF: ^.size=(?,?)
0.773	IN  DEF: ^.size.i=9
0.688	IN  DEF: ^.size.j=9
0.676	IN  DEF: ^.layer_00.pos=(?,?)
0.663	IN  DEF: ^.layer_0.pos=(?,?)
0.651	IN  DEF: ^.layer_0.shape.size=(?,?)
0.608	IN  DEF: ^.layer_0.shape.size.i=2
0.565	IN  DEF: ^.layer_0.shape.size.j=2
0.561	OUT DEF: ^.color=black
0.559	OUT DEF: ^.layer_0.pos=(?,?)
0.556	OUT DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
WHERE (Mi)
a background with size (9,9) and color black and layers
  _00: a point with color ? at (?,?)
  _0: a rectangle with size (2,2) and color ? and mask Full at (?,?)

DL input  with Mi: L = 69.7 + 1296.1 = 1365.9
DL output with Mo: L = 35.6 + 3930.8 = 3966.4
DL input+output M: L = 105.4 + 5226.9 = 5332.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _00: a point with color red at (4,3)
  _0: a rectangle with size (2,2) and color yellow and mask Full at (4,2)
diff: 
delta:
   (27.3 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (6,7) and color yellow and mask ....xxx|...xxx.|..xxx..|.xxx...|xxx....|xx..... at (0,2)
diff: 
delta:
   (74.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _00: a point with color red at (4,3)
  _0: a rectangle with size (2,2) and color yellow and mask Full at (4,2)
diff: 
delta:
! 21 wrong pixels (generated / expected)

TRAIN 1f0c79e5.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _00: a point with color red at (2,3)
  _0: a rectangle with size (2,2) and color green and mask Full at (1,2)
diff: 
delta:
   (27.3 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (8,7) and color green and mask xx.....|xxx....|.xxx...|..xxx..|...xxx.|....xxx|.....xx|......x at (1,2)
diff: 
delta:
   (88.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _00: a point with color red at (2,3)
  _0: a rectangle with size (2,2) and color green and mask Full at (1,2)
diff: 
delta:
! 24 wrong pixels (generated / expected)

TRAIN 1f0c79e5.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _00: a point with color pink at (3,3)
  _0: a rectangle with size (2,2) and color red and mask Full at (3,3)
diff: 
delta: (4,4)=6 
   (47.8 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (9,9) and color pink and mask ......xxx|.....xxx.|....xxx..|...xxx...|..xxx....|.xxx.....|xxx......|xx.......|x........ at (0,0)
diff: 
delta:
   (115.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _00: a point with color pink at (3,3)
  _0: a rectangle with size (2,2) and color red and mask Full at (3,3)
diff: 
delta: (4,4)=6 
! 28 wrong pixels (generated / expected)

TRAIN 1f0c79e5.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _00: a point with color orange at (4,4)
  _0: a rectangle with size (2,2) and color red and mask Full at (3,3)
diff: 
delta:
   (27.3 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (9,9) and color orange and mask xx....xxx|xxx..xxx.|.xxxxxx..|..xxxx...|..xxx....|.xxx.....|xxx......|xx.......|x........ at (0,0)
diff: 
delta:
   (115.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _00: a point with color orange at (4,4)
  _0: a rectangle with size (2,2) and color red and mask Full at (3,3)
diff: 
delta:
! 33 wrong pixels (generated / expected)

TRAIN 1f0c79e5.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _00: a point with color cyan at (3,5)
  _0: a rectangle with size (2,2) and color red and mask Full at (2,5)
diff: 
delta:
! 28 wrong pixels (generated / expected)

TEST 1f0c79e5.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 1.7 sec (1.7 sec/task)
bits-train-error = 3930.8 bits (3930.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-366] Checking task 1f642eb9.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 10696.7 = 10705.7
DL output with Mo: L = 9.0 + 10696.7 = 10705.7
DL input+output M: L = 17.9 + 21393.4 = 21411.3

# learning a model for train pairs
2.000	
1.408	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.067	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.013	OUT DEF: ^.size=^.size
0.983	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.970	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.957	IN  DEF: ^.layer_0.shape.color=cyan
0.946	IN  OBJECT at ^.layer_01: a point with color ? at ?
0.923	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.893	OUT DEF: ^.layer_01=^.layer_01
0.870	OUT OBJECT at ^.layer_00: ^.layer_01.shape at ?
0.840	OUT DEF: ^.layer_00.pos=^.layer_0.pos
0.829	IN  OBJECT at ^.layer_011: a point with color ? at ?
0.805	OUT OBJECT at ^.layer_011: ^.layer_011.shape at ?
0.775	OUT DEF: ^.layer_011=^.layer_011
0.751	OUT OBJECT at ^.layer_001: ^.layer_011.shape at ?
0.740	OUT OBJECT at ^.layer_0111: a point with color ? at ?
0.728	OUT OBJECT at ^.layer_01111: a point with color ? at ?
0.722	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
0.715	IN  DEF: ^.layer_0.shape.mask=Full
0.711	OUT DEF: ^.color=black
0.707	IN  DEF: ^.color=black
0.703	OUT DEF: ^.layer_001.pos=(?,?)
0.691	OUT DEF: ^.layer_001.pos.i=^.layer_01.pos.i + ^.layer_011.pos.i
0.679	OUT DEF: ^.layer_001.pos.j=^.layer_01.pos.j + ^.layer_011.pos.j
0.676	OUT DEF: ^.layer_0.shape.size=(?,?)
0.662	OUT DEF: ^.layer_0.shape.size.j=^.layer_0.shape.size.j
0.659	OUT DEF: ^.layer_0111.pos=(?,?)
0.656	IN  DEF: ^.size=(?,?)
0.631	IN  DEF: ^.size.i=10
0.606	IN  DEF: ^.size.j=10
0.603	OUT DEF: ^.layer_01111.pos=(?,?)
0.591	OUT DEF: ^.layer_01111.pos.i=^.layer_0.shape.size.i + 2
0.579	OUT DEF: ^.layer_0111.pos.i=9
0.575	IN  DEF: ^.layer_0.pos=(?,?)
0.562	IN  DEF: ^.layer_0.pos.i=3
0.559	IN  DEF: ^.layer_0.shape.size=(?,?)
0.556	IN  DEF: ^.layer_01.pos=(?,?)
0.553	IN  DEF: ^.layer_011.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: ^.layer_01.shape at ^.layer_0.pos
  _001: ^.layer_011.shape at (^.layer_01.pos.i + ^.layer_011.pos.i,^.layer_01.pos.j + ^.layer_011.pos.j)
  _0: a rectangle with size (?,^.layer_0.shape.size.j) and color ^.layer_0.shape.color and mask ^.layer_0.shape.mask at ^.layer_0.pos
  _01: ^.layer_01
  _011: ^.layer_011
  _0111: a point with color ? at (9,?)
  _01111: a point with color ? at (^.layer_0.shape.size.i + 2,?)
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (?,?) and color cyan and mask Full at (3,?)
  _01: a point with color ? at (?,?)
  _011: a point with color ? at (?,?)

DL input  with Mi: L = 87.8 + 2949.0 = 3036.8
DL output with Mo: L = 134.9 + 2743.8 = 2878.7
DL input+output M: L = 222.7 + 5692.8 = 5915.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,2) and color cyan and mask Full at (3,4)
  _01: a point with color brown at (0,4)
  _011: a point with color pink at (6,0)
diff: 
delta: (9,5)=4 
   (64.0 bits)
data: a background with size (10,10) and color black and layers
  _00: a point with color brown at (3,4)
  _001: a point with color pink at (6,4)
  _0: a rectangle with size (3,2) and color cyan and mask Full at (3,4)
  _01: a point with color brown at (0,4)
  _011: a point with color pink at (6,0)
  _0111: a point with color yellow at (9,5)
  _01111: a point with color yellow at (6,5)
diff: 
delta:
   (24.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,2) and color cyan and mask Full at (3,4)
  _01: a point with color brown at (0,4)
  _011: a point with color pink at (6,0)
diff: 
delta: (9,5)=4 
! 5 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,2) and color cyan and mask Full at (3,4)
  _01: a point with color brown at (0,4)
  _011: a point with color yellow at (9,5)
diff: 
delta: (6,0)=6 
! 7 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,2) and color cyan and mask Full at (3,4)
  _01: a point with color pink at (6,0)
  _011: a point with color brown at (0,4)
diff: 
delta: (9,5)=4 
! 7 wrong pixels (generated / expected)

TRAIN 1f642eb9.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,3) and color cyan and mask Full at (3,3)
  _01: a point with color pink at (3,0)
  _011: a point with color orange at (0,4)
diff: 
delta: (5,9)=2  (7,0)=3  (9,5)=1 
   (105.7 bits)
data: a background with size (10,10) and color black and layers
  _00: a point with color pink at (3,3)
  _001: a point with color orange at (3,4)
  _0: a rectangle with size (5,3) and color cyan and mask Full at (3,3)
  _01: a point with color pink at (3,0)
  _011: a point with color orange at (0,4)
  _0111: a point with color blue at (9,5)
  _01111: a point with color green at (7,0)
diff: 
delta: (5,5)=2  (5,9)=2  (7,3)=3  (7,5)=1 
   (105.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,3) and color cyan and mask Full at (3,3)
  _01: a point with color orange at (0,4)
  _011: a point with color pink at (3,0)
diff: 
delta: (5,9)=2  (7,0)=3  (9,5)=1 
! 15 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,3) and color cyan and mask Full at (3,3)
  _01: a point with color orange at (0,4)
  _011: a point with color red at (5,9)
diff: 
delta: (3,0)=6  (7,0)=3  (9,5)=1 
! 15 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,3) and color cyan and mask Full at (3,3)
  _01: a point with color pink at (3,0)
  _011: a point with color orange at (0,4)
diff: 
delta: (5,9)=2  (7,0)=3  (9,5)=1 
! 13 wrong pixels (generated / expected)

TRAIN 1f642eb9.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,3) and color cyan and mask Full at (3,3)
  _01: a point with color yellow at (0,3)
  _011: a point with color green at (4,0)
diff: 
delta: (3,9)=6  (6,0)=2  (7,9)=2  (9,3)=7#
   (125.2 bits)
data: a background with size (10,10) and color black and layers
  _00: a point with color yellow at (3,3)
  _001: a point with color green at (4,3)
  _0: a rectangle with size (5,3) and color cyan and mask Full at (3,3)
  _01: a point with color yellow at (0,3)
  _011: a point with color green at (4,0)
  _0111: a point with color orange at (9,3)
  _01111: a point with color red at (7,9)
diff: 
delta: (3,5)=6  (3,9)=6  (6,0)=2  (6,3)=2  (7,3)=7# (7,5)=2 
   (144.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,3) and color cyan and mask Full at (3,3)
  _01: a point with color yellow at (0,3)
  _011: a point with color pink at (3,9)
diff: 
delta: (4,0)=3  (6,0)=2  (7,9)=2  (9,3)=7#
! 17 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,3) and color cyan and mask Full at (3,3)
  _01: a point with color yellow at (0,3)
  _011: a point with color green at (4,0)
diff: 
delta: (3,9)=6  (6,0)=2  (7,9)=2  (9,3)=7#
! 16 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,3) and color cyan and mask Full at (3,3)
  _01: a point with color pink at (3,9)
  _011: a point with color yellow at (0,3)
diff: 
delta: (4,0)=3  (6,0)=2  (7,9)=2  (9,3)=7#
! 18 wrong pixels (generated / expected)

TRAIN 1f642eb9.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,4) and color cyan and mask Full at (3,2)
  _01: a point with color pink at (0,3)
  _011: a point with color red at (0,5)
diff: 
delta: (3,0)=9# (4,9)=7# (5,0)=3  (6,0)=4  (9,4)=6 
! 19 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,4) and color cyan and mask Full at (3,2)
  _01: a point with color pink at (0,3)
  _011: a point with color brown at (3,0)
diff: 
delta: (0,5)=2  (4,9)=7# (5,0)=3  (6,0)=4  (9,4)=6 
! 18 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,4) and color cyan and mask Full at (3,2)
  _01: a point with color red at (0,5)
  _011: a point with color pink at (0,3)
diff: 
delta: (3,0)=9# (4,9)=7# (5,0)=3  (6,0)=4  (9,4)=6 
! 19 wrong pixels (generated / expected)

TEST 1f642eb9.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 5.8 sec (5.8 sec/task)
bits-train-error = 2743.8 bits (2743.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-365] Checking task 1f85a75f.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 34551.1 = 34560.1
DL output with Mo: L = 9.0 + 1447.7 = 1456.6
DL input+output M: L = 17.9 + 35998.8 = 36016.7

# learning a model for train pairs
2.000	
1.772	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.684	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.227	OUT DEF: ^.layer_0.shape=^.layer_0.shape
1.048	OUT DEF: ^.size=^.layer_0.shape.size
1.026	OUT DEF: ^.color=black
1.011	OUT DEF: ^.layer_0.pos=(?,?)
0.967	OUT DEF: ^.layer_0.pos.i=(0)
0.927	OUT DEF: ^.layer_0.pos.j=(0)
0.916	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.908	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.905	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.897	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.895	IN  OBJECT at ^.layer_011111: a point with color ? at ?
0.894	IN  OBJECT at ^.layer_0111111: a rectangle with size ? and color ? and mask ? at ?
0.892	IN  OBJECT at ^.layer_01111111: a point with color ? at ?
0.891	IN  OBJECT at ^.layer_011111111: a point with color ? at ?
0.889	IN  OBJECT at ^.layer_0111111111: a point with color ? at ?
0.887	IN  OBJECT at ^.layer_0110: a point with color ? at ?
0.886	IN  OBJECT at ^.layer_01111111111: a point with color ? at ?
0.884	IN  OBJECT at ^.layer_01111110: a point with color ? at ?
0.883	IN  DEF: ^.layer_01.shape.mask=Full
0.881	IN  DEF: ^.layer_011.shape.mask=Full
0.880	IN  DEF: ^.layer_0111.shape.mask=Full
0.878	IN  DEF: ^.layer_01111.shape.mask=Full
0.877	IN  DEF: ^.layer_0111111.shape.mask=Full
0.876	IN  DEF: ^.color=black
0.875	IN  DEF: ^.size=(?,?)
0.869	IN  DEF: ^.size.i=30
0.862	IN  DEF: ^.size.j=30
0.861	IN  DEF: ^.layer_0.pos=(?,?)
0.861	IN  DEF: ^.layer_0.shape.size=(?,?)
0.858	IN  DEF: ^.layer_0.shape.size.j=3
0.857	IN  DEF: ^.layer_01.pos=(?,?)
0.856	IN  DEF: ^.layer_01.shape.size=(?,?)
0.856	IN  DEF: ^.layer_0110.pos=(?,?)
0.852	IN  DEF: ^.layer_0110.pos.i=(0)
0.851	IN  DEF: ^.layer_011.pos=(?,?)
0.851	IN  DEF: ^.layer_011.shape.size=(?,?)
0.848	IN  DEF: ^.layer_011.shape.size.j=2
0.847	IN  DEF: ^.layer_011.shape.size.i=1
0.846	IN  OBJECT at ^.layer_01100: a rectangle with size ? and color ? and mask ? at ?
0.840	IN  OBJECT at ^.layer_011111111111: a rectangle with size ? and color ? and mask ? at ?
0.836	IN  DEF: ^.layer_011.pos.i=27
0.835	IN  OBJECT at ^.layer_0111111111111: a point with color ? at ?
0.833	IN  OBJECT at ^.layer_01111111111111: a point with color ? at ?
0.831	IN  OBJECT at ^.layer_0111111111110: a point with color ? at ?
0.829	IN  OBJECT at ^.layer_01111111111101: a point with color ? at ?
0.828	IN  DEF: ^.layer_01100.shape.mask=Full
0.827	IN  DEF: ^.color=black
0.826	IN  DEF: ^.layer_01100.pos=(?,?)
0.826	IN  DEF: ^.layer_01100.shape.size=(?,?)
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color black and layers
  _0: ^.layer_0.shape at ((0),(0))
WHERE (Mi)
a background with size (30,30) and color black and layers
  _0: a rectangle with size (?,3) and color ? and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _01100: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _0110: a point with color ? at ((0),?)
  _011: a rectangle with size (1,2) and color ? and mask Full at (27,?)
  _0111: a rectangle with size ? and color ? and mask Full at ?
  _01111: a rectangle with size ? and color ? and mask Full at ?
  _011111: a point with color ? at ?
  _01111110: a point with color ? at ?
  _0111111: a rectangle with size ? and color ? and mask Full at ?
  _01111111: a point with color ? at ?
  _011111111: a point with color ? at ?
  _0111111111: a point with color ? at ?
  _01111111111: a point with color ? at ?
  _0111111111110: a point with color ? at ?
  _01111111111101: a point with color ? at ?
  _011111111111: a rectangle with size ? and color ? and mask ? at ?
  _0111111111111: a point with color ? at ?
  _01111111111111: a point with color ? at ?

DL input  with Mi: L = 347.0 + 27527.5 = 27874.5
DL output with Mo: L = 28.0 + 0.0 = 28.0
DL input+output M: L = 375.0 + 27527.5 = 27902.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (5,3) and color green and mask xx.|xxx|x.x|xxx|.xx at (10,17)
  _01: a rectangle with size (1,2) and color blue and mask Full at (4,12)
  _01100: a rectangle with size (1,2) and color blue and mask Full at (11,13)
  _0110: a point with color blue at (0,0)
  _011: a rectangle with size (1,2) and color blue and mask Full at (27,7)
  _0111: a rectangle with size (1,3) and color grey and mask Full at (11,0)
  _01111: a rectangle with size (1,3) and color blue and mask Full at (25,20)
  _011111: a point with color blue at (0,5)
  _01111110: a point with color grey at (0,22)
  _0111111: a rectangle with size (2,1) and color grey and mask Full at (3,8)
  _01111111: a point with color grey at (1,15)
  _011111111: a point with color grey at (2,10)
  _0111111111: a point with color blue at (2,26)
  _01111111111: a point with color grey at (3,15)
  _0111111111110: a point with color blue at (3,22)
  _01111111111101: a point with color grey at (4,3)
  _011111111111: a rectangle with size (2,1) and color grey and mask Full at (6,4)
  _0111111111111: a point with color blue at (4,4)
  _01111111111111: a point with color blue at (4,15)
diff: 
delta: (4,19)=1  (5,18)=1  (5,29)=1  (6,7)=1  (7,24)=1  (8,2)=5# (8,4)=1  (8,11)=5# (8,15)=1  (8,17)=1  (8,18)=5# (8,19)=1  (8,21)=5# (8,27)=1  (9,0)=5# (9,9)=1  (10,21)=1  (11,1)=0  (11,5)=1  (11,25)=1  (11,28)=1  (12,22)=5# (13,15)=1  (13,27)=5# (14,3)=5# (14,7)=5# (14,11)=5# (15,0)=5# (15,28)=1  (16,8)=1  (16,12)=5# (16,22)=1  (16,29)=1  (17,19)=1  (17,21)=5# (18,1)=1  (18,7)=1  (18,25)=1  (19,4)=1  (19,13)=1  (19,15)=5# (19,20)=1  (19,22)=5# (19,29)=1  (20,1)=1  (20,16)=5# (20,23)=1  (21,4)=1  (22,23)=1  (22,24)=5# (23,0)=1  (23,12)=1  (23,21)=1  (23,24)=1  (23,29)=1  (24,7)=1  (24,15)=5# (25,21)=0  (26,13)=5# (26,24)=1  (26,26)=1  (26,29)=5# (27,25)=5# (28,13)=5# (28,17)=5# (28,21)=5# (28,25)=5# (29,6)=5# (29,10)=1 
   (1940.7 bits)
data: a background with size (5,3) and color black and layers
  _0: a rectangle with size (5,3) and color green and mask xx.|xxx|x.x|xxx|.xx at (0,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (5,3) and color green and mask xx.|xxx|x.x|xxx|.xx at (10,17)
  _01: a rectangle with size (1,2) and color blue and mask Full at (4,12)
  _01100: a rectangle with size (1,2) and color blue and mask Full at (11,13)
  _0110: a point with color blue at (0,0)
  _011: a rectangle with size (1,2) and color blue and mask Full at (27,7)
  _0111: a rectangle with size (1,3) and color grey and mask Full at (11,0)
  _01111: a rectangle with size (1,3) and color blue and mask Full at (25,20)
  _011111: a point with color blue at (0,5)
  _01111110: a point with color grey at (0,22)
  _0111111: a rectangle with size (1,3) and color blue and mask Full at (26,24)
  _01111111: a point with color grey at (1,15)
  _011111111: a point with color grey at (2,10)
  _0111111111: a point with color blue at (2,26)
  _01111111111: a point with color grey at (3,8)
  _0111111111110: a point with color grey at (3,15)
  _01111111111101: a point with color blue at (3,22)
  _011111111111: a rectangle with size (2,1) and color grey and mask Full at (6,4)
  _0111111111111: a point with color grey at (4,3)
  _01111111111111: a point with color blue at (4,4)
diff: 
delta: (4,8)=5# (4,15)=1  (4,19)=1  (5,18)=1  (5,29)=1  (6,7)=1  (7,24)=1  (8,2)=5# (8,4)=1  (8,11)=5# (8,15)=1  (8,17)=1  (8,18)=5# (8,19)=1  (8,21)=5# (8,27)=1  (9,0)=5# (9,9)=1  (10,21)=1  (11,1)=0  (11,5)=1  (11,25)=1  (11,28)=1  (12,22)=5# (13,15)=1  (13,27)=5# (14,3)=5# (14,7)=5# (14,11)=5# (15,0)=5# (15,28)=1  (16,8)=1  (16,12)=5# (16,22)=1  (16,29)=1  (17,19)=1  (17,21)=5# (18,1)=1  (18,7)=1  (18,25)=1  (19,4)=1  (19,13)=1  (19,15)=5# (19,20)=1  (19,22)=5# (19,29)=1  (20,1)=1  (20,16)=5# (20,23)=1  (21,4)=1  (22,23)=1  (22,24)=5# (23,0)=1  (23,12)=1  (23,21)=1  (23,24)=1  (23,29)=1  (24,7)=1  (24,15)=5# (25,21)=0  (26,13)=5# (26,25)=0  (26,29)=5# (27,25)=5# (28,13)=5# (28,17)=5# (28,21)=5# (28,25)=5# (29,6)=5# (29,10)=1 
correct output grid

TRAIN 1f85a75f.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask .x.|xxx|.xx at (9,11)
  _01: a rectangle with size (8,1) and color red and mask Full at (2,7)
  _01100: a rectangle with size (1,2) and color red and mask Full at (0,10)
  _0110: a point with color red at (0,23)
  _011: a rectangle with size (1,2) and color red and mask Full at (27,17)
  _0111: a rectangle with size (2,1) and color red and mask Full at (2,0)
  _01111: a rectangle with size (2,1) and color red and mask Full at (7,20)
  _011111: a point with color red at (1,6)
  _01111110: a point with color red at (2,10)
  _0111111: a rectangle with size (2,1) and color red and mask Full at (12,29)
  _01111111: a point with color red at (3,2)
  _011111111: a point with color red at (3,27)
  _0111111111: a point with color red at (4,13)
  _01111111111: a point with color red at (5,2)
  _0111111111110: a point with color red at (7,27)
  _01111111111101: a point with color red at (11,3)
  _011111111111: a rectangle with size (2,2) and color red and mask Odd Checkboard at (9,22)
  _0111111111111: a point with color red at (12,6)
  _01111111111111: a point with color red at (14,8)
diff: 
delta: (4,7)=0  (7,7)=0  (8,7)=0  (17,19)=2  (17,25)=2  (18,28)=2  (19,1)=2  (19,16)=2  (20,8)=2  (20,28)=2  (21,19)=2  (23,2)=2  (23,6)=2  (25,4)=2  (25,14)=2  (26,6)=2  (27,21)=2  (28,27)=2 
   (812.0 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask .x.|xxx|.xx at (0,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask .x.|xxx|.xx at (9,11)
  _01: a rectangle with size (8,1) and color red and mask Full at (2,7)
  _01100: a rectangle with size (1,2) and color red and mask Full at (0,10)
  _0110: a point with color red at (0,23)
  _011: a rectangle with size (1,5) and color red and mask Full at (27,17)
  _0111: a rectangle with size (2,1) and color red and mask Full at (2,0)
  _01111: a rectangle with size (2,1) and color red and mask Full at (7,20)
  _011111: a point with color red at (1,6)
  _01111110: a point with color red at (2,10)
  _0111111: a rectangle with size (2,1) and color red and mask Full at (12,29)
  _01111111: a point with color red at (3,2)
  _011111111: a point with color red at (3,27)
  _0111111111: a point with color red at (4,13)
  _01111111111: a point with color red at (5,2)
  _0111111111110: a point with color red at (7,27)
  _01111111111101: a point with color red at (9,23)
  _011111111111: a rectangle with size (3,1) and color red and mask Full at (18,28)
  _0111111111111: a point with color red at (10,22)
  _01111111111111: a point with color red at (11,3)
diff:   ^.layer_011.shape.size.j
delta: (4,7)=0  (7,7)=0  (8,7)=0  (12,6)=2  (14,8)=2  (17,19)=2  (17,25)=2  (19,1)=2  (19,16)=2  (19,28)=0  (20,8)=2  (21,19)=2  (23,2)=2  (23,6)=2  (25,4)=2  (25,14)=2  (26,6)=2  (27,19)=0  (27,20)=0  (28,27)=2 
correct output grid

TRAIN 1f85a75f.json/2: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask ..x|.x.|xxx at (0,19)
  _01: a rectangle with size (4,4) and color red and mask .xxx|xx.x|xx.x|.xxx at (12,19)
  _01100: a rectangle with size (2,4) and color blue and mask x...|.xxx at (23,10)
  _0110: a point with color blue at (0,2)
  _011: a rectangle with size (1,2) and color blue and mask Full at (1,27)
  _0111: a rectangle with size (3,1) and color cyan and mask Full at (6,22)
  _01111: a rectangle with size (1,2) and color blue and mask Full at (6,8)
  _011111: a point with color green at (0,4)
  _01111110: a point with color cyan at (0,6)
  _0111111: a rectangle with size (1,2) and color cyan and mask Full at (6,26)
  _01111111: a point with color green at (0,19)
  _011111111: a point with color cyan at (1,2)
  _0111111111: a point with color green at (1,3)
  _01111111111: a point with color cyan at (1,17)
  _0111111111110: a point with color blue at (2,0)
  _01111111111101: a point with color blue at (2,22)
  _011111111111: a rectangle with size (2,3) and color green and mask Odd Checkboard at (11,10)
  _0111111111111: a point with color green at (2,23)
  _01111111111111: a point with color cyan at (3,2)
diff:   ^.layer_011.pos.i  ^.layer_01100.shape.mask  ^.layer_01.shape.mask
delta: (3,9)=8  (3,12)=1  (3,16)=8  (3,20)=3  (3,23)=3  (3,29)=8  (4,0)=1  (4,16)=3  (4,23)=1  (4,24)=8  (4,26)=8  (4,29)=3  (5,17)=8  (5,29)=8  (6,1)=8  (6,3)=1  (6,29)=3  (7,3)=1  (7,4)=8  (7,18)=3  (7,19)=1  (8,11)=1  (8,16)=8  (8,18)=3  (8,25)=3  (10,5)=1  (10,20)=8  (11,1)=1  (11,2)=8  (11,5)=3  (11,10)=8  (11,17)=8  (12,3)=1  (12,6)=1  (13,2)=1  (13,10)=8  (13,26)=1  (14,8)=1  (15,3)=3  (15,12)=1  (15,17)=3  (15,24)=8  (15,25)=3  (16,0)=1  (16,13)=3  (16,15)=8  (17,10)=1  (17,11)=1  (18,4)=8  (18,9)=3  (18,17)=8  (19,2)=8  (19,8)=3  (19,17)=8  (19,18)=3  (19,22)=3  (19,29)=3  (20,17)=1  (20,19)=3  (21,8)=3  (21,17)=1  (21,25)=1  (22,6)=8  (22,12)=3  (22,14)=1  (22,29)=3  (23,14)=3  (23,16)=3  (23,18)=1  (23,21)=3  (23,26)=8  (24,6)=8  (24,8)=8  (24,17)=8  (24,25)=1  (25,1)=8  (25,12)=8  (25,16)=8  (25,20)=1  (25,23)=8  (25,25)=3  (25,27)=3  (26,2)=1  (26,5)=3  (26,7)=1  (27,5)=3  (27,14)=1  (27,17)=8  (27,19)=3  (27,20)=1  (27,22)=1  (28,16)=3  (28,21)=3  (29,2)=8  (29,7)=8  (29,17)=3  (29,21)=3  (29,29)=3 
! size mismatch, 3x3 instead of 4x4
>> Trial 2
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask .xxx|xx.x|xx.x|.xxx at (12,19)
  _01: a rectangle with size (3,3) and color cyan and mask ..x|.x.|xxx at (0,19)
  _01100: a rectangle with size (1,3) and color blue and mask Full at (24,11)
  _0110: a point with color blue at (0,2)
  _011: a rectangle with size (1,2) and color blue and mask Full at (1,27)
  _0111: a rectangle with size (3,1) and color cyan and mask Full at (6,22)
  _01111: a rectangle with size (1,2) and color blue and mask Full at (6,8)
  _011111: a point with color green at (0,4)
  _01111110: a point with color cyan at (0,6)
  _0111111: a rectangle with size (1,2) and color cyan and mask Full at (6,26)
  _01111111: a point with color green at (0,19)
  _011111111: a point with color cyan at (1,2)
  _0111111111: a point with color green at (1,3)
  _01111111111: a point with color cyan at (1,17)
  _0111111111110: a point with color blue at (2,0)
  _01111111111101: a point with color blue at (2,22)
  _011111111111: a rectangle with size (2,3) and color green and mask Odd Checkboard at (11,10)
  _0111111111111: a point with color green at (2,23)
  _01111111111111: a point with color cyan at (3,2)
diff:   ^.layer_011.pos.i  ^.layer_01.shape.mask  ^.layer_0.shape.size.j
delta: (3,9)=8  (3,12)=1  (3,16)=8  (3,20)=3  (3,23)=3  (3,29)=8  (4,0)=1  (4,16)=3  (4,23)=1  (4,24)=8  (4,26)=8  (4,29)=3  (5,17)=8  (5,29)=8  (6,1)=8  (6,3)=1  (6,29)=3  (7,3)=1  (7,4)=8  (7,18)=3  (7,19)=1  (8,11)=1  (8,16)=8  (8,18)=3  (8,25)=3  (10,5)=1  (10,20)=8  (11,1)=1  (11,2)=8  (11,5)=3  (11,10)=8  (11,17)=8  (12,3)=1  (12,6)=1  (13,2)=1  (13,10)=8  (13,26)=1  (14,8)=1  (15,3)=3  (15,12)=1  (15,17)=3  (15,24)=8  (15,25)=3  (16,0)=1  (16,13)=3  (16,15)=8  (17,10)=1  (17,11)=1  (18,4)=8  (18,9)=3  (18,17)=8  (19,2)=8  (19,8)=3  (19,17)=8  (19,18)=3  (19,22)=3  (19,29)=3  (20,17)=1  (20,19)=3  (21,8)=3  (21,17)=1  (21,25)=1  (22,6)=8  (22,12)=3  (22,14)=1  (22,29)=3  (23,10)=1  (23,14)=3  (23,16)=3  (23,18)=1  (23,21)=3  (23,26)=8  (24,6)=8  (24,8)=8  (24,17)=8  (24,25)=1  (25,1)=8  (25,12)=8  (25,16)=8  (25,20)=1  (25,23)=8  (25,25)=3  (25,27)=3  (26,2)=1  (26,5)=3  (26,7)=1  (27,5)=3  (27,14)=1  (27,17)=8  (27,19)=3  (27,20)=1  (27,22)=1  (28,16)=3  (28,21)=3  (29,2)=8  (29,7)=8  (29,17)=3  (29,21)=3  (29,29)=3 
correct output grid

TEST 1f85a75f.json/1: 1 2nd (SUCCESS)

# Performance measures on task
runtime-learning = 27.9 sec (27.9 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 0.50

=====================================
[-364] Checking task 1f876c06.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4961.7 = 4970.7
DL output with Mo: L = 9.0 + 10317.6 = 10326.5
DL input+output M: L = 17.9 + 15279.3 = 15297.2

# learning a model for train pairs
2.000	
1.888	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.781	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.697	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.618	OUT DEF: ^.layer_01.shape.mask=x....|.x...|..x..|...x.|....x
1.562	OUT DEF: ^.size=^.size
1.535	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.513	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.482	OUT DEF: ^.layer_0.pos=^.layer_0.pos
1.460	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.438	IN  OBJECT at ^.layer_00: a point with color ? at ?
1.414	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.390	IN  OBJECT at ^.layer_0111: a point with color ? at ?
1.363	IN  OBJECT at ^.layer_01111: a point with color ? at ?
1.350	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.336	OUT DEF: ^.layer_0111.shape.color=^.layer_00.shape.color
1.323	OUT DEF: ^.layer_01.shape.color=^.layer_01111.shape.color
1.314	IN  DEF: ^.color=black
1.307	IN  DEF: ^.size=(?,?)
1.254	IN  DEF: ^.size.i=10
1.201	IN  DEF: ^.size.j=10
1.194	IN  DEF: ^.layer_00.pos=(?,?)
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ^.layer_0.shape.color and mask ? at ^.layer_0.pos
  _01: a rectangle with size ? and color ^.layer_01111.shape.color and mask x....|.x...|..x..|...x.|....x at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ^.layer_00.shape.color and mask ? at ?
WHERE (Mi)
a background with size (10,10) and color black and layers
  _00: a point with color ? at (?,?)
  _0: a point with color ? at ?
  _01: a point with color ? at ?
  _011: a point with color ? at ?
  _0111: a point with color ? at ?
  _01111: a point with color ? at ?

DL input  with Mi: L = 101.0 + 3525.3 = 3626.3
DL output with Mo: L = 112.7 + 4679.2 = 4791.9
DL input+output M: L = 213.7 + 8204.5 = 8418.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _00: a point with color red at (0,2)
  _0: a point with color pink at (0,5)
  _01: a point with color red at (2,0)
  _011: a point with color pink at (4,9)
  _0111: a point with color yellow at (5,3)
  _01111: a point with color yellow at (9,7)
diff: 
delta:
   (90.2 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,5) and color pink and mask x....|.x...|..x..|...x.|....x at (0,5)
  _01: a rectangle with size (5,5) and color yellow and mask x....|.x...|..x..|...x.|....x at (5,3)
  _011: a rectangle with size (1,1) and color red and mask Full at (0,2)
  _0111: a rectangle with size (3,3) and color red and mask ..x|.x.|x.. at (0,0)
diff: 
delta:
   (129.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _00: a point with color red at (0,2)
  _0: a point with color pink at (0,5)
  _01: a point with color red at (2,0)
  _011: a point with color pink at (4,9)
  _0111: a point with color yellow at (5,3)
  _01111: a point with color yellow at (9,7)
diff: 
delta:
! 16 wrong pixels (generated / expected)

TRAIN 1f876c06.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _00: a point with color brown at (0,0)
  _0: a point with color green at (0,7)
  _01: a point with color cyan at (2,6)
  _011: a point with color green at (2,9)
  _0111: a point with color brown at (3,3)
  _01111: a point with color orange at (5,5)
diff: 
delta: (7,1)=8  (9,9)=7#
   (131.2 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask x..|.x.|..x at (0,7)
  _01: a rectangle with size (5,5) and color orange and mask x....|.x...|..x..|...x.|....x at (5,5)
  _011: a rectangle with size (6,6) and color cyan and mask .....x|....x.|...x..|..x.x.|.x...x|x..... at (2,1)
  _0111: a rectangle with size (4,4) and color brown and mask x...|.x..|..x.|...x at (0,0)
diff: 
delta:
   (165.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _00: a point with color brown at (0,0)
  _0: a point with color green at (0,7)
  _01: a point with color cyan at (2,6)
  _011: a point with color green at (2,9)
  _0111: a point with color brown at (3,3)
  _01111: a point with color orange at (5,5)
diff: 
delta: (7,1)=8  (9,9)=7#
! 20 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _00: a point with color brown at (0,0)
  _0: a point with color green at (0,7)
  _01: a point with color cyan at (2,6)
  _011: a point with color green at (2,9)
  _0111: a point with color brown at (3,3)
  _01111: a point with color cyan at (7,1)
diff: 
delta: (5,5)=7# (9,9)=7#
! 20 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _00: a point with color brown at (0,0)
  _0: a point with color green at (0,7)
  _01: a point with color cyan at (2,6)
  _011: a point with color green at (2,9)
  _0111: a point with color orange at (5,5)
  _01111: a point with color brown at (3,3)
diff: 
delta: (7,1)=8  (9,9)=7#
! 18 wrong pixels (generated / expected)

TRAIN 1f876c06.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _00: a point with color pink at (0,3)
  _0: a point with color cyan at (0,5)
  _01: a point with color yellow at (2,2)
  _011: a point with color pink at (3,0)
  _0111: a point with color cyan at (4,9)
  _01111: a point with color yellow at (6,6)
diff: 
delta: (5,4)=9# (9,0)=9#
   (131.2 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,5) and color cyan and mask x....|.x...|..x..|...x.|....x at (0,5)
  _01: a rectangle with size (5,5) and color yellow and mask x....|.x...|..x..|...x.|....x at (2,2)
  _011: a rectangle with size (5,5) and color brown and mask ....x|...x.|..x..|.x...|x.... at (5,0)
  _0111: a rectangle with size (4,4) and color pink and mask ...x|..x.|.xx.|x..x at (0,0)
diff: 
delta:
   (172.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _00: a point with color pink at (0,3)
  _0: a point with color cyan at (0,5)
  _01: a point with color yellow at (2,2)
  _011: a point with color pink at (3,0)
  _0111: a point with color cyan at (4,9)
  _01111: a point with color brown at (5,4)
diff: 
delta: (6,6)=4  (9,0)=9#
! 23 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _00: a point with color pink at (0,3)
  _0: a point with color cyan at (0,5)
  _01: a point with color yellow at (2,2)
  _011: a point with color pink at (3,0)
  _0111: a point with color cyan at (4,9)
  _01111: a point with color yellow at (6,6)
diff: 
delta: (5,4)=9# (9,0)=9#
! 23 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _00: a point with color pink at (0,3)
  _0: a point with color cyan at (0,5)
  _01: a point with color yellow at (2,2)
  _011: a point with color pink at (3,0)
  _0111: a point with color brown at (5,4)
  _01111: a point with color cyan at (4,9)
diff: 
delta: (6,6)=4  (9,0)=9#
! 23 wrong pixels (generated / expected)

TRAIN 1f876c06.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _00: a point with color green at (0,6)
  _0: a point with color brown at (0,9)
  _01: a point with color orange at (1,0)
  _011: a point with color green at (3,3)
  _0111: a point with color brown at (3,6)
  _01111: a point with color pink at (4,0)
diff: 
delta: (5,9)=4  (7,3)=6  (7,6)=7# (9,5)=4 
! 27 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _00: a point with color green at (0,6)
  _0: a point with color brown at (0,9)
  _01: a point with color orange at (1,0)
  _011: a point with color green at (3,3)
  _0111: a point with color brown at (3,6)
  _01111: a point with color yellow at (5,9)
diff: 
delta: (4,0)=6  (7,3)=6  (7,6)=7# (9,5)=4 
! 27 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _00: a point with color green at (0,6)
  _0: a point with color brown at (0,9)
  _01: a point with color orange at (1,0)
  _011: a point with color green at (3,3)
  _0111: a point with color pink at (4,0)
  _01111: a point with color brown at (3,6)
diff: 
delta: (5,9)=4  (7,3)=6  (7,6)=7# (9,5)=4 
! 27 wrong pixels (generated / expected)

TEST 1f876c06.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 24.3 sec (24.3 sec/task)
bits-train-error = 4679.2 bits (4679.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-363] Checking task 1fad071e.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 16886.2 = 16895.2
DL output with Mo: L = 9.0 + 1146.9 = 1155.9
DL input+output M: L = 17.9 + 18033.1 = 18051.1

# learning a model for train pairs
2.000	
1.872	OUT OBJECT at ^.layer_0: a point with color ? at ?
1.789	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.705	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.622	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.538	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.453	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.399	IN  OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
1.369	OUT DEF: ^.size=(?,?)
1.317	OUT DEF: ^.size.i=^.layer_0.shape.size.i - 1
1.148	OUT DEF: ^.size.j=^.layer_0.shape.size.j + 3
1.117	OUT DEF: ^.layer_0.pos=(?,?)
1.083	OUT DEF: ^.layer_0.pos.i=(0)
0.993	OUT DEF: ^.layer_0.pos.j=^.layer_01111.pos.i
0.985	IN  DEF: ^.layer_01.shape.color=blue
0.976	IN  DEF: ^.layer_0111.shape.color=red
0.968	IN  DEF: ^.layer_011111.shape.color=blue
0.946	IN  OBJECT at ^.layer_0111111: a rectangle with size ? and color ? and mask ? at ?
0.933	OUT DEF: ^.color=^.layer_01.shape.color
0.813	OUT DEF: ^.layer_0.shape.color=black
0.806	IN  OBJECT at ^.layer_0111110: a point with color ? at ?
0.804	IN  DEF: ^.color=black

# Learned model:
CONSTRUCT (Mo)
a background with size (^.layer_0.shape.size.i - 1,^.layer_0.shape.size.j + 3) and color ^.layer_01.shape.color and layers
  _0: a point with color black at ((0),^.layer_01111.pos.i)
WHERE (Mi)
a background with size ? and color black and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color blue and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color red and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _0111110: a point with color ? at ?
  _011111: a rectangle with size ? and color blue and mask ? at ?
  _0111111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 154.2 + 7783.6 = 7937.8
DL output with Mo: L = 62.6 + 323.2 = 385.8
DL input+output M: L = 216.8 + 8106.8 = 8323.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (0,4)
  _01: a rectangle with size (2,2) and color blue and mask Full at (1,1)
  _011: a rectangle with size (2,2) and color red and mask Full at (2,7)
  _0111: a rectangle with size (2,2) and color red and mask Full at (4,2)
  _01111: a rectangle with size (1,1) and color blue and mask Full at (4,0)
  _0111110: a point with color blue at (0,8)
  _011111: a rectangle with size (2,2) and color blue and mask Full at (5,5)
  _0111111: a rectangle with size (1,1) and color blue and mask Full at (8,1)
diff: 
delta: (8,8)=1 
   (222.9 bits)
data: a background with size (1,5) and color blue and layers
  _0: a point with color black at (0,4)
diff: 
delta: (0,2)=0  (0,3)=0 
   (32.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (0,4)
  _01: a rectangle with size (2,2) and color blue and mask Full at (1,1)
  _011: a rectangle with size (2,2) and color red and mask Full at (2,7)
  _0111: a rectangle with size (2,2) and color red and mask Full at (4,2)
  _01111: a rectangle with size (1,1) and color blue and mask Full at (0,8)
  _0111110: a point with color blue at (4,0)
  _011111: a rectangle with size (2,2) and color blue and mask Full at (5,5)
  _0111111: a rectangle with size (1,1) and color blue and mask Full at (8,1)
diff: 
delta: (8,8)=1 
! 4 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (0,4)
  _01: a rectangle with size (2,2) and color blue and mask Full at (1,1)
  _011: a rectangle with size (2,2) and color red and mask Full at (2,7)
  _0111: a rectangle with size (2,2) and color red and mask Full at (4,2)
  _01111: a rectangle with size (1,1) and color blue and mask Full at (4,0)
  _0111110: a point with color blue at (0,8)
  _011111: a rectangle with size (2,2) and color blue and mask Full at (5,5)
  _0111111: a rectangle with size (1,1) and color blue and mask Full at (8,1)
diff: 
delta: (8,8)=1 
! 2 wrong pixels (generated / expected)

TRAIN 1fad071e.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask Full at (0,0)
  _01: a rectangle with size (2,2) and color blue and mask Full at (1,5)
  _011: a rectangle with size (2,2) and color blue and mask Full at (4,1)
  _0111: a rectangle with size (2,2) and color red and mask Full at (7,3)
  _01111: a rectangle with size (2,2) and color red and mask Full at (4,4)
  _0111110: a point with color red at (0,3)
  _011111: a rectangle with size (2,2) and color blue and mask Full at (7,6)
  _0111111: a rectangle with size (1,1) and color red and mask Full at (0,8)
diff: 
delta: (2,3)=2  (3,8)=1  (5,8)=2  (8,1)=1 
   (285.3 bits)
data: a background with size (1,5) and color blue and layers
  _0: a point with color black at (0,4)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask Full at (0,0)
  _01: a rectangle with size (2,2) and color blue and mask Full at (1,5)
  _011: a rectangle with size (2,2) and color blue and mask Full at (4,1)
  _0111: a rectangle with size (2,2) and color red and mask Full at (4,4)
  _01111: a rectangle with size (2,2) and color red and mask Full at (7,3)
  _0111110: a point with color red at (0,3)
  _011111: a rectangle with size (2,2) and color blue and mask Full at (7,6)
  _0111111: a rectangle with size (1,1) and color red and mask Full at (0,8)
diff: 
delta: (2,3)=2  (3,8)=1  (5,8)=2  (8,1)=1 
! 1 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask Full at (0,0)
  _01: a rectangle with size (2,2) and color blue and mask Full at (1,5)
  _011: a rectangle with size (2,2) and color blue and mask Full at (4,1)
  _0111: a rectangle with size (2,2) and color red and mask Full at (7,3)
  _01111: a rectangle with size (2,2) and color red and mask Full at (4,4)
  _0111110: a point with color red at (0,3)
  _011111: a rectangle with size (2,2) and color blue and mask Full at (7,6)
  _0111111: a rectangle with size (1,1) and color red and mask Full at (0,8)
diff: 
delta: (2,3)=2  (3,8)=1  (5,8)=2  (8,1)=1 
correct output grid

TRAIN 1fad071e.json/2: 1 2nd (SUCCESS)

## instance 3

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (0,0)
  _01: a rectangle with size (2,2) and color blue and mask Full at (0,3)
  _011: a rectangle with size (2,2) and color blue and mask Full at (1,7)
  _0111: a rectangle with size (2,2) and color red and mask Full at (3,1)
  _01111: a rectangle with size (2,2) and color blue and mask Full at (4,4)
  _0111110: a point with color blue at (2,0)
  _011111: a rectangle with size (2,2) and color blue and mask Full at (7,1)
  _0111111: a rectangle with size (2,2) and color red and mask Full at (7,7)
diff: 
delta: (4,7)=1  (6,4)=2  (8,5)=1 
   (270.1 bits)
data: a background with size (1,5) and color blue and layers
  _0: a point with color black at (0,4)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (0,0)
  _01: a rectangle with size (2,2) and color blue and mask Full at (0,3)
  _011: a rectangle with size (2,2) and color blue and mask Full at (1,7)
  _0111: a rectangle with size (2,2) and color red and mask Full at (3,1)
  _01111: a rectangle with size (2,2) and color blue and mask Full at (4,4)
  _0111110: a point with color blue at (2,0)
  _011111: a rectangle with size (2,2) and color blue and mask Full at (7,1)
  _0111111: a rectangle with size (2,2) and color red and mask Full at (7,7)
diff: 
delta: (4,7)=1  (6,4)=2  (8,5)=1 
correct output grid

TRAIN 1fad071e.json/3: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (0,5)
  _01: a rectangle with size (2,2) and color blue and mask Full at (1,0)
  _011: a rectangle with size (2,2) and color blue and mask Full at (3,5)
  _0111: a rectangle with size (2,2) and color red and mask Full at (4,1)
  _01111: a rectangle with size (2,2) and color red and mask Full at (6,6)
  _0111110: a point with color blue at (0,8)
  _011111: a rectangle with size (2,2) and color blue and mask Full at (7,3)
  _0111111: a rectangle with size (2,2) and color red and mask Full at (7,0)
diff: 
delta: (1,3)=1  (6,0)=1 
! 2 wrong pixels (generated / expected)

TEST 1fad071e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 7.1 sec (7.1 sec/task)
bits-train-error = 323.2 bits (323.2 bits/task)
acc-train-micro = 0.67 tasks (66.67%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.50
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-362] Checking task 2013d3e2.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 8909.8 = 8918.8
DL output with Mo: L = 9.0 + 2079.7 = 2088.7
DL input+output M: L = 17.9 + 10989.5 = 11007.4

# learning a model for train pairs
2.000	
1.831	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.714	OUT DEF: ^.size=^.layer_0.pos
1.648	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
1.586	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.553	OUT OBJECT at ^.layer_0: a point with color ? at ?
1.509	OUT DEF: ^.layer_0.shape.color=^.layer_01.shape.color
1.474	OUT OBJECT at ^.layer_01: a point with color ? at ?
1.431	OUT DEF: ^.layer_01.shape.color=pink
1.394	OUT OBJECT at ^.layer_011: a point with color ? at ?
1.350	OUT DEF: ^.layer_011.shape.color=^.layer_0.shape.color
1.311	OUT OBJECT at ^.layer_0111: a point with color ? at ?
1.267	OUT OBJECT at ^.layer_01111: a point with color ? at ?
1.252	OUT DEF: ^.color=black
1.242	OUT DEF: ^.layer_0.pos=(?,?)
1.215	OUT DEF: ^.layer_0.pos.j=^.layer_00.shape.size.j
1.194	OUT DEF: ^.layer_0.pos.i=^.layer_00.pos.j - ^.layer_00.pos.i
1.184	OUT DEF: ^.layer_01.pos=(?,?)
1.157	OUT DEF: ^.layer_01.pos.i=1
1.136	OUT DEF: ^.layer_01.pos.j=^.layer_0.pos.j - ^.layer_00.shape.size.j
1.125	OUT DEF: ^.layer_011.pos=(?,?)
1.099	OUT DEF: ^.layer_011.pos.j=^.layer_01.pos.j
1.077	OUT DEF: ^.layer_011.pos.i=^.layer_0.pos.i - ^.layer_00.shape.size.i
1.067	OUT DEF: ^.layer_0111.pos=(?,?)
1.039	OUT DEF: ^.layer_0111.pos.j=(0)
1.017	OUT DEF: ^.layer_0111.pos.i=^.layer_00.pos.i - 2
1.007	OUT DEF: ^.layer_01111.pos=(?,?)
0.980	OUT DEF: ^.layer_01111.pos.i=2
0.954	OUT DEF: ^.layer_01111.pos.j=1
0.948	IN  DEF: ^.layer_00.shape.mask=Full
0.943	IN  DEF: ^.layer_0.shape.mask=Full
0.938	IN  DEF: ^.layer_01.shape.mask=Full
0.934	IN  DEF: ^.color=black
0.932	IN  DEF: ^.size=(?,?)
0.912	IN  DEF: ^.size.i=10
0.893	IN  DEF: ^.size.j=10
0.890	IN  DEF: ^.layer_00.pos=(?,?)
0.888	IN  DEF: ^.layer_00.shape.size=(?,?)
0.886	IN  DEF: ^.layer_0.pos=(?,?)
0.875	IN  DEF: ^.layer_0.pos.i=3
0.865	IN  DEF: ^.layer_0.pos.j=3
0.862	IN  OBJECT at ^.layer_000: a point with color ? at ?
0.817	OUT DEF: ^.layer_0111.shape=^.layer_000.shape
0.811	IN  OBJECT at ^.layer_0001: a point with color ? at ?
0.789	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.783	IN  DEF: ^.layer_011.shape.mask=Full
0.780	IN  DEF: ^.color=black
0.777	IN  DEF: ^.layer_000.pos=(?,?)
0.775	IN  DEF: ^.layer_0001.pos=(?,?)
0.773	IN  DEF: ^.layer_0.shape.size=(?,?)
0.770	IN  DEF: ^.layer_01.pos=(?,?)
0.760	IN  DEF: ^.layer_01.pos.j=2
0.757	IN  DEF: ^.layer_01.shape.size=(?,?)
0.755	IN  DEF: ^.layer_011.pos=(?,?)
0.752	IN  DEF: ^.layer_011.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.pos and color black and layers
  _0: a point with color ^.layer_01.shape.color at (^.layer_00.pos.j - ^.layer_00.pos.i,^.layer_00.shape.size.j)
  _01: a point with color pink at (1,^.layer_0.pos.j - ^.layer_00.shape.size.j)
  _011: a point with color ^.layer_0.shape.color at (^.layer_0.pos.i - ^.layer_00.shape.size.i,^.layer_01.pos.j)
  _0111: ^.layer_000.shape at (^.layer_00.pos.i - 2,(0))
  _01111: a point with color ? at (2,1)
WHERE (Mi)
a background with size (10,10) and color black and layers
  _000: a point with color ? at (?,?)
  _0001: a point with color ? at (?,?)
  _00: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _0: a rectangle with size (?,?) and color ? and mask Full at (3,3)
  _01: a rectangle with size (?,?) and color ? and mask Full at (?,2)
  _011: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 169.4 + 4673.9 = 4843.3
DL output with Mo: L = 170.3 + 267.1 = 437.5
DL input+output M: L = 339.7 + 4941.0 = 5280.7

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _000: a point with color orange at (2,4)
  _0001: a point with color pink at (3,3)
  _00: a rectangle with size (2,2) and color yellow and mask Full at (4,4)
  _0: a rectangle with size (4,4) and color cyan and mask Full at (3,3)
  _01: a rectangle with size (2,6) and color orange and mask Full at (4,2)
  _011: a rectangle with size (6,2) and color orange and mask Full at (2,4)
diff: 
delta: (3,6)=6  (6,3)=6  (6,6)=6 
   (175.3 bits)
data: a background with size (3,3) and color black and layers
  _0: a point with color orange at (0,2)
  _01: a point with color pink at (1,1)
  _011: a point with color cyan at (1,2)
  _0111: a point with color orange at (2,0)
  _01111: a point with color cyan at (2,1)
diff: 
delta: (2,2)=4 
   (22.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _000: a point with color orange at (2,4)
  _0001: a point with color orange at (2,5)
  _00: a rectangle with size (2,2) and color yellow and mask Full at (4,4)
  _0: a rectangle with size (4,4) and color cyan and mask Full at (3,3)
  _01: a rectangle with size (2,6) and color orange and mask Full at (4,2)
  _011: a rectangle with size (1,2) and color orange and mask Full at (7,4)
diff: 
delta: (3,3)=6  (3,6)=6  (6,3)=6  (6,6)=6 
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _000: a point with color orange at (2,4)
  _0001: a point with color orange at (2,5)
  _00: a rectangle with size (2,2) and color yellow and mask Full at (4,4)
  _0: a rectangle with size (4,4) and color cyan and mask Full at (3,3)
  _01: a rectangle with size (1,2) and color orange and mask Full at (7,4)
  _011: a rectangle with size (2,6) and color orange and mask Full at (4,2)
diff:   ^.layer_01.pos.j
delta: (3,3)=6  (3,6)=6  (6,3)=6  (6,6)=6 
! 3 wrong pixels (generated / expected)

TRAIN 2013d3e2.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _000: a point with color blue at (1,1)
  _0001: a point with color blue at (1,6)
  _00: a rectangle with size (1,1) and color pink and mask Full at (2,3)
  _0: a rectangle with size (2,2) and color red and mask Full at (3,3)
  _01: a rectangle with size (1,4) and color green and mask Full at (2,2)
  _011: a rectangle with size (1,1) and color grey and mask Full at (3,2)
diff: 
delta: (2,4)=5# (3,5)=6  (4,2)=6  (4,5)=5# (5,2)=3  (5,3)=5# (5,4)=6  (5,5)=3  (6,1)=1  (6,6)=1 
   (292.1 bits)
data: a background with size (3,3) and color black and layers
  _0: a point with color green at (1,1)
  _01: a point with color pink at (1,2)
  _011: a point with color red at (2,2)
  _0111: a point with color blue at (0,0)
  _01111: a point with color grey at (2,1)
diff: 
delta:
   (4.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _000: a point with color blue at (1,1)
  _0001: a point with color blue at (1,6)
  _00: a rectangle with size (1,1) and color pink and mask Full at (2,3)
  _0: a rectangle with size (2,2) and color red and mask Full at (3,3)
  _01: a rectangle with size (1,4) and color green and mask Full at (2,2)
  _011: a rectangle with size (1,1) and color grey and mask Full at (3,2)
diff: 
delta: (2,4)=5# (3,5)=6  (4,2)=6  (4,5)=5# (5,2)=3  (5,3)=5# (5,4)=6  (5,5)=3  (6,1)=1  (6,6)=1 
! 1 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _000: a point with color blue at (1,1)
  _0001: a point with color blue at (1,6)
  _00: a rectangle with size (2,2) and color red and mask Full at (3,3)
  _0: a rectangle with size (1,1) and color pink and mask Full at (2,3)
  _01: a rectangle with size (1,4) and color green and mask Full at (2,2)
  _011: a rectangle with size (1,1) and color grey and mask Full at (3,2)
diff:   ^.layer_0.pos.i
delta: (2,4)=5# (3,5)=6  (4,2)=6  (4,5)=5# (5,2)=3  (5,3)=5# (5,4)=6  (5,5)=3  (6,1)=1  (6,6)=1 
! size mismatch, 2x3 instead of 3x3

TRAIN 2013d3e2.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _000: a point with color cyan at (2,5)
  _0001: a point with color cyan at (3,5)
  _00: a rectangle with size (2,2) and color green and mask Full at (4,4)
  _0: a rectangle with size (1,2) and color yellow and mask Full at (3,3)
  _01: a rectangle with size (1,2) and color cyan and mask Full at (4,2)
  _011: a rectangle with size (1,2) and color cyan and mask Full at (5,6)
diff: 
delta: (3,6)=4  (4,6)=4  (5,3)=4  (6,3)=4  (6,4)=8  (6,5)=4  (6,6)=4  (7,4)=8 
! 4 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _000: a point with color cyan at (2,5)
  _0001: a point with color cyan at (3,5)
  _00: a rectangle with size (2,2) and color green and mask Full at (4,4)
  _0: a rectangle with size (1,2) and color yellow and mask Full at (3,3)
  _01: a rectangle with size (1,2) and color cyan and mask Full at (5,6)
  _011: a rectangle with size (1,2) and color cyan and mask Full at (4,2)
diff:   ^.layer_01.pos.j
delta: (3,6)=4  (4,6)=4  (5,3)=4  (6,3)=4  (6,4)=8  (6,5)=4  (6,6)=4  (7,4)=8 
! 5 wrong pixels (generated / expected)

TEST 2013d3e2.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 20.2 sec (20.2 sec/task)
bits-train-error = 267.1 bits (267.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-361] Checking task 2204b7a8.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 14886.2 = 14895.2
DL output with Mo: L = 9.0 + 14886.2 = 14895.2
DL input+output M: L = 17.9 + 29772.4 = 29790.3

# learning a model for train pairs
2.000	
1.679	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.354	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.033	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.708	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.646	OUT DEF: ^.layer_0=^.layer_0
0.585	OUT DEF: ^.layer_01=^.layer_01
0.546	OUT DEF: ^.size=^.size
0.538	OUT OBJECT at ^.layer_011: a point with color ? at ?
0.529	OUT DEF: ^.layer_011.shape.color=^.layer_0.shape.color
0.521	OUT OBJECT at ^.layer_0111: a point with color ? at ?
0.511	OUT DEF: ^.layer_0111.shape.color=^.layer_0.shape.color
0.502	OUT OBJECT at ^.layer_01111: a point with color ? at ?
0.493	OUT DEF: ^.layer_01111.shape.color=^.layer_01.shape.color
0.485	IN  OBJECT at ^.layer_010: a point with color ? at ?
0.464	OUT DEF: ^.layer_011.pos=^.layer_010.pos
0.455	IN  DEF: ^.layer_010.shape.color=green
0.447	IN  OBJECT at ^.layer_0101: a point with color ? at ?
0.438	IN  DEF: ^.layer_0101.shape.color=green
0.429	IN  OBJECT at ^.layer_01011: a point with color ? at ?
0.407	OUT DEF: ^.layer_0111.pos=^.layer_01011.pos
0.398	IN  DEF: ^.layer_01011.shape.color=green
0.393	IN  DEF: ^.layer_0.shape.mask=Full
0.389	IN  DEF: ^.layer_01.shape.mask=Full
0.386	OUT DEF: ^.color=black
0.383	IN  DEF: ^.color=black
0.380	IN  DEF: ^.size=(?,?)
0.363	IN  DEF: ^.size.i=10
0.345	IN  DEF: ^.size.j=10
0.343	OUT DEF: ^.layer_01111.pos=(?,?)
0.334	OUT DEF: ^.layer_01111.pos.i=^.layer_01011.pos.j - 1
0.332	IN  DEF: ^.layer_0101.pos=(?,?)
0.329	IN  DEF: ^.layer_01011.pos=(?,?)
0.327	IN  DEF: ^.layer_01.pos=(?,?)
0.325	IN  DEF: ^.layer_0.pos=(?,?)
0.315	IN  DEF: ^.layer_0.pos.i=(0)
0.306	IN  DEF: ^.layer_0.pos.j=(0)
0.304	IN  DEF: ^.layer_0.shape.size=(?,?)
0.301	IN  DEF: ^.layer_010.pos=(?,?)
0.299	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: ^.layer_01
  _011: a point with color ^.layer_0.shape.color at ^.layer_010.pos
  _0111: a point with color ^.layer_0.shape.color at ^.layer_01011.pos
  _01111: a point with color ^.layer_01.shape.color at (^.layer_01011.pos.j - 1,?)
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask Full at ((0),(0))
  _010: a point with color green at (?,?)
  _0101: a point with color green at (?,?)
  _01011: a point with color green at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 133.4 + 3087.0 = 3220.4
DL output with Mo: L = 77.9 + 1155.9 = 1233.8
DL input+output M: L = 211.3 + 4242.9 = 4454.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,1) and color blue and mask Full at (0,0)
  _010: a point with color green at (4,4)
  _0101: a point with color green at (1,6)
  _01011: a point with color green at (6,2)
  _01: a rectangle with size (10,1) and color red and mask Full at (0,9)
diff: 
delta:
   (69.0 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,1) and color blue and mask Full at (0,0)
  _01: a rectangle with size (10,1) and color red and mask Full at (0,9)
  _011: a point with color blue at (4,4)
  _0111: a point with color blue at (6,2)
  _01111: a point with color red at (1,6)
diff: 
delta:
   (4.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,1) and color blue and mask Full at (0,0)
  _010: a point with color green at (1,6)
  _0101: a point with color green at (4,4)
  _01011: a point with color green at (6,2)
  _01: a rectangle with size (10,1) and color red and mask Full at (0,9)
diff: 
delta:
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,1) and color blue and mask Full at (0,0)
  _010: a point with color green at (1,6)
  _0101: a point with color green at (6,2)
  _01011: a point with color green at (4,4)
  _01: a rectangle with size (10,1) and color red and mask Full at (0,9)
diff: 
delta:
! 2 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,1) and color blue and mask Full at (0,0)
  _010: a point with color green at (4,4)
  _0101: a point with color green at (1,6)
  _01011: a point with color green at (6,2)
  _01: a rectangle with size (10,1) and color red and mask Full at (0,9)
diff: 
delta:
! 1 wrong pixels (generated / expected)

TRAIN 2204b7a8.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,10) and color yellow and mask Full at (0,0)
  _010: a point with color green at (2,1)
  _0101: a point with color green at (3,3)
  _01011: a point with color green at (2,7)
  _01: a rectangle with size (1,10) and color orange and mask Full at (9,0)
diff: 
delta: (6,4)=3  (7,8)=3 
   (110.0 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,10) and color yellow and mask Full at (0,0)
  _01: a rectangle with size (1,10) and color orange and mask Full at (9,0)
  _011: a point with color yellow at (2,1)
  _0111: a point with color yellow at (2,7)
  _01111: a point with color orange at (6,4)
diff: 
delta: (3,3)=4  (7,8)=7#
   (45.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,10) and color yellow and mask Full at (0,0)
  _010: a point with color green at (2,1)
  _0101: a point with color green at (2,7)
  _01011: a point with color green at (3,3)
  _01: a rectangle with size (1,10) and color orange and mask Full at (9,0)
diff: 
delta: (6,4)=3  (7,8)=3 
! 4 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,10) and color yellow and mask Full at (0,0)
  _010: a point with color green at (2,1)
  _0101: a point with color green at (2,7)
  _01011: a point with color green at (6,4)
  _01: a rectangle with size (1,10) and color orange and mask Full at (9,0)
diff: 
delta: (3,3)=3  (7,8)=3 
! 5 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,10) and color yellow and mask Full at (0,0)
  _010: a point with color green at (2,1)
  _0101: a point with color green at (3,3)
  _01011: a point with color green at (2,7)
  _01: a rectangle with size (1,10) and color orange and mask Full at (9,0)
diff: 
delta: (6,4)=3  (7,8)=3 
! 4 wrong pixels (generated / expected)

TRAIN 2204b7a8.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,10) and color cyan and mask Full at (0,0)
  _010: a point with color green at (2,4)
  _0101: a point with color green at (3,1)
  _01011: a point with color green at (3,7)
  _01: a rectangle with size (1,10) and color brown and mask Full at (9,0)
diff: 
delta: (6,1)=3  (6,6)=3  (7,3)=3 
   (129.7 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,10) and color cyan and mask Full at (0,0)
  _01: a rectangle with size (1,10) and color brown and mask Full at (9,0)
  _011: a point with color cyan at (2,4)
  _0111: a point with color cyan at (3,7)
  _01111: a point with color brown at (6,1)
diff: 
delta: (3,1)=8  (6,6)=9# (7,3)=9#
   (65.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,10) and color cyan and mask Full at (0,0)
  _010: a point with color green at (2,4)
  _0101: a point with color green at (3,1)
  _01011: a point with color green at (3,7)
  _01: a rectangle with size (1,10) and color brown and mask Full at (9,0)
diff: 
delta: (6,1)=3  (6,6)=3  (7,3)=3 
! 5 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,10) and color cyan and mask Full at (0,0)
  _010: a point with color green at (2,4)
  _0101: a point with color green at (3,1)
  _01011: a point with color green at (6,1)
  _01: a rectangle with size (1,10) and color brown and mask Full at (9,0)
diff: 
delta: (3,7)=3  (6,6)=3  (7,3)=3 
! 5 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,10) and color cyan and mask Full at (0,0)
  _010: a point with color green at (2,4)
  _0101: a point with color green at (3,7)
  _01011: a point with color green at (3,1)
  _01: a rectangle with size (1,10) and color brown and mask Full at (9,0)
diff: 
delta: (6,1)=3  (6,6)=3  (7,3)=3 
! 4 wrong pixels (generated / expected)

TRAIN 2204b7a8.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,1) and color grey and mask Full at (0,0)
  _010: a point with color green at (0,1)
  _0101: a point with color green at (1,5)
  _01011: a point with color green at (1,8)
  _01: a rectangle with size (10,1) and color yellow and mask Full at (0,9)
diff: 
delta: (3,3)=3  (4,6)=3  (5,3)=3  (7,4)=3  (8,2)=3  (8,6)=3 
! 8 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,1) and color grey and mask Full at (0,0)
  _010: a point with color green at (0,1)
  _0101: a point with color green at (1,5)
  _01011: a point with color green at (3,3)
  _01: a rectangle with size (10,1) and color yellow and mask Full at (0,9)
diff: 
delta: (1,8)=3  (4,6)=3  (5,3)=3  (7,4)=3  (8,2)=3  (8,6)=3 
! 7 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,1) and color grey and mask Full at (0,0)
  _010: a point with color green at (0,1)
  _0101: a point with color green at (1,8)
  _01011: a point with color green at (1,5)
  _01: a rectangle with size (10,1) and color yellow and mask Full at (0,9)
diff: 
delta: (3,3)=3  (4,6)=3  (5,3)=3  (7,4)=3  (8,2)=3  (8,6)=3 
! 8 wrong pixels (generated / expected)

TEST 2204b7a8.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 13.7 sec (13.7 sec/task)
bits-train-error = 1155.9 bits (1155.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-360] Checking task 22168020.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 9172.1 = 9181.0
DL output with Mo: L = 9.0 + 17164.9 = 17173.9
DL input+output M: L = 17.9 + 26337.0 = 26354.9

# learning a model for train pairs
2.000	
1.476	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.116	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.884	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.693	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.660	OUT DEF: ^.size=^.size
0.631	OUT DEF: ^.layer_01.shape.size=^.layer_01.shape.size
0.613	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.594	OUT DEF: ^.layer_01.pos=^.layer_01.pos
0.586	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.578	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.573	IN  DEF: ^.color=black
0.569	IN  DEF: ^.size=(?,?)
0.541	IN  DEF: ^.size.i=10
0.512	IN  DEF: ^.size.j=10
0.508	IN  DEF: ^.layer_0.pos=(?,?)
0.504	IN  DEF: ^.layer_0.shape.size=(?,?)
0.500	IN  DEF: ^.layer_01.pos=(?,?)
0.497	IN  DEF: ^.layer_01.shape.size=(?,?)
0.494	OUT DEF: ^.color=black
0.492	OUT DEF: ^.layer_0.shape.size=(?,?)
0.483	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.i

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (^.layer_0.shape.size.i,?) and color ^.layer_0.shape.color and mask ? at ^.layer_0.pos
  _01: a rectangle with size ^.layer_01.shape.size and color ^.layer_01.shape.color and mask ? at ^.layer_01.pos
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 80.6 + 3298.7 = 3379.3
DL output with Mo: L = 49.7 + 1929.2 = 1978.9
DL input+output M: L = 130.3 + 5227.9 = 5358.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,1) and color green and mask Full at (1,1)
  _01: a rectangle with size (5,8) and color green and mask x......x|.x....x.|..x..x..|...xx...|...xx... at (1,1)
diff: 
delta:
   (93.2 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,8) and color green and mask Full at (1,1)
  _01: a rectangle with size (5,8) and color green and mask xxxxxxxx|.xxxxxx.|..xxxx..|...xx...|...xx... at (1,1)
diff: 
delta:
   (53.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,1) and color green and mask Full at (1,1)
  _01: a rectangle with size (5,8) and color green and mask x......x|.x....x.|..x..x..|...xx...|...xx... at (1,1)
diff: 
delta:
! 18 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,1) and color green and mask Full at (1,8)
  _01: a rectangle with size (5,8) and color green and mask x......x|.x....x.|..x..x..|...xx...|...xx... at (1,1)
diff: 
delta:
! 19 wrong pixels (generated / expected)

TRAIN 22168020.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,6) and color blue and mask x....x|.x..x.|..xx..|..xx.. at (2,0)
  _01: a rectangle with size (4,6) and color yellow and mask x....x|.x..x.|..xx..|..xx.. at (6,4)
diff: 
delta:
   (109.6 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,6) and color blue and mask xxxxxx|.xxxx.|..xx..|..xx.. at (2,0)
  _01: a rectangle with size (4,6) and color yellow and mask xxxxxx|.xxxx.|..xx..|..xx.. at (6,4)
diff: 
delta:
   (61.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,6) and color blue and mask x....x|.x..x.|..xx..|..xx.. at (2,0)
  _01: a rectangle with size (4,6) and color yellow and mask x....x|.x..x.|..xx..|..xx.. at (6,4)
diff: 
delta:
! 26 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,6) and color yellow and mask x....x|.x..x.|..xx..|..xx.. at (6,4)
  _01: a rectangle with size (4,6) and color blue and mask x....x|.x..x.|..xx..|..xx.. at (2,0)
diff: 
delta:
! 26 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,6) and color blue and mask x....x|.x..x.|..xx..|..xx.. at (2,0)
  _01: a rectangle with size (2,2) and color yellow and mask Full at (8,6)
diff: 
delta: (6,4)=4  (6,9)=4  (7,5)=4  (7,8)=4 
! 26 wrong pixels (generated / expected)

TRAIN 22168020.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,6) and color pink and mask x....x|.x..x.|..xx..|..xx.. at (0,0)
  _01: a rectangle with size (5,8) and color cyan and mask x......x|.x....x.|..x..x..|...xx...|...xx... at (5,1)
diff: 
delta:
   (127.1 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,6) and color pink and mask xxxxxx|.xxxx.|..xx..|..xx.. at (0,0)
  _01: a rectangle with size (5,8) and color cyan and mask xxxxxxxx|.xxxxxx.|..xxxx..|...xx...|...xx... at (5,1)
diff: 
delta:
   (77.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,8) and color cyan and mask x......x|.x....x.|..x..x..|...xx...|...xx... at (5,1)
  _01: a rectangle with size (4,6) and color pink and mask x....x|.x..x.|..xx..|..xx.. at (0,0)
diff: 
delta:
! 36 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,6) and color pink and mask x....x|.x..x.|..xx..|..xx.. at (0,0)
  _01: a rectangle with size (5,8) and color cyan and mask x......x|.x....x.|..x..x..|...xx...|...xx... at (5,1)
diff: 
delta:
! 34 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,8) and color cyan and mask x......x|.x....x.|..x..x..|...xx...|...xx... at (5,1)
  _01: a rectangle with size (2,2) and color pink and mask Full at (2,2)
diff: 
delta: (0,0)=6  (0,5)=6  (1,1)=6  (1,4)=6 
! 36 wrong pixels (generated / expected)

TRAIN 22168020.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,6) and color orange and mask x....x|.x..x.|..xx..|..xx.. at (2,4)
  _01: a rectangle with size (4,6) and color green and mask x....x|.x..x.|..xx..|..xx.. at (6,1)
diff: 
delta: (1,0)=4  (1,3)=4  (2,1)=4  (2,2)=4  (3,1)=4  (3,2)=4 
! 34 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,6) and color green and mask x....x|.x..x.|..xx..|..xx.. at (6,1)
  _01: a rectangle with size (4,6) and color orange and mask x....x|.x..x.|..xx..|..xx.. at (2,4)
diff: 
delta: (1,0)=4  (1,3)=4  (2,1)=4  (2,2)=4  (3,1)=4  (3,2)=4 
! 34 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,6) and color orange and mask x....x|.x..x.|..xx..|..xx.. at (2,4)
  _01: a rectangle with size (3,4) and color yellow and mask x..x|.xx.|.xx. at (1,0)
diff: 
delta: (6,1)=3  (6,6)=3  (7,2)=3  (7,5)=3  (8,3)=3  (8,4)=3  (9,3)=3  (9,4)=3 
! 34 wrong pixels (generated / expected)

TEST 22168020.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 3.2 sec (3.2 sec/task)
bits-train-error = 1929.2 bits (1929.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-359] Checking task 22233c11.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3408.5 = 3417.5
DL output with Mo: L = 9.0 + 5722.6 = 5731.6
DL input+output M: L = 17.9 + 9131.1 = 9149.1

# learning a model for train pairs
2.000	
1.638	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.292	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.191	OUT DEF: ^.size=^.size
1.100	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.044	OUT DEF: ^.layer_0=^.layer_0
1.003	IN  DEF: ^.layer_0.shape.color=green
0.980	OUT OBJECT at ^.layer_011: a point with color ? at ?
0.956	OUT DEF: ^.layer_011.shape.color=cyan
0.942	IN  DEF: ^.color=black
0.932	IN  DEF: ^.size=(?,?)
0.855	IN  DEF: ^.size.i=10
0.778	IN  DEF: ^.size.j=10
0.768	IN  DEF: ^.layer_0.pos=(?,?)
0.727	IN  DEF: ^.layer_0.pos.i=3
0.717	IN  DEF: ^.layer_0.shape.size=(?,?)
0.709	OUT DEF: ^.color=black
0.703	OUT DEF: ^.layer_01.pos=(?,?)
0.697	OUT DEF: ^.layer_01.shape.size=(?,?)
0.691	OUT DEF: ^.layer_011.pos=(?,?)
0.667	OUT DEF: ^.layer_011.pos.i=2
0.662	OUT DEF: ^.layer_01.shape.color=cyan
0.640	OUT DEF: ^.layer_01.pos.i=^.layer_0.pos.i + ^.layer_0.shape.size.i
0.628	OUT DEF: ^.layer_01.shape.mask=Full

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: a rectangle with size (?,?) and color cyan and mask Full at (^.layer_0.pos.i + ^.layer_0.shape.size.i,?)
  _011: a point with color cyan at (2,?)
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (?,?) and color green and mask ? at (3,?)

DL input  with Mi: L = 54.9 + 1171.7 = 1226.6
DL output with Mo: L = 71.0 + 1469.3 = 1540.3
DL input+output M: L = 125.9 + 2641.0 = 2766.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask Even Checkboard at (3,2)
diff: 
delta: (6,7)=3  (7,6)=3 
   (60.9 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask Even Checkboard at (3,2)
  _01: a rectangle with size (1,1) and color cyan and mask Full at (5,1)
  _011: a point with color cyan at (2,4)
diff: 
delta: (5,5)=8  (6,7)=3  (7,6)=3  (8,8)=8 
   (94.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask Even Checkboard at (3,2)
diff: 
delta: (6,7)=3  (7,6)=3 
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask Odd Checkboard at (6,6)
diff:   ^.layer_0.pos.i
delta: (3,2)=3  (4,3)=3 
! 11 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,1) and color green and mask Full at (3,2)
diff: 
delta: (4,3)=3  (6,7)=3  (7,6)=3 
! 10 wrong pixels (generated / expected)

TRAIN 22233c11.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,4) and color green and mask ..xx|..xx|xx..|xx.. at (3,1)
diff: 
delta:
   (36.3 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,4) and color green and mask ..xx|..xx|xx..|xx.. at (3,1)
  _01: a rectangle with size (2,2) and color cyan and mask Full at (7,5)
  _011: a point with color cyan at (2,0)
diff: 
delta: (1,0)=8 
   (38.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,4) and color green and mask ..xx|..xx|xx..|xx.. at (3,1)
diff: 
delta:
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask Full at (3,3)
diff: 
delta: (5,1)=3  (5,2)=3  (6,1)=3  (6,2)=3 
! 11 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask Full at (5,1)
diff:   ^.layer_0.pos.i
delta: (3,3)=3  (3,4)=3  (4,3)=3  (4,4)=3 
! 13 wrong pixels (generated / expected)

TRAIN 22233c11.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask Even Checkboard at (3,3)
diff: 
delta:
   (19.9 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask Even Checkboard at (3,3)
  _01: a rectangle with size (1,1) and color cyan and mask Full at (5,2)
  _011: a point with color cyan at (2,5)
diff: 
delta:
   (13.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask Even Checkboard at (3,3)
diff: 
delta:
! 7 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,1) and color green and mask Full at (3,3)
diff: 
delta: (4,4)=3 
! 8 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,1) and color green and mask Full at (4,4)
diff:   ^.layer_0.pos.i
delta: (3,3)=3 
! 8 wrong pixels (generated / expected)

TRAIN 22233c11.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,6) and color green and mask ...xxx|...xxx|...xxx|xxx...|xxx...|xxx... at (2,3)
diff:   ^.layer_0.pos.i
delta:
! 13 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask Full at (2,6)
diff:   ^.layer_0.pos.i
delta: (5,3)=3  (5,4)=3  (5,5)=3  (6,3)=3  (6,4)=3  (6,5)=3  (7,3)=3  (7,4)=3  (7,5)=3 
! 22 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask Full at (5,3)
diff:   ^.layer_0.pos.i
delta: (2,6)=3  (2,7)=3  (2,8)=3  (3,6)=3  (3,7)=3  (3,8)=3  (4,6)=3  (4,7)=3  (4,8)=3 
! 22 wrong pixels (generated / expected)

TEST 22233c11.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 2.7 sec (2.7 sec/task)
bits-train-error = 1469.3 bits (1469.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-358] Checking task 2281f1f4.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4767.9 = 4776.9
DL output with Mo: L = 9.0 + 12027.1 = 12036.0
DL input+output M: L = 17.9 + 16795.0 = 16812.9

# learning a model for train pairs
2.000	
1.926	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.852	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.784	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.736	OUT DEF: ^.size=^.size
1.707	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.684	IN  OBJECT at ^.layer_00: a point with color ? at ?
1.657	OUT DEF: ^.layer_01=^.layer_0
1.632	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.611	OUT DEF: ^.layer_011.shape.size=^.layer_0.shape.size
1.582	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.561	OUT DEF: ^.layer_0111.shape.size=^.layer_0.shape.size
1.540	OUT OBJECT at ^.layer_00: ^.layer_00.shape at ?
1.514	OUT DEF: ^.layer_00=^.layer_00
1.493	OUT OBJECT at ^.layer_01111: ^.layer_00.shape at ?
1.472	OUT OBJECT at ^.layer_011111: ^.layer_00.shape at ?
1.466	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
1.460	OUT DEF: ^.layer_011.shape.mask=^.layer_0.shape.mask
1.454	OUT DEF: ^.layer_0111.shape.mask=^.layer_0.shape.mask
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: ^.layer_00
  _0: a rectangle with size ? and color ? and mask ^.layer_0.shape.mask at ?
  _01: ^.layer_0
  _011: a rectangle with size ^.layer_0.shape.size and color ? and mask ^.layer_0.shape.mask at ?
  _0111: a rectangle with size ^.layer_0.shape.size and color ? and mask ^.layer_0.shape.mask at ?
  _01111: ^.layer_00.shape at ?
  _011111: ^.layer_00.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _00: a point with color ? at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a point with color ? at ?

DL input  with Mi: L = 53.5 + 4137.8 = 4191.3
DL output with Mo: L = 88.5 + 6856.2 = 6944.7
DL input+output M: L = 142.0 + 10994.0 = 11136.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _00: a point with color grey at (0,0)
  _0: a rectangle with size (1,1) and color grey and mask Full at (0,3)
  _01: a point with color grey at (0,7)
diff: 
delta: (3,9)=5# (7,9)=5#
   (115.7 bits)
data: a background with size (10,10) and color black and layers
  _00: a point with color grey at (0,0)
  _0: a rectangle with size (1,1) and color grey and mask Full at (0,7)
  _01: a rectangle with size (1,1) and color grey and mask Full at (0,3)
  _011: a rectangle with size (1,1) and color red and mask Full at (3,0)
  _0111: a rectangle with size (1,1) and color red and mask Full at (3,3)
  _01111: a point with color grey at (3,9)
  _011111: a point with color grey at (7,9)
diff: 
delta: (3,7)=2  (7,0)=2  (7,3)=2  (7,7)=2 
   (154.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _00: a point with color grey at (0,0)
  _0: a rectangle with size (1,1) and color grey and mask Full at (0,3)
  _01: a point with color grey at (0,7)
diff: 
delta: (3,9)=5# (7,9)=5#
! 12 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _00: a point with color grey at (0,0)
  _0: a rectangle with size (1,1) and color grey and mask Full at (0,7)
  _01: a point with color grey at (0,3)
diff: 
delta: (3,9)=5# (7,9)=5#
! 12 wrong pixels (generated / expected)

TRAIN 2281f1f4.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _00: a point with color grey at (0,1)
  _0: a rectangle with size (1,2) and color grey and mask Full at (0,3)
  _01: a point with color grey at (0,7)
diff: 
delta: (2,9)=5# (4,9)=5# (7,9)=5#
   (137.5 bits)
data: a background with size (10,10) and color black and layers
  _00: a point with color grey at (0,1)
  _0: a rectangle with size (1,2) and color red and mask Full at (2,3)
  _01: a rectangle with size (1,2) and color grey and mask Full at (0,3)
  _011: a rectangle with size (1,2) and color red and mask Full at (4,3)
  _0111: a rectangle with size (1,2) and color red and mask Full at (7,3)
  _01111: a point with color grey at (0,7)
  _011111: a point with color grey at (2,9)
diff: 
delta: (2,1)=2  (2,7)=2  (4,1)=2  (4,7)=2  (4,9)=5# (7,1)=2  (7,7)=2  (7,9)=5#
   (233.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _00: a point with color grey at (0,1)
  _0: a rectangle with size (1,2) and color grey and mask Full at (0,3)
  _01: a point with color grey at (0,7)
diff: 
delta: (2,9)=5# (4,9)=5# (7,9)=5#
! 19 wrong pixels (generated / expected)

TRAIN 2281f1f4.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _00: a point with color grey at (2,9)
  _0: a rectangle with size (1,7) and color grey and mask Full at (0,2)
  _01: a point with color grey at (3,9)
diff: 
delta: (0,4)=0  (0,6)=0  (6,9)=5# (8,9)=5#
   (160.6 bits)
data: a background with size (10,10) and color black and layers
  _00: a point with color grey at (2,9)
  _0: a rectangle with size (2,7) and color red and mask Full at (2,2)
  _01: a rectangle with size (1,7) and color grey and mask Full at (0,2)
  _011: a rectangle with size (1,7) and color red and mask Full at (6,2)
  _0111: a rectangle with size (1,7) and color red and mask Full at (8,2)
  _01111: a point with color grey at (3,9)
  _011111: a point with color grey at (6,9)
diff: 
delta: (0,4)=0  (0,6)=0  (2,4)=0  (2,6)=0  (3,4)=0  (3,6)=0  (6,4)=0  (6,6)=0  (8,4)=0  (8,6)=0  (8,9)=5#
   (297.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _00: a point with color grey at (2,9)
  _0: a rectangle with size (1,7) and color grey and mask Full at (0,2)
  _01: a point with color grey at (3,9)
diff: 
delta: (0,4)=0  (0,6)=0  (6,9)=5# (8,9)=5#
! 29 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _00: a point with color grey at (0,2)
  _0: a rectangle with size (1,2) and color grey and mask Full at (0,7)
  _01: a point with color grey at (0,3)
diff: 
delta: (0,5)=5# (2,9)=5# (3,9)=5# (6,9)=5# (8,9)=5#
! 30 wrong pixels (generated / expected)

TRAIN 2281f1f4.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _00: a point with color grey at (0,0)
  _0: a rectangle with size (1,2) and color grey and mask Full at (0,2)
  _01: a point with color grey at (0,6)
diff: 
delta: (0,8)=5# (2,9)=5# (3,9)=5# (5,9)=5# (7,9)=5# (9,9)=5#
! 35 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _00: a point with color grey at (0,0)
  _0: a rectangle with size (2,1) and color grey and mask Full at (2,9)
  _01: a point with color grey at (0,2)
diff: 
delta: (0,3)=5# (0,6)=5# (0,8)=5# (5,9)=5# (7,9)=5# (9,9)=5#
! 35 wrong pixels (generated / expected)

TEST 2281f1f4.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.9 sec (25.9 sec/task)
bits-train-error = 6856.2 bits (6856.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-357] Checking task 228f6490.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 29876.0 = 29884.9
DL output with Mo: L = 9.0 + 29876.0 = 29884.9
DL input+output M: L = 17.9 + 59752.0 = 59769.9

# learning a model for train pairs
2.000	
1.672	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.361	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.066	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
0.814	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.713	OUT OBJECT at ^.layer_00: ^.layer_00.shape at ?
0.636	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.594	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.554	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.525	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.499	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.468	OUT OBJECT at ^.layer_01111: ^.layer_0111.shape at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _00: ^.layer_00.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_0.shape at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: ^.layer_0111.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _00: a rectangle with size ? and color ? and mask ? at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 103.8 + 8700.8 = 8804.6
DL output with Mo: L = 96.5 + 5094.0 = 5190.4
DL input+output M: L = 200.3 + 13794.7 = 13995.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (5,5) and color grey and mask xxxxx|x..xx|x..xx|xxxxx|xxxxx at (1,1)
  _0: a rectangle with size (3,5) and color grey and mask xxxxx|xx..x|xxxxx at (7,5)
  _01: a rectangle with size (2,2) and color cyan and mask Full at (8,1)
  _011: a rectangle with size (1,2) and color orange and mask Full at (0,8)
  _0111: a rectangle with size (1,2) and color pink and mask Full at (2,7)
diff: 
delta: (0,0)=7# (5,8)=7# (7,4)=7#
   (265.7 bits)
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (5,5) and color grey and mask xxxxx|x..xx|x..xx|xxxxx|xxxxx at (1,1)
  _0: a rectangle with size (2,2) and color cyan and mask Full at (2,2)
  _01: a rectangle with size (3,5) and color grey and mask xxxxx|xx..x|xxxxx at (7,5)
  _011: a rectangle with size (1,2) and color orange and mask Full at (0,8)
  _0111: a rectangle with size (1,1) and color orange and mask Full at (0,0)
  _01111: a rectangle with size (1,2) and color pink and mask Full at (8,7)
diff: 
delta: (5,8)=7# (7,4)=7#
   (170.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (5,5) and color grey and mask xxxxx|x..xx|x..xx|xxxxx|xxxxx at (1,1)
  _0: a rectangle with size (3,5) and color grey and mask xxxxx|xx..x|xxxxx at (7,5)
  _01: a rectangle with size (2,2) and color cyan and mask Full at (8,1)
  _011: a rectangle with size (1,2) and color orange and mask Full at (0,8)
  _0111: a rectangle with size (1,2) and color pink and mask Full at (2,7)
diff: 
delta: (0,0)=7# (5,8)=7# (7,4)=7#
! 43 wrong pixels (generated / expected)

TRAIN 228f6490.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (4,5) and color grey and mask xxxxx|x...x|xxx.x|xxxxx at (0,0)
  _0: a rectangle with size (4,6) and color grey and mask Border at (6,3)
  _01: a rectangle with size (2,2) and color pink and mask Full at (8,0)
  _011: a rectangle with size (2,3) and color green and mask xxx|..x at (5,0)
  _0111: a rectangle with size (2,4) and color brown and mask Full at (1,6)
diff: 
delta: (4,7)=6  (4,9)=6  (5,6)=6  (5,7)=6 
   (281.4 bits)
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (4,5) and color grey and mask xxxxx|x...x|xxx.x|xxxxx at (0,0)
  _0: a rectangle with size (2,2) and color pink and mask Full at (8,0)
  _01: a rectangle with size (4,6) and color grey and mask Border at (6,3)
  _011: a rectangle with size (2,3) and color green and mask Full at (1,1)
  _0111: a rectangle with size (2,2) and color pink and mask .x|xx at (4,6)
  _01111: a rectangle with size (2,4) and color brown and mask Full at (7,4)
diff: 
delta: (4,9)=6 
   (162.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (4,5) and color grey and mask xxxxx|x...x|xxx.x|xxxxx at (0,0)
  _0: a rectangle with size (4,6) and color grey and mask Border at (6,3)
  _01: a rectangle with size (2,2) and color pink and mask Full at (8,0)
  _011: a rectangle with size (2,3) and color green and mask xxx|..x at (5,0)
  _0111: a rectangle with size (2,4) and color brown and mask Full at (1,6)
diff: 
delta: (4,7)=6  (4,9)=6  (5,6)=6  (5,7)=6 
! 40 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (4,5) and color grey and mask xxxxx|x...x|xxx.x|xxxxx at (0,0)
  _0: a rectangle with size (4,6) and color grey and mask Border at (6,3)
  _01: a rectangle with size (2,4) and color brown and mask Full at (1,6)
  _011: a rectangle with size (2,2) and color pink and mask Full at (8,0)
  _0111: a rectangle with size (2,3) and color green and mask xxx|..x at (5,0)
diff: 
delta: (4,7)=6  (4,9)=6  (5,6)=6  (5,7)=6 
! 39 wrong pixels (generated / expected)

TRAIN 228f6490.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (5,5) and color grey and mask xxxxx|xxxxx|x..xx|x...x|xxxxx at (5,0)
  _0: a rectangle with size (4,6) and color grey and mask xxxxxx|x...xx|xxx..x|xxxxxx at (0,4)
  _01: a rectangle with size (2,3) and color red and mask xx.|xxx at (0,0)
  _011: a rectangle with size (2,4) and color cyan and mask xxx.|..xx at (8,6)
  _0111: a rectangle with size (2,2) and color yellow and mask xx|.x at (3,1)
diff: 
delta: (4,5)=4  (5,7)=4  (5,8)=4  (7,9)=4 
   (323.0 bits)
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (5,5) and color grey and mask xxxxx|xxxxx|x..xx|x...x|xxxxx at (5,0)
  _0: a rectangle with size (2,3) and color red and mask Full at (7,1)
  _01: a rectangle with size (4,6) and color grey and mask xxxxxx|x...xx|xxx..x|xxxxxx at (0,4)
  _011: a rectangle with size (2,4) and color cyan and mask Full at (1,5)
  _0111: a rectangle with size (1,2) and color yellow and mask Full at (5,7)
  _01111: a rectangle with size (2,2) and color yellow and mask xx|.x at (3,1)
diff: 
delta: (4,5)=4  (7,9)=4 
   (177.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (5,5) and color grey and mask xxxxx|xxxxx|x..xx|x...x|xxxxx at (5,0)
  _0: a rectangle with size (4,6) and color grey and mask xxxxxx|x...xx|xxx..x|xxxxxx at (0,4)
  _01: a rectangle with size (2,3) and color red and mask xx.|xxx at (0,0)
  _011: a rectangle with size (2,4) and color cyan and mask xxx.|..xx at (8,6)
  _0111: a rectangle with size (2,2) and color yellow and mask xx|.x at (3,1)
diff: 
delta: (4,5)=4  (5,7)=4  (5,8)=4  (7,9)=4 
! 67 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (4,6) and color grey and mask xxxxxx|x...xx|xxx..x|xxxxxx at (0,4)
  _0: a rectangle with size (5,5) and color grey and mask xxxxx|xxxxx|x..xx|x...x|xxxxx at (5,0)
  _01: a rectangle with size (2,3) and color red and mask xx.|xxx at (0,0)
  _011: a rectangle with size (2,4) and color cyan and mask xxx.|..xx at (8,6)
  _0111: a rectangle with size (2,2) and color yellow and mask xx|.x at (3,1)
diff: 
delta: (4,5)=4  (5,7)=4  (5,8)=4  (7,9)=4 
! 67 wrong pixels (generated / expected)

TRAIN 228f6490.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (5,5) and color grey and mask xxxxx|x...x|xx.xx|xxxxx|xxxxx at (0,2)
  _0: a rectangle with size (3,7) and color grey and mask xxxxxxx|x...xxx|xxxxxxx at (7,3)
  _01: a rectangle with size (2,3) and color orange and mask xxx|.x. at (5,0)
  _011: a rectangle with size (1,3) and color yellow and mask Full at (2,7)
  _0111: a rectangle with size (2,2) and color red and mask Odd Checkboard at (8,0)
diff: 
delta: (0,9)=2  (1,0)=2  (4,9)=2  (5,5)=2  (5,7)=2 
! 46 wrong pixels (generated / expected)

TEST 228f6490.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.5 sec (25.5 sec/task)
bits-train-error = 5094.0 bits (5094.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-356] Checking task 22eb0ac0.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 5730.6 = 5739.6
DL output with Mo: L = 9.0 + 10310.3 = 10319.2
DL input+output M: L = 17.9 + 16040.9 = 16058.8

# learning a model for train pairs
2.000	
1.695	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.548	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.492	OUT DEF: ^.size=^.size
1.474	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.443	OUT DEF: ^.layer_0.pos=^.layer_0.pos
1.419	IN  DEF: ^.layer_0.shape.color=cyan
1.400	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.375	OUT OBJECT at ^.layer_011: ^.layer_01.shape at ?
1.351	OUT OBJECT at ^.layer_0111: ^.layer_01.shape at ?
1.319	OUT DEF: ^.layer_011=^.layer_01
1.300	IN  OBJECT at ^.layer_010: a point with color ? at ?
1.281	IN  OBJECT at ^.layer_0101: a point with color ? at ?
1.256	OUT OBJECT at ^.layer_01111: ^.layer_0101.shape at ?
1.225	OUT DEF: ^.layer_01111=^.layer_0101
1.211	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.199	OUT OBJECT at ^.layer_011111: a point with color ? at ?
1.185	OUT OBJECT at ^.layer_0111111: a point with color ? at ?
1.177	IN  DEF: ^.color=black
1.170	OUT DEF: ^.layer_0.shape.mask=Full
1.164	OUT DEF: ^.layer_01.shape.mask=Full
1.157	IN  DEF: ^.size=(?,?)
1.112	IN  DEF: ^.size.i=10
1.066	IN  DEF: ^.size.j=10
1.060	IN  DEF: ^.layer_0.pos=(?,?)
1.054	IN  DEF: ^.layer_010.pos=(?,?)
1.029	IN  DEF: ^.layer_010.pos.i=1
1.023	IN  DEF: ^.layer_0101.pos=(?,?)
0.999	IN  DEF: ^.layer_0101.pos.i=3
0.975	IN  DEF: ^.layer_0101.pos.j=9
0.963	IN  OBJECT at ^.layer_01011: a point with color ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ^.layer_0.shape.color and mask Full at ^.layer_0.pos
  _01: a rectangle with size ? and color ? and mask Full at ?
  _011: ^.layer_01
  _0111: ^.layer_01.shape at ?
  _01111: ^.layer_0101
  _011111: a point with color ? at ?
  _0111111: a point with color ? at ?
WHERE (Mi)
a background with size (10,10) and color ? and layers
  _0: a point with color cyan at (?,?)
  _010: a point with color ? at (1,?)
  _0101: a point with color ? at (3,9)
  _01011: a point with color ? at ?
  _01: a point with color ? at ?

DL input  with Mi: L = 105.7 + 3865.9 = 3971.7
DL output with Mo: L = 90.9 + 2710.1 = 2800.9
DL input+output M: L = 196.6 + 6576.0 = 6772.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a point with color cyan at (3,0)
  _010: a point with color brown at (1,0)
  _0101: a point with color brown at (3,9)
  _01011: a point with color yellow at (5,0)
  _01: a point with color pink at (1,9)
diff: 
delta: (5,9)=4  (7,0)=6  (7,9)=8 
   (115.9 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,1) and color cyan and mask Full at (3,0)
  _01: a rectangle with size (1,10) and color yellow and mask Full at (5,0)
  _011: a point with color pink at (1,9)
  _0111: a point with color pink at (7,0)
  _01111: a point with color brown at (3,9)
  _011111: a point with color brown at (1,0)
  _0111111: a point with color cyan at (7,9)
diff: 
delta:
   (76.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color cyan at (3,0)
  _010: a point with color brown at (1,0)
  _0101: a point with color brown at (3,9)
  _01011: a point with color pink at (1,9)
  _01: a point with color yellow at (5,0)
diff: 
delta: (5,9)=4  (7,0)=6  (7,9)=8 
! 19 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a point with color brown at (1,0)
  _010: a point with color pink at (1,9)
  _0101: a point with color brown at (3,9)
  _01011: a point with color cyan at (3,0)
  _01: a point with color yellow at (5,0)
diff:   ^.layer_0.shape.color
delta: (5,9)=4  (7,0)=6  (7,9)=8 
! 18 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a point with color brown at (1,0)
  _010: a point with color pink at (1,9)
  _0101: a point with color brown at (3,9)
  _01011: a point with color cyan at (3,0)
  _01: a point with color yellow at (5,9)
diff:   ^.layer_0.shape.color
delta: (5,0)=4  (7,0)=6  (7,9)=8 
! 18 wrong pixels (generated / expected)

TRAIN 22eb0ac0.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a point with color cyan at (1,0)
  _010: a point with color cyan at (1,9)
  _0101: a point with color red at (3,9)
  _01011: a point with color yellow at (3,0)
  _01: a point with color green at (5,0)
diff: 
delta: (5,9)=4  (7,0)=1  (7,9)=1  (9,0)=2  (9,9)=3 
   (154.8 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,10) and color cyan and mask Full at (1,0)
  _01: a rectangle with size (1,10) and color blue and mask Full at (7,0)
  _011: a point with color green at (5,0)
  _0111: a point with color green at (9,9)
  _01111: a point with color red at (3,9)
  _011111: a point with color yellow at (3,0)
  _0111111: a point with color yellow at (5,9)
diff: 
delta: (9,0)=2 
   (103.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color cyan at (1,0)
  _010: a point with color cyan at (1,9)
  _0101: a point with color red at (3,9)
  _01011: a point with color yellow at (3,0)
  _01: a point with color green at (5,0)
diff: 
delta: (5,9)=4  (7,0)=1  (7,9)=1  (9,0)=2  (9,9)=3 
! 26 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a point with color cyan at (1,0)
  _010: a point with color cyan at (1,9)
  _0101: a point with color red at (3,9)
  _01011: a point with color yellow at (3,0)
  _01: a point with color yellow at (5,9)
diff: 
delta: (5,0)=3  (7,0)=1  (7,9)=1  (9,0)=2  (9,9)=3 
! 26 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a point with color cyan at (1,0)
  _010: a point with color cyan at (1,9)
  _0101: a point with color red at (3,9)
  _01011: a point with color green at (5,0)
  _01: a point with color yellow at (3,0)
diff: 
delta: (5,9)=4  (7,0)=1  (7,9)=1  (9,0)=2  (9,9)=3 
! 26 wrong pixels (generated / expected)

TRAIN 22eb0ac0.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a point with color cyan at (1,9)
  _010: a point with color red at (1,0)
  _0101: a point with color yellow at (3,9)
  _01011: a point with color green at (3,0)
  _01: a point with color green at (5,9)
diff: 
delta: (5,0)=5# (7,0)=8  (7,9)=2 
   (115.9 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,1) and color cyan and mask Full at (1,9)
  _01: a rectangle with size (1,1) and color red and mask Full at (1,0)
  _011: a point with color green at (5,9)
  _0111: a point with color green at (3,0)
  _01111: a point with color yellow at (3,9)
  _011111: a point with color grey at (5,0)
  _0111111: a point with color cyan at (7,0)
diff: 
delta: (7,9)=2 
   (90.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color cyan at (1,9)
  _010: a point with color red at (1,0)
  _0101: a point with color yellow at (3,9)
  _01011: a point with color green at (3,0)
  _01: a point with color grey at (5,0)
diff: 
delta: (5,9)=3  (7,0)=8  (7,9)=2 
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a point with color cyan at (1,9)
  _010: a point with color red at (1,0)
  _0101: a point with color yellow at (3,9)
  _01011: a point with color green at (3,0)
  _01: a point with color green at (5,9)
diff: 
delta: (5,0)=5# (7,0)=8  (7,9)=2 
! 9 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a point with color cyan at (1,9)
  _010: a point with color red at (1,0)
  _0101: a point with color yellow at (3,9)
  _01011: a point with color grey at (5,0)
  _01: a point with color green at (3,0)
diff: 
delta: (5,9)=3  (7,0)=8  (7,9)=2 
! 9 wrong pixels (generated / expected)

TRAIN 22eb0ac0.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color yellow at (1,0)
  _010: a point with color red at (1,9)
  _0101: a point with color green at (3,9)
  _01011: a point with color green at (3,0)
  _01: a point with color red at (5,0)
diff:   ^.layer_0.shape.color
delta: (5,9)=9# (7,0)=6  (7,9)=6  (9,0)=9# (9,9)=4 
! 28 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a point with color yellow at (1,0)
  _010: a point with color red at (1,9)
  _0101: a point with color green at (3,9)
  _01011: a point with color green at (3,0)
  _01: a point with color brown at (5,9)
diff:   ^.layer_0.shape.color
delta: (5,0)=2  (7,0)=6  (7,9)=6  (9,0)=9# (9,9)=4 
! 28 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a point with color yellow at (1,0)
  _010: a point with color red at (1,9)
  _0101: a point with color green at (3,9)
  _01011: a point with color red at (5,0)
  _01: a point with color green at (3,0)
diff:   ^.layer_0.shape.color
delta: (5,9)=9# (7,0)=6  (7,9)=6  (9,0)=9# (9,9)=4 
! 28 wrong pixels (generated / expected)

TEST 22eb0ac0.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 22.5 sec (22.5 sec/task)
bits-train-error = 2710.1 bits (2710.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-355] Checking task 234bbc79.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 8215.3 = 8224.3
DL output with Mo: L = 9.0 + 8040.4 = 8049.4
DL input+output M: L = 17.9 + 16255.7 = 16273.7

# learning a model for train pairs
2.000	
1.743	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.585	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.469	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.403	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.340	OUT OBJECT at ^.layer_010: ^.layer_01.shape at ?
1.309	IN  OBJECT at ^.layer_00: a point with color ? at ?
1.266	OUT DEF: ^.layer_010=^.layer_01
1.243	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.224	IN  OBJECT at ^.layer_001: a point with color ? at ?
1.213	IN  DEF: ^.layer_01.shape.mask=Full
1.190	IN  DEF: ^.layer_00.shape.color=grey
1.183	OUT DEF: ^.color=black
1.175	IN  DEF: ^.color=black
1.170	OUT DEF: ^.size=(?,?)
1.142	OUT DEF: ^.size.i=^.size.i
1.136	OUT DEF: ^.layer_0.pos=(?,?)
1.122	OUT DEF: ^.layer_0.pos.i=^.layer_0.pos.i
1.116	OUT DEF: ^.layer_0.shape.size=(?,?)
1.099	OUT DEF: ^.layer_0.shape.size.i=^.layer_01.shape.size.j - ^.layer_00.pos.i
1.093	OUT DEF: ^.layer_01.pos=(?,?)
1.087	OUT DEF: ^.layer_01.shape.size=(?,?)
1.065	OUT DEF: ^.layer_01.shape.size.j=^.layer_00.pos.j - ^.layer_00.pos.i
1.059	IN  DEF: ^.size=(?,?)
1.032	IN  DEF: ^.size.i=3
1.026	IN  DEF: ^.layer_00.pos=(?,?)
1.021	IN  DEF: ^.layer_001.pos=(?,?)
1.006	IN  DEF: ^.layer_001.pos.i=0
1.000	IN  DEF: ^.layer_0.pos=(?,?)
0.995	IN  DEF: ^.layer_0.shape.size=(?,?)
0.989	IN  DEF: ^.layer_01.pos=(?,?)
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size (^.size.i,?) and color black and layers
  _0: a rectangle with size (^.layer_01.shape.size.j - ^.layer_00.pos.i,?) and color ^.layer_0.shape.color and mask ? at (^.layer_0.pos.i,?)
  _010: ^.layer_01
  _01: a rectangle with size (?,^.layer_00.pos.j - ^.layer_00.pos.i) and color ? and mask ? at (?,?)
WHERE (Mi)
a background with size (3,?) and color black and layers
  _00: a point with color grey at (?,?)
  _001: a point with color ? at (0,?)
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size ? and color ? and mask Full at (?,?)

DL input  with Mi: L = 100.1 + 5464.7 = 5564.8
DL output with Mo: L = 108.3 + 2404.0 = 2512.3
DL input+output M: L = 208.4 + 7868.7 = 8077.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,9) and color black and layers
  _00: a point with color grey at (1,3)
  _001: a point with color grey at (0,1)
  _0: a rectangle with size (1,2) and color red and mask Full at (1,7)
  _01: a rectangle with size (1,2) and color red and mask Full at (1,0)
diff: 
delta: (1,4)=1  (1,6)=5# (2,4)=5#
   (121.2 bits)
data: a background with size (3,7) and color black and layers
  _0: a rectangle with size (1,3) and color red and mask Full at (1,4)
  _010: a rectangle with size (1,2) and color red and mask Full at (1,0)
  _01: a rectangle with size (2,2) and color blue and mask xx|.x at (0,2)
diff: 
delta: (0,1)=2 
   (61.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,9) and color black and layers
  _00: a point with color grey at (0,1)
  _001: a point with color grey at (1,3)
  _0: a rectangle with size (1,2) and color red and mask Full at (1,0)
  _01: a rectangle with size (1,2) and color red and mask Full at (1,7)
diff:   ^.layer_001.pos.i
delta: (1,4)=1  (1,6)=5# (2,4)=5#
! size mismatch, 3x10 instead of 3x7
>> Trial 2
data: a background with size (3,9) and color black and layers
  _00: a point with color grey at (0,1)
  _001: a point with color grey at (1,3)
  _0: a rectangle with size (1,2) and color red and mask Full at (1,7)
  _01: a rectangle with size (1,2) and color red and mask Full at (1,0)
diff:   ^.layer_001.pos.i
delta: (1,4)=1  (1,6)=5# (2,4)=5#
! size mismatch, 3x10 instead of 3x7

TRAIN 234bbc79.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,11) and color black and layers
  _00: a point with color grey at (0,3)
  _001: a point with color blue at (0,4)
  _0: a rectangle with size (2,3) and color green and mask xxx|x.. at (1,8)
  _01: a rectangle with size (1,2) and color red and mask Full at (1,0)
diff: 
delta: (0,5)=5# (2,1)=5# (2,7)=5#
   (133.8 bits)
data: a background with size (3,9) and color black and layers
  _0: a rectangle with size (2,4) and color green and mask .xxx|xx.. at (1,5)
  _010: a rectangle with size (1,2) and color red and mask Full at (1,0)
  _01: a rectangle with size (1,3) and color blue and mask Full at (2,2)
diff: 
delta: (2,1)=2 
   (66.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,11) and color black and layers
  _00: a point with color grey at (0,3)
  _001: a point with color blue at (0,4)
  _0: a rectangle with size (2,3) and color green and mask xxx|x.. at (1,8)
  _01: a rectangle with size (1,2) and color red and mask Full at (1,0)
diff: 
delta: (0,5)=5# (2,1)=5# (2,7)=5#
! size mismatch, 3x10 instead of 3x9
>> Trial 2
data: a background with size (3,11) and color black and layers
  _00: a point with color grey at (0,5)
  _001: a point with color grey at (0,3)
  _0: a rectangle with size (2,3) and color green and mask xxx|x.. at (1,8)
  _01: a rectangle with size (1,2) and color red and mask Full at (1,0)
diff: 
delta: (0,4)=1  (2,1)=5# (2,7)=5#
! size mismatch, 3x10 instead of 3x9

TRAIN 234bbc79.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,11) and color black and layers
  _00: a point with color grey at (1,4)
  _001: a point with color grey at (0,6)
  _0: a rectangle with size (1,2) and color cyan and mask Full at (1,5)
  _01: a rectangle with size (1,3) and color red and mask Full at (1,0)
diff: 
delta: (2,2)=5# (2,8)=5# (2,9)=6  (2,10)=6 
   (143.0 bits)
data: a background with size (3,9) and color black and layers
  _0: a rectangle with size (2,3) and color cyan and mask ..x|xxx at (1,3)
  _010: a rectangle with size (1,3) and color red and mask Full at (1,0)
  _01: a rectangle with size (1,3) and color pink and mask Full at (1,6)
diff: 
delta: (2,2)=2 
   (63.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,11) and color black and layers
  _00: a point with color grey at (0,6)
  _001: a point with color grey at (1,4)
  _0: a rectangle with size (1,3) and color red and mask Full at (1,0)
  _01: a rectangle with size (1,2) and color cyan and mask Full at (1,5)
diff:   ^.layer_001.pos.i
delta: (2,2)=5# (2,8)=5# (2,9)=6  (2,10)=6 
! size mismatch, 3x10 instead of 3x9
>> Trial 2
data: a background with size (3,11) and color black and layers
  _00: a point with color grey at (0,6)
  _001: a point with color grey at (1,4)
  _0: a rectangle with size (1,3) and color red and mask Full at (1,0)
  _01: a rectangle with size (1,2) and color pink and mask Full at (2,9)
diff:   ^.layer_001.pos.i
delta: (1,5)=8  (1,6)=8  (2,2)=5# (2,8)=5#
! size mismatch, 3x10 instead of 3x9
>> Trial 3
data: a background with size (3,11) and color black and layers
  _00: a point with color grey at (0,6)
  _001: a point with color grey at (1,4)
  _0: a rectangle with size (1,2) and color cyan and mask Full at (1,5)
  _01: a rectangle with size (1,3) and color red and mask Full at (1,0)
diff:   ^.layer_001.pos.i
delta: (2,2)=5# (2,8)=5# (2,9)=6  (2,10)=6 
! size mismatch, 3x10 instead of 3x9

TRAIN 234bbc79.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (3,11) and color black and layers
  _00: a point with color grey at (0,2)
  _001: a point with color blue at (0,1)
  _0: a rectangle with size (2,2) and color red and mask xx|x. at (0,8)
  _01: a rectangle with size (1,2) and color blue and mask Full at (1,0)
diff: 
delta: (1,4)=5# (1,5)=2  (1,7)=5# (2,5)=5#
   (148.5 bits)
data: a background with size (3,8) and color black and layers
  _0: a rectangle with size (2,5) and color red and mask xx.xx|.xxx. at (0,3)
  _010: a rectangle with size (1,2) and color blue and mask Full at (1,0)
  _01: a rectangle with size (1,2) and color blue and mask Full at (0,1)
diff: 
delta:
   (49.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,11) and color black and layers
  _00: a point with color grey at (0,2)
  _001: a point with color blue at (0,1)
  _0: a rectangle with size (2,2) and color red and mask xx|x. at (0,8)
  _01: a rectangle with size (1,2) and color blue and mask Full at (1,0)
diff: 
delta: (1,4)=5# (1,5)=2  (1,7)=5# (2,5)=5#
! size mismatch, 3x10 instead of 3x8
>> Trial 2
data: a background with size (3,11) and color black and layers
  _00: a point with color grey at (0,2)
  _001: a point with color red at (0,9)
  _0: a rectangle with size (2,2) and color blue and mask .x|xx at (0,0)
  _01: a rectangle with size (2,1) and color red and mask Full at (0,8)
diff: 
delta: (1,4)=5# (1,5)=2  (1,7)=5# (2,5)=5#
! size mismatch, 3x10 instead of 3x8
>> Trial 3
data: a background with size (3,11) and color black and layers
  _00: a point with color grey at (0,2)
  _001: a point with color blue at (0,1)
  _0: a rectangle with size (1,2) and color blue and mask Full at (1,0)
  _01: a rectangle with size (2,2) and color red and mask xx|x. at (0,8)
diff:   ^.layer_01.shape.mask
delta: (1,4)=5# (1,5)=2  (1,7)=5# (2,5)=5#
! size mismatch, 3x10 instead of 3x8

TRAIN 234bbc79.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,11) and color black and layers
  _00: a point with color grey at (0,1)
  _001: a point with color grey at (0,3)
  _0: a rectangle with size (1,2) and color red and mask Full at (1,0)
  _01: a rectangle with size (2,1) and color blue and mask Full at (0,4)
diff: 
delta: (0,7)=5# (0,9)=5# (0,10)=8  (1,6)=5# (1,7)=3  (1,10)=8  (2,4)=5#
! size mismatch, 3x10 instead of 3x8
>> Trial 2
data: a background with size (3,11) and color black and layers
  _00: a point with color grey at (0,1)
  _001: a point with color grey at (0,3)
  _0: a rectangle with size (1,2) and color red and mask Full at (1,0)
  _01: a rectangle with size (2,1) and color cyan and mask Full at (0,10)
diff: 
delta: (0,4)=1  (0,7)=5# (0,9)=5# (1,4)=1  (1,6)=5# (1,7)=3  (2,4)=5#
! size mismatch, 3x10 instead of 3x8
>> Trial 3
data: a background with size (3,11) and color black and layers
  _00: a point with color grey at (0,3)
  _001: a point with color grey at (0,1)
  _0: a rectangle with size (1,2) and color red and mask Full at (1,0)
  _01: a rectangle with size (2,1) and color blue and mask Full at (0,4)
diff: 
delta: (0,7)=5# (0,9)=5# (0,10)=8  (1,6)=5# (1,7)=3  (1,10)=8  (2,4)=5#
! size mismatch, 3x10 instead of 3x8

TEST 234bbc79.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.9 sec (25.9 sec/task)
bits-train-error = 2404.0 bits (2404.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-354] Checking task 23581191.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1209.2 = 1218.2
DL output with Mo: L = 9.0 + 12503.6 = 12512.6
DL input+output M: L = 17.9 + 13712.8 = 13730.7

# learning a model for train pairs
2.000	
1.775	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.558	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.422	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.293	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.224	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.142	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.112	OUT DEF: ^.size=^.size
1.105	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.097	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
1.090	OUT DEF: ^.layer_011.shape.color=^.layer_0.shape.color
1.064	IN  DEF: ^.color=black
0.989	IN  DEF: ^.layer_0.shape.color=cyan
0.914	IN  DEF: ^.layer_01.shape.color=orange
0.896	IN  DEF: ^.size=(?,?)
0.758	IN  DEF: ^.size.i=9
0.620	IN  DEF: ^.size.j=9
0.602	IN  DEF: ^.layer_0.pos=(?,?)
0.585	IN  DEF: ^.layer_01.pos=(?,?)
0.512	IN  DEF: ^.layer_01.pos.j=6
0.504	OUT DEF: ^.layer_0111.shape.color=^.layer_01.shape.color
0.501	OUT DEF: ^.layer_0.shape.mask=Full
0.494	OUT OBJECT at ^.layer_00: a point with color ? at ?
0.487	OUT DEF: ^.layer_00.shape.color=red
0.478	OUT OBJECT at ^.layer_000: a point with color ? at ?
0.471	OUT DEF: ^.layer_000.shape.color=red
0.467	OUT DEF: ^.layer_011.shape.mask=Full
0.464	OUT DEF: ^.layer_01.shape.mask=Full
0.460	OUT DEF: ^.layer_0111.shape.mask=Full
0.457	OUT DEF: ^.color=black
0.456	OUT DEF: ^.layer_000.pos=(?,?)
0.448	OUT DEF: ^.layer_000.pos.i=^.layer_0.pos.i
0.441	OUT DEF: ^.layer_000.pos.j=^.layer_01.pos.j
0.440	OUT DEF: ^.layer_00.pos=(?,?)
0.433	OUT DEF: ^.layer_00.pos.i=^.layer_01.pos.i
0.425	OUT DEF: ^.layer_00.pos.j=^.layer_0.pos.j
0.424	OUT DEF: ^.layer_0.pos=(?,?)
0.417	OUT DEF: ^.layer_0.pos.j=(0)
0.410	OUT DEF: ^.layer_0.pos.i=^.layer_0.pos.i
0.408	OUT DEF: ^.layer_0.shape.size=(?,?)
0.394	OUT DEF: ^.layer_0.shape.size.j=^.size.j
0.390	OUT DEF: ^.layer_0.shape.size.i=1
0.388	OUT DEF: ^.layer_01.pos=(?,?)
0.381	OUT DEF: ^.layer_01.pos.j=(0)
0.374	OUT DEF: ^.layer_01.pos.i=^.layer_01.pos.i
0.373	OUT DEF: ^.layer_01.shape.size=(?,?)
0.359	OUT DEF: ^.layer_01.shape.size.j=^.size.j
0.355	OUT DEF: ^.layer_01.shape.size.i=1
0.353	OUT DEF: ^.layer_011.pos=(?,?)
0.346	OUT DEF: ^.layer_011.pos.i=(0)
0.339	OUT DEF: ^.layer_011.pos.j=^.layer_0.pos.j
0.337	OUT DEF: ^.layer_011.shape.size=(?,?)
0.324	OUT DEF: ^.layer_011.shape.size.i=^.size.i
0.320	OUT DEF: ^.layer_011.shape.size.j=1
0.318	OUT DEF: ^.layer_0111.pos=(?,?)
0.311	OUT DEF: ^.layer_0111.pos.i=(0)
0.304	OUT DEF: ^.layer_0111.pos.j=^.layer_01.pos.j
0.302	OUT DEF: ^.layer_0111.shape.size=(?,?)
0.288	OUT DEF: ^.layer_0111.shape.size.i=^.size.i
0.284	OUT DEF: ^.layer_0111.shape.size.j=1

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _000: a point with color red at (^.layer_0.pos.i,^.layer_01.pos.j)
  _00: a point with color red at (^.layer_01.pos.i,^.layer_0.pos.j)
  _0: a rectangle with size (1,^.size.j) and color ^.layer_0.shape.color and mask Full at (^.layer_0.pos.i,(0))
  _01: a rectangle with size (1,^.size.j) and color ^.layer_01.shape.color and mask Full at (^.layer_01.pos.i,(0))
  _011: a rectangle with size (^.size.i,1) and color ^.layer_0.shape.color and mask Full at ((0),^.layer_0.pos.j)
  _0111: a rectangle with size (^.size.i,1) and color ^.layer_01.shape.color and mask Full at ((0),^.layer_01.pos.j)
WHERE (Mi)
a background with size (9,9) and color black and layers
  _0: a point with color cyan at (?,?)
  _01: a point with color orange at (?,6)

DL input  with Mi: L = 61.3 + 269.5 = 330.8
DL output with Mo: L = 161.9 + 0.0 = 161.9
DL input+output M: L = 223.2 + 269.5 = 492.7

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a point with color cyan at (2,2)
  _01: a point with color orange at (6,6)
diff: 
delta:
   (13.5 bits)
data: a background with size (9,9) and color black and layers
  _000: a point with color red at (2,6)
  _00: a point with color red at (6,2)
  _0: a rectangle with size (1,9) and color cyan and mask Full at (2,0)
  _01: a rectangle with size (1,9) and color orange and mask Full at (6,0)
  _011: a rectangle with size (9,1) and color cyan and mask Full at (0,2)
  _0111: a rectangle with size (9,1) and color orange and mask Full at (0,6)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a point with color cyan at (2,2)
  _01: a point with color orange at (6,6)
diff: 
delta:
correct output grid

TRAIN 23581191.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a point with color cyan at (1,3)
  _01: a point with color orange at (7,6)
diff: 
delta:
   (13.5 bits)
data: a background with size (9,9) and color black and layers
  _000: a point with color red at (1,6)
  _00: a point with color red at (7,3)
  _0: a rectangle with size (1,9) and color cyan and mask Full at (1,0)
  _01: a rectangle with size (1,9) and color orange and mask Full at (7,0)
  _011: a rectangle with size (9,1) and color cyan and mask Full at (0,3)
  _0111: a rectangle with size (9,1) and color orange and mask Full at (0,6)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a point with color cyan at (1,3)
  _01: a point with color orange at (7,6)
diff: 
delta:
correct output grid

TRAIN 23581191.json/2: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a point with color cyan at (1,4)
  _01: a point with color orange at (6,1)
diff:   ^.layer_01.pos.j
delta:
correct output grid

TEST 23581191.json/1: 1 1st (SUCCESS)

# Performance measures on task
runtime-learning = 11.7 sec (11.7 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 1.00

=====================================
[-353] Checking task 239be575.json: 6 train, 2 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 20975.5 = 20984.5
DL output with Mo: L = 9.0 + 640.7 = 649.6
DL input+output M: L = 17.9 + 21616.2 = 21634.1

# learning a model for train pairs
2.000	
1.851	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.724	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.609	OUT DEF: ^.size=(?,?)
1.393	OUT DEF: ^.size.i=1
1.177	OUT DEF: ^.size.j=1
1.081	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.043	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.028	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.015	IN  DEF: ^.layer_011.shape.color=cyan
0.992	IN  DEF: ^.layer_01.shape.color=red
0.978	IN  DEF: ^.layer_01111.shape.color=cyan
0.972	IN  DEF: ^.layer_01111.shape.mask=Full
0.965	IN  DEF: ^.layer_01.shape.mask=Full
0.958	IN  DEF: ^.layer_0111.shape.mask=Full
0.954	IN  OBJECT at ^.layer_011111: a point with color ? at ?
0.950	IN  DEF: ^.color=black
0.946	IN  DEF: ^.size=(?,?)
0.943	IN  DEF: ^.layer_0.pos=(?,?)
0.939	IN  DEF: ^.layer_0.shape.size=(?,?)
0.936	IN  DEF: ^.layer_01.pos=(?,?)
0.932	IN  DEF: ^.layer_011.pos=(?,?)
0.928	IN  DEF: ^.layer_01.shape.size=(?,?)
0.916	IN  DEF: ^.layer_01.shape.size.i=2
0.904	IN  DEF: ^.layer_01.shape.size.j=2
0.900	IN  DEF: ^.layer_011.shape.size=(?,?)
0.897	IN  DEF: ^.layer_0111.pos=(?,?)
0.893	IN  DEF: ^.layer_0111.shape.size=(?,?)
0.890	IN  DEF: ^.layer_011111.pos=(?,?)
0.886	IN  DEF: ^.layer_01111.pos=(?,?)
0.882	IN  DEF: ^.layer_01111.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (1,1) and color ? and layers
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (2,2) and color red and mask Full at (?,?)
  _011: a rectangle with size (?,?) and color cyan and mask ? at (?,?)
  _0111: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _01111: a rectangle with size (?,?) and color cyan and mask Full at (?,?)
  _011111: a point with color ? at (?,?)

DL input  with Mi: L = 172.4 + 8837.9 = 9010.2
DL output with Mo: L = 11.6 + 282.7 = 294.3
DL input+output M: L = 184.0 + 9120.6 = 9304.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (1,0)
  _01: a rectangle with size (2,2) and color red and mask Full at (3,3)
  _011: a rectangle with size (1,2) and color cyan and mask Full at (4,0)
  _0111: a rectangle with size (2,1) and color cyan and mask Full at (0,2)
  _01111: a rectangle with size (1,1) and color cyan and mask Full at (0,4)
  _011111: a point with color cyan at (2,4)
diff: 
delta:
   (102.8 bits)
data: a background with size (1,1) and color black and layers
diff: 
delta:
   (1.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (1,0)
  _01: a rectangle with size (2,2) and color red and mask Full at (3,3)
  _011: a rectangle with size (1,2) and color cyan and mask Full at (4,0)
  _0111: a rectangle with size (2,1) and color cyan and mask Full at (0,2)
  _01111: a rectangle with size (1,1) and color cyan and mask Full at (0,4)
  _011111: a point with color cyan at (2,4)
diff: 
delta:
correct output grid

TRAIN 239be575.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (5,7) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (1,0)
  _01: a rectangle with size (2,2) and color red and mask Full at (2,5)
  _011: a rectangle with size (4,5) and color cyan and mask x.xxx|xxx.x|.x..x|x.... at (1,1)
  _0111: a rectangle with size (1,1) and color cyan and mask Full at (0,1)
  _01111: a rectangle with size (1,1) and color cyan and mask Full at (4,4)
  _011111: a point with color black at (0,0)
diff: 
delta:
   (132.1 bits)
data: a background with size (1,1) and color cyan and layers
diff: 
delta:
   (8.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,7) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (1,0)
  _01: a rectangle with size (2,2) and color red and mask Full at (2,5)
  _011: a rectangle with size (4,5) and color cyan and mask x.xxx|xxx.x|.x..x|x.... at (1,1)
  _0111: a rectangle with size (1,1) and color cyan and mask Full at (0,1)
  _01111: a rectangle with size (1,1) and color cyan and mask Full at (4,4)
  _011111: a point with color black at (0,0)
diff: 
delta:
! 1 wrong pixels (generated / expected)

TRAIN 239be575.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (6,7) and color black and layers
  _0: a rectangle with size (3,4) and color cyan and mask xx..|.x..|.xxx at (2,1)
  _01: a rectangle with size (2,2) and color red and mask Full at (0,1)
  _011: a rectangle with size (3,2) and color cyan and mask Odd Checkboard at (1,5)
  _0111: a rectangle with size (2,2) and color red and mask Full at (4,5)
  _01111: a rectangle with size (1,5) and color cyan and mask Full at (0,0)
  _011111: a point with color cyan at (4,0)
diff: 
delta: (5,0)=8 
   (158.5 bits)
data: a background with size (1,1) and color cyan and layers
diff: 
delta:
   (8.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,7) and color black and layers
  _0: a rectangle with size (3,4) and color cyan and mask xx..|.x..|.xxx at (2,1)
  _01: a rectangle with size (2,2) and color red and mask Full at (0,1)
  _011: a rectangle with size (3,2) and color cyan and mask Odd Checkboard at (1,5)
  _0111: a rectangle with size (2,2) and color red and mask Full at (4,5)
  _01111: a rectangle with size (1,5) and color cyan and mask Full at (0,0)
  _011111: a point with color cyan at (4,0)
diff: 
delta: (5,0)=8 
! 1 wrong pixels (generated / expected)

TRAIN 239be575.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (6,7) and color black and layers
  _0: a rectangle with size (3,4) and color cyan and mask xx..|.xx.|...x at (0,0)
  _01: a rectangle with size (2,2) and color red and mask Full at (0,4)
  _011: a rectangle with size (2,2) and color cyan and mask .x|xx at (4,3)
  _0111: a rectangle with size (2,2) and color red and mask Full at (4,1)
  _01111: a rectangle with size (2,1) and color cyan and mask Full at (4,6)
  _011111: a point with color cyan at (1,6)
diff: 
delta: (2,5)=8  (3,0)=8 
   (173.9 bits)
data: a background with size (1,1) and color black and layers
diff: 
delta:
   (1.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,7) and color black and layers
  _0: a rectangle with size (2,4) and color cyan and mask Full at (4,3)
  _01: a rectangle with size (2,2) and color red and mask Full at (0,4)
  _011: a rectangle with size (3,4) and color cyan and mask xx..|.xx.|...x at (0,0)
  _0111: a rectangle with size (2,2) and color red and mask Full at (4,1)
  _01111: a rectangle with size (1,1) and color cyan and mask Full at (1,6)
  _011111: a point with color cyan at (2,5)
diff: 
delta: (3,0)=8  (4,3)=0  (4,5)=0  (5,5)=0 
correct output grid

TRAIN 239be575.json/4: 1 1st (SUCCESS)

## instance 5

> Input and output best reading:
data: a background with size (6,7) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (1,2)
  _01: a rectangle with size (2,2) and color red and mask Full at (4,3)
  _011: a rectangle with size (3,2) and color cyan and mask Even Checkboard at (3,5)
  _0111: a rectangle with size (2,1) and color cyan and mask Full at (0,5)
  _01111: a rectangle with size (2,1) and color cyan and mask Full at (3,2)
  _011111: a point with color cyan at (0,0)
diff: 
delta: (2,0)=8  (5,0)=8 
   (156.7 bits)
data: a background with size (1,1) and color cyan and layers
diff: 
delta:
   (8.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,7) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (1,2)
  _01: a rectangle with size (2,2) and color red and mask Full at (4,3)
  _011: a rectangle with size (3,2) and color cyan and mask Even Checkboard at (3,5)
  _0111: a rectangle with size (2,1) and color cyan and mask Full at (0,5)
  _01111: a rectangle with size (2,1) and color cyan and mask Full at (3,2)
  _011111: a point with color cyan at (0,0)
diff: 
delta: (2,0)=8  (5,0)=8 
! 1 wrong pixels (generated / expected)

TRAIN 239be575.json/5: 0 - (FAILURE)

## instance 6

> Input and output best reading:
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (0,3)
  _01: a rectangle with size (2,2) and color red and mask Full at (3,0)
  _011: a rectangle with size (4,2) and color cyan and mask x.|x.|.x|x. at (2,4)
  _0111: a rectangle with size (1,2) and color cyan and mask Full at (5,1)
  _01111: a rectangle with size (2,1) and color cyan and mask Full at (0,0)
  _011111: a point with color cyan at (0,5)
diff: 
delta: (1,2)=8  (3,2)=8 
   (159.8 bits)
data: a background with size (1,1) and color black and layers
diff: 
delta:
   (1.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (0,3)
  _01: a rectangle with size (2,2) and color red and mask Full at (3,0)
  _011: a rectangle with size (4,2) and color cyan and mask x.|x.|.x|x. at (2,4)
  _0111: a rectangle with size (1,2) and color cyan and mask Full at (5,1)
  _01111: a rectangle with size (2,1) and color cyan and mask Full at (0,0)
  _011111: a point with color cyan at (0,5)
diff: 
delta: (1,2)=8  (3,2)=8 
correct output grid

TRAIN 239be575.json/6: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,6) and color black and layers
  _0: a rectangle with size (4,4) and color cyan and mask xx..|.xxx|x.x.|..x. at (2,0)
  _01: a rectangle with size (2,2) and color red and mask Full at (0,0)
  _011: a rectangle with size (2,2) and color cyan and mask xx|.x at (0,2)
  _0111: a rectangle with size (2,2) and color red and mask Full at (5,3)
  _01111: a rectangle with size (1,1) and color cyan and mask Full at (0,5)
  _011111: a point with color cyan at (2,5)
diff: 
delta: (4,5)=8  (6,0)=8  (7,1)=8  (7,5)=8 
! 1 wrong pixels (generated / expected)

TEST 239be575.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,6) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask ..x|xxx|x.. at (1,1)
  _01: a rectangle with size (2,2) and color red and mask Full at (1,4)
  _011: a rectangle with size (1,4) and color cyan and mask Full at (7,1)
  _0111: a rectangle with size (2,2) and color red and mask Full at (5,1)
  _01111: a rectangle with size (1,1) and color cyan and mask Full at (0,1)
  _011111: a point with color cyan at (3,5)
diff: 
delta: (4,3)=8  (5,0)=8  (5,5)=8  (7,2)=0 
correct output grid

TEST 239be575.json/2: 1 1st (SUCCESS)

# Performance measures on task
runtime-learning = 16.7 sec (16.7 sec/task)
bits-train-error = 282.7 bits (282.7 bits/task)
acc-train-micro = 0.50 tasks (50.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.50
acc-test-micro = 0.50 tasks (50.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.50

=====================================
[-352] Checking task 23b5c85d.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 91266.3 = 91275.2
DL output with Mo: L = 9.0 + 975.1 = 984.0
DL input+output M: L = 17.9 + 92241.3 = 92259.3

# learning a model for train pairs
2.000	
1.466	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.239	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.149	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.087	OUT DEF: ^.size=(?,?)
1.086	IN  DEF: ^.layer_011.shape.mask=Full
1.084	IN  DEF: ^.layer_01.shape.mask=Full
1.084	IN  DEF: ^.color=black
1.083	IN  DEF: ^.size=(?,?)
1.082	IN  DEF: ^.layer_0.pos=(?,?)
1.081	IN  DEF: ^.layer_0.shape.size=(?,?)
1.081	IN  DEF: ^.layer_01.pos=(?,?)
1.080	IN  DEF: ^.layer_01.shape.size=(?,?)
1.079	IN  DEF: ^.layer_011.pos=(?,?)
1.079	IN  DEF: ^.layer_011.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (?,?) and color ? and layers
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _011: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 95.4 + 12797.0 = 12892.4
DL output with Mo: L = 13.6 + 909.0 = 922.6
DL input+output M: L = 109.0 + 13706.0 = 13815.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask Full at (5,3)
  _01: a rectangle with size (6,1) and color red and mask Full at (1,6)
  _011: a rectangle with size (6,6) and color red and mask Full at (1,1)
diff: 
delta:
   (97.8 bits)
data: a background with size (3,3) and color cyan and layers
diff: 
delta:
   (18.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask Full at (5,3)
  _01: a rectangle with size (6,1) and color red and mask Full at (1,6)
  _011: a rectangle with size (6,6) and color red and mask Full at (1,1)
diff: 
delta:
! size mismatch, 10x10 instead of 3x3

TRAIN 23b5c85d.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (5,6) and color red and mask Full at (10,4)
  _01: a rectangle with size (9,8) and color green and mask Full at (3,1)
  _011: a rectangle with size (7,7) and color cyan and mask Full at (2,12)
diff: 
delta: (3,10)=4  (3,11)=4  (3,12)=4  (3,13)=4  (3,14)=4  (3,15)=4  (4,10)=4  (4,11)=4  (4,12)=4  (4,13)=4  (4,14)=4  (4,15)=4  (5,10)=4  (5,11)=4  (5,12)=4  (5,13)=4  (5,14)=4  (5,15)=4  (6,10)=4  (6,11)=4  (6,12)=4  (6,13)=4  (6,14)=4  (6,15)=4  (15,14)=1  (15,15)=1  (15,16)=1  (16,14)=1  (16,15)=1  (16,16)=1 
   (756.2 bits)
data: a background with size (2,3) and color blue and layers
diff: 
delta:
   (17.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (5,6) and color red and mask Full at (10,4)
  _01: a rectangle with size (9,8) and color green and mask Full at (3,1)
  _011: a rectangle with size (7,7) and color cyan and mask Full at (2,12)
diff: 
delta: (3,10)=4  (3,11)=4  (3,12)=4  (3,13)=4  (3,14)=4  (3,15)=4  (4,10)=4  (4,11)=4  (4,12)=4  (4,13)=4  (4,14)=4  (4,15)=4  (5,10)=4  (5,11)=4  (5,12)=4  (5,13)=4  (5,14)=4  (5,15)=4  (6,10)=4  (6,11)=4  (6,12)=4  (6,13)=4  (6,14)=4  (6,15)=4  (15,14)=1  (15,15)=1  (15,16)=1  (16,14)=1  (16,15)=1  (16,16)=1 
! size mismatch, 10x10 instead of 2x3

TRAIN 23b5c85d.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,15) and color black and layers
  _0: a rectangle with size (4,3) and color red and mask Full at (0,9)
  _01: a rectangle with size (3,2) and color pink and mask Full at (5,5)
  _011: a rectangle with size (9,4) and color green and mask Full at (1,2)
diff: 
delta:
   (101.6 bits)
data: a background with size (3,2) and color pink and layers
diff: 
delta:
   (17.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,15) and color black and layers
  _0: a rectangle with size (3,2) and color pink and mask Full at (5,5)
  _01: a rectangle with size (9,4) and color green and mask Full at (1,2)
  _011: a rectangle with size (4,3) and color red and mask Full at (0,9)
diff: 
delta:
! size mismatch, 10x10 instead of 3x2

TRAIN 23b5c85d.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (13,15) and color black and layers
  _0: a rectangle with size (8,13) and color red and mask xxxxxxxxxxxxx|xxxxxxxxxxxxx|xx....xxxxxxx|xx....xxxxxxx|xx....xxxxxxx|xxxxxxxxxxxxx|xxxxxxxxxxxxx|xxxxx.......x at (2,1)
  _01: a rectangle with size (4,7) and color green and mask Full at (9,6)
  _011: a rectangle with size (3,4) and color orange and mask Full at (4,3)
diff: 
delta:
   (215.7 bits)
data: a background with size (3,4) and color orange and layers
diff: 
delta:
   (19.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,15) and color black and layers
  _0: a rectangle with size (8,13) and color red and mask xxxxxxxxxxxxx|xxxxxxxxxxxxx|xx....xxxxxxx|xx....xxxxxxx|xx....xxxxxxx|xxxxxxxxxxxxx|xxxxxxxxxxxxx|xxxxx.......x at (2,1)
  _01: a rectangle with size (4,7) and color green and mask Full at (9,6)
  _011: a rectangle with size (3,4) and color orange and mask Full at (4,3)
diff: 
delta:
! size mismatch, 10x10 instead of 3x4

TRAIN 23b5c85d.json/4: 0 - (FAILURE)

## instance 5

> Input and output best reading:
data: a background with size (18,15) and color black and layers
  _0: a rectangle with size (7,8) and color blue and mask Full at (2,1)
  _01: a rectangle with size (4,7) and color pink and mask Full at (11,4)
  _011: a rectangle with size (2,2) and color yellow and mask Full at (3,11)
diff: 
delta:
   (108.4 bits)
data: a background with size (2,2) and color yellow and layers
diff: 
delta:
   (16.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (18,15) and color black and layers
  _0: a rectangle with size (7,8) and color blue and mask Full at (2,1)
  _01: a rectangle with size (4,7) and color pink and mask Full at (11,4)
  _011: a rectangle with size (2,2) and color yellow and mask Full at (3,11)
diff: 
delta:
! size mismatch, 10x10 instead of 2x2

TRAIN 23b5c85d.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (18,18) and color black and layers
  _0: a rectangle with size (11,8) and color yellow and mask Full at (3,9)
  _01: a rectangle with size (6,6) and color blue and mask Full at (2,2)
  _011: a rectangle with size (4,5) and color green and mask Full at (13,2)
diff: 
delta: (9,7)=6  (9,8)=6  (9,9)=6  (10,7)=6  (10,8)=6  (10,9)=6  (11,7)=6  (11,8)=6  (11,9)=6 
! size mismatch, 10x10 instead of 3x3

TEST 23b5c85d.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 1.6 sec (1.6 sec/task)
bits-train-error = 909.0 bits (909.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-351] Checking task 253bf280.json: 8 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 6086.0 = 6095.0
DL output with Mo: L = 9.0 + 14562.7 = 14571.7
DL input+output M: L = 17.9 + 20648.8 = 20666.7

# learning a model for train pairs
2.000	
1.675	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.578	OUT DEF: ^.size=^.size
1.519	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.458	IN  DEF: ^.layer_0.shape.color=cyan
1.439	IN  DEF: ^.color=black
1.422	IN  DEF: ^.size=(?,?)
1.406	IN  DEF: ^.layer_0.pos=(?,?)
1.393	OUT DEF: ^.layer_0.shape.mask=Full
1.385	OUT DEF: ^.color=black
1.378	OUT DEF: ^.layer_0.pos=(?,?)
1.371	OUT DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask Full at (?,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a point with color cyan at (?,?)

DL input  with Mi: L = 31.0 + 5013.3 = 5044.3
DL output with Mo: L = 33.9 + 7884.1 = 7917.9
DL input+output M: L = 64.9 + 12897.4 = 12962.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (7,13) and color black and layers
  _0: a point with color cyan at (3,2)
diff: 
delta: (3,9)=8 
   (47.6 bits)
data: a background with size (7,13) and color black and layers
  _0: a rectangle with size (1,6) and color green and mask Full at (3,3)
diff: 
delta: (3,2)=8  (3,9)=8 
   (64.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,13) and color black and layers
  _0: a point with color cyan at (3,2)
diff: 
delta: (3,9)=8 
! 12 wrong pixels (generated / expected)

TRAIN 253bf280.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,11) and color black and layers
  _0: a point with color cyan at (1,4)
diff: 
delta: (2,8)=8  (6,8)=8  (7,4)=8 
   (88.7 bits)
data: a background with size (10,11) and color black and layers
  _0: a rectangle with size (5,1) and color green and mask Full at (2,4)
diff: 
delta: (1,4)=8  (2,8)=8  (3,8)=3  (4,8)=3  (5,8)=3  (6,8)=8  (7,4)=8 
   (162.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,11) and color black and layers
  _0: a point with color cyan at (1,4)
diff: 
delta: (2,8)=8  (6,8)=8  (7,4)=8 
! 16 wrong pixels (generated / expected)

TRAIN 253bf280.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (12,11) and color black and layers
  _0: a point with color cyan at (1,1)
diff: 
delta: (1,9)=8  (8,2)=8  (8,7)=8 
   (90.3 bits)
data: a background with size (12,11) and color black and layers
  _0: a rectangle with size (1,7) and color green and mask Full at (1,2)
diff: 
delta: (1,1)=8  (1,9)=8  (8,2)=8  (8,3)=3  (8,4)=3  (8,5)=3  (8,6)=3  (8,7)=8 
   (185.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,11) and color black and layers
  _0: a point with color cyan at (1,1)
diff: 
delta: (1,9)=8  (8,2)=8  (8,7)=8 
! 18 wrong pixels (generated / expected)

TRAIN 253bf280.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (9,6) and color black and layers
  _0: a point with color cyan at (1,2)
diff: 
delta: (7,2)=8 
   (44.6 bits)
data: a background with size (9,6) and color black and layers
  _0: a rectangle with size (5,1) and color green and mask Full at (2,2)
diff: 
delta: (1,2)=8  (7,2)=8 
   (61.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,6) and color black and layers
  _0: a point with color cyan at (1,2)
diff: 
delta: (7,2)=8 
! 11 wrong pixels (generated / expected)

TRAIN 253bf280.json/4: 0 - (FAILURE)

## instance 5

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a point with color cyan at (1,1)
diff: 
delta:
   (16.8 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color cyan and mask Full at (1,1)
diff: 
delta:
   (15.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a point with color cyan at (1,1)
diff: 
delta:
! 4 wrong pixels (generated / expected)

TRAIN 253bf280.json/5: 0 - (FAILURE)

## instance 6

> Input and output best reading:
data: a background with size (5,6) and color black and layers
  _0: a point with color cyan at (1,1)
diff: 
delta: (3,4)=8 
   (41.2 bits)
data: a background with size (5,6) and color black and layers
  _0: a rectangle with size (1,1) and color cyan and mask Full at (1,1)
diff: 
delta: (3,4)=8 
   (36.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,6) and color black and layers
  _0: a point with color cyan at (1,1)
diff: 
delta: (3,4)=8 
! 5 wrong pixels (generated / expected)

TRAIN 253bf280.json/6: 0 - (FAILURE)

## instance 7

> Input and output best reading:
data: a background with size (7,6) and color black and layers
  _0: a point with color cyan at (1,3)
diff: 
delta: (3,1)=8  (6,3)=8 
   (61.9 bits)
data: a background with size (7,6) and color black and layers
  _0: a rectangle with size (4,1) and color green and mask Full at (2,3)
diff: 
delta: (1,3)=8  (3,1)=8  (6,3)=8 
   (78.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,6) and color black and layers
  _0: a point with color cyan at (1,3)
diff: 
delta: (3,1)=8  (6,3)=8 
! 11 wrong pixels (generated / expected)

TRAIN 253bf280.json/7: 0 - (FAILURE)

## instance 8

> Input and output best reading:
data: a background with size (12,11) and color black and layers
  _0: a point with color cyan at (1,3)
diff: 
delta: (4,6)=8  (4,10)=8  (5,1)=8  (9,3)=8 
   (110.3 bits)
data: a background with size (12,11) and color black and layers
  _0: a rectangle with size (7,1) and color green and mask Full at (2,3)
diff: 
delta: (1,3)=8  (4,6)=8  (4,7)=3  (4,8)=3  (4,9)=3  (4,10)=8  (5,1)=8  (9,3)=8 
   (185.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,11) and color black and layers
  _0: a point with color cyan at (1,3)
diff: 
delta: (4,6)=8  (4,10)=8  (5,1)=8  (9,3)=8 
! 19 wrong pixels (generated / expected)

TRAIN 253bf280.json/8: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,13) and color black and layers
  _0: a point with color cyan at (1,2)
diff: 
delta: (1,10)=8  (5,6)=8  (5,12)=8  (7,1)=8  (9,8)=8  (10,1)=8 
! 25 wrong pixels (generated / expected)

TEST 253bf280.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.6 sec (0.6 sec/task)
bits-train-error = 7884.1 bits (7884.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-350] Checking task 25d487eb.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 7513.4 = 7522.4
DL output with Mo: L = 9.0 + 12258.5 = 12267.4
DL input+output M: L = 17.9 + 19771.9 = 19789.8

# learning a model for train pairs
2.000	
1.388	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.912	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.548	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.498	OUT DEF: ^.size=^.size
0.470	OUT DEF: ^.layer_00=^.layer_0
0.449	IN  OBJECT at ^.layer_01: a point with color ? at ?
0.438	OUT DEF: ^.layer_0.shape.color=^.layer_01.shape.color
0.432	IN  DEF: ^.color=black
0.426	OUT DEF: ^.layer_0.shape.mask=Full
0.421	IN  DEF: ^.size=(?,?)
0.417	IN  DEF: ^.layer_0.pos=(?,?)
0.412	IN  DEF: ^.layer_0.shape.size=(?,?)
0.408	IN  DEF: ^.layer_01.pos=(?,?)
0.404	OUT DEF: ^.color=black
0.401	OUT DEF: ^.layer_0.pos=(?,?)
0.389	OUT DEF: ^.layer_0.pos.j=^.layer_01.pos.j
0.386	OUT DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: ^.layer_0
  _0: a rectangle with size (?,?) and color ^.layer_01.shape.color and mask Full at (?,^.layer_01.pos.j)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a point with color ? at (?,?)

DL input  with Mi: L = 58.1 + 2515.7 = 2573.8
DL output with Mo: L = 41.3 + 496.2 = 537.5
DL input+output M: L = 99.4 + 3011.9 = 3111.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,15) and color black and layers
  _0: a rectangle with size (5,3) and color red and mask x..|xx.|.xx|xx.|x.. at (2,3)
  _01: a point with color blue at (4,3)
diff: 
delta:
   (78.7 bits)
data: a background with size (10,15) and color black and layers
  _00: a rectangle with size (5,3) and color red and mask x..|xx.|.xx|xx.|x.. at (2,3)
  _0: a rectangle with size (1,12) and color blue and mask Full at (4,3)
diff: 
delta:
   (16.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,15) and color black and layers
  _0: a rectangle with size (5,3) and color red and mask x..|xx.|.xx|xx.|x.. at (2,3)
  _01: a point with color blue at (4,3)
diff: 
delta:
! 14 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,15) and color black and layers
  _0: a rectangle with size (5,1) and color red and mask Full at (2,3)
  _01: a point with color red at (3,4)
diff: 
delta: (4,3)=1  (4,4)=2  (4,5)=2  (5,4)=2 
! 18 wrong pixels (generated / expected)

TRAIN 25d487eb.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (4,7) and color cyan and mask ...x...|..xxx..|.xxxxx.|xxx.xxx at (5,3)
  _01: a point with color green at (8,6)
diff: 
delta:
   (93.2 bits)
data: a background with size (12,12) and color black and layers
  _00: a rectangle with size (4,7) and color cyan and mask ...x...|..xxx..|.xxxxx.|xxx.xxx at (5,3)
  _0: a rectangle with size (9,1) and color green and mask Full at (0,6)
diff: 
delta:
   (15.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (4,7) and color cyan and mask ...x...|..xxx..|.xxxxx.|xxx.xxx at (5,3)
  _01: a point with color green at (8,6)
diff: 
delta:
! 6 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (2,5) and color cyan and mask Full at (7,4)
  _01: a point with color cyan at (5,6)
diff: 
delta: (6,5)=8  (6,6)=8  (6,7)=8  (7,6)=8  (8,3)=8  (8,6)=3  (8,9)=8 
! 14 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (2,5) and color cyan and mask Full at (7,4)
  _01: a point with color cyan at (6,5)
diff: 
delta: (5,6)=8  (6,6)=8  (6,7)=8  (7,6)=8  (8,3)=8  (8,6)=3  (8,9)=8 
! 14 wrong pixels (generated / expected)

TRAIN 25d487eb.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (15,12) and color black and layers
  _0: a rectangle with size (3,5) and color green and mask xx.xx|.xxx.|..x.. at (2,2)
  _01: a point with color red at (2,4)
diff: 
delta:
   (79.7 bits)
data: a background with size (15,12) and color black and layers
  _00: a rectangle with size (3,5) and color green and mask xx.xx|.xxx.|..x.. at (2,2)
  _0: a rectangle with size (13,1) and color red and mask Full at (2,4)
diff: 
delta:
   (17.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,12) and color black and layers
  _0: a rectangle with size (3,5) and color green and mask xx.xx|.xxx.|..x.. at (2,2)
  _01: a point with color red at (2,4)
diff: 
delta:
! 15 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (15,12) and color black and layers
  _0: a rectangle with size (1,5) and color green and mask Full at (2,2)
  _01: a point with color green at (3,3)
diff: 
delta: (2,4)=2  (3,4)=3  (3,5)=3  (4,4)=3 
! 19 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (15,12) and color black and layers
  _0: a rectangle with size (1,5) and color green and mask Full at (2,2)
  _01: a point with color green at (3,4)
diff: 
delta: (2,4)=2  (3,3)=3  (3,5)=3  (4,4)=3 
! 19 wrong pixels (generated / expected)

TRAIN 25d487eb.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,11) and color black and layers
  _0: a rectangle with size (4,7) and color yellow and mask ...x...|..xxx..|.xxxxx.|xxx.xxx at (11,1)
  _01: a point with color cyan at (14,4)
diff: 
delta:
! 12 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (16,11) and color black and layers
  _0: a rectangle with size (2,5) and color yellow and mask Full at (13,2)
  _01: a point with color yellow at (11,4)
diff: 
delta: (12,3)=4  (12,4)=4  (12,5)=4  (13,4)=4  (14,1)=4  (14,4)=8  (14,7)=4 
! 20 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (16,11) and color black and layers
  _0: a rectangle with size (2,5) and color yellow and mask Full at (13,2)
  _01: a point with color yellow at (12,3)
diff: 
delta: (11,4)=4  (12,4)=4  (12,5)=4  (13,4)=4  (14,1)=4  (14,4)=8  (14,7)=4 
! 20 wrong pixels (generated / expected)

TEST 25d487eb.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 2.9 sec (2.9 sec/task)
bits-train-error = 496.2 bits (496.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-349] Checking task 25d8a9c8.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4419.7 = 4428.7
DL output with Mo: L = 9.0 + 2626.4 = 2635.4
DL input+output M: L = 17.9 + 7046.1 = 7064.1

# learning a model for train pairs
2.000	
1.580	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.360	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.173	OUT DEF: ^.size=^.size
1.051	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
0.964	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.928	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
0.907	IN  DEF: ^.layer_0.shape.mask=Full
0.889	OUT DEF: ^.layer_0.pos=(?,?)
0.845	OUT DEF: ^.layer_0.pos.j=(0)
0.806	OUT DEF: ^.layer_0.pos.i=^.layer_01.pos.j - ^.layer_01.pos.i
0.795	IN  DEF: ^.layer_0.pos=(?,?)
0.769	IN  DEF: ^.layer_0.pos.j=(0)
0.758	IN  DEF: ^.size=(?,?)
0.709	IN  DEF: ^.size.i=3
0.659	IN  DEF: ^.size.j=3
0.649	IN  DEF: ^.layer_0.shape.size=(?,?)
0.599	IN  DEF: ^.layer_0.shape.size.j=3
0.578	IN  DEF: ^.layer_0.shape.size.i=1
0.567	IN  DEF: ^.layer_01.pos=(?,?)
0.556	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ^.layer_0.shape.size and color ? and mask ^.layer_0.shape.mask at (^.layer_01.pos.j - ^.layer_01.pos.i,(0))
WHERE (Mi)
a background with size (3,3) and color ? and layers
  _0: a rectangle with size (1,3) and color ? and mask Full at (?,(0))
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 76.2 + 1793.4 = 1869.7
DL output with Mo: L = 44.7 + 309.2 = 353.9
DL input+output M: L = 121.0 + 2102.6 = 2223.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (1,3) and color yellow and mask Full at (0,0)
  _01: a rectangle with size (2,2) and color green and mask x.|xx at (1,1)
diff: 
delta:
   (41.7 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,3) and color grey and mask Full at (0,0)
diff: 
delta:
   (6.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (1,3) and color yellow and mask Full at (0,0)
  _01: a rectangle with size (2,2) and color green and mask x.|xx at (1,1)
diff: 
delta:
! 3 wrong pixels (generated / expected)

TRAIN 25d8a9c8.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color orange and layers
  _0: a rectangle with size (1,3) and color pink and mask Full at (1,0)
  _01: a rectangle with size (1,2) and color green and mask Full at (0,1)
diff: 
delta: (2,0)=3 
   (52.4 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,3) and color grey and mask Full at (1,0)
diff: 
delta:
   (6.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color orange and layers
  _0: a rectangle with size (1,3) and color pink and mask Full at (1,0)
  _01: a rectangle with size (1,2) and color green and mask Full at (0,1)
diff: 
delta: (2,0)=3 
! 3 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color green and layers
  _0: a rectangle with size (1,3) and color pink and mask Full at (1,0)
  _01: a rectangle with size (1,1) and color orange and mask Full at (0,0)
diff: 
delta: (2,1)=7# (2,2)=7#
! 6 wrong pixels (generated / expected)

TRAIN 25d8a9c8.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,3) and color brown and layers
  _0: a rectangle with size (1,3) and color yellow and mask Full at (1,0)
  _01: a rectangle with size (1,1) and color red and mask Full at (0,0)
diff: 
delta: (0,2)=2 
   (50.4 bits)
data: a background with size (3,3) and color grey and layers
  _0: a rectangle with size (1,3) and color black and mask Full at (0,0)
diff: 
delta:
   (12.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color brown and layers
  _0: a rectangle with size (1,3) and color yellow and mask Full at (1,0)
  _01: a rectangle with size (1,1) and color red and mask Full at (0,0)
diff: 
delta: (0,2)=2 
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color brown and layers
  _0: a rectangle with size (1,3) and color yellow and mask Full at (1,0)
  _01: a rectangle with size (1,1) and color red and mask Full at (0,2)
diff: 
delta: (0,0)=2 
! 6 wrong pixels (generated / expected)

TRAIN 25d8a9c8.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (1,3) and color blue and mask Full at (2,0)
  _01: a rectangle with size (2,1) and color yellow and mask Full at (0,2)
diff: 
delta:
   (34.9 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,3) and color grey and mask Full at (2,0)
diff: 
delta:
   (6.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (1,3) and color blue and mask Full at (2,0)
  _01: a rectangle with size (2,1) and color yellow and mask Full at (0,2)
diff: 
delta:
! 3 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color yellow and layers
  _0: a rectangle with size (1,3) and color blue and mask Full at (2,0)
  _01: a rectangle with size (2,2) and color red and mask Full at (0,0)
diff: 
delta:
! 6 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color blue and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (0,0)
  _01: a rectangle with size (2,1) and color yellow and mask Full at (0,2)
diff:   ^.layer_0.shape.size.j  ^.layer_0.shape.size.i
delta:
! 3 wrong pixels (generated / expected)

TRAIN 25d8a9c8.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color green and layers
  _0: a rectangle with size (1,3) and color cyan and mask Full at (2,0)
  _01: a rectangle with size (1,3) and color yellow and mask Full at (0,0)
diff: 
delta: (1,1)=2 
! 6 wrong pixels (generated / expected)

TEST 25d8a9c8.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.7 sec (0.7 sec/task)
bits-train-error = 309.2 bits (309.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-348] Checking task 25ff71a9.json: 4 train, 2 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2561.4 = 2570.3
DL output with Mo: L = 9.0 + 2561.4 = 2570.3
DL input+output M: L = 17.9 + 5122.7 = 5140.6

# learning a model for train pairs
2.000	
1.630	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.261	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.963	OUT DEF: ^.layer_0.shape=^.layer_0.shape
0.771	OUT DEF: ^.size=^.size
0.747	OUT DEF: ^.color=black
0.724	IN  DEF: ^.color=black
0.705	IN  DEF: ^.size=(?,?)
0.621	IN  DEF: ^.size.i=3
0.536	IN  DEF: ^.size.j=3
0.517	OUT DEF: ^.layer_0.pos=(?,?)
0.472	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.j
0.431	OUT DEF: ^.layer_0.pos.i=^.layer_0.pos.i + 1
0.412	IN  DEF: ^.layer_0.shape.size=(?,?)
0.394	IN  DEF: ^.layer_0.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0.shape at (^.layer_0.pos.i + 1,^.layer_0.pos.j)
WHERE (Mi)
a background with size (3,3) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 45.3 + 935.1 = 980.4
DL output with Mo: L = 31.6 + 0.0 = 31.6
DL input+output M: L = 76.9 + 935.1 = 1012.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,3) and color blue and mask Full at (0,0)
diff: 
delta:
   (20.6 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,3) and color blue and mask Full at (1,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,3) and color blue and mask Full at (0,0)
diff: 
delta:
correct output grid

TRAIN 25ff71a9.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,3) and color blue and mask Full at (1,0)
diff: 
delta:
   (20.6 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,3) and color blue and mask Full at (2,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,3) and color blue and mask Full at (1,0)
diff: 
delta:
correct output grid

TRAIN 25ff71a9.json/2: 1 1st (SUCCESS)

## instance 3

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask .x|xx at (0,0)
diff: 
delta:
   (26.2 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask .x|xx at (1,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask .x|xx at (0,0)
diff: 
delta:
correct output grid

TRAIN 25ff71a9.json/3: 1 1st (SUCCESS)

## instance 4

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask xx|.x at (0,1)
diff: 
delta:
   (26.2 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask xx|.x at (1,1)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask xx|.x at (0,1)
diff: 
delta:
correct output grid

TRAIN 25ff71a9.json/4: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,1) and color red and mask Full at (0,0)
diff: 
delta:
correct output grid

TEST 25ff71a9.json/1: 1 1st (SUCCESS)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color blue and mask Full at (1,1)
diff: 
delta:
correct output grid

TEST 25ff71a9.json/2: 1 1st (SUCCESS)

# Performance measures on task
runtime-learning = 0.2 sec (0.2 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 1.00

=====================================
[-347] Checking task 264363fd.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 277370.1 = 277379.0
DL output with Mo: L = 9.0 + 270085.6 = 270094.5
DL input+output M: L = 17.9 + 547455.6 = 547473.6

# learning a model for train pairs
2.000	
1.140	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.426	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.366	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.338	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.335	OUT DEF: ^.layer_0.shape.size=^.size
0.319	OUT DEF: ^.layer_01.pos=^.layer_01.pos
0.308	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.305	OUT DEF: ^.size=^.size
0.304	OUT DEF: ^.color=^.layer_01.shape.color
0.304	IN  DEF: ^.layer_01.shape.mask=Full
0.304	OUT DEF: ^.layer_0.pos=(?,?)
0.303	OUT DEF: ^.layer_0.pos.i=(0)
0.303	OUT DEF: ^.layer_0.pos.j=(0)
0.302	OUT DEF: ^.layer_01.shape.size=(?,?)
0.301	OUT DEF: ^.layer_01.shape.size.j=^.layer_01.shape.size.j
0.301	IN  OBJECT at ^.layer_010: a point with color ? at ?
0.301	IN  OBJECT at ^.layer_011: a point with color ? at ?
0.301	OUT DEF: ^.layer_011.pos=(?,?)
0.300	OUT DEF: ^.layer_011.shape.size=(?,?)
0.300	IN  DEF: ^.size=(?,?)
0.299	IN  DEF: ^.size.i=30
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ^.layer_01.shape.color and layers
  _0: a rectangle with size ^.size and color ? and mask ? at ((0),(0))
  _01: a rectangle with size (?,^.layer_01.shape.size.j) and color ? and mask ? at ^.layer_01.pos
  _011: a rectangle with size (?,?) and color ? and mask ? at (?,?)
WHERE (Mi)
a background with size (30,?) and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: a point with color ? at ?
  _01: a rectangle with size ? and color ? and mask Full at ?
  _011: a point with color ? at ?

DL input  with Mi: L = 84.5 + 21350.2 = 21434.7
DL output with Mo: L = 89.7 + 59787.0 = 59876.7
DL input+output M: L = 174.3 + 81137.2 = 81311.4

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (30,30) and color cyan and layers
  _0: a rectangle with size (15,17) and color blue and mask Full at (1,2)
  _010: a point with color red at (2,25)
  _01: a rectangle with size (9,18) and color blue and mask Full at (18,8)
  _011: a point with color green at (3,24)
diff: 
delta: (3,25)=2  (3,26)=3  (4,23)=2  (4,24)=2  (4,25)=3  (4,26)=2  (4,27)=2  (5,5)=3  (5,24)=3  (5,25)=2  (5,26)=3  (6,25)=2  (25,17)=3 
   (433.2 bits)
data: a background with size (30,30) and color blue and layers
  _0: a rectangle with size (30,30) and color cyan and mask xxxxxxxxxxxxxxxxxxxxxxxxxxxxxx|xx.................xxxxxxxxxxx|xx.................xxxxxxxxxxx|xx.................xxxxxxxxxxx|xx.................xxxxxxxxxxx|xx.................xxxxxxxxxxx|xx.................xxxxxxxxxxx|xx.................xxxxxxxxxxx|xx.................xxxxxxxxxxx|xx.................xxxxxxxxxxx|xx.................xxxxxxxxxxx|xx.................xxxxxxxxxxx|xx.................xxxxxxxxxxx|xx.................xxxxxxxxxxx|xx.................xxxxxxxxxxx|xx.................xxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxx..................xxxx|xxxxxxxx..................xxxx|xxxxxxxx..................xxxx|xxxxxxxx..................xxxx|xxxxxxxx..................xxxx|xxxxxxxx..................xxxx|xxxxxxxx..................xxxx|xxxxxxxx..................xxxx|xxxxxxxx..................xxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxxxxx at (0,0)
  _01: a rectangle with size (6,18) and color blue and mask Full at (18,8)
  _011: a rectangle with size (15,17) and color red and mask ...x.............|...x.............|...x.............|...x.............|xxx.xxxxxxxxxxxxx|...x.............|...x.............|...x.............|...x.............|...x.............|...x.............|...x.............|...x.............|...x.............|...x............. at (1,2)
diff: 
delta: (4,4)=3  (4,6)=3  (5,5)=3  (6,4)=3  (6,6)=3  (18,17)=2  (19,17)=2  (20,17)=2  (21,17)=2  (22,17)=2  (23,17)=2  (24,16)=3  (24,17)=2  (24,18)=3  (25,8)=2  (25,9)=2  (25,10)=2  (25,11)=2  (25,12)=2  (25,13)=2  (25,14)=2  (25,15)=2  (25,16)=2  (25,17)=3  (25,18)=2  (25,19)=2  (25,20)=2  (25,21)=2  (25,22)=2  (25,23)=2  (25,24)=2  (25,25)=2  (26,16)=3  (26,17)=2  (26,18)=3 
   (2000.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (30,30) and color cyan and layers
  _0: a rectangle with size (15,17) and color blue and mask xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxx.xxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx at (1,2)
  _010: a point with color red at (2,25)
  _01: a rectangle with size (9,18) and color blue and mask xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxx.xxxxxxxx|xxxxxxxxxxxxxxxxxx at (18,8)
  _011: a point with color green at (3,24)
diff:   ^.layer_01.shape.mask
delta: (3,25)=2  (3,26)=3  (4,23)=2  (4,24)=2  (4,25)=3  (4,26)=2  (4,27)=2  (5,5)=3  (5,24)=3  (5,25)=2  (5,26)=3  (6,25)=2  (25,17)=3 
! 900 wrong pixels (generated / expected)

TRAIN 264363fd.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (30,30) and color blue and layers
  _0: a rectangle with size (13,18) and color red and mask Full at (15,6)
  _010: a point with color green at (3,24)
  _01: a rectangle with size (9,17) and color red and mask Full at (5,1)
  _011: a point with color green at (4,24)
diff: 
delta: (5,22)=3  (5,23)=3  (5,24)=4  (5,25)=3  (5,26)=3  (6,24)=3  (7,14)=4  (7,24)=3  (10,5)=4  (24,16)=4 
   (365.9 bits)
data: a background with size (30,30) and color red and layers
  _0: a rectangle with size (30,30) and color blue and mask xxxxxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxxxxx|x.................xxxxxxxxxxxx|x.................xxxxxxxxxxxx|x.................xxxxxxxxxxxx|x.................xxxxxxxxxxxx|x.................xxxxxxxxxxxx|x.................xxxxxxxxxxxx|x.................xxxxxxxxxxxx|x.................xxxxxxxxxxxx|x.................xxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxx..................xxxxxx|xxxxxx..................xxxxxx|xxxxxx..................xxxxxx|xxxxxx..................xxxxxx|xxxxxx..................xxxxxx|xxxxxx..................xxxxxx|xxxxxx..................xxxxxx|xxxxxx..................xxxxxx|xxxxxx..................xxxxxx|xxxxxx..................xxxxxx|xxxxxx..................xxxxxx|xxxxxx..................xxxxxx|xxxxxx..................xxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxxxxx at (0,0)
  _01: a rectangle with size (9,17) and color green and mask ....x........x...|....x........x...|xxxxxxxxxxxxx.xxx|....x........x...|....x........x...|xxxx.xxxxxxxxxxxx|....x........x...|....x........x...|....x........x... at (5,1)
  _011: a rectangle with size (13,18) and color green and mask ..........x.......|..........x.......|..........x.......|..........x.......|..........x.......|..........x.......|..........x.......|..........x.......|..........x.......|xxxxxxxxxx.xxxxxxx|..........x.......|..........x.......|..........x....... at (15,6)
diff: 
delta: (7,14)=4  (10,5)=4  (24,16)=4 
   (1421.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (30,30) and color blue and layers
  _0: a rectangle with size (13,18) and color red and mask xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxx.xxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx at (15,6)
  _010: a point with color green at (3,24)
  _01: a rectangle with size (9,17) and color red and mask xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxx.xxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxx.xxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx at (5,1)
  _011: a point with color green at (4,24)
diff:   ^.layer_01.shape.mask
delta: (5,22)=3  (5,23)=3  (5,24)=4  (5,25)=3  (5,26)=3  (6,24)=3  (7,14)=4  (7,24)=3  (10,5)=4  (24,16)=4 
! 900 wrong pixels (generated / expected)

TRAIN 264363fd.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (30,30) and color green and layers
  _0: a rectangle with size (30,30) and color cyan and mask xxxxxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxx................xxx|xxxxxxxxxxx................xxx|xxxxxxxxxxx................xxx|xxxxxxxxxxx................xxx|xxxxxxxxxxx................xxx|xxxxxxxxxxx................xxx|xxxxxxxxxxx................xxx|x.........x................xxx|x.........x................xxx|x.........x................xxx|x.........x................xxx|x.........x................xxx|x.........x................xxx|x.........xxxxxxxxxxxxxxxxxxxx|x.........xx..........xxxxxxxx|x.........xx..........xxxxxxxx|x.........xx..........xxxxxxxx|x.........xx..........xxxxxxxx|x.........xx..........xxxxxxxx|x.........xx..........xxxxxxxx|x.........xx..........xxxxxxxx|x.........xxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxx.xxxxx|xxxxxxxxxxxxxxxxxxxxxxx...xxxx|xxxxxxxxxxxxxxxxxxxxxxx...xxxx|xxxxxxxxxxxxxxxxxxxxxxx...xxxx|xxxxxxxxxxxxxxxxxxxxxxxx.xxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxxxxx at (0,0)
  _010: a point with color yellow at (6,23)
  _01: a rectangle with size (13,7) and color green and mask Full at (2,16)
  _011: a point with color yellow at (10,15)
diff: 
delta: (12,4)=4  (20,18)=4  (24,24)=5# (25,23)=6  (25,24)=5# (25,25)=6  (26,23)=6  (26,24)=4  (26,25)=6  (27,23)=6  (27,24)=5# (27,25)=6  (28,24)=5#
   (1335.9 bits)
data: a background with size (30,30) and color green and layers
  _0: a rectangle with size (30,30) and color cyan and mask xxxxxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxx................xxx|xxxxxxxxxxx................xxx|xxxxxxxxxxx................xxx|xxxxxxxxxxx................xxx|xxxxxxxxxxx................xxx|xxxxxxxxxxx................xxx|xxxxxxxxxxx................xxx|x.........x................xxx|x.........x................xxx|x.........x................xxx|x.........x................xxx|x.........x................xxx|x.........x................xxx|x.........xxxxxxxxxxxxxxxxxxxx|x.........xx..........xxxxxxxx|x.........xx..........xxxxxxxx|x.........xx..........xxxxxxxx|x.........xx..........xxxxxxxx|x.........xx..........xxxxxxxx|x.........xx..........xxxxxxxx|x.........xx..........xxxxxxxx|x.........xxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxxxxx at (0,0)
  _01: a rectangle with size (3,7) and color green and mask Full at (2,16)
  _011: a rectangle with size (7,6) and color green and mask Full at (8,17)
diff: 
delta: (2,15)=5# (2,23)=5# (3,15)=5# (3,23)=5# (4,15)=5# (4,23)=5# (5,15)=5# (5,22)=6  (5,23)=5# (5,24)=6  (6,15)=5# (6,22)=6  (6,23)=4  (6,24)=6  (7,15)=5# (7,22)=6  (7,23)=5# (7,24)=6  (8,15)=5# (8,23)=5# (9,4)=5# (9,14)=6  (9,15)=5# (9,16)=6  (9,23)=5# (10,4)=5# (10,14)=6  (10,15)=4  (10,16)=6  (10,23)=5# (11,3)=6  (11,4)=5# (11,5)=6  (11,14)=6  (11,15)=5# (11,16)=6  (11,23)=5# (12,3)=6  (12,4)=4  (12,5)=6  (12,15)=5# (12,23)=5# (13,3)=6  (13,4)=5# (13,5)=6  (13,15)=5# (13,23)=5# (14,4)=5# (14,15)=5# (14,23)=5# (15,4)=5# (16,4)=5# (16,18)=5# (17,4)=5# (17,18)=5# (18,4)=5# (18,18)=5# (19,4)=5# (19,17)=6  (19,18)=5# (19,19)=6  (20,4)=5# (20,17)=6  (20,18)=4  (20,19)=6  (21,4)=5# (21,17)=6  (21,18)=5# (21,19)=6  (22,4)=5# (22,18)=5# (23,4)=5#
   (2556.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (30,30) and color green and layers
  _0: a rectangle with size (30,30) and color cyan and mask xxxxxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxx................xxx|xxxxxxxxxxx................xxx|xxxxxxxxxxx................xxx|xxxxxxxxxxx................xxx|xxxxxxxxxxx................xxx|xxxxxxxxxxx................xxx|xxxxxxxxxxx................xxx|x.........x................xxx|x.........x................xxx|x.........x................xxx|x.........x................xxx|x.........x................xxx|x.........x................xxx|x.........xxxxxxxxxxxxxxxxxxxx|x.........xx..........xxxxxxxx|x.........xx..........xxxxxxxx|x.........xx..........xxxxxxxx|x.........xx..........xxxxxxxx|x.........xx..........xxxxxxxx|x.........xx..........xxxxxxxx|x.........xx..........xxxxxxxx|x.........xxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxx.xxxxx|xxxxxxxxxxxxxxxxxxxxxxx...xxxx|xxxxxxxxxxxxxxxxxxxxxxx...xxxx|xxxxxxxxxxxxxxxxxxxxxxx...xxxx|xxxxxxxxxxxxxxxxxxxxxxxx.xxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxxxxx at (0,0)
  _010: a point with color yellow at (6,23)
  _01: a rectangle with size (11,9) and color green and mask Full at (13,1)
  _011: a point with color yellow at (10,15)
diff: 
delta: (12,4)=4  (20,18)=4  (24,24)=5# (25,23)=6  (25,24)=5# (25,25)=6  (26,23)=6  (26,24)=4  (26,25)=6  (27,23)=6  (27,24)=5# (27,25)=6  (28,24)=5#
! 900 wrong pixels (generated / expected)

TRAIN 264363fd.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (30,30) and color blue and layers
  _0: a rectangle with size (30,30) and color yellow and mask xxxxxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxxxxx|xxx............xxxxxxxxxxxxxxx|xxx............xxxxxxxxxxxxxxx|xxx............xxxxxxxxxxxxxxx|xxx............xxxxxxxxxxxxxxx|xxx............xxxxxxxxxxxxxxx|xxx............xxxxxxxxxxxxxxx|xxx............xxxxxxxxxxxxxxx|xxx............xxxxxxxxxxxxxxx|xxx............xxxxxxxxxxxxxxx|xxx............xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxx.................x|xxxxxxxxxxxx.................x|xxxxxxxxxxxx.................x|xxxxxxxxxxxx.................x|xxxxxxxxxxxx.................x|xxxxxxxxxxxx.................x|xxxxxxxxxxxx.................x|xxxxxxxxxxxx.................x|xx...xxxxxxx.................x|x.....xxxxxx.................x|xx...xxxxxxx.................x|xxxxxxxxxxxx.................x|xxxxxxxxxxxx.................x|xxxxxxxxxxxx.................x|xxxxxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxxxxx at (0,0)
  _010: a point with color red at (9,6)
  _01: a rectangle with size (6,17) and color blue and mask Full at (18,12)
  _011: a point with color red at (17,23)
diff: 
delta: (22,2)=3  (22,3)=3  (22,4)=3  (23,1)=8  (23,2)=8  (23,3)=2  (23,4)=8  (23,5)=8  (24,2)=3  (24,3)=3  (24,4)=3  (24,18)=2 
! 900 wrong pixels (generated / expected)

TEST 264363fd.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.9 sec (27.9 sec/task)
bits-train-error = 59787.0 bits (59787.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-346] Checking task 272f95fa.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 24599.9 = 24608.9
DL output with Mo: L = 9.0 + 67807.4 = 67816.3
DL input+output M: L = 17.9 + 92407.3 = 92425.2

# learning a model for train pairs
2.000	
1.261	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.911	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.669	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.524	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.425	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.362	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.321	OUT OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 6391.7 = 6420.6
DL output with Mo: L = 111.4 + 3995.1 = 4106.5
DL input+output M: L = 140.3 + 10386.8 = 10527.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (18,19) and color black and layers
  _0: a rectangle with size (18,19) and color cyan and mask ....x......x.......|....x......x.......|xxxxxxxxxxxxxxxxxxx|....x......x.......|....x......x.......|....x......x.......|....x......x.......|xxxxxxxxxxxxxxxxxxx|....x......x.......|....x......x.......|....x......x.......|....x......x.......|....x......x.......|....x......x.......|....x......x.......|....x......x.......|....x......x.......|....x......x....... at (0,0)
diff: 
delta:
   (409.1 bits)
data: a background with size (18,19) and color black and layers
  _0: a rectangle with size (18,19) and color cyan and mask ....x......x.......|....x......x.......|xxxxxxxxxxxxxxxxxxx|....x......x.......|....x......x.......|....x......x.......|....x......x.......|xxxxxxxxxxxxxxxxxxx|....x......x.......|....x......x.......|....x......x.......|....x......x.......|....x......x.......|....x......x.......|....x......x.......|....x......x.......|....x......x.......|....x......x....... at (0,0)
  _01: a rectangle with size (10,6) and color blue and mask Full at (8,5)
  _011: a rectangle with size (4,7) and color green and mask Full at (3,12)
  _0111: a rectangle with size (4,6) and color pink and mask Full at (3,5)
  _01111: a rectangle with size (4,4) and color yellow and mask Full at (3,0)
  _011111: a rectangle with size (2,6) and color red and mask Full at (0,5)
diff: 
delta:
   (209.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (18,19) and color black and layers
  _0: a rectangle with size (18,19) and color cyan and mask ....x......x.......|....x......x.......|xxxxxxxxxxxxxxxxxxx|....x......x.......|....x......x.......|....x......x.......|....x......x.......|xxxxxxxxxxxxxxxxxxx|....x......x.......|....x......x.......|....x......x.......|....x......x.......|....x......x.......|....x......x.......|....x......x.......|....x......x.......|....x......x.......|....x......x....... at (0,0)
diff: 
delta:
! size mismatch, 10x10 instead of 18x19
>> Trial 2
data: a background with size (18,19) and color black and layers
  _0: a rectangle with size (1,19) and color cyan and mask Full at (2,0)
diff: 
delta: (0,4)=8  (0,11)=8  (1,4)=8  (1,11)=8  (3,4)=8  (3,11)=8  (4,4)=8  (4,11)=8  (5,4)=8  (5,11)=8  (6,4)=8  (6,11)=8  (7,0)=8  (7,1)=8  (7,2)=8  (7,3)=8  (7,4)=8  (7,5)=8  (7,6)=8  (7,7)=8  (7,8)=8  (7,9)=8  (7,10)=8  (7,11)=8  (7,12)=8  (7,13)=8  (7,14)=8  (7,15)=8  (7,16)=8  (7,17)=8  (7,18)=8  (8,4)=8  (8,11)=8  (9,4)=8  (9,11)=8  (10,4)=8  (10,11)=8  (11,4)=8  (11,11)=8  (12,4)=8  (12,11)=8  (13,4)=8  (13,11)=8  (14,4)=8  (14,11)=8  (15,4)=8  (15,11)=8  (16,4)=8  (16,11)=8  (17,4)=8  (17,11)=8 
! size mismatch, 10x10 instead of 18x19

TRAIN 272f95fa.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (12,14) and color black and layers
  _0: a rectangle with size (12,14) and color cyan and mask ..x......x....|..x......x....|..x......x....|..x......x....|xxxxxxxxxxxxxx|..x......x....|..x......x....|xxxxxxxxxxxxxx|..x......x....|..x......x....|..x......x....|..x......x.... at (0,0)
diff: 
delta:
   (230.0 bits)
data: a background with size (12,14) and color black and layers
  _0: a rectangle with size (12,14) and color cyan and mask ..x......x....|..x......x....|..x......x....|..x......x....|xxxxxxxxxxxxxx|..x......x....|..x......x....|xxxxxxxxxxxxxx|..x......x....|..x......x....|..x......x....|..x......x.... at (0,0)
  _01: a rectangle with size (4,6) and color red and mask Full at (0,3)
  _011: a rectangle with size (4,6) and color blue and mask Full at (8,3)
  _0111: a rectangle with size (2,6) and color pink and mask Full at (5,3)
  _01111: a rectangle with size (2,4) and color green and mask Full at (5,10)
  _011111: a rectangle with size (2,2) and color yellow and mask Full at (5,0)
diff: 
delta:
   (190.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,14) and color black and layers
  _0: a rectangle with size (12,14) and color cyan and mask ..x......x....|..x......x....|..x......x....|..x......x....|xxxxxxxxxxxxxx|..x......x....|..x......x....|xxxxxxxxxxxxxx|..x......x....|..x......x....|..x......x....|..x......x.... at (0,0)
diff: 
delta:
! size mismatch, 10x10 instead of 12x14

TRAIN 272f95fa.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,15) and color black and layers
  _0: a rectangle with size (17,15) and color cyan and mask ...x....x......|...x....x......|...x....x......|...x....x......|...x....x......|...x....x......|xxxxxxxxxxxxxxx|...x....x......|...x....x......|...x....x......|...x....x......|...x....x......|...x....x......|xxxxxxxxxxxxxxx|...x....x......|...x....x......|...x....x...... at (0,0)
diff: 
delta:
! size mismatch, 10x10 instead of 17x15
>> Trial 2
data: a background with size (17,15) and color black and layers
  _0: a rectangle with size (17,1) and color cyan and mask Full at (0,3)
diff: 
delta: (0,8)=8  (1,8)=8  (2,8)=8  (3,8)=8  (4,8)=8  (5,8)=8  (6,0)=8  (6,1)=8  (6,2)=8  (6,4)=8  (6,5)=8  (6,6)=8  (6,7)=8  (6,8)=8  (6,9)=8  (6,10)=8  (6,11)=8  (6,12)=8  (6,13)=8  (6,14)=8  (7,8)=8  (8,8)=8  (9,8)=8  (10,8)=8  (11,8)=8  (12,8)=8  (13,0)=8  (13,1)=8  (13,2)=8  (13,4)=8  (13,5)=8  (13,6)=8  (13,7)=8  (13,8)=8  (13,9)=8  (13,10)=8  (13,11)=8  (13,12)=8  (13,13)=8  (13,14)=8  (14,8)=8  (15,8)=8  (16,8)=8 
! size mismatch, 10x10 instead of 17x15

TEST 272f95fa.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 20.6 sec (20.6 sec/task)
bits-train-error = 3995.1 bits (3995.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-345] Checking task 27a28665.json: 7 train, 3 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 6062.6 = 6071.6
DL output with Mo: L = 9.0 + 975.2 = 984.2
DL input+output M: L = 17.9 + 7037.8 = 7055.8

# learning a model for train pairs
2.000	
1.562	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.473	OUT DEF: ^.size=(?,?)
1.307	OUT DEF: ^.size.i=1
1.141	OUT DEF: ^.size.j=1
1.124	IN  DEF: ^.color=black
1.109	IN  DEF: ^.size=(?,?)
1.046	IN  DEF: ^.size.i=3
0.983	IN  DEF: ^.size.j=3
0.969	IN  DEF: ^.layer_0.pos=(?,?)
0.935	IN  DEF: ^.layer_0.pos.i=0
0.902	IN  DEF: ^.layer_0.pos.j=0
0.887	IN  DEF: ^.layer_0.shape.size=(?,?)
0.824	IN  DEF: ^.layer_0.shape.size.i=3
0.761	IN  DEF: ^.layer_0.shape.size.j=3

# Learned model:
CONSTRUCT (Mo)
a background with size (1,1) and color ? and layers
WHERE (Mi)
a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color ? and mask ? at (0,0)

DL input  with Mi: L = 48.8 + 1060.9 = 1109.7
DL output with Mo: L = 11.6 + 557.6 = 569.2
DL input+output M: L = 60.4 + 1618.5 = 1678.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask xx.|x.x|.x. at (0,0)
diff: 
delta:
   (16.7 bits)
data: a background with size (1,1) and color blue and layers
diff: 
delta:
   (8.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask xx.|x.x|.x. at (0,0)
diff: 
delta:
! 1 wrong pixels (generated / expected)

TRAIN 27a28665.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask x-cross at (0,0)
diff: 
delta:
   (11.3 bits)
data: a background with size (1,1) and color red and layers
diff: 
delta:
   (8.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask x-cross at (0,0)
diff: 
delta:
! 1 wrong pixels (generated / expected)

TRAIN 27a28665.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask x-cross at (0,0)
diff: 
delta:
   (11.3 bits)
data: a background with size (1,1) and color red and layers
diff: 
delta:
   (8.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask x-cross at (0,0)
diff: 
delta:
! 1 wrong pixels (generated / expected)

TRAIN 27a28665.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask .xx|.xx|x.. at (0,0)
diff: 
delta:
   (16.7 bits)
data: a background with size (1,1) and color green and layers
diff: 
delta:
   (8.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask .xx|.xx|x.. at (0,0)
diff: 
delta:
! 1 wrong pixels (generated / expected)

TRAIN 27a28665.json/4: 0 - (FAILURE)

## instance 5

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask .xx|.xx|x.. at (0,0)
diff: 
delta:
   (16.7 bits)
data: a background with size (1,1) and color green and layers
diff: 
delta:
   (8.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask .xx|.xx|x.. at (0,0)
diff: 
delta:
! 1 wrong pixels (generated / expected)

TRAIN 27a28665.json/5: 0 - (FAILURE)

## instance 6

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask xx.|x.x|.x. at (0,0)
diff: 
delta:
   (16.7 bits)
data: a background with size (1,1) and color blue and layers
diff: 
delta:
   (8.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask xx.|x.x|.x. at (0,0)
diff: 
delta:
! 1 wrong pixels (generated / expected)

TRAIN 27a28665.json/6: 0 - (FAILURE)

## instance 7

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask .x.|xxx|.x. at (0,0)
diff: 
delta:
   (16.7 bits)
data: a background with size (1,1) and color pink and layers
diff: 
delta:
   (8.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask .x.|xxx|.x. at (0,0)
diff: 
delta:
! 1 wrong pixels (generated / expected)

TRAIN 27a28665.json/7: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask .x.|xxx|.x. at (0,0)
diff: 
delta:
! 1 wrong pixels (generated / expected)

TEST 27a28665.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color orange and mask xx.|x.x|.x. at (0,0)
diff: 
delta:
! 1 wrong pixels (generated / expected)

TEST 27a28665.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask x-cross at (0,0)
diff: 
delta:
! 1 wrong pixels (generated / expected)

TEST 27a28665.json/3: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.5 sec (0.5 sec/task)
bits-train-error = 557.6 bits (557.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-344] Checking task 28bf18c6.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3662.0 = 3671.0
DL output with Mo: L = 9.0 + 4063.4 = 4072.4
DL input+output M: L = 17.9 + 7725.4 = 7743.4

# learning a model for train pairs
2.000	
1.478	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.963	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.929	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.916	IN  DEF: ^.color=black
0.905	OUT DEF: ^.color=black
0.895	IN  DEF: ^.size=(?,?)
0.829	IN  DEF: ^.size.i=8
0.762	IN  DEF: ^.size.j=8
0.753	IN  DEF: ^.layer_0.pos=(?,?)
0.743	IN  DEF: ^.layer_0.shape.size=(?,?)
0.699	IN  DEF: ^.layer_0.shape.size.i=3
0.654	IN  DEF: ^.layer_0.shape.size.j=3
0.646	OUT DEF: ^.size=(?,?)
0.592	OUT DEF: ^.size.j=6
0.552	OUT DEF: ^.size.i=^.layer_0.shape.size.i
0.543	OUT DEF: ^.layer_0.pos=(?,?)
0.514	OUT DEF: ^.layer_0.pos.j=(0)
0.493	OUT DEF: ^.layer_0.pos.i=(0)
0.484	OUT DEF: ^.layer_0.shape.size=(?,?)
0.430	OUT DEF: ^.layer_0.shape.size.j=6
0.390	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.i

# Learned model:
CONSTRUCT (Mo)
a background with size (^.layer_0.shape.size.i,6) and color black and layers
  _0: a rectangle with size (^.layer_0.shape.size.i,6) and color ^.layer_0.shape.color and mask ? at ((0),(0))
WHERE (Mi)
a background with size (8,8) and color black and layers
  _0: a rectangle with size (3,3) and color ? and mask ? at (?,?)

DL input  with Mi: L = 55.3 + 760.4 = 815.7
DL output with Mo: L = 51.9 + 631.8 = 683.6
DL input+output M: L = 107.2 + 1392.2 = 1499.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask xx.|.x.|xxx at (1,1)
diff: 
delta:
   (25.3 bits)
data: a background with size (3,6) and color black and layers
  _0: a rectangle with size (3,6) and color cyan and mask xx.xx.|.x..x.|xxxxxx at (0,0)
diff: 
delta:
   (21.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask xx.|.x.|xxx at (1,1)
diff: 
delta:
! 6 wrong pixels (generated / expected)

TRAIN 28bf18c6.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask .x.|xxx|xx. at (5,2)
diff: 
delta:
   (25.3 bits)
data: a background with size (3,6) and color black and layers
  _0: a rectangle with size (3,6) and color red and mask .x..x.|xxxxxx|xx.xx. at (0,0)
diff: 
delta:
   (21.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask .x.|xxx|xx. at (5,2)
diff: 
delta:
! 6 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (6,2)
diff:   ^.layer_0.shape.size.j  ^.layer_0.shape.size.i
delta: (5,3)=2  (6,4)=2 
! size mismatch, 2x6 instead of 3x6

TRAIN 28bf18c6.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask .xx|x..|.x. at (1,4)
diff: 
delta:
   (25.3 bits)
data: a background with size (3,6) and color black and layers
  _0: a rectangle with size (3,6) and color blue and mask .xx.xx|x..x..|.x..x. at (0,0)
diff: 
delta:
   (21.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask .xx|x..|.x. at (1,4)
diff: 
delta:
! 10 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (1,2) and color blue and mask Full at (1,5)
diff:   ^.layer_0.shape.size.j  ^.layer_0.shape.size.i
delta: (2,4)=1  (3,5)=1 
! size mismatch, 1x6 instead of 3x6

TRAIN 28bf18c6.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask ..x|xxx|x.. at (4,1)
diff: 
delta:
! 8 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (1,3) and color green and mask Full at (5,1)
diff:   ^.layer_0.shape.size.i
delta: (4,3)=3  (6,1)=3 
! size mismatch, 1x6 instead of 3x6

TEST 28bf18c6.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 1.1 sec (1.1 sec/task)
bits-train-error = 631.8 bits (631.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-343] Checking task 28e73c20.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1031.8 = 1040.7
DL output with Mo: L = 9.0 + 49735.2 = 49744.2
DL input+output M: L = 17.9 + 50767.0 = 50784.9

# learning a model for train pairs
2.000	
1.162	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.090	IN  DEF: ^.color=black
1.031	IN  DEF: ^.size=(?,?)
1.012	OUT DEF: ^.size=^.size
1.009	OUT DEF: ^.layer_0.shape.size=^.size
1.004	OUT DEF: ^.layer_0.shape.color=green
1.003	OUT DEF: ^.color=black
1.001	OUT DEF: ^.layer_0.pos=(?,?)
0.997	OUT DEF: ^.layer_0.pos.i=(0)
0.992	OUT DEF: ^.layer_0.pos.j=(0)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size ^.size and color green and mask ? at ((0),(0))
WHERE (Mi)
a background with size (?,?) and color black and layers

DL input  with Mi: L = 11.7 + 892.8 = 904.5
DL output with Mo: L = 30.4 + 6092.9 = 6123.3
DL input+output M: L = 42.1 + 6985.7 = 7027.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (6,6) and color black and layers
diff: 
delta:
   (15.0 bits)
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (6,6) and color green and mask xxxxxx|.....x|xxxx.x|x.xx.x|x....x|xxxxxx at (0,0)
diff: 
delta:
   (39.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,6) and color black and layers
diff: 
delta:
! 12 wrong pixels (generated / expected)

TRAIN 28e73c20.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (8,8) and color black and layers
diff: 
delta:
   (16.6 bits)
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (8,8) and color green and mask xxxxxxxx|.......x|xxxxxx.x|x....x.x|x.xx.x.x|x.xxxx.x|x......x|xxxxxxxx at (0,0)
diff: 
delta:
   (67.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,8) and color black and layers
diff: 
delta:
! 24 wrong pixels (generated / expected)

TRAIN 28e73c20.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (15,15) and color black and layers
diff: 
delta:
   (20.3 bits)
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (15,15) and color green and mask xxxxxxxxxxxxxxx|..............x|xxxxxxxxxxxxx.x|x...........x.x|x.xxxxxxxxx.x.x|x.x.......x.x.x|x.x.xxxxx.x.x.x|x.x.x...x.x.x.x|x.x.x.xxx.x.x.x|x.x.x.....x.x.x|x.x.xxxxxxx.x.x|x.x.........x.x|x.xxxxxxxxxxx.x|x.............x|xxxxxxxxxxxxxxx at (0,0)
diff: 
delta:
   (228.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color black and layers
diff: 
delta:
! 98 wrong pixels (generated / expected)

TRAIN 28e73c20.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (13,13) and color black and layers
diff: 
delta:
   (19.4 bits)
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (13,13) and color green and mask xxxxxxxxxxxxx|............x|xxxxxxxxxxx.x|x.........x.x|x.xxxxxxx.x.x|x.x.....x.x.x|x.x.xxx.x.x.x|x.x.x...x.x.x|x.x.xxxxx.x.x|x.x.......x.x|x.xxxxxxxxx.x|x...........x|xxxxxxxxxxxxx at (0,0)
diff: 
delta:
   (172.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
diff: 
delta:
! 72 wrong pixels (generated / expected)

TRAIN 28e73c20.json/4: 0 - (FAILURE)

## instance 5

> Input and output best reading:
data: a background with size (10,10) and color black and layers
diff: 
delta:
   (17.9 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,10) and color green and mask xxxxxxxxxx|.........x|xxxxxxxx.x|x......x.x|x.xxxx.x.x|x.x.xx.x.x|x.x....x.x|x.xxxxxx.x|x........x|xxxxxxxxxx at (0,0)
diff: 
delta:
   (103.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
diff: 
delta:
! 40 wrong pixels (generated / expected)

TRAIN 28e73c20.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (18,18) and color black and layers
diff: 
delta:
! 144 wrong pixels (generated / expected)

TEST 28e73c20.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.2 sec (0.2 sec/task)
bits-train-error = 6092.9 bits (6092.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-342] Checking task 29623171.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 29736.7 = 29745.7
DL output with Mo: L = 9.0 + 30890.1 = 30899.1
DL input+output M: L = 17.9 + 60626.8 = 60644.8

# learning a model for train pairs
2.000	
1.383	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.646	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.503	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.475	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.456	OUT DEF: ^.size=^.size
0.335	IN  DEF: ^.layer_0.shape.mask=...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...
0.319	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.309	OUT DEF: ^.layer_0=^.layer_0
0.304	IN  DEF: ^.layer_0.shape.color=grey
0.299	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.296	IN  OBJECT at ^.layer_011: a point with color ? at ?
0.292	IN  OBJECT at ^.layer_010: a point with color ? at ?
0.288	IN  OBJECT at ^.layer_0111: a point with color ? at ?
0.285	IN  OBJECT at ^.layer_01111: a point with color ? at ?
0.281	IN  OBJECT at ^.layer_011111: a point with color ? at ?
0.276	IN  OBJECT at ^.layer_0111111: a point with color ? at ?
0.274	OUT DEF: ^.layer_01.shape.mask=Full
0.272	OUT DEF: ^.layer_011.shape.mask=Full
0.270	IN  DEF: ^.color=black
0.269	OUT DEF: ^.color=black
0.267	IN  DEF: ^.size=(?,?)
0.258	IN  DEF: ^.size.i=11
0.249	IN  DEF: ^.size.j=11
0.248	IN  DEF: ^.layer_0.pos=(?,?)
0.243	IN  DEF: ^.layer_0.pos.i=(0)
0.238	IN  DEF: ^.layer_0.pos.j=(0)
0.237	IN  DEF: ^.layer_0.shape.size=(?,?)
0.228	IN  DEF: ^.layer_0.shape.size.i=11
0.219	IN  DEF: ^.layer_0.shape.size.j=11
0.218	IN  DEF: ^.layer_010.pos=(?,?)
0.217	IN  DEF: ^.layer_0111.pos=(?,?)
0.215	IN  DEF: ^.layer_01.pos=(?,?)
0.214	IN  DEF: ^.layer_01.shape.size=(?,?)
0.213	IN  DEF: ^.layer_011111.pos=(?,?)
0.212	IN  DEF: ^.layer_011.pos=(?,?)
0.211	IN  DEF: ^.layer_01111.pos=(?,?)
0.209	IN  DEF: ^.layer_0111111.pos=(?,?)
0.205	IN  DEF: ^.layer_0111111.pos.i=9
0.204	OUT DEF: ^.layer_01.pos=(?,?)
0.199	OUT DEF: ^.layer_01.pos.j=8
0.195	OUT DEF: ^.layer_01.pos.i=^.layer_0111.pos.j - ^.layer_0111111.pos.j
0.194	OUT DEF: ^.layer_01.shape.size=(?,?)
0.189	OUT DEF: ^.layer_01.shape.size.i=3
0.183	OUT DEF: ^.layer_01.shape.size.j=3
0.182	OUT DEF: ^.layer_011.pos=(?,?)
0.177	OUT DEF: ^.layer_011.pos.j=(0)
0.173	OUT DEF: ^.layer_011.pos.i=4
0.172	OUT DEF: ^.layer_011.shape.size=(?,?)
0.167	OUT DEF: ^.layer_011.shape.size.i=3
0.161	OUT DEF: ^.layer_011.shape.size.j=3

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: a rectangle with size (3,3) and color ^.layer_01.shape.color and mask Full at (^.layer_0111.pos.j - ^.layer_0111111.pos.j,8)
  _011: a rectangle with size (3,3) and color ? and mask Full at (4,(0))
WHERE (Mi)
a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at ((0),(0))
  _010: a point with color ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _011: a point with color ? at (?,?)
  _0111: a point with color ? at (?,?)
  _01111: a point with color ? at (?,?)
  _011111: a point with color ? at (?,?)
  _0111111: a point with color ? at (9,?)

DL input  with Mi: L = 316.3 + 4250.0 = 4566.3
DL output with Mo: L = 101.1 + 139.3 = 240.5
DL input+output M: L = 417.4 + 4389.3 = 4806.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _010: a point with color blue at (1,0)
  _01: a rectangle with size (3,1) and color blue and mask Full at (2,6)
  _011: a point with color blue at (1,9)
  _0111: a point with color blue at (5,9)
  _01111: a point with color blue at (8,8)
  _011111: a point with color blue at (9,10)
  _0111111: a point with color blue at (9,1)
diff: 
delta:
   (104.8 bits)
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _01: a rectangle with size (3,3) and color blue and mask Full at (8,8)
  _011: a rectangle with size (3,3) and color black and mask Full at (4,0)
diff: 
delta:
   (4.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _010: a point with color blue at (1,0)
  _01: a rectangle with size (3,1) and color blue and mask Full at (2,6)
  _011: a point with color blue at (1,9)
  _0111: a point with color blue at (5,9)
  _01111: a point with color blue at (8,8)
  _011111: a point with color blue at (9,10)
  _0111111: a point with color blue at (9,1)
diff: 
delta:
! 9 wrong pixels (generated / expected)

TRAIN 29623171.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _010: a point with color red at (0,5)
  _01: a rectangle with size (2,1) and color red and mask Full at (4,0)
  _011: a point with color red at (0,8)
  _0111: a point with color red at (1,0)
  _01111: a point with color red at (1,10)
  _011111: a point with color red at (5,6)
  _0111111: a point with color red at (9,0)
diff: 
delta: (6,9)=2  (9,6)=2  (9,10)=2 
   (165.1 bits)
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _01: a rectangle with size (3,3) and color red and mask Full at (0,8)
  _011: a rectangle with size (3,3) and color red and mask Full at (4,0)
diff: 
delta:
   (4.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _010: a point with color red at (0,5)
  _01: a rectangle with size (2,1) and color red and mask Full at (4,0)
  _011: a point with color red at (0,8)
  _0111: a point with color red at (1,0)
  _01111: a point with color red at (1,10)
  _011111: a point with color red at (5,6)
  _0111111: a point with color red at (9,0)
diff: 
delta: (6,9)=2  (9,6)=2  (9,10)=2 
! 9 wrong pixels (generated / expected)

TRAIN 29623171.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _010: a point with color green at (0,0)
  _01: a rectangle with size (2,3) and color green and mask xx.|..x at (9,8)
  _011: a point with color green at (0,1)
  _0111: a point with color green at (1,9)
  _01111: a point with color green at (5,1)
  _011111: a point with color green at (5,5)
  _0111111: a point with color green at (9,1)
diff: 
delta: (6,4)=3  (9,4)=3 
   (155.1 bits)
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _01: a rectangle with size (3,3) and color green and mask Full at (8,8)
  _011: a rectangle with size (3,3) and color black and mask Full at (4,0)
diff: 
delta:
   (4.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _010: a point with color green at (0,0)
  _01: a rectangle with size (2,3) and color green and mask xx.|..x at (9,8)
  _011: a point with color green at (0,1)
  _0111: a point with color green at (1,9)
  _01111: a point with color green at (5,1)
  _011111: a point with color green at (5,5)
  _0111111: a point with color green at (9,1)
diff: 
delta: (6,4)=3  (9,4)=3 
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _010: a point with color green at (0,0)
  _01: a rectangle with size (2,3) and color green and mask xx.|..x at (9,8)
  _011: a point with color green at (0,1)
  _0111: a point with color green at (1,9)
  _01111: a point with color green at (5,1)
  _011111: a point with color green at (5,5)
  _0111111: a point with color green at (9,4)
diff: 
delta: (6,4)=3  (9,1)=3 
! 24 wrong pixels (generated / expected)

TRAIN 29623171.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _010: a point with color yellow at (0,0)
  _01: a rectangle with size (3,3) and color yellow and mask .x.|..x|xx. at (8,4)
  _011: a point with color yellow at (0,1)
  _0111: a point with color yellow at (1,1)
  _01111: a point with color yellow at (1,6)
  _011111: a point with color yellow at (1,8)
  _0111111: a point with color yellow at (2,0)
diff:   ^.layer_0111111.pos.i
delta: (1,9)=4  (2,9)=4  (4,9)=4  (5,0)=4  (5,5)=4  (5,8)=4  (5,10)=4  (8,10)=4  (9,0)=4  (9,9)=4 
! 33 wrong pixels (generated / expected)

TEST 29623171.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.6 sec (25.6 sec/task)
bits-train-error = 139.3 bits (139.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-341] Checking task 29c11459.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1164.5 = 1173.5
DL output with Mo: L = 9.0 + 4490.8 = 4499.8
DL input+output M: L = 17.9 + 5655.3 = 5673.3

# learning a model for train pairs
2.000	
1.718	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.427	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.349	OUT DEF: ^.size=^.size
1.278	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.193	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.149	OUT DEF: ^.layer_0.pos=^.layer_0.pos
1.123	IN  DEF: ^.color=black
1.100	OUT OBJECT at ^.layer_011: a point with color ? at ?
1.079	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.059	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
1.038	OUT DEF: ^.layer_011.shape.color=grey
1.020	IN  DEF: ^.size=(?,?)
0.867	IN  DEF: ^.size.j=11
0.752	IN  DEF: ^.size.i=5
0.733	IN  DEF: ^.layer_0.pos=(?,?)
0.652	IN  DEF: ^.layer_0.pos.j=(0)
0.633	IN  DEF: ^.layer_01.pos=(?,?)
0.553	IN  DEF: ^.layer_01.pos.j=10
0.543	OUT DEF: ^.layer_0.shape.mask=Full
0.532	OUT DEF: ^.layer_01.shape.mask=Full
0.525	OUT DEF: ^.color=black
0.520	OUT DEF: ^.layer_0.shape.size=(?,?)
0.490	OUT DEF: ^.layer_0.shape.size.j=^.size.i
0.479	OUT DEF: ^.layer_0.shape.size.i=1
0.475	OUT DEF: ^.layer_01.pos=(?,?)
0.454	OUT DEF: ^.layer_01.pos.j=6
0.438	OUT DEF: ^.layer_01.pos.i=^.layer_01.pos.i
0.433	OUT DEF: ^.layer_01.shape.size=(?,?)
0.403	OUT DEF: ^.layer_01.shape.size.j=^.size.i
0.392	OUT DEF: ^.layer_01.shape.size.i=1
0.387	OUT DEF: ^.layer_011.pos=(?,?)
0.367	OUT DEF: ^.layer_011.pos.j=5
0.351	OUT DEF: ^.layer_011.pos.i=^.layer_0.pos.i

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (1,^.size.i) and color ^.layer_0.shape.color and mask Full at ^.layer_0.pos
  _01: a rectangle with size (1,^.size.i) and color ^.layer_01.shape.color and mask Full at (^.layer_01.pos.i,6)
  _011: a point with color grey at (^.layer_0.pos.i,5)
WHERE (Mi)
a background with size (5,11) and color black and layers
  _0: a point with color ? at (?,(0))
  _01: a point with color ? at (?,10)

DL input  with Mi: L = 58.3 + 331.5 = 389.8
DL output with Mo: L = 83.6 + 0.0 = 83.6
DL input+output M: L = 141.9 + 331.5 = 473.4

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (5,11) and color black and layers
  _0: a point with color blue at (1,0)
  _01: a point with color red at (1,10)
diff: 
delta:
   (16.6 bits)
data: a background with size (5,11) and color black and layers
  _0: a rectangle with size (1,5) and color blue and mask Full at (1,0)
  _01: a rectangle with size (1,5) and color red and mask Full at (1,6)
  _011: a point with color grey at (1,5)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,11) and color black and layers
  _0: a point with color blue at (1,0)
  _01: a point with color red at (1,10)
diff: 
delta:
correct output grid

TRAIN 29c11459.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (5,11) and color black and layers
  _0: a point with color green at (3,0)
  _01: a point with color orange at (3,10)
diff: 
delta:
   (16.6 bits)
data: a background with size (5,11) and color black and layers
  _0: a rectangle with size (1,5) and color green and mask Full at (3,0)
  _01: a rectangle with size (1,5) and color orange and mask Full at (3,6)
  _011: a point with color grey at (3,5)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,11) and color black and layers
  _0: a point with color green at (3,0)
  _01: a point with color orange at (3,10)
diff: 
delta:
correct output grid

TRAIN 29c11459.json/2: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,11) and color black and layers
  _0: a point with color yellow at (1,0)
  _01: a point with color cyan at (1,10)
diff: 
delta: (4,0)=6  (4,10)=9#
! 11 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,11) and color black and layers
  _0: a point with color yellow at (1,0)
  _01: a point with color brown at (4,10)
diff: 
delta: (1,10)=8  (4,0)=6 
! 11 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (5,11) and color black and layers
  _0: a point with color pink at (4,0)
  _01: a point with color cyan at (1,10)
diff: 
delta: (1,0)=4  (4,10)=9#
! 11 wrong pixels (generated / expected)

TEST 29c11459.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.4 sec (0.4 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-340] Checking task 29ec7d0e.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 182038.5 = 182047.4
DL output with Mo: L = 9.0 + 169674.2 = 169683.2
DL input+output M: L = 17.9 + 351712.7 = 351730.6

# learning a model for train pairs
2.000	
1.918	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.839	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.832	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.821	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 167753.5 = 167782.4
DL output with Mo: L = 66.8 + 152601.7 = 152668.5
DL input+output M: L = 95.7 + 320355.3 = 320450.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (18,18) and color grey and layers
  _0: a rectangle with size (18,18) and color blue and mask xxx..xxxxxxxxxxxxx|x....x....x....x..|x....x.........x..|x....x.........x..|x....x....x....x..|xxxxxx..xxx...xxxx|x....x....x....x..|x....x....x....x..|x....x....x....x..|x....x....x....x..|....xxxxxxxxxxxxxx|.....x....x....x..|.....x....x....x..|x....x....x....x..|x....x....x....x..|xxxxxxxxxxxxxxxxxx|x....x....x....x..|x....x....x....x.. at (0,0)
diff: 
delta: (0,3)=0  (0,4)=0  (1,1)=2  (1,2)=3  (1,3)=0  (1,4)=0  (1,6)=2  (1,7)=3  (1,8)=4  (1,11)=2  (1,12)=3  (1,13)=4  (1,16)=2  (1,17)=3  (2,1)=3  (2,3)=0  (2,4)=0  (2,6)=3  (2,8)=2  (2,9)=4  (2,10)=0  (2,11)=0  (2,13)=2  (2,14)=4  (2,16)=3  (3,1)=4  (3,2)=2  (3,4)=3  (3,6)=4  (3,7)=2  (3,9)=3  (3,10)=0  (3,11)=0  (3,12)=2  (3,14)=3  (3,16)=4  (3,17)=2  (4,2)=4  (4,3)=3  (4,4)=2  (4,6)=0  (4,7)=0  (4,8)=3  (4,9)=2  (4,12)=4  (4,13)=3  (4,14)=2  (4,17)=4  (5,6)=0  (5,7)=0  (5,11)=0  (5,12)=0  (5,13)=0  (6,1)=2  (6,2)=3  (6,3)=4  (6,6)=2  (6,7)=3  (6,8)=4  (6,11)=0  (6,12)=0  (6,13)=0  (6,16)=2  (6,17)=3  (7,1)=3  (7,3)=2  (7,4)=4  (7,6)=3  (7,8)=2  (7,9)=4  (7,11)=3  (7,13)=2  (7,14)=4  (7,16)=3  (8,1)=4  (8,2)=2  (8,4)=3  (8,6)=4  (8,7)=2  (8,9)=3  (8,11)=4  (8,12)=2  (8,14)=3  (8,16)=4  (8,17)=2  (9,2)=4  (9,3)=3  (9,4)=2  (9,7)=4  (9,8)=3  (9,9)=2  (9,12)=4  (9,13)=3  (9,14)=2  (9,17)=4  (10,0)=0  (10,1)=0  (10,2)=0  (10,3)=0  (11,0)=0  (11,1)=0  (11,2)=0  (11,3)=0  (11,6)=2  (11,7)=3  (11,8)=4  (11,11)=2  (11,12)=3  (11,13)=4  (11,16)=2  (11,17)=3  (12,0)=0  (12,1)=0  (12,2)=0  (12,3)=0  (12,4)=4  (12,6)=3  (12,8)=2  (12,9)=4  (12,11)=3  (12,13)=2  (12,14)=4  (12,16)=3  (13,1)=4  (13,2)=2  (13,4)=3  (13,6)=4  (13,7)=2  (13,9)=3  (13,11)=4  (13,12)=2  (13,14)=3  (13,16)=4  (13,17)=2  (14,2)=4  (14,3)=3  (14,4)=2  (14,7)=4  (14,8)=3  (14,9)=2  (14,12)=4  (14,13)=3  (14,14)=2  (14,17)=4  (16,1)=2  (16,2)=3  (16,3)=4  (16,6)=2  (16,7)=3  (16,8)=4  (16,11)=2  (16,12)=3  (16,13)=4  (16,16)=2  (16,17)=3  (17,1)=3  (17,3)=2  (17,4)=4  (17,6)=3  (17,8)=2  (17,9)=4  (17,11)=3  (17,13)=2  (17,14)=4  (17,16)=3 
   (3809.9 bits)
data: a background with size (18,18) and color green and layers
  _0: a rectangle with size (18,18) and color blue and mask xxxxxxxxxxxxxxxxxx|x....x....x....x..|x....x....x....x..|x....x....x....x..|x....x....x....x..|xxxxxxxxxxxxxxxxxx|x....x....x....x..|x....x....x....x..|x....x....x....x..|x....x....x....x..|xxxxxxxxxxxxxxxxxx|x....x....x....x..|x....x....x....x..|x....x....x....x..|x....x....x....x..|xxxxxxxxxxxxxxxxxx|x....x....x....x..|x....x....x....x.. at (0,0)
  _01: a rectangle with size (2,2) and color yellow and mask Even Checkboard at (1,3)
  _011: a rectangle with size (2,2) and color yellow and mask Even Checkboard at (1,8)
diff: 
delta: (1,1)=2  (1,4)=5# (1,6)=2  (1,9)=5# (1,11)=2  (1,13)=4  (1,14)=5# (1,16)=2  (2,2)=5# (2,3)=2  (2,7)=5# (2,8)=2  (2,12)=5# (2,13)=2  (2,14)=4  (2,17)=5# (3,1)=4  (3,2)=2  (3,3)=5# (3,6)=4  (3,7)=2  (3,8)=5# (3,11)=4  (3,12)=2  (3,13)=5# (3,16)=4  (3,17)=2  (4,1)=5# (4,2)=4  (4,4)=2  (4,6)=5# (4,7)=4  (4,9)=2  (4,11)=5# (4,12)=4  (4,14)=2  (4,16)=5# (4,17)=4  (6,1)=2  (6,3)=4  (6,4)=5# (6,6)=2  (6,8)=4  (6,9)=5# (6,11)=2  (6,13)=4  (6,14)=5# (6,16)=2  (7,2)=5# (7,3)=2  (7,4)=4  (7,7)=5# (7,8)=2  (7,9)=4  (7,12)=5# (7,13)=2  (7,14)=4  (7,17)=5# (8,1)=4  (8,2)=2  (8,3)=5# (8,6)=4  (8,7)=2  (8,8)=5# (8,11)=4  (8,12)=2  (8,13)=5# (8,16)=4  (8,17)=2  (9,1)=5# (9,2)=4  (9,4)=2  (9,6)=5# (9,7)=4  (9,9)=2  (9,11)=5# (9,12)=4  (9,14)=2  (9,16)=5# (9,17)=4  (11,1)=2  (11,3)=4  (11,4)=5# (11,6)=2  (11,8)=4  (11,9)=5# (11,11)=2  (11,13)=4  (11,14)=5# (11,16)=2  (12,2)=5# (12,3)=2  (12,4)=4  (12,7)=5# (12,8)=2  (12,9)=4  (12,12)=5# (12,13)=2  (12,14)=4  (12,17)=5# (13,1)=4  (13,2)=2  (13,3)=5# (13,6)=4  (13,7)=2  (13,8)=5# (13,11)=4  (13,12)=2  (13,13)=5# (13,16)=4  (13,17)=2  (14,1)=5# (14,2)=4  (14,4)=2  (14,6)=5# (14,7)=4  (14,9)=2  (14,11)=5# (14,12)=4  (14,14)=2  (14,16)=5# (14,17)=4  (16,1)=2  (16,3)=4  (16,4)=5# (16,6)=2  (16,8)=4  (16,9)=5# (16,11)=2  (16,13)=4  (16,14)=5# (16,16)=2  (17,2)=5# (17,3)=2  (17,4)=4  (17,7)=5# (17,8)=2  (17,9)=4  (17,12)=5# (17,13)=2  (17,14)=4  (17,17)=5#
   (3403.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (18,18) and color grey and layers
  _0: a rectangle with size (18,18) and color blue and mask xxx..xxxxxxxxxxxxx|x....x....x....x..|x....x.........x..|x....x.........x..|x....x....x....x..|xxxxxx..xxx...xxxx|x....x....x....x..|x....x....x....x..|x....x....x....x..|x....x....x....x..|....xxxxxxxxxxxxxx|.....x....x....x..|.....x....x....x..|x....x....x....x..|x....x....x....x..|xxxxxxxxxxxxxxxxxx|x....x....x....x..|x....x....x....x.. at (0,0)
diff: 
delta: (0,3)=0  (0,4)=0  (1,1)=2  (1,2)=3  (1,3)=0  (1,4)=0  (1,6)=2  (1,7)=3  (1,8)=4  (1,11)=2  (1,12)=3  (1,13)=4  (1,16)=2  (1,17)=3  (2,1)=3  (2,3)=0  (2,4)=0  (2,6)=3  (2,8)=2  (2,9)=4  (2,10)=0  (2,11)=0  (2,13)=2  (2,14)=4  (2,16)=3  (3,1)=4  (3,2)=2  (3,4)=3  (3,6)=4  (3,7)=2  (3,9)=3  (3,10)=0  (3,11)=0  (3,12)=2  (3,14)=3  (3,16)=4  (3,17)=2  (4,2)=4  (4,3)=3  (4,4)=2  (4,6)=0  (4,7)=0  (4,8)=3  (4,9)=2  (4,12)=4  (4,13)=3  (4,14)=2  (4,17)=4  (5,6)=0  (5,7)=0  (5,11)=0  (5,12)=0  (5,13)=0  (6,1)=2  (6,2)=3  (6,3)=4  (6,6)=2  (6,7)=3  (6,8)=4  (6,11)=0  (6,12)=0  (6,13)=0  (6,16)=2  (6,17)=3  (7,1)=3  (7,3)=2  (7,4)=4  (7,6)=3  (7,8)=2  (7,9)=4  (7,11)=3  (7,13)=2  (7,14)=4  (7,16)=3  (8,1)=4  (8,2)=2  (8,4)=3  (8,6)=4  (8,7)=2  (8,9)=3  (8,11)=4  (8,12)=2  (8,14)=3  (8,16)=4  (8,17)=2  (9,2)=4  (9,3)=3  (9,4)=2  (9,7)=4  (9,8)=3  (9,9)=2  (9,12)=4  (9,13)=3  (9,14)=2  (9,17)=4  (10,0)=0  (10,1)=0  (10,2)=0  (10,3)=0  (11,0)=0  (11,1)=0  (11,2)=0  (11,3)=0  (11,6)=2  (11,7)=3  (11,8)=4  (11,11)=2  (11,12)=3  (11,13)=4  (11,16)=2  (11,17)=3  (12,0)=0  (12,1)=0  (12,2)=0  (12,3)=0  (12,4)=4  (12,6)=3  (12,8)=2  (12,9)=4  (12,11)=3  (12,13)=2  (12,14)=4  (12,16)=3  (13,1)=4  (13,2)=2  (13,4)=3  (13,6)=4  (13,7)=2  (13,9)=3  (13,11)=4  (13,12)=2  (13,14)=3  (13,16)=4  (13,17)=2  (14,2)=4  (14,3)=3  (14,4)=2  (14,7)=4  (14,8)=3  (14,9)=2  (14,12)=4  (14,13)=3  (14,14)=2  (14,17)=4  (16,1)=2  (16,2)=3  (16,3)=4  (16,6)=2  (16,7)=3  (16,8)=4  (16,11)=2  (16,12)=3  (16,13)=4  (16,16)=2  (16,17)=3  (17,1)=3  (17,3)=2  (17,4)=4  (17,6)=3  (17,8)=2  (17,9)=4  (17,11)=3  (17,13)=2  (17,14)=4  (17,16)=3 
! size mismatch, 10x10 instead of 18x18

TRAIN 29ec7d0e.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (18,18) and color blue and layers
  _0: a rectangle with size (1,17) and color yellow and mask Full at (9,1)
diff: 
delta: (0,7)=0  (0,8)=0  (0,9)=0  (1,1)=2  (1,2)=3  (1,3)=4  (1,4)=5# (1,5)=6  (1,7)=0  (1,8)=0  (1,9)=0  (1,10)=5# (1,11)=6  (1,13)=2  (1,14)=3  (1,15)=4  (1,16)=5# (1,17)=6  (2,1)=3  (2,2)=5# (2,4)=3  (2,5)=5# (2,7)=0  (2,8)=0  (2,9)=0  (2,10)=3  (2,11)=5# (2,13)=3  (2,14)=5# (2,16)=3  (2,17)=5# (3,1)=4  (3,3)=4  (3,5)=4  (3,7)=0  (3,8)=0  (3,9)=0  (3,11)=4  (3,13)=4  (3,15)=4  (3,17)=4  (4,1)=5# (4,2)=3  (4,4)=5# (4,5)=3  (4,7)=5# (4,8)=3  (4,10)=5# (4,11)=0  (4,12)=0  (4,13)=0  (4,14)=3  (4,16)=5# (4,17)=3  (5,1)=6  (5,2)=5# (5,3)=0  (5,4)=0  (5,5)=0  (5,6)=0  (5,7)=6  (5,8)=5# (5,9)=4  (5,10)=3  (5,11)=0  (5,12)=0  (5,13)=0  (5,14)=5# (5,15)=4  (5,16)=3  (5,17)=2  (6,3)=0  (6,4)=0  (6,5)=0  (6,6)=0  (7,1)=2  (7,2)=3  (7,3)=0  (7,4)=0  (7,5)=0  (7,6)=0  (7,7)=2  (7,8)=3  (7,9)=4  (7,10)=5# (7,11)=6  (7,13)=2  (7,14)=3  (7,15)=4  (7,16)=5# (7,17)=6  (8,1)=3  (8,2)=5# (8,4)=3  (8,5)=5# (8,7)=3  (8,8)=5# (8,10)=3  (8,11)=5# (8,13)=3  (8,14)=5# (8,16)=3  (8,17)=5# (9,2)=1  (9,4)=1  (9,6)=1  (9,8)=1  (9,10)=1  (9,12)=1  (9,14)=1  (9,16)=1  (10,1)=5# (10,2)=3  (10,4)=5# (10,5)=3  (10,7)=5# (10,8)=3  (10,10)=5# (10,11)=3  (10,13)=5# (10,14)=3  (10,16)=5# (10,17)=3  (11,1)=6  (11,2)=5# (11,3)=4  (11,4)=3  (11,5)=2  (11,7)=0  (11,8)=0  (11,9)=0  (11,10)=3  (11,11)=2  (11,12)=0  (11,13)=0  (11,14)=0  (11,15)=0  (11,16)=3  (11,17)=2  (12,7)=0  (12,8)=0  (12,9)=0  (12,12)=0  (12,13)=0  (12,14)=0  (12,15)=0  (13,1)=2  (13,2)=3  (13,3)=4  (13,4)=5# (13,5)=6  (13,7)=0  (13,8)=0  (13,9)=0  (13,10)=5# (13,11)=6  (13,12)=0  (13,13)=0  (13,14)=0  (13,15)=0  (13,16)=5# (13,17)=6  (14,1)=3  (14,2)=5# (14,4)=3  (14,5)=5# (14,7)=3  (14,8)=5# (14,10)=3  (14,11)=5# (14,13)=3  (14,14)=5# (14,16)=3  (14,17)=5# (15,1)=4  (15,3)=4  (15,5)=4  (15,7)=4  (15,9)=4  (15,11)=4  (15,13)=4  (15,15)=4  (15,17)=4  (16,1)=5# (16,2)=3  (16,4)=5# (16,5)=3  (16,7)=5# (16,8)=3  (16,10)=5# (16,11)=3  (16,13)=5# (16,14)=3  (16,16)=5# (16,17)=3  (17,1)=6  (17,2)=5# (17,3)=4  (17,4)=3  (17,5)=2  (17,7)=6  (17,8)=5# (17,9)=4  (17,10)=3  (17,11)=2  (17,13)=6  (17,14)=5# (17,15)=4  (17,16)=3  (17,17)=2 
   (4404.1 bits)
data: a background with size (18,18) and color grey and layers
  _0: a rectangle with size (18,18) and color blue and mask xxxxxxxxxxxxxxxxxx|x.....x.....x.....|x.....x.....x.....|x.....x.....x.....|x.....x.....x.....|x.....x.....x.....|xxxxxxxxxxxxxxxxxx|x.....x.....x.....|x.....x.....x.....|x.....x.....x.....|x.....x.....x.....|x.....x.....x.....|xxxxxxxxxxxxxxxxxx|x.....x.....x.....|x.....x.....x.....|x.....x.....x.....|x.....x.....x.....|x.....x.....x..... at (0,0)
  _01: a rectangle with size (1,17) and color yellow and mask Full at (3,1)
  _011: a rectangle with size (1,17) and color yellow and mask Full at (9,1)
diff: 
delta: (1,1)=2  (1,2)=3  (1,3)=4  (1,5)=6  (1,7)=2  (1,8)=3  (1,9)=4  (1,11)=6  (1,13)=2  (1,14)=3  (1,15)=4  (1,17)=6  (2,1)=3  (2,3)=1  (2,4)=3  (2,7)=3  (2,9)=1  (2,10)=3  (2,13)=3  (2,15)=1  (2,16)=3  (3,2)=1  (3,4)=1  (3,8)=1  (3,10)=1  (3,14)=1  (3,16)=1  (4,2)=3  (4,3)=1  (4,5)=3  (4,8)=3  (4,9)=1  (4,11)=3  (4,14)=3  (4,15)=1  (4,17)=3  (5,1)=6  (5,3)=4  (5,4)=3  (5,5)=2  (5,7)=6  (5,9)=4  (5,10)=3  (5,11)=2  (5,13)=6  (5,15)=4  (5,16)=3  (5,17)=2  (7,1)=2  (7,2)=3  (7,3)=4  (7,5)=6  (7,7)=2  (7,8)=3  (7,9)=4  (7,11)=6  (7,13)=2  (7,14)=3  (7,15)=4  (7,17)=6  (8,1)=3  (8,3)=1  (8,4)=3  (8,7)=3  (8,9)=1  (8,10)=3  (8,13)=3  (8,15)=1  (8,16)=3  (9,2)=1  (9,4)=1  (9,8)=1  (9,10)=1  (9,14)=1  (9,16)=1  (10,2)=3  (10,3)=1  (10,5)=3  (10,8)=3  (10,9)=1  (10,11)=3  (10,14)=3  (10,15)=1  (10,17)=3  (11,1)=6  (11,3)=4  (11,4)=3  (11,5)=2  (11,7)=6  (11,9)=4  (11,10)=3  (11,11)=2  (11,13)=6  (11,15)=4  (11,16)=3  (11,17)=2  (13,1)=2  (13,2)=3  (13,3)=4  (13,5)=6  (13,7)=2  (13,8)=3  (13,9)=4  (13,11)=6  (13,13)=2  (13,14)=3  (13,15)=4  (13,17)=6  (14,1)=3  (14,3)=1  (14,4)=3  (14,7)=3  (14,9)=1  (14,10)=3  (14,13)=3  (14,15)=1  (14,16)=3  (15,1)=4  (15,2)=1  (15,3)=4  (15,4)=1  (15,5)=4  (15,7)=4  (15,8)=1  (15,9)=4  (15,10)=1  (15,11)=4  (15,13)=4  (15,14)=1  (15,15)=4  (15,16)=1  (15,17)=4  (16,2)=3  (16,3)=1  (16,5)=3  (16,8)=3  (16,9)=1  (16,11)=3  (16,14)=3  (16,15)=1  (16,17)=3  (17,1)=6  (17,3)=4  (17,4)=3  (17,5)=2  (17,7)=6  (17,9)=4  (17,10)=3  (17,11)=2  (17,13)=6  (17,15)=4  (17,16)=3  (17,17)=2 
   (3629.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (18,18) and color blue and layers
  _0: a rectangle with size (1,17) and color yellow and mask Full at (9,1)
diff: 
delta: (0,7)=0  (0,8)=0  (0,9)=0  (1,1)=2  (1,2)=3  (1,3)=4  (1,4)=5# (1,5)=6  (1,7)=0  (1,8)=0  (1,9)=0  (1,10)=5# (1,11)=6  (1,13)=2  (1,14)=3  (1,15)=4  (1,16)=5# (1,17)=6  (2,1)=3  (2,2)=5# (2,4)=3  (2,5)=5# (2,7)=0  (2,8)=0  (2,9)=0  (2,10)=3  (2,11)=5# (2,13)=3  (2,14)=5# (2,16)=3  (2,17)=5# (3,1)=4  (3,3)=4  (3,5)=4  (3,7)=0  (3,8)=0  (3,9)=0  (3,11)=4  (3,13)=4  (3,15)=4  (3,17)=4  (4,1)=5# (4,2)=3  (4,4)=5# (4,5)=3  (4,7)=5# (4,8)=3  (4,10)=5# (4,11)=0  (4,12)=0  (4,13)=0  (4,14)=3  (4,16)=5# (4,17)=3  (5,1)=6  (5,2)=5# (5,3)=0  (5,4)=0  (5,5)=0  (5,6)=0  (5,7)=6  (5,8)=5# (5,9)=4  (5,10)=3  (5,11)=0  (5,12)=0  (5,13)=0  (5,14)=5# (5,15)=4  (5,16)=3  (5,17)=2  (6,3)=0  (6,4)=0  (6,5)=0  (6,6)=0  (7,1)=2  (7,2)=3  (7,3)=0  (7,4)=0  (7,5)=0  (7,6)=0  (7,7)=2  (7,8)=3  (7,9)=4  (7,10)=5# (7,11)=6  (7,13)=2  (7,14)=3  (7,15)=4  (7,16)=5# (7,17)=6  (8,1)=3  (8,2)=5# (8,4)=3  (8,5)=5# (8,7)=3  (8,8)=5# (8,10)=3  (8,11)=5# (8,13)=3  (8,14)=5# (8,16)=3  (8,17)=5# (9,2)=1  (9,4)=1  (9,6)=1  (9,8)=1  (9,10)=1  (9,12)=1  (9,14)=1  (9,16)=1  (10,1)=5# (10,2)=3  (10,4)=5# (10,5)=3  (10,7)=5# (10,8)=3  (10,10)=5# (10,11)=3  (10,13)=5# (10,14)=3  (10,16)=5# (10,17)=3  (11,1)=6  (11,2)=5# (11,3)=4  (11,4)=3  (11,5)=2  (11,7)=0  (11,8)=0  (11,9)=0  (11,10)=3  (11,11)=2  (11,12)=0  (11,13)=0  (11,14)=0  (11,15)=0  (11,16)=3  (11,17)=2  (12,7)=0  (12,8)=0  (12,9)=0  (12,12)=0  (12,13)=0  (12,14)=0  (12,15)=0  (13,1)=2  (13,2)=3  (13,3)=4  (13,4)=5# (13,5)=6  (13,7)=0  (13,8)=0  (13,9)=0  (13,10)=5# (13,11)=6  (13,12)=0  (13,13)=0  (13,14)=0  (13,15)=0  (13,16)=5# (13,17)=6  (14,1)=3  (14,2)=5# (14,4)=3  (14,5)=5# (14,7)=3  (14,8)=5# (14,10)=3  (14,11)=5# (14,13)=3  (14,14)=5# (14,16)=3  (14,17)=5# (15,1)=4  (15,3)=4  (15,5)=4  (15,7)=4  (15,9)=4  (15,11)=4  (15,13)=4  (15,15)=4  (15,17)=4  (16,1)=5# (16,2)=3  (16,4)=5# (16,5)=3  (16,7)=5# (16,8)=3  (16,10)=5# (16,11)=3  (16,13)=5# (16,14)=3  (16,16)=5# (16,17)=3  (17,1)=6  (17,2)=5# (17,3)=4  (17,4)=3  (17,5)=2  (17,7)=6  (17,8)=5# (17,9)=4  (17,10)=3  (17,11)=2  (17,13)=6  (17,14)=5# (17,15)=4  (17,16)=3  (17,17)=2 
! size mismatch, 10x10 instead of 18x18

TRAIN 29ec7d0e.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (18,18) and color black and layers
  _0: a rectangle with size (18,18) and color blue and mask xxxxxxxxxxxxxxxxxx|x......x......x...|x......x..........|x.................|x.................|x.................|x.................|x..xxxxxxxxxx.....|x......x......x...|x......x......x...|x......x......x...|x......x......x...|x......x......x...|x......x......x...|xxxxxxxxxxxxxxxxxx|x......x......x...|x......x......x...|x......x......x... at (0,0)
diff: 
delta: (1,1)=2  (1,2)=3  (1,3)=4  (1,4)=5# (1,5)=6  (1,6)=7# (1,8)=2  (1,9)=3  (1,10)=4  (1,11)=5# (1,12)=6  (1,13)=7# (1,15)=2  (1,16)=3  (1,17)=4  (2,1)=3  (2,2)=5# (2,3)=7# (2,4)=2  (2,5)=4  (2,6)=6  (2,8)=3  (2,9)=5# (2,10)=7# (2,11)=2  (2,16)=5# (2,17)=7# (3,1)=4  (3,2)=7# (3,3)=3  (3,4)=6  (3,5)=2  (3,16)=7# (3,17)=3  (4,1)=5# (4,2)=2  (4,3)=6  (4,4)=3  (4,5)=7# (4,16)=2  (4,17)=6  (5,3)=2  (5,4)=7# (5,5)=5# (5,10)=2  (5,11)=7# (5,16)=4  (5,17)=2  (6,3)=5# (6,4)=4  (6,5)=3  (6,10)=5# (6,11)=4  (6,12)=3  (6,16)=6  (6,17)=5# (7,16)=1  (7,17)=1  (8,3)=4  (8,4)=5# (8,5)=6  (8,6)=7# (8,8)=2  (8,9)=3  (8,10)=4  (8,11)=5# (8,12)=6  (8,13)=7# (8,15)=2  (8,16)=3  (8,17)=4  (9,1)=3  (9,2)=5# (9,3)=7# (9,4)=2  (9,5)=4  (9,6)=6  (9,8)=3  (9,9)=5# (9,10)=7# (9,11)=2  (9,12)=4  (9,13)=6  (9,15)=3  (9,16)=5# (9,17)=7# (10,1)=4  (10,2)=7# (10,3)=3  (10,4)=6  (10,5)=2  (10,6)=5# (10,8)=4  (10,9)=7# (10,10)=3  (10,11)=6  (10,12)=2  (10,13)=5# (10,15)=4  (10,16)=7# (10,17)=3  (11,1)=5# (11,2)=2  (11,3)=6  (11,4)=3  (11,5)=7# (11,6)=4  (11,8)=5# (11,9)=2  (11,10)=6  (11,11)=3  (11,12)=7# (11,13)=4  (11,15)=5# (11,16)=2  (11,17)=6  (12,1)=6  (12,2)=4  (12,3)=2  (12,4)=7# (12,5)=5# (12,6)=3  (12,8)=6  (12,9)=4  (12,10)=2  (12,11)=7# (12,12)=5# (12,13)=3  (12,15)=6  (12,16)=4  (12,17)=2  (13,1)=7# (13,2)=6  (13,3)=5# (13,4)=4  (13,5)=3  (13,6)=2  (13,8)=7# (13,9)=6  (13,10)=5# (13,11)=4  (13,12)=3  (13,13)=2  (13,15)=7# (13,16)=6  (13,17)=5# (15,1)=2  (15,2)=3  (15,3)=4  (15,4)=5# (15,5)=6  (15,6)=7# (15,8)=2  (15,9)=3  (15,10)=4  (15,11)=5# (15,12)=6  (15,13)=7# (15,15)=2  (15,16)=3  (15,17)=4  (16,1)=3  (16,2)=5# (16,3)=7# (16,4)=2  (16,5)=4  (16,6)=6  (16,8)=3  (16,9)=5# (16,10)=7# (16,11)=2  (16,12)=4  (16,13)=6  (16,15)=3  (16,16)=5# (16,17)=7# (17,1)=4  (17,2)=7# (17,3)=3  (17,4)=6  (17,5)=2  (17,6)=5# (17,8)=4  (17,9)=7# (17,10)=3  (17,11)=6  (17,12)=2  (17,13)=5# (17,15)=4  (17,16)=7# (17,17)=3 
   (4339.3 bits)
data: a background with size (18,18) and color green and layers
  _0: a rectangle with size (18,18) and color blue and mask xxxxxxxxxxxxxxxxxx|x......x......x...|x......x......x...|x......x......x...|x......x......x...|x......x......x...|x......x......x...|xxxxxxxxxxxxxxxxxx|x......x......x...|x......x......x...|x......x......x...|x......x......x...|x......x......x...|x......x......x...|xxxxxxxxxxxxxxxxxx|x......x......x...|x......x......x...|x......x......x... at (0,0)
  _01: a rectangle with size (2,2) and color pink and mask Even Checkboard at (1,5)
  _011: a rectangle with size (2,2) and color pink and mask Even Checkboard at (1,12)
diff: 
delta: (1,1)=2  (1,3)=4  (1,4)=5# (1,6)=7# (1,8)=2  (1,10)=4  (1,11)=5# (1,13)=7# (1,15)=2  (1,17)=4  (2,2)=5# (2,3)=7# (2,4)=2  (2,5)=4  (2,9)=5# (2,10)=7# (2,11)=2  (2,12)=4  (2,16)=5# (2,17)=7# (3,1)=4  (3,2)=7# (3,4)=6  (3,5)=2  (3,6)=5# (3,8)=4  (3,9)=7# (3,11)=6  (3,12)=2  (3,13)=5# (3,15)=4  (3,16)=7# (4,1)=5# (4,2)=2  (4,3)=6  (4,5)=7# (4,6)=4  (4,8)=5# (4,9)=2  (4,10)=6  (4,12)=7# (4,13)=4  (4,15)=5# (4,16)=2  (4,17)=6  (5,1)=6  (5,2)=4  (5,3)=2  (5,4)=7# (5,5)=5# (5,8)=6  (5,9)=4  (5,10)=2  (5,11)=7# (5,12)=5# (5,15)=6  (5,16)=4  (5,17)=2  (6,1)=7# (6,2)=6  (6,3)=5# (6,4)=4  (6,6)=2  (6,8)=7# (6,9)=6  (6,10)=5# (6,11)=4  (6,13)=2  (6,15)=7# (6,16)=6  (6,17)=5# (8,1)=2  (8,3)=4  (8,4)=5# (8,5)=6  (8,6)=7# (8,8)=2  (8,10)=4  (8,11)=5# (8,12)=6  (8,13)=7# (8,15)=2  (8,17)=4  (9,2)=5# (9,3)=7# (9,4)=2  (9,5)=4  (9,6)=6  (9,9)=5# (9,10)=7# (9,11)=2  (9,12)=4  (9,13)=6  (9,16)=5# (9,17)=7# (10,1)=4  (10,2)=7# (10,4)=6  (10,5)=2  (10,6)=5# (10,8)=4  (10,9)=7# (10,11)=6  (10,12)=2  (10,13)=5# (10,15)=4  (10,16)=7# (11,1)=5# (11,2)=2  (11,3)=6  (11,5)=7# (11,6)=4  (11,8)=5# (11,9)=2  (11,10)=6  (11,12)=7# (11,13)=4  (11,15)=5# (11,16)=2  (11,17)=6  (12,1)=6  (12,2)=4  (12,3)=2  (12,4)=7# (12,5)=5# (12,8)=6  (12,9)=4  (12,10)=2  (12,11)=7# (12,12)=5# (12,15)=6  (12,16)=4  (12,17)=2  (13,1)=7# (13,2)=6  (13,3)=5# (13,4)=4  (13,6)=2  (13,8)=7# (13,9)=6  (13,10)=5# (13,11)=4  (13,13)=2  (13,15)=7# (13,16)=6  (13,17)=5# (15,1)=2  (15,3)=4  (15,4)=5# (15,5)=6  (15,6)=7# (15,8)=2  (15,10)=4  (15,11)=5# (15,12)=6  (15,13)=7# (15,15)=2  (15,17)=4  (16,2)=5# (16,3)=7# (16,4)=2  (16,5)=4  (16,6)=6  (16,9)=5# (16,10)=7# (16,11)=2  (16,12)=4  (16,13)=6  (16,16)=5# (16,17)=7# (17,1)=4  (17,2)=7# (17,4)=6  (17,5)=2  (17,6)=5# (17,8)=4  (17,9)=7# (17,11)=6  (17,12)=2  (17,13)=5# (17,15)=4  (17,16)=7#
   (4227.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (18,18) and color black and layers
  _0: a rectangle with size (18,18) and color blue and mask xxxxxxxxxxxxxxxxxx|x......x......x...|x......x..........|x.................|x.................|x.................|x.................|x..xxxxxxxxxx.....|x......x......x...|x......x......x...|x......x......x...|x......x......x...|x......x......x...|x......x......x...|xxxxxxxxxxxxxxxxxx|x......x......x...|x......x......x...|x......x......x... at (0,0)
diff: 
delta: (1,1)=2  (1,2)=3  (1,3)=4  (1,4)=5# (1,5)=6  (1,6)=7# (1,8)=2  (1,9)=3  (1,10)=4  (1,11)=5# (1,12)=6  (1,13)=7# (1,15)=2  (1,16)=3  (1,17)=4  (2,1)=3  (2,2)=5# (2,3)=7# (2,4)=2  (2,5)=4  (2,6)=6  (2,8)=3  (2,9)=5# (2,10)=7# (2,11)=2  (2,16)=5# (2,17)=7# (3,1)=4  (3,2)=7# (3,3)=3  (3,4)=6  (3,5)=2  (3,16)=7# (3,17)=3  (4,1)=5# (4,2)=2  (4,3)=6  (4,4)=3  (4,5)=7# (4,16)=2  (4,17)=6  (5,3)=2  (5,4)=7# (5,5)=5# (5,10)=2  (5,11)=7# (5,16)=4  (5,17)=2  (6,3)=5# (6,4)=4  (6,5)=3  (6,10)=5# (6,11)=4  (6,12)=3  (6,16)=6  (6,17)=5# (7,16)=1  (7,17)=1  (8,3)=4  (8,4)=5# (8,5)=6  (8,6)=7# (8,8)=2  (8,9)=3  (8,10)=4  (8,11)=5# (8,12)=6  (8,13)=7# (8,15)=2  (8,16)=3  (8,17)=4  (9,1)=3  (9,2)=5# (9,3)=7# (9,4)=2  (9,5)=4  (9,6)=6  (9,8)=3  (9,9)=5# (9,10)=7# (9,11)=2  (9,12)=4  (9,13)=6  (9,15)=3  (9,16)=5# (9,17)=7# (10,1)=4  (10,2)=7# (10,3)=3  (10,4)=6  (10,5)=2  (10,6)=5# (10,8)=4  (10,9)=7# (10,10)=3  (10,11)=6  (10,12)=2  (10,13)=5# (10,15)=4  (10,16)=7# (10,17)=3  (11,1)=5# (11,2)=2  (11,3)=6  (11,4)=3  (11,5)=7# (11,6)=4  (11,8)=5# (11,9)=2  (11,10)=6  (11,11)=3  (11,12)=7# (11,13)=4  (11,15)=5# (11,16)=2  (11,17)=6  (12,1)=6  (12,2)=4  (12,3)=2  (12,4)=7# (12,5)=5# (12,6)=3  (12,8)=6  (12,9)=4  (12,10)=2  (12,11)=7# (12,12)=5# (12,13)=3  (12,15)=6  (12,16)=4  (12,17)=2  (13,1)=7# (13,2)=6  (13,3)=5# (13,4)=4  (13,5)=3  (13,6)=2  (13,8)=7# (13,9)=6  (13,10)=5# (13,11)=4  (13,12)=3  (13,13)=2  (13,15)=7# (13,16)=6  (13,17)=5# (15,1)=2  (15,2)=3  (15,3)=4  (15,4)=5# (15,5)=6  (15,6)=7# (15,8)=2  (15,9)=3  (15,10)=4  (15,11)=5# (15,12)=6  (15,13)=7# (15,15)=2  (15,16)=3  (15,17)=4  (16,1)=3  (16,2)=5# (16,3)=7# (16,4)=2  (16,5)=4  (16,6)=6  (16,8)=3  (16,9)=5# (16,10)=7# (16,11)=2  (16,12)=4  (16,13)=6  (16,15)=3  (16,16)=5# (16,17)=7# (17,1)=4  (17,2)=7# (17,3)=3  (17,4)=6  (17,5)=2  (17,6)=5# (17,8)=4  (17,9)=7# (17,10)=3  (17,11)=6  (17,12)=2  (17,13)=5# (17,15)=4  (17,16)=7# (17,17)=3 
! size mismatch, 10x10 instead of 18x18

TRAIN 29ec7d0e.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (18,18) and color grey and layers
  _0: a rectangle with size (18,18) and color blue and mask xxxxxxxxxxxxxxxxxx|x.......x.......x.|x.......x.......x.|x.......x.......x.|x.......x.......x.|x.......x.......x.|x.......x.......x.|x.......x.......x.|xxx.....xxxxxxxxxx|x.......x.......x.|x.......x.......x.|x.......x.......x.|x.......x.......x.|x.......x.......x.|x.......x.......x.|x.......x.......x.|xxxx..xxxxxxxxxxxx|x.......x.......x. at (0,0)
diff: 
delta: (1,1)=2  (1,2)=3  (1,3)=4  (1,5)=6  (1,6)=7# (1,7)=8  (1,9)=2  (1,10)=3  (1,11)=4  (1,13)=6  (1,14)=7# (1,15)=8  (1,17)=2  (2,1)=3  (2,3)=7# (2,4)=1  (2,5)=3  (2,7)=7# (2,9)=3  (2,11)=7# (2,12)=1  (2,13)=3  (2,15)=7# (2,17)=3  (3,1)=4  (3,2)=7# (3,3)=2  (3,5)=8  (3,6)=3  (3,7)=6  (3,9)=4  (3,10)=7# (3,11)=2  (3,13)=8  (3,14)=0  (3,15)=0  (3,17)=4  (4,2)=1  (4,4)=1  (4,6)=1  (4,10)=1  (4,12)=1  (4,14)=0  (4,15)=0  (5,1)=6  (5,2)=3  (5,3)=8  (5,5)=2  (5,6)=7# (5,7)=4  (5,9)=6  (5,10)=3  (5,11)=8  (5,13)=2  (5,14)=0  (5,15)=0  (5,17)=6  (6,1)=7# (6,3)=3  (6,4)=1  (6,5)=7# (6,7)=3  (6,9)=7# (6,11)=3  (6,12)=1  (6,13)=7# (6,15)=3  (6,17)=7# (7,1)=8  (7,2)=7# (7,3)=6  (7,5)=4  (7,6)=3  (7,7)=2  (7,9)=8  (7,10)=7# (7,11)=6  (7,13)=4  (7,14)=3  (7,15)=2  (7,17)=8  (8,3)=0  (8,4)=0  (8,5)=0  (8,6)=0  (8,7)=0  (9,1)=2  (9,2)=3  (9,3)=0  (9,4)=0  (9,5)=0  (9,6)=0  (9,7)=0  (9,9)=2  (9,10)=3  (9,11)=4  (9,13)=6  (9,14)=7# (9,15)=8  (9,17)=2  (10,1)=3  (10,3)=7# (10,4)=0  (10,5)=0  (10,6)=0  (10,7)=0  (10,9)=3  (10,11)=7# (10,12)=1  (10,13)=3  (10,15)=7# (10,17)=3  (11,1)=4  (11,2)=7# (11,3)=2  (11,5)=8  (11,6)=3  (11,7)=6  (11,9)=4  (11,10)=7# (11,11)=2  (11,13)=8  (11,14)=3  (11,15)=6  (11,17)=4  (12,2)=1  (12,4)=1  (12,6)=1  (12,10)=1  (12,12)=1  (12,14)=1  (13,1)=6  (13,2)=3  (13,3)=8  (13,5)=2  (13,6)=0  (13,7)=0  (13,9)=6  (13,10)=3  (13,11)=8  (13,13)=2  (13,14)=7# (13,15)=4  (13,17)=6  (14,1)=7# (14,3)=3  (14,4)=1  (14,5)=7# (14,6)=0  (14,7)=0  (14,9)=7# (14,11)=3  (14,12)=1  (14,13)=7# (14,15)=3  (14,17)=7# (15,1)=8  (15,2)=7# (15,3)=6  (15,4)=0  (15,5)=0  (15,6)=3  (15,7)=2  (15,9)=8  (15,10)=7# (15,11)=6  (15,13)=4  (15,14)=3  (15,15)=2  (15,17)=8  (16,4)=0  (16,5)=0  (17,1)=2  (17,2)=3  (17,3)=4  (17,5)=6  (17,6)=7# (17,7)=8  (17,9)=2  (17,10)=3  (17,11)=4  (17,13)=6  (17,14)=7# (17,15)=8  (17,17)=2 
   (4222.1 bits)
data: a background with size (18,18) and color orange and layers
  _0: a rectangle with size (18,18) and color blue and mask xxxxxxxxxxxxxxxxxx|x.......x.......x.|x.......x.......x.|x.......x.......x.|x.......x.......x.|x.......x.......x.|x.......x.......x.|x.......x.......x.|xxxxxxxxxxxxxxxxxx|x.......x.......x.|x.......x.......x.|x.......x.......x.|x.......x.......x.|x.......x.......x.|x.......x.......x.|x.......x.......x.|xxxxxxxxxxxxxxxxxx|x.......x.......x. at (0,0)
  _01: a rectangle with size (1,17) and color grey and mask Full at (4,1)
  _011: a rectangle with size (1,17) and color grey and mask Full at (12,1)
diff: 
delta: (1,1)=2  (1,2)=3  (1,3)=4  (1,4)=5# (1,5)=6  (1,7)=8  (1,9)=2  (1,10)=3  (1,11)=4  (1,12)=5# (1,13)=6  (1,15)=8  (1,17)=2  (2,1)=3  (2,2)=5# (2,4)=1  (2,5)=3  (2,6)=5# (2,9)=3  (2,10)=5# (2,12)=1  (2,13)=3  (2,14)=5# (2,17)=3  (3,1)=4  (3,3)=2  (3,4)=5# (3,5)=8  (3,6)=3  (3,7)=6  (3,9)=4  (3,11)=2  (3,12)=5# (3,13)=8  (3,14)=3  (3,15)=6  (3,17)=4  (4,2)=1  (4,4)=1  (4,6)=1  (4,10)=1  (4,12)=1  (4,14)=1  (5,1)=6  (5,2)=3  (5,3)=8  (5,4)=5# (5,5)=2  (5,7)=4  (5,9)=6  (5,10)=3  (5,11)=8  (5,12)=5# (5,13)=2  (5,15)=4  (5,17)=6  (6,2)=5# (6,3)=3  (6,4)=1  (6,6)=5# (6,7)=3  (6,10)=5# (6,11)=3  (6,12)=1  (6,14)=5# (6,15)=3  (7,1)=8  (7,3)=6  (7,4)=5# (7,5)=4  (7,6)=3  (7,7)=2  (7,9)=8  (7,11)=6  (7,12)=5# (7,13)=4  (7,14)=3  (7,15)=2  (7,17)=8  (9,1)=2  (9,2)=3  (9,3)=4  (9,4)=5# (9,5)=6  (9,7)=8  (9,9)=2  (9,10)=3  (9,11)=4  (9,12)=5# (9,13)=6  (9,15)=8  (9,17)=2  (10,1)=3  (10,2)=5# (10,4)=1  (10,5)=3  (10,6)=5# (10,9)=3  (10,10)=5# (10,12)=1  (10,13)=3  (10,14)=5# (10,17)=3  (11,1)=4  (11,3)=2  (11,4)=5# (11,5)=8  (11,6)=3  (11,7)=6  (11,9)=4  (11,11)=2  (11,12)=5# (11,13)=8  (11,14)=3  (11,15)=6  (11,17)=4  (12,2)=1  (12,4)=1  (12,6)=1  (12,10)=1  (12,12)=1  (12,14)=1  (13,1)=6  (13,2)=3  (13,3)=8  (13,4)=5# (13,5)=2  (13,7)=4  (13,9)=6  (13,10)=3  (13,11)=8  (13,12)=5# (13,13)=2  (13,15)=4  (13,17)=6  (14,2)=5# (14,3)=3  (14,4)=1  (14,6)=5# (14,7)=3  (14,10)=5# (14,11)=3  (14,12)=1  (14,14)=5# (14,15)=3  (15,1)=8  (15,3)=6  (15,4)=5# (15,5)=4  (15,6)=3  (15,7)=2  (15,9)=8  (15,11)=6  (15,12)=5# (15,13)=4  (15,14)=3  (15,15)=2  (15,17)=8  (17,1)=2  (17,2)=3  (17,3)=4  (17,4)=5# (17,5)=6  (17,7)=8  (17,9)=2  (17,10)=3  (17,11)=4  (17,12)=5# (17,13)=6  (17,15)=8  (17,17)=2 
   (4000.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (18,18) and color grey and layers
  _0: a rectangle with size (18,18) and color blue and mask xxxxxxxxxxxxxxxxxx|x.......x.......x.|x.......x.......x.|x.......x.......x.|x.......x.......x.|x.......x.......x.|x.......x.......x.|x.......x.......x.|xxx.....xxxxxxxxxx|x.......x.......x.|x.......x.......x.|x.......x.......x.|x.......x.......x.|x.......x.......x.|x.......x.......x.|x.......x.......x.|xxxx..xxxxxxxxxxxx|x.......x.......x. at (0,0)
diff: 
delta: (1,1)=2  (1,2)=3  (1,3)=4  (1,5)=6  (1,6)=7# (1,7)=8  (1,9)=2  (1,10)=3  (1,11)=4  (1,13)=6  (1,14)=7# (1,15)=8  (1,17)=2  (2,1)=3  (2,3)=7# (2,4)=1  (2,5)=3  (2,7)=7# (2,9)=3  (2,11)=7# (2,12)=1  (2,13)=3  (2,15)=7# (2,17)=3  (3,1)=4  (3,2)=7# (3,3)=2  (3,5)=8  (3,6)=3  (3,7)=6  (3,9)=4  (3,10)=7# (3,11)=2  (3,13)=8  (3,14)=0  (3,15)=0  (3,17)=4  (4,2)=1  (4,4)=1  (4,6)=1  (4,10)=1  (4,12)=1  (4,14)=0  (4,15)=0  (5,1)=6  (5,2)=3  (5,3)=8  (5,5)=2  (5,6)=7# (5,7)=4  (5,9)=6  (5,10)=3  (5,11)=8  (5,13)=2  (5,14)=0  (5,15)=0  (5,17)=6  (6,1)=7# (6,3)=3  (6,4)=1  (6,5)=7# (6,7)=3  (6,9)=7# (6,11)=3  (6,12)=1  (6,13)=7# (6,15)=3  (6,17)=7# (7,1)=8  (7,2)=7# (7,3)=6  (7,5)=4  (7,6)=3  (7,7)=2  (7,9)=8  (7,10)=7# (7,11)=6  (7,13)=4  (7,14)=3  (7,15)=2  (7,17)=8  (8,3)=0  (8,4)=0  (8,5)=0  (8,6)=0  (8,7)=0  (9,1)=2  (9,2)=3  (9,3)=0  (9,4)=0  (9,5)=0  (9,6)=0  (9,7)=0  (9,9)=2  (9,10)=3  (9,11)=4  (9,13)=6  (9,14)=7# (9,15)=8  (9,17)=2  (10,1)=3  (10,3)=7# (10,4)=0  (10,5)=0  (10,6)=0  (10,7)=0  (10,9)=3  (10,11)=7# (10,12)=1  (10,13)=3  (10,15)=7# (10,17)=3  (11,1)=4  (11,2)=7# (11,3)=2  (11,5)=8  (11,6)=3  (11,7)=6  (11,9)=4  (11,10)=7# (11,11)=2  (11,13)=8  (11,14)=3  (11,15)=6  (11,17)=4  (12,2)=1  (12,4)=1  (12,6)=1  (12,10)=1  (12,12)=1  (12,14)=1  (13,1)=6  (13,2)=3  (13,3)=8  (13,5)=2  (13,6)=0  (13,7)=0  (13,9)=6  (13,10)=3  (13,11)=8  (13,13)=2  (13,14)=7# (13,15)=4  (13,17)=6  (14,1)=7# (14,3)=3  (14,4)=1  (14,5)=7# (14,6)=0  (14,7)=0  (14,9)=7# (14,11)=3  (14,12)=1  (14,13)=7# (14,15)=3  (14,17)=7# (15,1)=8  (15,2)=7# (15,3)=6  (15,4)=0  (15,5)=0  (15,6)=3  (15,7)=2  (15,9)=8  (15,10)=7# (15,11)=6  (15,13)=4  (15,14)=3  (15,15)=2  (15,17)=8  (16,4)=0  (16,5)=0  (17,1)=2  (17,2)=3  (17,3)=4  (17,5)=6  (17,6)=7# (17,7)=8  (17,9)=2  (17,10)=3  (17,11)=4  (17,13)=6  (17,14)=7# (17,15)=8  (17,17)=2 
! size mismatch, 10x10 instead of 18x18

TRAIN 29ec7d0e.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (18,18) and color black and layers
  _0: a rectangle with size (18,18) and color blue and mask xxxxxxxxxxxxx.....|x........x........|x........x........|x........x........|x........x........|x........x........|x.................|x.................|x.................|xxxxxxxxxxxxxxxxxx|x........x........|x........x........|x........x........|x........x........|x........x........|x........x........|x........x........|x........x........ at (0,0)
diff: 
delta: (0,16)=1  (0,17)=1  (1,1)=2  (1,2)=3  (1,3)=4  (1,4)=5# (1,5)=6  (1,6)=7# (1,7)=8  (1,8)=9# (1,10)=2  (1,11)=3  (1,12)=4  (1,16)=8  (1,17)=9# (2,1)=3  (2,2)=5# (2,3)=7# (2,4)=9# (2,5)=2  (2,6)=4  (2,7)=6  (2,8)=8  (2,10)=3  (2,11)=5# (2,12)=7# (2,16)=6  (2,17)=8  (3,1)=4  (3,2)=7# (3,3)=1  (3,4)=4  (3,5)=7# (3,6)=1  (3,7)=4  (3,8)=7# (3,10)=4  (3,11)=7# (3,12)=1  (3,13)=4  (3,14)=7# (3,15)=1  (3,16)=4  (3,17)=7# (4,1)=5# (4,2)=9# (4,3)=4  (4,4)=8  (4,5)=3  (4,6)=7# (4,7)=2  (4,8)=6  (4,10)=5# (4,11)=9# (4,12)=4  (4,13)=8  (4,14)=3  (4,15)=7# (4,16)=2  (4,17)=6  (5,1)=6  (5,2)=2  (5,6)=4  (5,7)=9# (5,8)=5# (5,10)=6  (5,11)=2  (5,12)=7# (5,16)=9# (5,17)=5# (6,1)=7# (6,2)=4  (6,6)=1  (6,7)=7# (6,8)=4  (6,16)=7# (6,17)=4  (7,1)=8  (7,2)=6  (7,6)=7# (7,7)=5# (7,8)=3  (7,13)=2  (7,14)=9# (7,15)=7# (7,16)=5# (7,17)=3  (8,1)=9# (8,2)=8  (8,6)=4  (8,7)=3  (8,8)=2  (8,13)=6  (8,14)=5# (8,15)=4  (8,16)=3  (8,17)=2  (10,1)=2  (10,2)=3  (10,3)=4  (10,4)=5# (10,5)=6  (10,6)=7# (10,7)=8  (10,8)=9# (10,10)=2  (10,11)=3  (10,12)=4  (10,13)=5# (10,14)=6  (10,15)=7# (10,16)=8  (10,17)=9# (11,1)=3  (11,2)=5# (11,3)=7# (11,4)=9# (11,5)=2  (11,6)=4  (11,7)=6  (11,8)=8  (11,10)=3  (11,11)=5# (11,12)=7# (11,13)=9# (11,14)=2  (11,15)=4  (11,16)=6  (11,17)=8  (12,1)=4  (12,2)=7# (12,3)=1  (12,4)=4  (12,5)=7# (12,6)=1  (12,7)=4  (12,8)=7# (12,10)=4  (12,11)=7# (12,12)=1  (12,13)=4  (12,14)=7# (12,15)=1  (12,16)=4  (12,17)=7# (13,4)=8  (13,5)=3  (13,6)=7# (13,7)=2  (13,8)=6  (13,10)=5# (13,11)=9# (13,12)=4  (13,13)=8  (13,14)=3  (13,15)=7# (13,16)=2  (13,17)=6  (14,4)=3  (14,5)=8  (14,6)=4  (14,7)=9# (14,8)=5# (14,10)=6  (14,11)=2  (14,12)=7# (14,13)=3  (14,14)=8  (14,15)=4  (14,16)=9# (14,17)=5# (15,4)=7# (15,5)=4  (15,6)=1  (15,7)=7# (15,8)=4  (15,10)=7# (15,11)=4  (15,12)=1  (15,13)=7# (15,14)=4  (15,15)=1  (15,16)=7# (15,17)=4  (16,4)=2  (16,5)=9# (16,6)=7# (16,7)=5# (16,8)=3  (16,10)=8  (16,11)=6  (16,12)=4  (16,13)=2  (16,14)=9# (16,15)=7# (16,16)=5# (16,17)=3  (17,1)=9# (17,2)=8  (17,3)=7# (17,4)=6  (17,5)=5# (17,6)=4  (17,7)=3  (17,8)=2  (17,10)=9# (17,11)=8  (17,12)=7# (17,13)=6  (17,14)=5# (17,15)=4  (17,16)=3  (17,17)=2 
! size mismatch, 10x10 instead of 18x18

TEST 29ec7d0e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.6 sec (29.6 sec/task)
bits-train-error = 152601.7 bits (152601.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-339] Checking task 2bcee788.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 5779.6 = 5788.6
DL output with Mo: L = 9.0 + 7771.8 = 7780.8
DL input+output M: L = 17.9 + 13551.4 = 13569.3

# learning a model for train pairs
2.000	
1.379	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.063	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.959	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.860	OUT DEF: ^.size=^.size
0.820	OUT DEF: ^.color=green
0.788	IN  DEF: ^.layer_01.shape.color=red
0.764	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.748	IN  DEF: ^.layer_01.shape.mask=Full
0.737	IN  DEF: ^.color=black
0.729	IN  DEF: ^.size=(?,?)
0.668	IN  DEF: ^.size.i=10
0.607	IN  DEF: ^.size.j=10
0.599	IN  DEF: ^.layer_01.pos=(?,?)
0.590	IN  DEF: ^.layer_0.pos=(?,?)
0.582	IN  DEF: ^.layer_0.shape.size=(?,?)
0.574	IN  DEF: ^.layer_01.shape.size=(?,?)
0.568	OUT DEF: ^.layer_0.pos=(?,?)
0.561	OUT DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color green and layers
  _0: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask ? at (?,?)
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color red and mask Full at (?,?)

DL input  with Mi: L = 81.0 + 1992.8 = 2073.8
DL output with Mo: L = 41.9 + 1538.1 = 1580.0
DL input+output M: L = 122.8 + 3530.9 = 3653.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask ..x|xxx|..x at (3,2)
  _01: a rectangle with size (3,1) and color red and mask Full at (3,5)
diff: 
delta:
   (54.1 bits)
data: a background with size (10,10) and color green and layers
  _0: a rectangle with size (3,6) and color yellow and mask ..xx..|xxxxxx|..xx.. at (3,2)
diff: 
delta:
   (43.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask ..x|xxx|..x at (3,2)
  _01: a rectangle with size (3,1) and color red and mask Full at (3,5)
diff: 
delta:
! 14 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,1) and color red and mask Full at (3,5)
  _01: a rectangle with size (3,3) and color yellow and mask ..x|xxx|..x at (3,2)
diff:   ^.layer_01.shape.mask  ^.layer_01.shape.color
delta:
! 14 wrong pixels (generated / expected)

TRAIN 2bcee788.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color pink and mask xx.|.x.|.xx at (4,3)
  _01: a rectangle with size (1,2) and color red and mask Full at (3,3)
diff: 
delta:
   (52.9 bits)
data: a background with size (10,10) and color green and layers
  _0: a rectangle with size (6,3) and color pink and mask .xx|.x.|xx.|xx.|.x.|.xx at (1,3)
diff: 
delta:
   (43.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color pink and mask xx.|.x.|.xx at (4,3)
  _01: a rectangle with size (1,2) and color red and mask Full at (3,3)
diff: 
delta:
! 14 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (3,3)
  _01: a rectangle with size (3,3) and color pink and mask xx.|.x.|.xx at (4,3)
diff:   ^.layer_01.shape.mask  ^.layer_01.shape.color
delta:
! 14 wrong pixels (generated / expected)

TRAIN 2bcee788.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color orange and mask x.|xx at (4,4)
  _01: a rectangle with size (2,1) and color red and mask Full at (4,3)
diff: 
delta:
   (45.6 bits)
data: a background with size (10,10) and color green and layers
  _0: a rectangle with size (2,4) and color orange and mask .xx.|xxxx at (4,2)
diff: 
delta:
   (31.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color orange and mask x.|xx at (4,4)
  _01: a rectangle with size (2,1) and color red and mask Full at (4,3)
diff: 
delta:
! 10 wrong pixels (generated / expected)

TRAIN 2bcee788.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,3) and color cyan and mask xxx|..x at (4,3)
  _01: a rectangle with size (1,1) and color red and mask Full at (6,5)
diff: 
delta:
   (46.7 bits)
data: a background with size (10,10) and color green and layers
  _0: a rectangle with size (4,3) and color cyan and mask xxx|..x|..x|xxx at (4,3)
diff: 
delta:
   (36.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,3) and color cyan and mask xxx|..x at (4,3)
  _01: a rectangle with size (1,1) and color red and mask Full at (6,5)
diff: 
delta:
! 12 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,1) and color red and mask Full at (6,5)
  _01: a rectangle with size (2,3) and color cyan and mask xxx|..x at (4,3)
diff:   ^.layer_01.shape.mask  ^.layer_01.shape.color
delta:
! 12 wrong pixels (generated / expected)

TRAIN 2bcee788.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,2) and color blue and mask x.|xx|.x at (3,4)
  _01: a rectangle with size (2,1) and color red and mask Full at (4,6)
diff: 
delta:
! 12 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,1) and color red and mask Full at (4,6)
  _01: a rectangle with size (3,2) and color blue and mask x.|xx|.x at (3,4)
diff:   ^.layer_01.shape.mask  ^.layer_01.shape.color
delta:
! 12 wrong pixels (generated / expected)

TEST 2bcee788.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 2.1 sec (2.1 sec/task)
bits-train-error = 1538.1 bits (1538.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-338] Checking task 2bee17df.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 35291.9 = 35300.9
DL output with Mo: L = 9.0 + 49719.4 = 49728.4
DL input+output M: L = 17.9 + 85011.3 = 85029.2

# learning a model for train pairs
2.000	
1.602	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.236	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.892	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.593	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.363	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.351	OUT DEF: ^.size=^.size
0.339	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.332	OUT DEF: ^.layer_0=^.layer_0
0.326	OUT DEF: ^.layer_01=^.layer_01
0.322	IN  DEF: ^.layer_0.shape.color=red
0.318	IN  DEF: ^.layer_01.shape.color=cyan
0.315	OUT DEF: ^.layer_011.shape.color=green
0.312	OUT OBJECT at ^.layer_0110: a rectangle with size ? and color ? and mask ? at ?
0.308	OUT DEF: ^.layer_0110.shape.color=green
0.307	OUT DEF: ^.layer_0110.shape.mask=Full
0.305	OUT DEF: ^.layer_011.shape.mask=Full
0.304	OUT DEF: ^.layer_0111.shape.mask=Full
0.302	IN  DEF: ^.color=black
0.301	IN  DEF: ^.size=(?,?)
0.300	IN  DEF: ^.layer_0.pos=(?,?)
0.299	IN  DEF: ^.layer_0.shape.size=(?,?)
0.298	IN  DEF: ^.layer_01.pos=(?,?)
0.294	IN  DEF: ^.layer_01.pos.j=(0)
0.293	IN  DEF: ^.layer_01.shape.size=(?,?)
0.292	OUT DEF: ^.color=black
0.292	OUT DEF: ^.layer_0110.pos=(?,?)
0.289	OUT DEF: ^.layer_0110.pos.i=1
0.286	OUT DEF: ^.layer_0110.pos.j=^.layer_0.pos.i + 3
0.286	OUT DEF: ^.layer_0110.shape.size=(?,?)
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: ^.layer_01
  _0110: a rectangle with size (?,?) and color green and mask Full at (1,^.layer_0.pos.i + 3)
  _011: a rectangle with size ? and color green and mask Full at ?
  _0111: a rectangle with size ? and color ? and mask Full at ?
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color red and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color cyan and mask ? at (?,(0))

DL input  with Mi: L = 72.5 + 8619.3 = 8691.8
DL output with Mo: L = 97.6 + 1858.1 = 1955.7
DL input+output M: L = 170.1 + 10477.4 = 10647.4

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (7,12) and color red and mask xxxxxxxxxxxx|....xx.xxxxx|.....x..xx.x|...........x|...........x|...........x|...........x at (0,0)
  _01: a rectangle with size (11,12) and color cyan and mask x...xx.xxxxx|x....x..xx.x|x..........x|x..........x|x..........x|x..........x|x..........x|x..........x|xx....xx...x|xxx..xxx..xx|xxxxxxxxxxxx at (1,0)
diff: 
delta:
   (292.0 bits)
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (7,12) and color red and mask xxxxxxxxxxxx|....xx.xxxxx|.....x..xx.x|...........x|...........x|...........x|...........x at (0,0)
  _01: a rectangle with size (11,12) and color cyan and mask x...xx.xxxxx|x....x..xx.x|x..........x|x..........x|x..........x|x..........x|x..........x|x..........x|xx....xx...x|xxx..xxx..xx|xxxxxxxxxxxx at (1,0)
  _0110: a rectangle with size (10,1) and color green and mask Full at (1,3)
  _011: a rectangle with size (6,10) and color green and mask Full at (3,1)
  _0111: a rectangle with size (1,1) and color black and mask Full at (2,4)
diff: 
delta:
   (61.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (7,12) and color red and mask xxxxxxxxxxxx|....xx.xxxxx|.....x..xx.x|...........x|...........x|...........x|...........x at (0,0)
  _01: a rectangle with size (11,12) and color cyan and mask x...xx.xxxxx|x....x..xx.x|x..........x|x..........x|x..........x|x..........x|x..........x|x..........x|xx....xx...x|xxx..xxx..xx|xxxxxxxxxxxx at (1,0)
diff: 
delta:
! 64 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (11,12) and color cyan and mask x...........|x...........|x...........|x...........|x...........|x...........|x..........x|x..........x|xx....xx...x|xxx..xxx..xx|xxxxxxxxxxxx at (1,0)
  _01: a rectangle with size (7,12) and color red and mask xxxxxxxxxxxx|x...xx.xxxxx|x....x..xx.x|x..........x|x..........x|x..........x|x..........x at (0,0)
diff:   ^.layer_01.shape.color  ^.layer_0.shape.color
delta:
! 66 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (2,8) and color red and mask Full at (0,4)
  _01: a rectangle with size (11,12) and color cyan and mask x...xxxxxxxx|x...........|x...........|x...........|x...........|x...........|x..........x|x..........x|xx....xx...x|xxx..xxx..xx|xxxxxxxxxxxx at (1,0)
diff: 
delta: (0,0)=2  (0,1)=2  (0,2)=2  (0,3)=2  (0,6)=2  (1,6)=0  (2,5)=2  (2,8)=2  (2,9)=2  (2,11)=2  (3,11)=2  (4,11)=2  (5,11)=2  (6,11)=2 
! 77 wrong pixels (generated / expected)

TRAIN 2bee17df.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (11,12) and color red and mask x...........|xx..........|x...........|x...........|xxx.........|xx..........|xx..........|x...........|x.........xx|xx.x..x..xxx|xxxxxxxxxxxx at (1,0)
  _01: a rectangle with size (9,12) and color cyan and mask xxxxxxxxxxxx|x.....xxxxxx|xx.....xx..x|x......x...x|x..........x|xxx........x|xx.........x|xx.........x|x..........x at (0,0)
diff: 
delta:
   (316.7 bits)
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (11,12) and color red and mask x...........|xx..........|x...........|x...........|xxx.........|xx..........|xx..........|x...........|x.........xx|xx.x..x..xxx|xxxxxxxxxxxx at (1,0)
  _01: a rectangle with size (9,12) and color cyan and mask xxxxxxxxxxxx|x.....xxxxxx|xx.....xx..x|x......x...x|x..........x|xxx........x|xx.........x|xx.........x|x..........x at (0,0)
  _0110: a rectangle with size (10,2) and color green and mask Full at (1,4)
  _011: a rectangle with size (1,10) and color green and mask Full at (4,1)
  _0111: a rectangle with size (1,10) and color green and mask Full at (8,1)
diff: 
delta:
   (65.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (11,12) and color red and mask x...........|xx..........|x...........|x...........|xxx.........|xx..........|xx..........|x...........|x.........xx|xx.x..x..xxx|xxxxxxxxxxxx at (1,0)
  _01: a rectangle with size (9,12) and color cyan and mask xxxxxxxxxxxx|x.....xxxxxx|xx.....xx..x|x......x...x|x..........x|xxx........x|xx.........x|xx.........x|x..........x at (0,0)
diff: 
delta:
! 33 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (9,12) and color cyan and mask xxxxxxxxxxxx|......xxxxxx|.......xx..x|.......x...x|...........x|...........x|...........x|...........x|...........x at (0,0)
  _01: a rectangle with size (11,12) and color red and mask x.....xxxxxx|xx.....xx..x|x......x...x|x..........x|xxx........x|xx.........x|xx.........x|x..........x|x.........xx|xx.x..x..xxx|xxxxxxxxxxxx at (1,0)
diff:   ^.layer_01.shape.color  ^.layer_0.shape.color
delta:
! 37 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (12,12) and color cyan and layers
  _0: a rectangle with size (11,12) and color red and mask x...........|xx..........|x...........|x...........|xxx.........|xx..........|xx..........|x...........|x.........xx|xx.x..x..xxx|xxxxxxxxxxxx at (1,0)
  _01: a rectangle with size (10,10) and color black and mask xxxxx.....|xxxxxx..xx|xxxxxx.xxx|xxxxxxxxxx|xxxxxxxxxx|xxxxxxxxxx|xxxxxxxxxx|xxxxxxxxxx|xxxxxxxxxx|xxxxxxxxxx at (1,1)
diff:   ^.color  ^.layer_01.shape.color  ^.layer_01.pos.j
delta:
! 64 wrong pixels (generated / expected)

TRAIN 2bee17df.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,9) and color red and mask ........x|........x|........x|.......xx|.......xx|........x|........x|.....xx.x|x...xxxxx|xxxxxxxxx at (0,1)
  _01: a rectangle with size (10,9) and color cyan and mask xxxxxxxxx|xxx.xx.x.|xx..x....|xx......x|x.......x|x........|x........|x.....xx.|xx...xxxx|xxxxxxxxx at (0,0)
diff: 
delta:
   (253.2 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,9) and color red and mask ........x|........x|........x|.......xx|.......xx|........x|........x|.....xx.x|x...xxxxx|xxxxxxxxx at (0,1)
  _01: a rectangle with size (10,9) and color cyan and mask xxxxxxxxx|xxx.xx.x.|xx..x....|xx......x|x.......x|x........|x........|x.....xx.|xx...xxxx|xxxxxxxxx at (0,0)
  _0110: a rectangle with size (8,1) and color green and mask Full at (1,3)
  _011: a rectangle with size (2,8) and color green and mask Full at (5,1)
  _0111: a rectangle with size (1,2) and color black and mask Full at (4,1)
diff: 
delta:
   (58.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,9) and color red and mask ........x|........x|........x|.......xx|.......xx|........x|........x|.....xx.x|x...xxxxx|xxxxxxxxx at (0,1)
  _01: a rectangle with size (10,9) and color cyan and mask xxxxxxxxx|xxx.xx.x.|xx..x....|xx......x|x.......x|x........|x........|x.....xx.|xx...xxxx|xxxxxxxxx at (0,0)
diff: 
delta:
! 20 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color cyan and layers
  _0: a rectangle with size (10,9) and color red and mask ........x|........x|........x|.......xx|.......xx|........x|........x|.....xx.x|x...xxxxx|xxxxxxxxx at (0,1)
  _01: a rectangle with size (8,8) and color black and mask ..x..x.x|.xx.xxxx|.xxxxxxx|xxxxxxxx|xxxxxxxx|xxxxxxxx|xxxxxxxx|xxxxxxxx at (1,1)
diff:   ^.color  ^.layer_01.shape.color  ^.layer_01.pos.j
delta:
! 48 wrong pixels (generated / expected)

TRAIN 2bee17df.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (13,13) and color red and mask ...........xx|............x|............x|...........xx|..........xxx|............x|............x|............x|............x|............x|...........xx|..x.xx....xxx|xxxxxxxxxxxxx at (1,1)
  _01: a rectangle with size (14,14) and color cyan and mask xxxxxxxxxxxxxx|xxxx..xxx..xxx|xxx..........x|x............x|xxx.........xx|xx.........xxx|x............x|xx...........x|xx...........x|xx...........x|x............x|xx..........xx|xx.x.xx....xxx|xxxxxxxxxxxxxx at (0,0)
diff: 
delta:
! 63 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (14,14) and color cyan and mask xxxxxxxxxxxxxx|xxxx..xxx..x..|xxx...........|x.............|xxx...........|xx............|x.............|xx............|xx............|xx............|x.............|xx............|xx............|x............. at (0,0)
  _01: a rectangle with size (13,13) and color red and mask xxx..xxx..xxx|xx..........x|............x|xx.........xx|x.........xxx|............x|x...........x|x...........x|x...........x|............x|x..........xx|x.x.xx....xxx|xxxxxxxxxxxxx at (1,1)
diff:   ^.layer_01.shape.color  ^.layer_01.pos.j  ^.layer_0.shape.color
delta:
! 62 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (1,13) and color red and mask Full at (13,1)
  _01: a rectangle with size (14,14) and color cyan and mask xxxxxxxxxxxxxx|xxxx..xxx..x..|xxx...........|x.............|xxx...........|xx............|x.............|xx............|xx............|xx............|x.............|xx............|xx............|xxxxxxxxxxxxxx at (0,0)
diff: 
delta: (1,12)=2  (1,13)=2  (2,13)=2  (3,13)=2  (4,12)=2  (4,13)=2  (5,11)=2  (5,12)=2  (5,13)=2  (6,13)=2  (7,13)=2  (8,13)=2  (9,13)=2  (10,13)=2  (11,12)=2  (11,13)=2  (12,3)=2  (12,5)=2  (12,6)=2  (12,11)=2  (12,12)=2  (12,13)=2 
! 85 wrong pixels (generated / expected)

TEST 2bee17df.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.9 sec (26.9 sec/task)
bits-train-error = 1858.1 bits (1858.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-337] Checking task 2c608aff.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 14833.3 = 14842.2
DL output with Mo: L = 9.0 + 18994.7 = 19003.7
DL input+output M: L = 17.9 + 33828.0 = 33845.9

# learning a model for train pairs
2.000	
1.495	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.105	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.952	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.908	OUT DEF: ^.size=^.size
0.878	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.816	IN  DEF: ^.layer_0.shape.mask=Full
0.792	OUT DEF: ^.layer_00=^.layer_0
0.775	OUT DEF: ^.color=^.color
0.772	IN  DEF: ^.size=(?,?)
0.768	IN  DEF: ^.layer_00.pos=(?,?)
0.753	IN  DEF: ^.layer_00.pos.j=(0)
0.642	IN  DEF: ^.layer_00.pos.i=(0)
0.634	IN  DEF: ^.layer_00.shape.mask=Full
0.629	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
0.626	IN  DEF: ^.layer_00.shape.size=(?,?)
0.622	IN  DEF: ^.layer_0.pos=(?,?)
0.619	IN  DEF: ^.layer_0.shape.size=(?,?)
0.617	OUT DEF: ^.layer_0.pos=(?,?)
0.614	OUT DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ^.color and layers
  _00: ^.layer_0
  _0: a rectangle with size (?,?) and color ? and mask ^.layer_0.shape.mask at (?,?)
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _00: a rectangle with size (?,?) and color ? and mask Full at ((0),(0))
  _0: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 70.2 + 5164.7 = 5234.9
DL output with Mo: L = 41.3 + 4927.6 = 4968.9
DL input+output M: L = 111.5 + 10092.3 = 10203.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (9,12) and color cyan and layers
  _00: a rectangle with size (1,12) and color cyan and mask Full at (0,0)
  _0: a rectangle with size (4,3) and color green and mask Full at (1,2)
diff: 
delta: (3,9)=4  (7,7)=4 
   (109.6 bits)
data: a background with size (9,12) and color cyan and layers
  _00: a rectangle with size (4,3) and color green and mask Full at (1,2)
  _0: a rectangle with size (1,5) and color yellow and mask Full at (3,5)
diff: 
delta: (7,7)=4 
   (44.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,12) and color cyan and layers
  _00: a rectangle with size (4,7) and color cyan and mask Full at (5,0)
  _0: a rectangle with size (4,3) and color green and mask Full at (1,2)
diff:   ^.layer_00.pos.i
delta: (3,9)=4  (7,7)=4 
! 10 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,12) and color yellow and layers
  _00: a rectangle with size (9,12) and color cyan and mask xxxxxxxxxxxx|xx...xxxxxxx|xx...xxxxxxx|xx...xxxx.xx|xx...xxxxxxx|xxxxxxxxxxxx|xxxxxxxxxxxx|xxxxxxx.xxxx|xxxxxxxxxxxx at (0,0)
  _0: a rectangle with size (4,3) and color green and mask Full at (1,2)
diff:   ^.layer_00.shape.mask
delta:
! 90 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (9,12) and color green and layers
  _00: a rectangle with size (9,12) and color cyan and mask xxxxxxxxxxxx|xx...xxxxxxx|xx...xxxxxxx|xx...xxxx.xx|xx...xxxxxxx|xxxxxxxxxxxx|xxxxxxxxxxxx|xxxxxxx.xxxx|xxxxxxxxxxxx at (0,0)
  _0: a rectangle with size (1,1) and color yellow and mask Full at (3,9)
diff:   ^.layer_00.shape.mask
delta: (7,7)=4 
! 95 wrong pixels (generated / expected)

TRAIN 2c608aff.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,12) and color red and layers
  _00: a rectangle with size (2,12) and color red and mask Full at (0,0)
  _0: a rectangle with size (3,3) and color blue and mask Full at (2,3)
diff: 
delta: (8,3)=8 
   (91.2 bits)
data: a background with size (10,12) and color red and layers
  _00: a rectangle with size (3,3) and color blue and mask Full at (2,3)
  _0: a rectangle with size (4,1) and color cyan and mask Full at (5,3)
diff: 
delta:
   (22.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,12) and color red and layers
  _00: a rectangle with size (2,12) and color red and mask Full at (0,0)
  _0: a rectangle with size (3,3) and color blue and mask Full at (2,3)
diff: 
delta: (8,3)=8 
! 8 wrong pixels (generated / expected)

TRAIN 2c608aff.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (14,12) and color blue and layers
  _00: a rectangle with size (14,1) and color blue and mask Full at (0,0)
  _0: a rectangle with size (4,4) and color yellow and mask Full at (4,3)
diff: 
delta: (0,4)=2  (6,10)=2  (11,1)=2 
   (134.6 bits)
data: a background with size (14,12) and color blue and layers
  _00: a rectangle with size (4,4) and color yellow and mask Full at (4,3)
  _0: a rectangle with size (1,4) and color red and mask Full at (6,7)
diff: 
delta: (0,4)=2  (1,4)=2  (2,4)=2  (3,4)=2  (11,1)=2 
   (126.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,12) and color blue and layers
  _00: a rectangle with size (14,5) and color blue and mask Full at (0,7)
  _0: a rectangle with size (4,4) and color yellow and mask Full at (4,3)
diff:   ^.layer_00.pos.j
delta: (0,4)=2  (6,7)=1  (6,8)=1  (6,9)=1  (6,10)=2  (6,11)=1  (11,1)=2 
! 13 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (14,12) and color red and layers
  _00: a rectangle with size (14,12) and color blue and mask xxxx.xxxxxxx|xxxxxxxxxxxx|xxxxxxxxxxxx|xxxxxxxxxxxx|xxx....xxxxx|xxx....xxxxx|xxx....xxx.x|xxx....xxxxx|xxxxxxxxxxxx|xxxxxxxxxxxx|xxxxxxxxxxxx|x.xxxxxxxxxx|xxxxxxxxxxxx|xxxxxxxxxxxx at (0,0)
  _0: a rectangle with size (4,4) and color yellow and mask Full at (4,3)
diff:   ^.layer_00.shape.mask
delta:
! 143 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (14,12) and color yellow and layers
  _00: a rectangle with size (14,12) and color blue and mask xxxx.xxxxxxx|xxxxxxxxxxxx|xxxxxxxxxxxx|xxxxxxxxxxxx|xxx....xxxxx|xxx....xxxxx|xxx....xxx.x|xxx....xxxxx|xxxxxxxxxxxx|xxxxxxxxxxxx|xxxxxxxxxxxx|x.xxxxxxxxxx|xxxxxxxxxxxx|xxxxxxxxxxxx at (0,0)
  _0: a rectangle with size (1,1) and color red and mask Full at (0,4)
diff:   ^.layer_00.shape.mask
delta: (6,10)=2  (11,1)=2 
! 151 wrong pixels (generated / expected)

TRAIN 2c608aff.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (14,18) and color blue and layers
  _00: a rectangle with size (1,18) and color blue and mask Full at (0,0)
  _0: a rectangle with size (4,5) and color grey and mask Full at (5,7)
diff: 
delta: (1,8)=4  (3,11)=4  (4,15)=4  (5,2)=4  (11,13)=4 
   (181.1 bits)
data: a background with size (14,18) and color blue and layers
  _00: a rectangle with size (4,5) and color grey and mask Full at (5,7)
  _0: a rectangle with size (1,18) and color blue and mask Full at (0,0)
diff: 
delta: (1,8)=4  (2,8)=4  (3,8)=4  (3,11)=4  (4,8)=4  (4,11)=4  (4,15)=4  (5,2)=4  (5,3)=4  (5,4)=4  (5,5)=4  (5,6)=4  (11,13)=4 
   (298.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,18) and color yellow and layers
  _00: a rectangle with size (14,18) and color blue and mask xxxxxxxxxxxxxxxxxx|xxxxxxxx.xxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxx.xxxxxx|xxxxxxxxxxxxxxx.xx|xx.xxxx.....xxxxxx|xxxxxxx.....xxxxxx|xxxxxxx.....xxxxxx|xxxxxxx.....xxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxx.xxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx at (0,0)
  _0: a rectangle with size (4,5) and color grey and mask Full at (5,7)
diff:   ^.layer_00.shape.mask
delta:
! 219 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (14,18) and color grey and layers
  _00: a rectangle with size (14,18) and color blue and mask xxxxxxxxxxxxxxxxxx|xxxxxxxx.xxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxx.xxxxxx|xxxxxxxxxxxxxxx.xx|xx.xxxx.....xxxxxx|xxxxxxx.....xxxxxx|xxxxxxx.....xxxxxx|xxxxxxx.....xxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxx.xxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx at (0,0)
  _0: a rectangle with size (1,1) and color yellow and mask Full at (1,8)
diff:   ^.layer_00.shape.mask
delta: (3,11)=4  (4,15)=4  (5,2)=4  (11,13)=4 
! 231 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (14,18) and color grey and layers
  _00: a rectangle with size (14,18) and color blue and mask xxxxxxxxxxxxxxxxxx|xxxxxxxx.xxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxx.xxxxxx|xxxxxxxxxxxxxxx.xx|xx.xxxx.....xxxxxx|xxxxxxx.....xxxxxx|xxxxxxx.....xxxxxx|xxxxxxx.....xxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxx.xxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx at (0,0)
  _0: a rectangle with size (1,1) and color yellow and mask Full at (3,11)
diff:   ^.layer_00.shape.mask
delta: (1,8)=4  (4,15)=4  (5,2)=4  (11,13)=4 
! 231 wrong pixels (generated / expected)

TRAIN 2c608aff.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (19,21) and color red and layers
  _00: a rectangle with size (6,15) and color red and mask Full at (11,0)
  _0: a rectangle with size (6,8) and color cyan and mask Full at (5,7)
diff:   ^.layer_00.pos.i
delta: (1,9)=1  (2,2)=1  (2,17)=1  (3,13)=1  (7,19)=1  (9,2)=1  (13,15)=1  (17,3)=1  (17,11)=1 
! 31 wrong pixels (generated / expected)

TEST 2c608aff.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 5.2 sec (5.2 sec/task)
bits-train-error = 4927.6 bits (4927.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-336] Checking task 2dc579da.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 9408.5 = 9417.5
DL output with Mo: L = 9.0 + 1140.0 = 1148.9
DL input+output M: L = 17.9 + 10548.5 = 10566.4

# learning a model for train pairs
2.000	
1.466	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.257	OUT DEF: ^.color=^.color
1.226	OUT DEF: ^.size=(?,?)
1.222	IN  DEF: ^.size=(?,?)
1.219	IN  DEF: ^.layer_0.shape.size=(?,?)
1.215	IN  DEF: ^.layer_0.pos=(?,?)
1.202	IN  DEF: ^.layer_0.pos.i=(0)
1.185	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.134	OUT OBJECT at ^.layer_0: ^.layer_01.shape at ?
0.926	OUT DEF: ^.color=^.color
0.895	OUT DEF: ^.layer_0.pos=(?,?)
0.882	IN  DEF: ^.layer_0.pos.j=(0)
0.878	IN  DEF: ^.layer_01.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (?,?) and color ^.color and layers
  _0: ^.layer_01.shape at (?,?)
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at ((0),(0))
  _01: a point with color ? at (?,?)

DL input  with Mi: L = 60.9 + 3776.2 = 3837.1
DL output with Mo: L = 28.0 + 513.0 = 541.1
DL input+output M: L = 89.0 + 4289.2 = 4378.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (5,5) and color cyan and layers
  _0: a rectangle with size (5,5) and color green and mask ..x..|..x..|xxxxx|..x..|..x.. at (0,0)
  _01: a point with color yellow at (4,0)
diff: 
delta:
   (80.5 bits)
data: a background with size (2,2) and color cyan and layers
  _0: a point with color yellow at (1,0)
diff: 
delta:
   (13.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color cyan and layers
  _0: a rectangle with size (5,5) and color green and mask ..x..|..x..|xxxxx|..x..|..x.. at (0,0)
  _01: a point with color cyan at (0,0)
diff: 
delta: (4,0)=4 
! size mismatch, 10x10 instead of 2x2

TRAIN 2dc579da.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (7,7) and color yellow and layers
  _0: a rectangle with size (7,7) and color red and mask ...x...|...x...|...x...|xxxxxxx|...x...|...x...|...x... at (0,0)
  _01: a point with color blue at (1,5)
diff: 
delta:
   (109.3 bits)
data: a background with size (3,3) and color yellow and layers
  _0: a point with color blue at (1,1)
diff: 
delta:
   (16.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color yellow and layers
  _0: a rectangle with size (7,7) and color red and mask ...x...|...x...|...x...|xxxxxxx|...x...|...x...|...x... at (0,0)
  _01: a point with color blue at (1,5)
diff: 
delta:
! size mismatch, 10x10 instead of 3x3
>> Trial 2
data: a background with size (7,7) and color yellow and layers
  _0: a rectangle with size (7,7) and color red and mask ...x...|...x...|...x...|xxxxxxx|...x...|...x...|...x... at (0,0)
  _01: a point with color yellow at (0,4)
diff: 
delta: (1,5)=1 
! size mismatch, 10x10 instead of 3x3

TRAIN 2dc579da.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (11,11) and color green and layers
  _0: a rectangle with size (11,11) and color blue and mask .....x.....|.....x.....|.....x.....|.....x.....|.....x.....|xxxxxxxxxxx|.....x.....|.....x.....|.....x.....|.....x.....|.....x..... at (0,0)
  _01: a point with color cyan at (2,1)
diff: 
delta:
   (187.8 bits)
data: a background with size (5,5) and color green and layers
  _0: a point with color cyan at (2,1)
diff: 
delta:
   (21.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color green and layers
  _0: a rectangle with size (11,11) and color blue and mask .....x.....|.....x.....|.....x.....|.....x.....|.....x.....|xxxxxxxxxxx|.....x.....|.....x.....|.....x.....|.....x.....|.....x..... at (0,0)
  _01: a point with color cyan at (2,1)
diff: 
delta:
! size mismatch, 10x10 instead of 5x5

TRAIN 2dc579da.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color blue and layers
  _0: a rectangle with size (6,6) and color blue and mask Full at (0,0)
  _01: a point with color red at (3,8)
diff: 
delta: (0,6)=0  (1,6)=0  (2,6)=0  (3,6)=0  (4,6)=0  (5,6)=0  (6,0)=0  (6,1)=0  (6,2)=0  (6,3)=0  (6,4)=0  (6,5)=0  (6,6)=0  (6,7)=0  (6,8)=0  (6,9)=0  (6,10)=0  (6,11)=0  (6,12)=0  (7,6)=0  (8,6)=0  (9,6)=0  (10,6)=0  (11,6)=0  (12,6)=0 
! size mismatch, 10x10 instead of 6x6

TEST 2dc579da.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 1.0 sec (1.0 sec/task)
bits-train-error = 513.0 bits (513.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-335] Checking task 2dd70a9a.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 43253.8 = 43262.8
DL output with Mo: L = 9.0 + 52220.8 = 52229.7
DL input+output M: L = 17.9 + 95474.5 = 95492.5

# learning a model for train pairs
2.000	
1.644	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.283	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.155	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.058	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.954	OUT OBJECT at ^.layer_011: ^.layer_01.shape at ?
0.877	IN  OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
0.814	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.767	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.714	OUT OBJECT at ^.layer_01111: ^.layer_011.shape at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: ^.layer_01.shape at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: ^.layer_011.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 85.3 + 18221.3 = 18306.6
DL output with Mo: L = 77.2 + 15128.2 = 15205.4
DL input+output M: L = 162.5 + 33349.5 = 33512.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (12,17) and color cyan and mask .........x.......|......x..x.......|...xxx.x..x.xx...|..x....xxxxxxxxxx|...xxx..xxx.x..xx|...xx....x...x..x|....x.x.x..x..x.x|...xxx...xxxx....|....x.xx.x.x.x...|....x...x.....xx.|x...x....xxx....x|.xxxx.......xxx.. at (8,3)
  _010: a rectangle with size (5,5) and color cyan and mask .x...|xxxxx|x.xx.|x..xx|...x. at (1,0)
  _01: a rectangle with size (6,6) and color cyan and mask ...xxx|...x.x|..xxx.|xxxxxx|.x.x..|...x.. at (0,10)
  _011: a rectangle with size (3,5) and color cyan and mask xxxxx|...x.|x.x.x at (0,4)
diff: 
delta: (0,11)=8  (0,17)=8  (0,19)=8  (2,17)=2  (3,17)=2  (6,0)=8  (6,18)=8  (7,2)=8  (7,18)=8  (7,19)=8  (8,0)=8  (8,18)=8  (8,19)=8  (9,18)=8  (9,19)=8  (10,1)=8  (11,0)=8  (14,3)=3  (15,3)=3  (16,1)=8  (18,9)=8  (19,10)=8 
   (921.4 bits)
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (12,17) and color cyan and mask .........x.......|......x..x.......|...xxx.x..x.xx...|..x....xxxxxxxxxx|...xxx..xxx.x..xx|...xx....x...x..x|....x.x.x..x..x.x|...xxx...xxxx....|....x.xx.x.x.x...|....x...x.....xx.|x...x....xxx....x|.xxxx.......xxx.. at (8,3)
  _01: a rectangle with size (12,15) and color green and mask ..............x|..............x|xxxxxxxxxxxxxxx|x..............|x........x.....|x.....x..x.....|x..xxx.x..x.xx.|x.x....xxxxxxxx|x..xxx..xxx.x..|x..xx....x...x.|x...x.x.x..x..x|x..xxx...xxxx.. at (4,3)
  _011: a rectangle with size (6,6) and color cyan and mask ...xxx|...x.x|..xxx.|xxxxxx|.x.x..|...x.. at (0,10)
  _0111: a rectangle with size (5,5) and color cyan and mask .x...|xxxxx|x.xx.|x..xx|...x. at (1,0)
  _01111: a rectangle with size (3,5) and color cyan and mask xxxxx|...x.|x.x.x at (0,4)
diff: 
delta: (0,11)=8  (0,17)=8  (0,19)=8  (2,17)=2  (3,17)=2  (6,0)=8  (6,18)=8  (7,2)=8  (7,18)=8  (7,19)=8  (8,0)=8  (8,18)=8  (8,19)=8  (9,18)=8  (9,19)=8  (10,1)=8  (11,0)=8  (16,1)=8  (18,9)=8  (19,10)=8 
   (771.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (12,17) and color cyan and mask .........x.......|......x..x.......|...xxx.x..x.xx...|..x....xxxxxxxxxx|...xxx..xxx.x..xx|...xx....x...x..x|....x.x.x..x..x.x|...xxx...xxxx....|....x.xx.x.x.x...|....x...x.....xx.|x...x....xxx....x|.xxxx.......xxx.. at (8,3)
  _010: a rectangle with size (6,6) and color cyan and mask ...xxx|...x.x|..xxx.|xxxxxx|.x.x..|...x.. at (0,10)
  _01: a rectangle with size (5,5) and color cyan and mask .x...|xxxxx|x.xx.|x..xx|...x. at (1,0)
  _011: a rectangle with size (3,5) and color cyan and mask xxxxx|...x.|x.x.x at (0,4)
diff: 
delta: (0,11)=8  (0,17)=8  (0,19)=8  (2,17)=2  (3,17)=2  (6,0)=8  (6,18)=8  (7,2)=8  (7,18)=8  (7,19)=8  (8,0)=8  (8,18)=8  (8,19)=8  (9,18)=8  (9,19)=8  (10,1)=8  (11,0)=8  (14,3)=3  (15,3)=3  (16,1)=8  (18,9)=8  (19,10)=8 
! size mismatch, 10x10 instead of 20x20
>> Trial 2
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (12,17) and color cyan and mask .........x.......|......x..x.......|...xxx.x..x.xx...|..x....xxxxxxxxxx|...xxx..xxx.x..xx|...xx....x...x..x|....x.x.x..x..x.x|...xxx...xxxx....|....x.xx.x.x.x...|....x...x.....xx.|x...x....xxx....x|.xxxx.......xxx.. at (8,3)
  _010: a rectangle with size (5,5) and color cyan and mask .x...|xxxxx|x.xx.|x..xx|...x. at (1,0)
  _01: a rectangle with size (6,6) and color cyan and mask ...xxx|...x.x|..xxx.|xxxxxx|.x.x..|...x.. at (0,10)
  _011: a rectangle with size (3,5) and color cyan and mask xxxxx|...x.|x.x.x at (0,4)
diff: 
delta: (0,11)=8  (0,17)=8  (0,19)=8  (2,17)=2  (3,17)=2  (6,0)=8  (6,18)=8  (7,2)=8  (7,18)=8  (7,19)=8  (8,0)=8  (8,18)=8  (8,19)=8  (9,18)=8  (9,19)=8  (10,1)=8  (11,0)=8  (14,3)=3  (15,3)=3  (16,1)=8  (18,9)=8  (19,10)=8 
! size mismatch, 10x10 instead of 20x20
>> Trial 3
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (6,6) and color cyan and mask ...xxx|...x.x|..xxx.|xxxxxx|.x.x..|...x.. at (0,10)
  _010: a rectangle with size (12,17) and color cyan and mask .........x.......|......x..x.......|...xxx.x..x.xx...|..x....xxxxxxxxxx|...xxx..xxx.x..xx|...xx....x...x..x|....x.x.x..x..x.x|...xxx...xxxx....|....x.xx.x.x.x...|....x...x.....xx.|x...x....xxx....x|.xxxx.......xxx.. at (8,3)
  _01: a rectangle with size (5,5) and color cyan and mask .x...|xxxxx|x.xx.|x..xx|...x. at (1,0)
  _011: a rectangle with size (3,5) and color cyan and mask xxxxx|...x.|x.x.x at (0,4)
diff: 
delta: (0,11)=8  (0,17)=8  (0,19)=8  (2,17)=2  (3,17)=2  (6,0)=8  (6,18)=8  (7,2)=8  (7,18)=8  (7,19)=8  (8,0)=8  (8,18)=8  (8,19)=8  (9,18)=8  (9,19)=8  (10,1)=8  (11,0)=8  (14,3)=3  (15,3)=3  (16,1)=8  (18,9)=8  (19,10)=8 
! size mismatch, 10x10 instead of 20x20

TRAIN 2dd70a9a.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,3) and color cyan and mask ..x|..x|xx.|.x.|.x. at (4,1)
  _010: a rectangle with size (2,1) and color green and mask Full at (1,1)
  _01: a rectangle with size (2,1) and color red and mask Full at (6,5)
  _011: a rectangle with size (2,2) and color cyan and mask Odd Checkboard at (2,6)
diff: 
delta: (0,9)=8  (1,2)=8  (3,9)=8  (4,1)=8  (9,0)=8 
   (250.4 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,3) and color cyan and mask ..x|..x|xx.|.x.|.x. at (4,1)
  _01: a rectangle with size (5,5) and color green and mask x....|x....|xxxxx|..x.x|..x.x at (1,1)
  _011: a rectangle with size (2,1) and color red and mask Full at (6,5)
  _0111: a rectangle with size (1,1) and color cyan and mask Full at (0,9)
  _01111: a rectangle with size (2,2) and color cyan and mask Odd Checkboard at (2,6)
diff: 
delta: (1,2)=8  (3,9)=8  (4,1)=8  (9,0)=8 
   (214.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,3) and color cyan and mask ..x|..x|xx.|.x.|.x. at (4,1)
  _010: a rectangle with size (2,1) and color green and mask Full at (1,1)
  _01: a rectangle with size (2,1) and color red and mask Full at (6,5)
  _011: a rectangle with size (2,2) and color cyan and mask Odd Checkboard at (2,6)
diff: 
delta: (0,9)=8  (1,2)=8  (3,9)=8  (4,1)=8  (9,0)=8 
! 27 wrong pixels (generated / expected)

TRAIN 2dd70a9a.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (5,10) and color cyan and mask ...xxx....|x.x...xxxx|.x.x......|.xx.x.....|xx........ at (10,4)
  _010: a rectangle with size (3,5) and color cyan and mask x..x.|.x.xx|.xxx. at (0,10)
  _01: a rectangle with size (4,5) and color cyan and mask ..x.x|x..x.|.xxx.|..x.x at (0,3)
  _011: a rectangle with size (5,3) and color cyan and mask .xx|.x.|x..|x..|.x. at (7,0)
diff: 
delta: (2,0)=8  (4,9)=8  (4,13)=8  (5,1)=3  (5,2)=3  (5,8)=8  (5,12)=8  (6,11)=8  (6,13)=8  (7,5)=8  (7,8)=8  (7,10)=8  (7,11)=8  (9,1)=2  (9,2)=2  (9,13)=8  (13,11)=8  (13,14)=8  (14,1)=8 
   (650.3 bits)
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (5,10) and color cyan and mask ...xxx....|x.x...xxxx|.x.x......|.xx.x.....|xx........ at (10,4)
  _01: a rectangle with size (5,7) and color green and mask xxxxxxx|......x|......x|......x|..xxxxx at (5,1)
  _011: a rectangle with size (4,5) and color cyan and mask ..x.x|x..x.|.xxx.|..x.x at (0,3)
  _0111: a rectangle with size (3,5) and color cyan and mask x..x.|.x.xx|.xxx. at (0,10)
  _01111: a rectangle with size (5,3) and color cyan and mask .xx|.x.|x..|x..|.x. at (7,0)
diff: 
delta: (2,0)=8  (4,9)=8  (4,13)=8  (5,8)=8  (5,12)=8  (6,11)=8  (6,13)=8  (7,5)=8  (7,8)=8  (7,10)=8  (7,11)=8  (9,1)=2  (9,2)=2  (9,13)=8  (13,11)=8  (13,14)=8  (14,1)=8 
   (526.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (5,10) and color cyan and mask ...xxx....|x.x...xxxx|.x.x......|.xx.x.....|xx........ at (10,4)
  _010: a rectangle with size (4,5) and color cyan and mask ..x.x|x..x.|.xxx.|..x.x at (0,3)
  _01: a rectangle with size (3,5) and color cyan and mask x..x.|.x.xx|.xxx. at (0,10)
  _011: a rectangle with size (5,3) and color cyan and mask .xx|.x.|x..|x..|.x. at (7,0)
diff: 
delta: (2,0)=8  (4,9)=8  (4,13)=8  (5,1)=3  (5,2)=3  (5,8)=8  (5,12)=8  (6,11)=8  (6,13)=8  (7,5)=8  (7,8)=8  (7,10)=8  (7,11)=8  (9,1)=2  (9,2)=2  (9,13)=8  (13,11)=8  (13,14)=8  (14,1)=8 
! size mismatch, 10x10 instead of 15x15
>> Trial 2
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (5,10) and color cyan and mask ...xxx....|x.x...xxxx|.x.x......|.xx.x.....|xx........ at (10,4)
  _010: a rectangle with size (3,5) and color cyan and mask x..x.|.x.xx|.xxx. at (0,10)
  _01: a rectangle with size (4,5) and color cyan and mask ..x.x|x..x.|.xxx.|..x.x at (0,3)
  _011: a rectangle with size (5,3) and color cyan and mask .xx|.x.|x..|x..|.x. at (7,0)
diff: 
delta: (2,0)=8  (4,9)=8  (4,13)=8  (5,1)=3  (5,2)=3  (5,8)=8  (5,12)=8  (6,11)=8  (6,13)=8  (7,5)=8  (7,8)=8  (7,10)=8  (7,11)=8  (9,1)=2  (9,2)=2  (9,13)=8  (13,11)=8  (13,14)=8  (14,1)=8 
! size mismatch, 10x10 instead of 15x15
>> Trial 3
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (4,5) and color cyan and mask ..x.x|x..x.|.xxx.|..x.x at (0,3)
  _010: a rectangle with size (5,10) and color cyan and mask ...xxx....|x.x...xxxx|.x.x......|.xx.x.....|xx........ at (10,4)
  _01: a rectangle with size (3,5) and color cyan and mask x..x.|.x.xx|.xxx. at (0,10)
  _011: a rectangle with size (5,3) and color cyan and mask .xx|.x.|x..|x..|.x. at (7,0)
diff: 
delta: (2,0)=8  (4,9)=8  (4,13)=8  (5,1)=3  (5,2)=3  (5,8)=8  (5,12)=8  (6,11)=8  (6,13)=8  (7,5)=8  (7,8)=8  (7,10)=8  (7,11)=8  (9,1)=2  (9,2)=2  (9,13)=8  (13,11)=8  (13,14)=8  (14,1)=8 
! size mismatch, 10x10 instead of 15x15

TRAIN 2dd70a9a.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (6,4) and color cyan and mask xxxx|x...|.x..|..x.|..x.|...x at (0,0)
  _010: a rectangle with size (2,3) and color cyan and mask x.x|.xx at (7,0)
  _01: a rectangle with size (3,3) and color cyan and mask x..|.xx|.x. at (8,5)
  _011: a rectangle with size (4,1) and color cyan and mask Full at (5,10)
diff: 
delta: (0,9)=8  (0,10)=8  (1,5)=8  (1,6)=2  (1,7)=2  (2,4)=8  (2,5)=8  (3,8)=8  (3,12)=8  (4,6)=8  (4,12)=8  (5,8)=8  (7,3)=3  (7,4)=3  (10,1)=8  (10,2)=8  (11,3)=8  (12,11)=8 
! size mismatch, 10x10 instead of 13x13

TEST 2dd70a9a.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.1 sec (29.1 sec/task)
bits-train-error = 15128.2 bits (15128.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-334] Checking task 2dee498d.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 10343.9 = 10352.9
DL output with Mo: L = 9.0 + 3605.9 = 3614.9
DL input+output M: L = 17.9 + 13949.9 = 13967.8

# learning a model for train pairs
2.000	
1.919	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.753	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.721	OUT OBJECT at ^.layer_0: a point with color ? at ?
1.616	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.568	OUT DEF: ^.color=^.color
1.529	OUT DEF: ^.layer_0.shape.color=blue
1.503	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.494	OUT DEF: ^.size=(?,?)
1.450	OUT DEF: ^.size.i=^.size.i
1.406	OUT DEF: ^.size.j=^.size.i
1.396	OUT DEF: ^.layer_0.pos=(?,?)
1.373	OUT DEF: ^.layer_0.pos.i=^.layer_011.pos.i
1.354	OUT DEF: ^.layer_0.pos.j=^.layer_0.shape.size.i - ^.layer_011.shape.size.i
1.344	OUT DEF: ^.layer_01.pos=(?,?)
1.321	OUT DEF: ^.layer_01.pos.j=(0)
1.298	OUT DEF: ^.layer_01.pos.i=^.layer_011.pos.i
1.288	OUT DEF: ^.layer_01.shape.size=(?,?)
1.253	OUT DEF: ^.layer_01.shape.size.i=^.layer_011.pos.j + ^.layer_011.shape.size.i
1.246	IN  DEF: ^.layer_011.shape.mask=Full
1.243	IN  DEF: ^.size=(?,?)
1.239	IN  DEF: ^.layer_0.pos=(?,?)
1.231	IN  DEF: ^.layer_0.pos.i=(0)
1.228	IN  DEF: ^.layer_0.shape.size=(?,?)
1.224	IN  DEF: ^.layer_01.pos=(?,?)
1.221	IN  DEF: ^.layer_01.shape.size=(?,?)
1.218	IN  DEF: ^.layer_011.shape.size=(?,?)
1.214	IN  DEF: ^.layer_011.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (^.size.i,^.size.i) and color ^.color and layers
  _0: a point with color blue at (^.layer_011.pos.i,^.layer_0.shape.size.i - ^.layer_011.shape.size.i)
  _01: a rectangle with size (^.layer_011.pos.j + ^.layer_011.shape.size.i,?) and color ? and mask ? at (^.layer_011.pos.i,(0))
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at ((0),?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _011: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 98.8 + 6969.1 = 7067.8
DL output with Mo: L = 101.4 + 1819.7 = 1921.1
DL input+output M: L = 200.1 + 8788.7 = 8988.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,9) and color yellow and layers
  _0: a rectangle with size (3,9) and color grey and mask .x..x..x.|xxxxxxxxx|.x..x..x. at (0,0)
  _01: a rectangle with size (1,7) and color blue and mask Full at (2,0)
  _011: a rectangle with size (1,2) and color blue and mask Full at (0,2)
diff: 
delta: (0,8)=1  (2,2)=4  (2,3)=4 
   (173.8 bits)
data: a background with size (3,3) and color yellow and layers
  _0: a point with color blue at (0,2)
  _01: a rectangle with size (3,3) and color grey and mask .xx|xxx|.x. at (0,0)
diff: 
delta: (2,0)=1 
   (39.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,9) and color blue and layers
  _0: a rectangle with size (3,9) and color grey and mask .x..x..x.|xxxxxxxxx|.x..x..x. at (0,0)
  _01: a rectangle with size (1,7) and color yellow and mask Full at (0,0)
  _011: a rectangle with size (1,2) and color yellow and mask Full at (2,2)
diff: 
delta: (0,2)=1  (0,3)=1  (2,8)=4 
! 8 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,9) and color yellow and layers
  _0: a rectangle with size (3,9) and color grey and mask .x..x..x.|xxxxxxxxx|.x..x..x. at (0,0)
  _01: a rectangle with size (1,7) and color blue and mask Full at (0,2)
  _011: a rectangle with size (1,2) and color blue and mask Full at (2,5)
diff: 
delta: (0,5)=4  (0,6)=4  (2,0)=1 
! 8 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,9) and color yellow and layers
  _0: a rectangle with size (3,9) and color grey and mask .x..x..x.|xxxxxxxxx|.x..x..x. at (0,0)
  _01: a rectangle with size (1,7) and color blue and mask Full at (2,0)
  _011: a rectangle with size (1,2) and color blue and mask Full at (0,2)
diff: 
delta: (0,8)=1  (2,2)=4  (2,3)=4 
! 7 wrong pixels (generated / expected)

TRAIN 2dee498d.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (4,12) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask ...x|..x.|.x..|x... at (0,0)
  _01: a rectangle with size (4,4) and color red and mask x-cross at (0,0)
  _011: a rectangle with size (2,12) and color yellow and mask Full at (1,0)
diff: 
delta: (0,4)=2  (0,7)=1  (0,8)=2  (0,11)=1  (1,5)=2  (1,6)=1  (1,9)=2  (1,10)=1  (2,5)=1  (2,6)=2  (2,9)=1  (2,10)=2  (3,4)=1  (3,7)=2  (3,8)=1  (3,11)=2 
   (411.0 bits)
data: a background with size (4,4) and color black and layers
  _0: a point with color blue at (1,2)
  _01: a rectangle with size (2,4) and color yellow and mask Full at (1,0)
diff: 
delta: (0,0)=2  (0,3)=1  (1,1)=2  (2,1)=1  (2,2)=2  (3,0)=1  (3,3)=2 
   (133.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,12) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask ...x|..x.|.x..|x... at (0,0)
  _01: a rectangle with size (4,4) and color red and mask x-cross at (0,0)
  _011: a rectangle with size (2,12) and color yellow and mask Full at (1,0)
diff: 
delta: (0,4)=2  (0,7)=1  (0,8)=2  (0,11)=1  (1,5)=2  (1,6)=1  (1,9)=2  (1,10)=1  (2,5)=1  (2,6)=2  (2,9)=1  (2,10)=2  (3,4)=1  (3,7)=2  (3,8)=1  (3,11)=2 
! 11 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (4,12) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask ...x|..x.|.x..|x... at (0,0)
  _01: a rectangle with size (2,12) and color yellow and mask Full at (1,0)
  _011: a rectangle with size (4,4) and color red and mask x..x|xxxx|xxxx|x..x at (0,0)
diff:   ^.layer_011.shape.mask
delta: (0,4)=2  (0,7)=1  (0,8)=2  (0,11)=1  (1,1)=2  (1,5)=2  (1,6)=1  (1,9)=2  (1,10)=1  (2,2)=2  (2,5)=1  (2,6)=2  (2,9)=1  (2,10)=2  (3,4)=1  (3,7)=2  (3,8)=1  (3,11)=2 
! 14 wrong pixels (generated / expected)

TRAIN 2dee498d.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (2,6) and color green and layers
  _0: a rectangle with size (2,1) and color red and mask Full at (0,0)
  _01: a rectangle with size (2,1) and color red and mask Full at (0,2)
  _011: a rectangle with size (1,5) and color blue and mask Full at (0,1)
diff: 
delta: (0,4)=2  (1,4)=2 
   (112.1 bits)
data: a background with size (2,2) and color green and layers
  _0: a point with color blue at (0,1)
  _01: a rectangle with size (2,1) and color red and mask Full at (0,0)
diff: 
delta:
   (9.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (2,6) and color green and layers
  _0: a rectangle with size (2,1) and color red and mask Full at (0,0)
  _01: a rectangle with size (2,1) and color red and mask Full at (0,2)
  _011: a rectangle with size (1,5) and color blue and mask Full at (0,1)
diff: 
delta: (0,4)=2  (1,4)=2 
! 3 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (2,6) and color green and layers
  _0: a rectangle with size (2,1) and color red and mask Full at (0,2)
  _01: a rectangle with size (1,5) and color blue and mask Full at (0,1)
  _011: a rectangle with size (2,1) and color red and mask Full at (0,0)
diff: 
delta: (0,4)=2  (1,4)=2 
! 4 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (2,6) and color blue and layers
  _0: a rectangle with size (2,1) and color red and mask Full at (0,0)
  _01: a rectangle with size (2,1) and color red and mask Full at (0,2)
  _011: a rectangle with size (1,5) and color green and mask Full at (1,1)
diff: 
delta: (0,4)=2  (1,4)=2 
! 3 wrong pixels (generated / expected)

TRAIN 2dee498d.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,15) and color black and layers
  _0: a rectangle with size (5,5) and color red and mask .x...|xx...|.xxx.|...xx|...x. at (0,0)
  _01: a rectangle with size (5,5) and color red and mask .x...|xx...|.xxx.|...xx|...x. at (0,5)
  _011: a rectangle with size (5,5) and color red and mask .x...|xx...|.xxx.|...xx|...x. at (0,10)
diff:   ^.layer_011.shape.mask
delta: (0,3)=4  (0,4)=4  (0,8)=4  (0,9)=4  (0,13)=4  (0,14)=4  (1,3)=4  (1,4)=4  (1,8)=4  (1,9)=4  (1,13)=4  (1,14)=4  (3,0)=1  (3,1)=1  (3,5)=1  (3,6)=1  (3,10)=1  (3,11)=1  (4,0)=1  (4,1)=1  (4,5)=1  (4,6)=1  (4,10)=1  (4,11)=1 
! 19 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,15) and color black and layers
  _0: a rectangle with size (5,5) and color red and mask .x...|xx...|.xxx.|...xx|...x. at (0,0)
  _01: a rectangle with size (5,5) and color red and mask .x...|xx...|.xxx.|...xx|...x. at (0,5)
  _011: a rectangle with size (2,12) and color yellow and mask Full at (0,3)
diff: 
delta: (0,5)=0  (0,7)=0  (0,10)=0  (0,11)=2  (0,12)=0  (1,7)=0  (1,10)=2  (1,11)=2  (1,12)=0  (2,11)=2  (2,12)=2  (2,13)=2  (3,0)=1  (3,1)=1  (3,5)=1  (3,6)=1  (3,10)=1  (3,11)=1  (3,13)=2  (3,14)=2  (4,0)=1  (4,1)=1  (4,5)=1  (4,6)=1  (4,10)=1  (4,11)=1  (4,13)=2 
! 19 wrong pixels (generated / expected)

TEST 2dee498d.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 5.4 sec (5.4 sec/task)
bits-train-error = 1819.7 bits (1819.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-333] Checking task 31aa019c.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 12601.7 = 12610.6
DL output with Mo: L = 9.0 + 5922.9 = 5931.9
DL input+output M: L = 17.9 + 18524.6 = 18542.5

# learning a model for train pairs
2.000	
1.366	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.269	OUT DEF: ^.size=^.size
1.241	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.214	OUT OBJECT at ^.layer_00: a point with color ? at ?
1.191	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.168	OUT DEF: ^.layer_0.shape.color=red
1.156	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
1.148	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.139	IN  OBJECT at ^.layer_0111: a point with color ? at ?
1.131	IN  OBJECT at ^.layer_01111: a point with color ? at ?
1.123	IN  OBJECT at ^.layer_011111: a point with color ? at ?
1.115	IN  OBJECT at ^.layer_0111111: a point with color ? at ?
1.106	IN  OBJECT at ^.layer_01111111: a point with color ? at ?
1.098	IN  OBJECT at ^.layer_011111111: a point with color ? at ?
1.089	IN  OBJECT at ^.layer_0111111111: a point with color ? at ?
1.080	IN  OBJECT at ^.layer_01111111111: a point with color ? at ?
1.072	IN  OBJECT at ^.layer_011111111111: a point with color ? at ?
1.062	IN  OBJECT at ^.layer_0111111111111: a point with color ? at ?
1.053	IN  OBJECT at ^.layer_01111111111111: a point with color ? at ?
1.041	IN  OBJECT at ^.layer_011111111111111: a point with color ? at ?
1.034	OUT DEF: ^.color=black
1.028	OUT DEF: ^.layer_00.pos=(?,?)
1.005	OUT DEF: ^.layer_00.pos.j=^.layer_0111111111111.pos.j
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: a point with color ? at (?,^.layer_0111111111111.pos.j)
  _0: a rectangle with size ? and color red and mask ^.layer_0.shape.mask at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a point with color ? at ?
  _0111: a point with color ? at ?
  _01111: a point with color ? at ?
  _011111: a point with color ? at ?
  _0111111: a point with color ? at ?
  _01111111: a point with color ? at ?
  _011111111: a point with color ? at ?
  _0111111111: a point with color ? at ?
  _01111111111: a point with color ? at ?
  _011111111111: a point with color ? at ?
  _0111111111111: a point with color ? at ?
  _01111111111111: a point with color ? at ?
  _011111111111111: a point with color ? at ?

DL input  with Mi: L = 199.6 + 10316.3 = 10515.9
DL output with Mo: L = 49.3 + 966.1 = 1015.4
DL input+output M: L = 248.9 + 11282.4 = 11531.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,1) and color blue and mask Full at (7,2)
  _01: a rectangle with size (2,2) and color green and mask Odd Checkboard at (8,7)
  _011: a point with color blue at (0,3)
  _0111: a point with color grey at (0,7)
  _01111: a point with color red at (2,0)
  _011111: a point with color red at (2,5)
  _0111111: a point with color blue at (2,9)
  _01111111: a point with color blue at (3,2)
  _011111111: a point with color grey at (3,9)
  _0111111111: a point with color cyan at (4,2)
  _01111111111: a point with color yellow at (6,1)
  _011111111111: a point with color grey at (7,1)
  _0111111111111: a point with color cyan at (8,1)
  _01111111111111: a point with color blue at (7,4)
  _011111111111111: a point with color blue at (8,6)
diff: 
delta:
   (276.4 bits)
data: a background with size (10,10) and color black and layers
  _00: a point with color yellow at (6,1)
  _0: a rectangle with size (3,3) and color red and mask Full at (5,0)
diff: 
delta:
   (32.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,1) and color blue and mask Full at (7,2)
  _01: a rectangle with size (2,2) and color green and mask Odd Checkboard at (8,7)
  _011: a point with color blue at (0,3)
  _0111: a point with color grey at (0,7)
  _01111: a point with color red at (2,0)
  _011111: a point with color red at (2,5)
  _0111111: a point with color blue at (2,9)
  _01111111: a point with color blue at (3,2)
  _011111111: a point with color grey at (3,9)
  _0111111111: a point with color cyan at (4,2)
  _01111111111: a point with color yellow at (6,1)
  _011111111111: a point with color grey at (7,1)
  _0111111111111: a point with color blue at (7,4)
  _01111111111111: a point with color cyan at (8,1)
  _011111111111111: a point with color blue at (8,6)
diff: 
delta:
! 14 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,1) and color blue and mask Full at (7,2)
  _01: a rectangle with size (2,2) and color green and mask Odd Checkboard at (8,7)
  _011: a point with color blue at (0,3)
  _0111: a point with color grey at (0,7)
  _01111: a point with color red at (2,0)
  _011111: a point with color red at (2,5)
  _0111111: a point with color blue at (2,9)
  _01111111: a point with color blue at (3,2)
  _011111111: a point with color grey at (3,9)
  _0111111111: a point with color cyan at (4,2)
  _01111111111: a point with color yellow at (6,1)
  _011111111111: a point with color grey at (7,1)
  _0111111111111: a point with color cyan at (8,1)
  _01111111111111: a point with color blue at (7,4)
  _011111111111111: a point with color blue at (8,6)
diff: 
delta:
! 13 wrong pixels (generated / expected)

TRAIN 31aa019c.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,2) and color orange and mask Full at (0,1)
  _01: a rectangle with size (1,2) and color yellow and mask Full at (7,0)
  _011: a point with color red at (0,0)
  _0111: a point with color blue at (0,3)
  _01111: a point with color green at (0,5)
  _011111: a point with color green at (0,9)
  _0111111: a point with color brown at (1,3)
  _01111111: a point with color green at (1,8)
  _011111111: a point with color orange at (1,9)
  _0111111111: a point with color blue at (2,3)
  _01111111111: a point with color pink at (2,7)
  _011111111111: a point with color brown at (2,9)
  _0111111111111: a point with color blue at (3,7)
  _01111111111111: a point with color brown at (4,0)
  _011111111111111: a point with color red at (5,4)
diff: 
delta: (5,8)=3  (6,1)=5# (6,3)=7# (6,4)=3  (6,8)=1  (7,5)=1  (7,9)=5# (8,7)=5# (8,8)=3  (9,4)=4  (9,5)=5#
   (485.1 bits)
data: a background with size (10,10) and color black and layers
  _00: a point with color pink at (2,7)
  _0: a rectangle with size (3,3) and color red and mask Full at (1,6)
diff: 
delta:
   (32.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,2) and color orange and mask Full at (0,1)
  _01: a rectangle with size (1,2) and color yellow and mask Full at (7,0)
  _011: a point with color red at (0,0)
  _0111: a point with color blue at (0,3)
  _01111: a point with color green at (0,5)
  _011111: a point with color green at (0,9)
  _0111111: a point with color brown at (1,3)
  _01111111: a point with color green at (1,8)
  _011111111: a point with color orange at (1,9)
  _0111111111: a point with color blue at (2,3)
  _01111111111: a point with color pink at (2,7)
  _011111111111: a point with color brown at (2,9)
  _0111111111111: a point with color blue at (3,7)
  _01111111111111: a point with color brown at (4,0)
  _011111111111111: a point with color red at (5,4)
diff: 
delta: (5,8)=3  (6,1)=5# (6,3)=7# (6,4)=3  (6,8)=1  (7,5)=1  (7,9)=5# (8,7)=5# (8,8)=3  (9,4)=4  (9,5)=5#
! 14 wrong pixels (generated / expected)

TRAIN 31aa019c.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,1) and color red and mask Full at (1,8)
  _01: a rectangle with size (2,1) and color brown and mask Full at (3,1)
  _011: a point with color pink at (0,0)
  _0111: a point with color cyan at (0,4)
  _01111: a point with color cyan at (1,9)
  _011111: a point with color orange at (2,1)
  _0111111: a point with color red at (2,4)
  _01111111: a point with color grey at (2,6)
  _011111111: a point with color blue at (3,3)
  _0111111111: a point with color blue at (4,9)
  _01111111111: a point with color pink at (5,5)
  _011111111111: a point with color blue at (6,1)
  _0111111111111: a point with color green at (8,6)
  _01111111111111: a point with color orange at (6,3)
  _011111111111111: a point with color grey at (9,2)
diff: 
delta:
   (270.1 bits)
data: a background with size (10,10) and color black and layers
  _00: a point with color green at (8,6)
  _0: a rectangle with size (3,3) and color red and mask Full at (7,5)
diff: 
delta:
   (32.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,1) and color red and mask Full at (1,8)
  _01: a rectangle with size (2,1) and color brown and mask Full at (3,1)
  _011: a point with color pink at (0,0)
  _0111: a point with color cyan at (0,4)
  _01111: a point with color cyan at (1,9)
  _011111: a point with color orange at (2,1)
  _0111111: a point with color red at (2,4)
  _01111111: a point with color grey at (2,6)
  _011111111: a point with color blue at (3,3)
  _0111111111: a point with color blue at (4,9)
  _01111111111: a point with color pink at (5,5)
  _011111111111: a point with color blue at (6,1)
  _0111111111111: a point with color orange at (6,3)
  _01111111111111: a point with color green at (8,6)
  _011111111111111: a point with color grey at (9,2)
diff: 
delta:
! 14 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,1) and color red and mask Full at (1,8)
  _01: a rectangle with size (2,1) and color brown and mask Full at (3,1)
  _011: a point with color pink at (0,0)
  _0111: a point with color cyan at (0,4)
  _01111: a point with color cyan at (1,9)
  _011111: a point with color orange at (2,1)
  _0111111: a point with color red at (2,4)
  _01111111: a point with color grey at (2,6)
  _011111111: a point with color blue at (3,3)
  _0111111111: a point with color blue at (4,9)
  _01111111111: a point with color pink at (5,5)
  _011111111111: a point with color blue at (6,1)
  _0111111111111: a point with color green at (8,6)
  _01111111111111: a point with color orange at (6,3)
  _011111111111111: a point with color grey at (9,2)
diff: 
delta:
! 14 wrong pixels (generated / expected)

TRAIN 31aa019c.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,4) and color orange and mask Full at (4,0)
  _01: a rectangle with size (1,2) and color grey and mask Full at (7,0)
  _011: a point with color red at (0,4)
  _0111: a point with color grey at (0,5)
  _01111: a point with color orange at (0,6)
  _011111: a point with color grey at (1,3)
  _0111111: a point with color pink at (1,4)
  _01111111: a point with color red at (1,6)
  _011111111: a point with color green at (2,6)
  _0111111111: a point with color cyan at (3,2)
  _01111111111: a point with color green at (3,4)
  _011111111111: a point with color cyan at (3,9)
  _0111111111111: a point with color yellow at (4,4)
  _01111111111111: a point with color yellow at (4,9)
  _011111111111111: a point with color cyan at (5,3)
diff: 
delta: (4,1)=4  (5,6)=7# (6,5)=9# (6,7)=4  (7,3)=3  (7,6)=6  (7,7)=7# (7,9)=7# (8,2)=3  (8,9)=2  (9,0)=1  (9,2)=1  (9,8)=6  (9,9)=7#
! 14 wrong pixels (generated / expected)

TEST 31aa019c.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.1 sec (25.1 sec/task)
bits-train-error = 966.1 bits (966.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-332] Checking task 321b1fc6.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 7386.9 = 7395.8
DL output with Mo: L = 9.0 + 5670.5 = 5679.5
DL input+output M: L = 17.9 + 13057.4 = 13075.3

# learning a model for train pairs
2.000	
1.856	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.711	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.564	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.496	OUT DEF: ^.size=^.size
1.453	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.410	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.367	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.332	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.266	OUT OBJECT at ^.layer_0111: ^.layer_0111.shape at ?
1.200	OUT OBJECT at ^.layer_01111: ^.layer_0111.shape at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: ^.layer_0111.shape at ?
  _01111: ^.layer_0111.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 85.3 + 3823.0 = 3908.3
DL output with Mo: L = 86.2 + 3730.2 = 3816.4
DL input+output M: L = 171.5 + 7553.2 = 7724.7

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Full at (4,5)
  _01: a rectangle with size (2,2) and color cyan and mask Full at (7,2)
  _011: a rectangle with size (2,2) and color cyan and mask Full at (8,8)
  _0111: a rectangle with size (1,1) and color orange and mask Full at (1,1)
diff: 
delta: (1,2)=6  (2,1)=9# (2,2)=4 
   (187.6 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,1) and color orange and mask Full at (4,5)
  _01: a rectangle with size (1,1) and color pink and mask Full at (4,6)
  _011: a rectangle with size (1,1) and color brown and mask Full at (5,5)
  _0111: a rectangle with size (1,1) and color orange and mask Full at (7,2)
  _01111: a rectangle with size (1,1) and color orange and mask Full at (8,8)
diff: 
delta: (5,6)=4  (7,3)=6  (8,2)=9# (8,3)=4  (8,9)=6  (9,8)=9# (9,9)=4 
   (231.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Full at (4,5)
  _01: a rectangle with size (2,2) and color cyan and mask Full at (7,2)
  _011: a rectangle with size (2,2) and color cyan and mask Full at (8,8)
  _0111: a rectangle with size (1,1) and color orange and mask Full at (1,1)
diff: 
delta: (1,2)=6  (2,1)=9# (2,2)=4 
! 16 wrong pixels (generated / expected)

TRAIN 321b1fc6.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,3) and color cyan and mask xx.|xxx at (1,1)
  _01: a rectangle with size (2,3) and color cyan and mask xx.|xxx at (2,6)
  _011: a rectangle with size (2,3) and color cyan and mask xx.|xxx at (7,3)
  _0111: a rectangle with size (1,3) and color pink and mask Full at (6,5)
diff: 
delta: (5,5)=7# (5,6)=7#
   (194.7 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,3) and color pink and mask Full at (2,1)
  _01: a rectangle with size (1,2) and color orange and mask Full at (1,1)
  _011: a rectangle with size (1,2) and color orange and mask Full at (2,6)
  _0111: a rectangle with size (1,3) and color pink and mask Full at (3,6)
  _01111: a rectangle with size (1,3) and color pink and mask Full at (8,3)
diff: 
delta: (7,3)=7# (7,4)=7#
   (141.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,3) and color cyan and mask xx.|xxx at (1,1)
  _01: a rectangle with size (2,3) and color cyan and mask xx.|xxx at (2,6)
  _011: a rectangle with size (2,3) and color cyan and mask xx.|xxx at (7,3)
  _0111: a rectangle with size (1,3) and color pink and mask Full at (6,5)
diff: 
delta: (5,5)=7# (5,6)=7#
! 19 wrong pixels (generated / expected)

TRAIN 321b1fc6.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,9) and color cyan and mask Full at (2,0)
  _01: a rectangle with size (3,4) and color cyan and mask .xx.|xxxx|..x. at (6,5)
  _011: a rectangle with size (1,4) and color green and mask Full at (6,0)
  _0111: a rectangle with size (2,7) and color cyan and mask Full at (1,1)
diff: 
delta: (1,3)=0  (1,4)=0  (1,5)=0  (2,4)=0  (3,2)=8  (3,7)=8  (5,1)=4  (5,2)=4  (6,1)=4  (7,2)=3 
! 32 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,9) and color cyan and mask Full at (2,0)
  _01: a rectangle with size (3,4) and color cyan and mask .xx.|xxxx|..x. at (6,5)
  _011: a rectangle with size (2,7) and color cyan and mask Full at (1,1)
  _0111: a rectangle with size (1,4) and color green and mask Full at (6,0)
diff: 
delta: (1,3)=0  (1,4)=0  (1,5)=0  (2,4)=0  (3,2)=8  (3,7)=8  (5,1)=4  (5,2)=4  (6,1)=4  (7,2)=3 
! 26 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,9) and color cyan and mask Full at (2,0)
  _01: a rectangle with size (3,4) and color cyan and mask .xx.|xxxx|..x. at (6,5)
  _011: a rectangle with size (2,7) and color cyan and mask Full at (1,1)
  _0111: a rectangle with size (2,2) and color yellow and mask Full at (5,1)
diff: 
delta: (1,3)=0  (1,4)=0  (1,5)=0  (2,4)=0  (3,2)=8  (3,7)=8  (6,0)=3  (6,2)=3  (6,3)=3  (7,2)=3 
! 24 wrong pixels (generated / expected)

TEST 321b1fc6.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 24.4 sec (24.4 sec/task)
bits-train-error = 3730.2 bits (3730.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-331] Checking task 32597951.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 80666.3 = 80675.2
DL output with Mo: L = 9.0 + 82032.5 = 82041.5
DL input+output M: L = 17.9 + 162698.8 = 162716.7

# learning a model for train pairs
2.000	
1.584	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.190	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.028	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
0.909	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.838	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.795	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.758	OUT OBJECT at ^.layer_0111: ^.layer_011.shape at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_0.shape at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: ^.layer_011.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 33931.6 = 33998.4
DL output with Mo: L = 67.1 + 27513.6 = 27580.8
DL input+output M: L = 133.9 + 61445.3 = 61579.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (17,17) and color black and layers
  _0: a rectangle with size (5,5) and color cyan and mask xxxxx|..x..|xxxxx|.x...|xxxxx at (2,5)
  _01: a rectangle with size (1,17) and color blue and mask Full at (3,0)
  _011: a rectangle with size (1,17) and color blue and mask Full at (5,0)
diff: 
delta: (1,0)=1  (1,1)=1  (1,3)=1  (1,4)=1  (1,5)=1  (1,7)=1  (1,8)=1  (1,9)=1  (1,11)=1  (1,12)=1  (1,13)=1  (1,15)=1  (1,16)=1  (3,3)=0  (3,11)=0  (3,15)=0  (5,2)=0  (5,10)=0  (5,14)=0  (7,0)=1  (7,1)=1  (7,2)=1  (7,4)=1  (7,5)=1  (7,6)=1  (7,8)=1  (7,9)=1  (7,10)=1  (7,12)=1  (7,13)=1  (7,14)=1  (7,16)=1  (9,0)=1  (9,1)=1  (9,3)=1  (9,4)=1  (9,5)=1  (9,7)=1  (9,8)=1  (9,9)=1  (9,11)=1  (9,12)=1  (9,13)=1  (9,15)=1  (9,16)=1  (11,0)=1  (11,1)=1  (11,2)=1  (11,4)=1  (11,5)=1  (11,6)=1  (11,8)=1  (11,9)=1  (11,10)=1  (11,12)=1  (11,13)=1  (11,14)=1  (11,16)=1  (13,0)=1  (13,1)=1  (13,3)=1  (13,4)=1  (13,5)=1  (13,7)=1  (13,8)=1  (13,9)=1  (13,11)=1  (13,12)=1  (13,13)=1  (13,15)=1  (13,16)=1  (15,0)=1  (15,1)=1  (15,2)=1  (15,4)=1  (15,5)=1  (15,6)=1  (15,8)=1  (15,9)=1  (15,10)=1  (15,12)=1  (15,13)=1  (15,14)=1  (15,16)=1 
   (1879.2 bits)
data: a background with size (17,17) and color black and layers
  _0: a rectangle with size (1,17) and color blue and mask Full at (1,0)
  _01: a rectangle with size (5,5) and color cyan and mask xxxxx|..x..|xxxxx|.x...|xxxxx at (2,5)
  _011: a rectangle with size (1,17) and color blue and mask Full at (7,0)
  _0111: a rectangle with size (1,17) and color blue and mask Full at (9,0)
diff: 
delta: (1,2)=0  (1,6)=0  (1,10)=0  (1,14)=0  (3,0)=1  (3,1)=1  (3,2)=1  (3,4)=1  (3,5)=3  (3,6)=3  (3,8)=3  (3,9)=3  (3,10)=1  (3,12)=1  (3,13)=1  (3,14)=1  (3,16)=1  (5,0)=1  (5,1)=1  (5,3)=1  (5,4)=1  (5,5)=3  (5,7)=3  (5,8)=3  (5,9)=3  (5,11)=1  (5,12)=1  (5,13)=1  (5,15)=1  (5,16)=1  (7,3)=0  (7,7)=0  (7,11)=0  (7,15)=0  (9,2)=0  (9,6)=0  (9,10)=0  (9,14)=0  (11,0)=1  (11,1)=1  (11,2)=1  (11,4)=1  (11,5)=1  (11,6)=1  (11,8)=1  (11,9)=1  (11,10)=1  (11,12)=1  (11,13)=1  (11,14)=1  (11,16)=1  (13,0)=1  (13,1)=1  (13,3)=1  (13,4)=1  (13,5)=1  (13,7)=1  (13,8)=1  (13,9)=1  (13,11)=1  (13,12)=1  (13,13)=1  (13,15)=1  (13,16)=1  (15,0)=1  (15,1)=1  (15,2)=1  (15,4)=1  (15,5)=1  (15,6)=1  (15,8)=1  (15,9)=1  (15,10)=1  (15,12)=1  (15,13)=1  (15,14)=1  (15,16)=1 
   (1700.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,17) and color black and layers
  _0: a rectangle with size (5,5) and color cyan and mask xxxxx|..x..|xxxxx|.x...|xxxxx at (2,5)
  _01: a rectangle with size (1,17) and color blue and mask Full at (3,0)
  _011: a rectangle with size (1,17) and color blue and mask Full at (5,0)
diff: 
delta: (1,0)=1  (1,1)=1  (1,3)=1  (1,4)=1  (1,5)=1  (1,7)=1  (1,8)=1  (1,9)=1  (1,11)=1  (1,12)=1  (1,13)=1  (1,15)=1  (1,16)=1  (3,3)=0  (3,11)=0  (3,15)=0  (5,2)=0  (5,10)=0  (5,14)=0  (7,0)=1  (7,1)=1  (7,2)=1  (7,4)=1  (7,5)=1  (7,6)=1  (7,8)=1  (7,9)=1  (7,10)=1  (7,12)=1  (7,13)=1  (7,14)=1  (7,16)=1  (9,0)=1  (9,1)=1  (9,3)=1  (9,4)=1  (9,5)=1  (9,7)=1  (9,8)=1  (9,9)=1  (9,11)=1  (9,12)=1  (9,13)=1  (9,15)=1  (9,16)=1  (11,0)=1  (11,1)=1  (11,2)=1  (11,4)=1  (11,5)=1  (11,6)=1  (11,8)=1  (11,9)=1  (11,10)=1  (11,12)=1  (11,13)=1  (11,14)=1  (11,16)=1  (13,0)=1  (13,1)=1  (13,3)=1  (13,4)=1  (13,5)=1  (13,7)=1  (13,8)=1  (13,9)=1  (13,11)=1  (13,12)=1  (13,13)=1  (13,15)=1  (13,16)=1  (15,0)=1  (15,1)=1  (15,2)=1  (15,4)=1  (15,5)=1  (15,6)=1  (15,8)=1  (15,9)=1  (15,10)=1  (15,12)=1  (15,13)=1  (15,14)=1  (15,16)=1 
! size mismatch, 10x10 instead of 17x17
>> Trial 2
data: a background with size (17,17) and color black and layers
  _0: a rectangle with size (5,5) and color cyan and mask Full at (2,5)
  _01: a rectangle with size (1,17) and color blue and mask Full at (1,0)
  _011: a rectangle with size (1,17) and color blue and mask Full at (7,0)
diff: 
delta: (1,2)=0  (1,6)=0  (1,10)=0  (1,14)=0  (3,0)=1  (3,1)=1  (3,2)=1  (3,4)=1  (3,5)=1  (3,6)=1  (3,8)=1  (3,9)=1  (3,10)=1  (3,12)=1  (3,13)=1  (3,14)=1  (3,16)=1  (5,0)=1  (5,1)=1  (5,3)=1  (5,4)=1  (5,5)=1  (5,7)=1  (5,8)=1  (5,9)=1  (5,11)=1  (5,12)=1  (5,13)=1  (5,15)=1  (5,16)=1  (7,3)=0  (7,7)=0  (7,11)=0  (7,15)=0  (9,0)=1  (9,1)=1  (9,3)=1  (9,4)=1  (9,5)=1  (9,7)=1  (9,8)=1  (9,9)=1  (9,11)=1  (9,12)=1  (9,13)=1  (9,15)=1  (9,16)=1  (11,0)=1  (11,1)=1  (11,2)=1  (11,4)=1  (11,5)=1  (11,6)=1  (11,8)=1  (11,9)=1  (11,10)=1  (11,12)=1  (11,13)=1  (11,14)=1  (11,16)=1  (13,0)=1  (13,1)=1  (13,3)=1  (13,4)=1  (13,5)=1  (13,7)=1  (13,8)=1  (13,9)=1  (13,11)=1  (13,12)=1  (13,13)=1  (13,15)=1  (13,16)=1  (15,0)=1  (15,1)=1  (15,2)=1  (15,4)=1  (15,5)=1  (15,6)=1  (15,8)=1  (15,9)=1  (15,10)=1  (15,12)=1  (15,13)=1  (15,14)=1  (15,16)=1 
! size mismatch, 10x10 instead of 17x17

TRAIN 32597951.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (17,17) and color black and layers
  _0: a rectangle with size (10,13) and color blue and mask .x.......x...|x.x.xxxxx....|x...x..xx....|.x.x.x.xx....|..xx.....xx..|..xxx....xx..|...xx.....x..|......x..x.xx|.......xx....|........xx... at (0,3)
  _01: a rectangle with size (9,14) and color blue and mask ...xxx...xx...|...xx.x...xx..|...x...x......|.....x.x.x....|...x..x...x.x.|.x.x.x.x.x.x.x|.xx.xxxxxx....|xx.xx.....x...|.x........x... at (8,1)
  _011: a rectangle with size (3,6) and color cyan and mask Full at (7,3)
diff: 
delta: (0,0)=1  (0,14)=1  (0,16)=1  (1,0)=1  (1,1)=1  (1,14)=1  (1,15)=1  (2,16)=1  (3,15)=1  (4,2)=1  (4,15)=1  (4,16)=1  (5,9)=1  (5,10)=1  (6,3)=1  (7,0)=1  (7,1)=8  (7,2)=1  (8,1)=8  (8,2)=1  (9,1)=1  (9,2)=1  (10,1)=1  (10,15)=1  (11,1)=1  (11,15)=1  (11,16)=1  (12,0)=1  (12,16)=1  (14,16)=1  (15,13)=1  (16,9)=1  (16,15)=1  (16,16)=1 
   (1097.6 bits)
data: a background with size (17,17) and color black and layers
  _0: a rectangle with size (7,14) and color blue and mask .......x......|.....x.x.x....|...x..x...x.x.|.x.x.x.x.x.x.x|.xx.xxxxxx....|xx.xx.....x...|.x........x... at (10,1)
  _01: a rectangle with size (10,13) and color blue and mask .x.......x...|x.x.xxxxx....|x...x..xx....|.x.x.x.xx....|..xx.....xx..|..xxx....xx..|...xx.....x..|......x..x.xx|.......xx....|........xx... at (0,3)
  _011: a rectangle with size (5,3) and color blue and mask x.x|xx.|..x|.x.|.xx at (0,14)
  _0111: a rectangle with size (3,6) and color cyan and mask Full at (7,3)
diff: 
delta: (0,0)=1  (1,0)=1  (1,1)=1  (4,2)=1  (5,9)=1  (5,10)=1  (6,3)=1  (7,0)=1  (7,1)=8  (7,2)=3  (8,1)=8  (8,2)=3  (8,4)=3  (8,5)=3  (8,6)=3  (9,1)=3  (9,2)=3  (9,4)=3  (9,5)=3  (9,7)=3  (10,1)=1  (10,4)=1  (10,15)=1  (11,1)=1  (11,15)=1  (11,16)=1  (12,0)=1  (12,16)=1  (14,16)=1  (15,13)=1  (16,9)=1  (16,15)=1  (16,16)=1 
   (918.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,17) and color black and layers
  _0: a rectangle with size (10,13) and color blue and mask .x.......x...|x.x.xxxxx....|x...x..xx....|.x.x.x.xx....|..xx.....xx..|..xxx....xx..|...xx.....x..|......x..x.xx|.......xx....|........xx... at (0,3)
  _01: a rectangle with size (9,14) and color blue and mask ...xxx...xx...|...xx.x...xx..|...x...x......|.....x.x.x....|...x..x...x.x.|.x.x.x.x.x.x.x|.xx.xxxxxx....|xx.xx.....x...|.x........x... at (8,1)
  _011: a rectangle with size (3,6) and color cyan and mask Full at (7,3)
diff: 
delta: (0,0)=1  (0,14)=1  (0,16)=1  (1,0)=1  (1,1)=1  (1,14)=1  (1,15)=1  (2,16)=1  (3,15)=1  (4,2)=1  (4,15)=1  (4,16)=1  (5,9)=1  (5,10)=1  (6,3)=1  (7,0)=1  (7,1)=8  (7,2)=1  (8,1)=8  (8,2)=1  (9,1)=1  (9,2)=1  (10,1)=1  (10,15)=1  (11,1)=1  (11,15)=1  (11,16)=1  (12,0)=1  (12,16)=1  (14,16)=1  (15,13)=1  (16,9)=1  (16,15)=1  (16,16)=1 
! size mismatch, 10x10 instead of 17x17
>> Trial 2
data: a background with size (17,17) and color black and layers
  _0: a rectangle with size (9,14) and color blue and mask ...xxx........|...xx.x.......|...x...x......|.....x.x.x....|...x..x...x.x.|.x.x.x.x.x.x.x|.xx.xxxxxx....|xx.xx.....x...|.x........x... at (8,1)
  _01: a rectangle with size (10,13) and color blue and mask .x.......x...|x.x.xxxxx....|x...x..xx....|.x.x.x.xx....|..xx.....xx..|..xxx....xx..|...xx.....x..|......x..x.xx|.xxx...xx....|.xx.x...xx... at (0,3)
  _011: a rectangle with size (3,6) and color cyan and mask Full at (7,3)
diff: 
delta: (0,0)=1  (0,14)=1  (0,16)=1  (1,0)=1  (1,1)=1  (1,14)=1  (1,15)=1  (2,16)=1  (3,15)=1  (4,2)=1  (4,15)=1  (4,16)=1  (5,9)=1  (5,10)=1  (6,3)=1  (7,0)=1  (7,1)=8  (7,2)=1  (8,1)=8  (8,2)=1  (9,1)=1  (9,2)=1  (10,1)=1  (10,15)=1  (11,1)=1  (11,15)=1  (11,16)=1  (12,0)=1  (12,16)=1  (14,16)=1  (15,13)=1  (16,9)=1  (16,15)=1  (16,16)=1 
! size mismatch, 10x10 instead of 17x17
>> Trial 3
data: a background with size (17,17) and color black and layers
  _0: a rectangle with size (9,14) and color blue and mask ...xxx........|...xx.x.......|...x...x......|.....x.x.x....|...x..x...x.x.|.x.x.x.x.x.x.x|.xx.xxxxxx....|xx.xx.....x...|.x........x... at (8,1)
  _01: a rectangle with size (3,6) and color cyan and mask Full at (7,3)
  _011: a rectangle with size (10,13) and color blue and mask .x.......x...|x.x.xxxxx....|x...x..xx....|.x.x.x.xx....|..xx.....xx..|..xxx....xx..|...xx.....x..|xxxxxxx..x.xx|xxxxxx.xx....|xxxxxx..xx... at (0,3)
diff: 
delta: (0,0)=1  (0,14)=1  (0,16)=1  (1,0)=1  (1,1)=1  (1,14)=1  (1,15)=1  (2,16)=1  (3,15)=1  (4,2)=1  (4,15)=1  (4,16)=1  (5,9)=1  (5,10)=1  (6,3)=1  (7,0)=1  (7,1)=8  (7,2)=1  (8,1)=8  (8,2)=1  (9,1)=1  (9,2)=1  (10,1)=1  (10,15)=1  (11,1)=1  (11,15)=1  (11,16)=1  (12,0)=1  (12,16)=1  (14,16)=1  (15,13)=1  (16,9)=1  (16,15)=1  (16,16)=1 
! size mismatch, 10x10 instead of 17x17

TRAIN 32597951.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (17,17) and color black and layers
  _0: a rectangle with size (17,17) and color blue and mask .x..x..x..x..x..x|x.xx.xx.xx.xx.xx.|.x..x..x..x..x..x|x.xx.xx.xx.xx.xx.|.x..x..x..x..x..x|x.xx.xx.xx.xx.xx.|.x..x..x..x..x..x|x.xx.xx.xx.xx.xx.|.x..x..x..x..x..x|x.xx.xx.xx.xx.xx.|.x..x..x..x..x..x|x.xx.xx.xx.xx.xx.|.x..x..x..x..x..x|x.xx.xx.xx.xx.xx.|.x..x..x..x..x..x|x.xx.xx.xx.xx.xx.|.x..x..x..x..x..x at (0,0)
  _01: a rectangle with size (1,2) and color cyan and mask Full at (4,5)
  _011: a rectangle with size (5,5) and color cyan and mask Full at (3,4)
diff: 
delta:
   (416.4 bits)
data: a background with size (17,17) and color black and layers
  _0: a rectangle with size (5,5) and color green and mask .xx.x|x..x.|.xx.x|x..x.|.xx.x at (3,4)
  _01: a rectangle with size (17,17) and color blue and mask .x..x..x..x..x..x|x.xx.xx.xx.xx.xx.|.x..x..x..x..x..x|x.xx.xx.xx.xx.xx.|.x..x..x..x..x..x|x.xx.xx.xx.xx.xx.|.x..x..x..x..x..x|x.xx.xx.xx.xx.xx.|.x..x..x..x..x..x|x.xx.xx.xx.xx.xx.|.x..x..x..x..x..x|x.xx.xx.xx.xx.xx.|.x..x..x..x..x..x|x.xx.xx.xx.xx.xx.|.x..x..x..x..x..x|x.xx.xx.xx.xx.xx.|.x..x..x..x..x..x at (0,0)
  _011: a rectangle with size (1,1) and color cyan and mask Full at (3,4)
  _0111: a rectangle with size (5,5) and color cyan and mask Full at (3,4)
diff: 
delta:
   (133.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,17) and color black and layers
  _0: a rectangle with size (17,17) and color blue and mask .x..x..x..x..x..x|x.xx.xx.xx.xx.xx.|.x..x..x..x..x..x|x.xx.xx.xx.xx.xx.|.x..x..x..x..x..x|x.xx.xx.xx.xx.xx.|.x..x..x..x..x..x|x.xx.xx.xx.xx.xx.|.x..x..x..x..x..x|x.xx.xx.xx.xx.xx.|.x..x..x..x..x..x|x.xx.xx.xx.xx.xx.|.x..x..x..x..x..x|x.xx.xx.xx.xx.xx.|.x..x..x..x..x..x|x.xx.xx.xx.xx.xx.|.x..x..x..x..x..x at (0,0)
  _01: a rectangle with size (1,2) and color cyan and mask Full at (4,5)
  _011: a rectangle with size (5,5) and color cyan and mask Full at (3,4)
diff: 
delta:
! size mismatch, 10x10 instead of 17x17

TRAIN 32597951.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,17) and color black and layers
  _0: a rectangle with size (4,6) and color cyan and mask Full at (11,7)
  _01: a rectangle with size (14,14) and color blue and mask x.............|.x............|..x...........|...x..........|....x.........|.....x........|......x.......|.......x......|........x.....|.........x....|..........x...|....xxxxxx.x..|....xxxxxx..x.|....xxxxxx...x at (0,3)
  _011: a rectangle with size (11,11) and color blue and mask x..........|.x.........|..x........|x..x.......|.x..x......|..x..x.....|...x..x....|....x..x...|.....x..x..|......x..x.|.......x..x at (0,6)
diff: 
delta: (0,0)=1  (0,9)=1  (0,12)=1  (0,15)=1  (1,1)=1  (1,10)=1  (1,13)=1  (1,16)=1  (2,2)=1  (2,11)=1  (2,14)=1  (3,0)=1  (3,3)=1  (3,12)=1  (3,15)=1  (4,1)=1  (4,4)=1  (4,13)=1  (4,16)=1  (5,2)=1  (5,5)=1  (5,14)=1  (6,0)=1  (6,3)=1  (6,6)=1  (6,15)=1  (7,1)=1  (7,4)=1  (7,7)=1  (7,16)=1  (8,2)=1  (8,5)=1  (8,8)=1  (9,0)=1  (9,3)=1  (9,6)=1  (9,9)=1  (10,1)=1  (10,4)=1  (10,7)=1  (10,10)=1  (11,2)=1  (11,5)=1  (11,8)=1  (11,11)=1  (12,0)=1  (12,3)=1  (12,6)=1  (12,9)=1  (12,12)=1  (13,1)=1  (13,4)=1  (13,7)=1  (13,10)=1  (13,13)=1  (14,2)=1  (14,5)=1  (14,8)=1  (14,11)=1  (14,14)=1  (15,0)=1  (15,3)=1  (15,6)=1  (15,9)=1  (15,12)=1  (15,15)=1  (16,1)=1  (16,4)=1  (16,7)=1  (16,10)=1  (16,13)=1  (16,16)=1 
! size mismatch, 10x10 instead of 17x17
>> Trial 2
data: a background with size (17,17) and color black and layers
  _0: a rectangle with size (4,6) and color cyan and mask Full at (11,7)
  _01: a rectangle with size (11,11) and color blue and mask x..........|.x.........|..x........|...x.......|....x......|.....x.....|......x....|.......x...|........x..|.........x.|..........x at (0,6)
  _011: a rectangle with size (14,14) and color blue and mask x..x..........|.x..x.........|..x..x........|...x..x.......|....x..x......|.....x..x.....|......x..x....|.......x..x...|........x..x..|.........x..x.|..........x..x|....xxxxxx.x..|....xxxxxx..x.|....xxxxxx...x at (0,3)
diff: 
delta: (0,0)=1  (0,9)=1  (0,12)=1  (0,15)=1  (1,1)=1  (1,10)=1  (1,13)=1  (1,16)=1  (2,2)=1  (2,11)=1  (2,14)=1  (3,0)=1  (3,3)=1  (3,12)=1  (3,15)=1  (4,1)=1  (4,4)=1  (4,13)=1  (4,16)=1  (5,2)=1  (5,5)=1  (5,14)=1  (6,0)=1  (6,3)=1  (6,6)=1  (6,15)=1  (7,1)=1  (7,4)=1  (7,7)=1  (7,16)=1  (8,2)=1  (8,5)=1  (8,8)=1  (9,0)=1  (9,3)=1  (9,6)=1  (9,9)=1  (10,1)=1  (10,4)=1  (10,7)=1  (10,10)=1  (11,2)=1  (11,5)=1  (11,8)=1  (11,11)=1  (12,0)=1  (12,3)=1  (12,6)=1  (12,9)=1  (12,12)=1  (13,1)=1  (13,4)=1  (13,7)=1  (13,10)=1  (13,13)=1  (14,2)=1  (14,5)=1  (14,8)=1  (14,11)=1  (14,14)=1  (15,0)=1  (15,3)=1  (15,6)=1  (15,9)=1  (15,12)=1  (15,15)=1  (16,1)=1  (16,4)=1  (16,7)=1  (16,10)=1  (16,13)=1  (16,16)=1 
! size mismatch, 10x10 instead of 17x17
>> Trial 3
data: a background with size (17,17) and color black and layers
  _0: a rectangle with size (4,6) and color cyan and mask x.xx.x|xx.xx.|.xx.xx|x.xx.x at (11,7)
  _01: a rectangle with size (14,14) and color blue and mask x.............|.x............|..x...........|...x..........|....x.........|.....x........|......x.......|.......x......|........x.....|.........x....|..........x...|....x.xx.x.x..|....xx.xx...x.|.....xx.xx...x at (0,3)
  _011: a rectangle with size (11,11) and color blue and mask x..........|.x.........|..x........|x..x.......|.x..x......|..x..x.....|...x..x....|....x..x...|.....x..x..|......x..x.|.......x..x at (0,6)
diff: 
delta: (0,0)=1  (0,9)=1  (0,12)=1  (0,15)=1  (1,1)=1  (1,10)=1  (1,13)=1  (1,16)=1  (2,2)=1  (2,11)=1  (2,14)=1  (3,0)=1  (3,3)=1  (3,12)=1  (3,15)=1  (4,1)=1  (4,4)=1  (4,13)=1  (4,16)=1  (5,2)=1  (5,5)=1  (5,14)=1  (6,0)=1  (6,3)=1  (6,6)=1  (6,15)=1  (7,1)=1  (7,4)=1  (7,7)=1  (7,16)=1  (8,2)=1  (8,5)=1  (8,8)=1  (9,0)=1  (9,3)=1  (9,6)=1  (9,9)=1  (10,1)=1  (10,4)=1  (10,7)=1  (10,10)=1  (11,2)=1  (11,5)=1  (11,8)=1  (11,11)=1  (12,0)=1  (12,3)=1  (12,6)=1  (12,9)=1  (12,12)=1  (13,1)=1  (13,4)=1  (13,7)=1  (13,10)=1  (13,13)=1  (14,2)=1  (14,5)=1  (14,8)=1  (14,11)=1  (14,14)=1  (15,0)=1  (15,3)=1  (15,6)=1  (15,9)=1  (15,12)=1  (15,15)=1  (16,1)=1  (16,4)=1  (16,7)=1  (16,10)=1  (16,13)=1  (16,16)=1 
! size mismatch, 10x10 instead of 17x17

TEST 32597951.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.9 sec (28.9 sec/task)
bits-train-error = 27513.6 bits (27513.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-330] Checking task 3345333e.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 17291.4 = 17300.4
DL output with Mo: L = 9.0 + 14038.7 = 14047.6
DL input+output M: L = 17.9 + 31330.1 = 31348.0

# learning a model for train pairs
2.000	
1.173	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.668	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.371	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.340	OUT DEF: ^.size=^.size
0.323	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.316	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.313	IN  DEF: ^.layer_01.shape.mask=Full
0.311	OUT DEF: ^.color=black
0.309	IN  DEF: ^.color=black
0.308	OUT DEF: ^.layer_0.shape.size=(?,?)
0.296	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.i
0.286	OUT DEF: ^.layer_0.shape.size.j=^.layer_01.shape.size.i + ^.layer_01.shape.size.i
0.284	IN  DEF: ^.size=(?,?)
0.273	IN  DEF: ^.size.i=16
0.261	IN  DEF: ^.size.j=16
0.260	IN  DEF: ^.layer_0.shape.size=(?,?)
0.259	IN  DEF: ^.layer_01.pos=(?,?)
0.258	IN  DEF: ^.layer_0.pos=(?,?)
0.256	IN  DEF: ^.layer_01.shape.size=(?,?)
0.249	IN  DEF: ^.layer_01.shape.size.j=4

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (^.layer_0.shape.size.i,^.layer_01.shape.size.i + ^.layer_01.shape.size.i) and color ^.layer_0.shape.color and mask ? at ^.layer_0.pos
WHERE (Mi)
a background with size (16,16) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (?,4) and color ? and mask Full at (?,?)

DL input  with Mi: L = 85.4 + 2640.3 = 2725.7
DL output with Mo: L = 45.7 + 1241.2 = 1286.9
DL input+output M: L = 131.1 + 3881.5 = 4012.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (9,5) and color pink and mask xx...|xx...|.xx..|..x..|..xx.|.xxxx|.x..x|.xxxx|..xx. at (2,3)
  _01: a rectangle with size (3,4) and color blue and mask Full at (3,6)
diff: 
delta: (2,7)=6  (2,8)=6 
   (143.4 bits)
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (9,6) and color pink and mask xx..xx|xx..xx|.xxxx.|..xx..|..xx..|.xxxx.|.x..x.|.xxxx.|..xx.. at (2,3)
diff: 
delta:
   (57.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (9,5) and color pink and mask xx...|xx...|.xx..|..x..|..xx.|.xxxx|.x..x|.xxxx|..xx. at (2,3)
  _01: a rectangle with size (3,4) and color blue and mask Full at (3,6)
diff: 
delta: (2,7)=6  (2,8)=6 
! 26 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (3,4) and color blue and mask Full at (3,6)
  _01: a rectangle with size (9,5) and color pink and mask xx...|xx.xx|.xxxx|..xxx|..xx.|.xxxx|.x..x|.xxxx|..xx. at (2,3)
diff:   ^.layer_01.shape.mask  ^.layer_01.shape.size.j
delta: (2,7)=6  (2,8)=6 
! 53 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (9,5) and color pink and mask xx...|xx...|.xx..|..x..|..xx.|.xxxx|.x..x|.xxxx|..xx. at (2,3)
  _01: a rectangle with size (1,2) and color pink and mask Full at (2,7)
diff:   ^.layer_01.shape.size.j
delta: (3,6)=1  (3,7)=1  (3,8)=1  (3,9)=1  (4,6)=1  (4,7)=1  (4,8)=1  (4,9)=1  (5,6)=1  (5,7)=1  (5,8)=1  (5,9)=1 
! 30 wrong pixels (generated / expected)

TRAIN 3345333e.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (8,8) and color red and mask ..x..x..|...xxxx.|...xxxxx|...xx.x.|......x.|.xxxxxx.|xx.xx.xx|xx....xx at (3,1)
  _01: a rectangle with size (4,4) and color green and mask Full at (4,0)
diff: 
delta:
   (120.6 bits)
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (8,8) and color red and mask ..x..x..|.xxxxxx.|xxxxxxxx|.x.xx.x.|.x....x.|.xxxxxx.|xx.xx.xx|xx....xx at (3,1)
diff: 
delta:
   (67.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (8,8) and color red and mask ..x..x..|...xxxx.|...xxxxx|...xx.x.|......x.|.xxxxxx.|xx.xx.xx|xx....xx at (3,1)
  _01: a rectangle with size (4,4) and color green and mask Full at (4,0)
diff: 
delta:
! 26 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (4,4) and color green and mask Full at (4,0)
  _01: a rectangle with size (8,8) and color red and mask ..x..x..|xxxxxxx.|xxxxxxxx|xxxxx.x.|xxx...x.|.xxxxxx.|xx.xx.xx|xx....xx at (3,1)
diff:   ^.layer_01.shape.mask  ^.layer_01.shape.size.j
delta:
! 82 wrong pixels (generated / expected)

TRAIN 3345333e.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (8,8) and color grey and mask .x...x..|..xxx.x.|......xx|..xxxxxx|...x....|..xxxxxx|xx.x.xx.|.x...x.. at (5,6)
  _01: a rectangle with size (5,4) and color cyan and mask Full at (6,4)
diff: 
delta:
! 49 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (5,4) and color cyan and mask Full at (6,4)
  _01: a rectangle with size (8,8) and color grey and mask .x...x..|xxxxx.x.|xx....xx|xxxxxxxx|xx.x....|xxxxxxxx|xx.x.xx.|.x...x.. at (5,6)
diff:   ^.layer_01.shape.mask  ^.layer_01.shape.size.j
delta:
! 69 wrong pixels (generated / expected)

TEST 3345333e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 1.4 sec (1.4 sec/task)
bits-train-error = 1241.2 bits (1241.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-329] Checking task 3428a4f5.json: 4 train, 2 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 23603.3 = 23612.3
DL output with Mo: L = 9.0 + 9763.5 = 9772.5
DL input+output M: L = 17.9 + 33366.8 = 33384.8

# learning a model for train pairs
2.000	
1.418	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.155	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.889	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.776	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.712	OUT DEF: ^.size=^.layer_0.shape.size
0.693	OUT DEF: ^.layer_0.shape.color=green
0.685	IN  DEF: ^.layer_0.shape.color=red
0.677	IN  DEF: ^.layer_01.shape.color=red
0.669	IN  DEF: ^.layer_011.shape.color=yellow
0.663	OUT DEF: ^.color=black
0.658	OUT DEF: ^.layer_0.pos=(?,?)
0.642	OUT DEF: ^.layer_0.pos.i=(0)
0.638	OUT DEF: ^.layer_0.shape.size=(?,?)
0.607	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.i
0.603	IN  DEF: ^.layer_011.shape.mask=Full
0.599	OUT DEF: ^.layer_0.shape.size.j=^.layer_01.pos.j + ^.layer_01.shape.size.j
0.597	IN  DEF: ^.color=black
0.595	IN  DEF: ^.size=(?,?)
0.579	IN  DEF: ^.size.i=13
0.567	IN  DEF: ^.size.j=5
0.565	IN  DEF: ^.layer_0.pos=(?,?)
0.559	IN  DEF: ^.layer_0.pos.j=0
0.557	IN  DEF: ^.layer_0.shape.size=(?,?)
0.544	IN  DEF: ^.layer_0.shape.size.i=6
0.532	IN  DEF: ^.layer_0.shape.size.j=5
0.530	IN  DEF: ^.layer_01.pos=(?,?)
0.528	IN  DEF: ^.layer_01.shape.size=(?,?)
0.526	IN  DEF: ^.layer_011.pos=(?,?)
0.518	IN  DEF: ^.layer_011.pos.i=6
0.512	IN  DEF: ^.layer_011.pos.j=0
0.510	IN  DEF: ^.layer_011.shape.size=(?,?)
0.498	IN  DEF: ^.layer_011.shape.size.j=5
0.494	IN  DEF: ^.layer_011.shape.size.i=1

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color black and layers
  _0: a rectangle with size (^.layer_0.shape.size.i,^.layer_01.pos.j + ^.layer_01.shape.size.j) and color green and mask ? at ((0),?)
WHERE (Mi)
a background with size (13,5) and color black and layers
  _0: a rectangle with size (6,5) and color red and mask ? at (?,0)
  _01: a rectangle with size (?,?) and color red and mask ? at (?,?)
  _011: a rectangle with size (1,5) and color yellow and mask Full at (6,0)

DL input  with Mi: L = 123.2 + 5734.3 = 5857.5
DL output with Mo: L = 54.5 + 2349.5 = 2404.0
DL input+output M: L = 177.7 + 8083.8 = 8261.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (13,5) and color black and layers
  _0: a rectangle with size (6,5) and color red and mask x....|xx...|x.x..|..x..|...xx|...x. at (7,0)
  _01: a rectangle with size (5,3) and color red and mask .xx|x.x|.xx|..x|..x at (0,2)
  _011: a rectangle with size (1,5) and color yellow and mask Full at (6,0)
diff: 
delta: (2,0)=2  (3,0)=2  (3,1)=2  (5,1)=2  (12,0)=2 
   (173.8 bits)
data: a background with size (6,5) and color black and layers
  _0: a rectangle with size (6,5) and color green and mask x..xx|xxx.x|..xxx|xxx.x|...x.|...x. at (0,0)
diff: 
delta: (5,0)=3  (5,1)=3 
   (74.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,5) and color black and layers
  _0: a rectangle with size (6,5) and color red and mask x....|xx...|x.x..|..x..|...xx|...x. at (7,0)
  _01: a rectangle with size (5,3) and color red and mask .xx|x.x|.xx|..x|..x at (0,2)
  _011: a rectangle with size (1,5) and color yellow and mask Full at (6,0)
diff: 
delta: (2,0)=2  (3,0)=2  (3,1)=2  (5,1)=2  (12,0)=2 
! 12 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (13,5) and color black and layers
  _0: a rectangle with size (5,3) and color red and mask .xx|x.x|.xx|..x|..x at (0,2)
  _01: a rectangle with size (6,5) and color red and mask x....|xx...|x.x..|..x..|...xx|...x. at (7,0)
  _011: a rectangle with size (1,5) and color yellow and mask Full at (6,0)
diff:   ^.layer_0.shape.size.j  ^.layer_0.shape.size.i  ^.layer_0.pos.j
delta: (2,0)=2  (3,0)=2  (3,1)=2  (5,1)=2  (12,0)=2 
! size mismatch, 5x3 instead of 6x5

TRAIN 3428a4f5.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (13,5) and color black and layers
  _0: a rectangle with size (6,5) and color red and mask .xxxx|....x|..xxx|..xx.|xxxx.|xx..x at (0,0)
  _01: a rectangle with size (1,3) and color red and mask Full at (12,1)
  _011: a rectangle with size (1,5) and color yellow and mask Full at (6,0)
diff: 
delta: (2,0)=2  (8,2)=2  (9,0)=2  (9,4)=2  (10,3)=2  (11,1)=2  (11,3)=2 
   (190.8 bits)
data: a background with size (6,5) and color black and layers
  _0: a rectangle with size (6,4) and color green and mask xxxx|.x.x|.xx.|.x..|.x..|.xxx at (0,1)
diff: 
delta: (4,0)=3  (5,0)=3 
   (68.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,5) and color black and layers
  _0: a rectangle with size (6,5) and color red and mask .xxxx|....x|..xxx|..xx.|xxxx.|xx..x at (0,0)
  _01: a rectangle with size (4,4) and color red and mask ...x|..x.|x.x.|xxx. at (9,1)
  _011: a rectangle with size (1,5) and color yellow and mask Full at (6,0)
diff: 
delta: (2,0)=2  (8,2)=2  (9,0)=2 
! 15 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (13,5) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask ...x|..x.|x.x.|xxx. at (9,1)
  _01: a rectangle with size (6,5) and color red and mask .xxxx|....x|..xxx|..xx.|xxxx.|xx..x at (0,0)
  _011: a rectangle with size (1,5) and color yellow and mask Full at (6,0)
diff:   ^.layer_0.shape.size.j  ^.layer_0.shape.size.i  ^.layer_0.pos.j
delta: (2,0)=2  (8,2)=2  (9,0)=2 
! size mismatch, 4x4 instead of 6x5
>> Trial 3
data: a background with size (13,5) and color black and layers
  _0: a rectangle with size (6,5) and color red and mask .xxxx|....x|..xxx|..xx.|xxxx.|xx..x at (0,0)
  _01: a rectangle with size (1,3) and color red and mask Full at (12,1)
  _011: a rectangle with size (1,5) and color yellow and mask Full at (6,0)
diff: 
delta: (2,0)=2  (8,2)=2  (9,0)=2  (9,4)=2  (10,3)=2  (11,1)=2  (11,3)=2 
! 15 wrong pixels (generated / expected)

TRAIN 3428a4f5.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (13,5) and color black and layers
  _0: a rectangle with size (6,5) and color red and mask xx.xx|x.xxx|x....|.x.x.|xxx.x|x.x.. at (0,0)
  _01: a rectangle with size (6,5) and color red and mask ...xx|..x.x|xx...|..x.x|.x.xx|.xx.x at (7,0)
  _011: a rectangle with size (1,5) and color yellow and mask Full at (6,0)
diff: 
delta: (7,0)=2 
   (114.5 bits)
data: a background with size (6,5) and color black and layers
  _0: a rectangle with size (6,5) and color green and mask .x...|x....|.x...|.xxxx|x.xx.|xx..x at (0,0)
diff: 
delta: (1,3)=3 
   (55.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,5) and color black and layers
  _0: a rectangle with size (6,5) and color red and mask xx.xx|x.xxx|x....|.x.x.|xxx.x|x.x.. at (0,0)
  _01: a rectangle with size (6,5) and color red and mask ...xx|..x.x|xx...|..x.x|.x.xx|.xx.x at (7,0)
  _011: a rectangle with size (1,5) and color yellow and mask Full at (6,0)
diff: 
delta: (7,0)=2 
! 16 wrong pixels (generated / expected)

TRAIN 3428a4f5.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (13,5) and color black and layers
  _0: a rectangle with size (6,5) and color red and mask .x.x.|xx.xx|.xxx.|.xx..|.xxxx|x.x.x at (0,0)
  _01: a rectangle with size (6,5) and color red and mask x.xxx|.xx..|x.x.x|x...x|xx.x.|x.xx. at (7,0)
  _011: a rectangle with size (1,5) and color yellow and mask Full at (6,0)
diff: 
delta:
   (94.3 bits)
data: a background with size (6,5) and color black and layers
  _0: a rectangle with size (6,5) and color green and mask xxx.x|x.xxx|xx.xx|xxx.x|x.x.x|...xx at (0,0)
diff: 
delta:
   (36.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,5) and color black and layers
  _0: a rectangle with size (6,5) and color red and mask .x.x.|xx.xx|.xxx.|.xx..|.xxxx|x.x.x at (0,0)
  _01: a rectangle with size (6,5) and color red and mask x.xxx|.xx..|x.x.x|x...x|xx.x.|x.xx. at (7,0)
  _011: a rectangle with size (1,5) and color yellow and mask Full at (6,0)
diff: 
delta:
! 9 wrong pixels (generated / expected)

TRAIN 3428a4f5.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,5) and color black and layers
  _0: a rectangle with size (6,5) and color red and mask x.xx.|x..xx|xxx..|xxxxx|.xx..|xxxxx at (0,0)
  _01: a rectangle with size (5,5) and color red and mask x....|xxx..|.xx..|x.xx.|x.xxx at (8,0)
  _011: a rectangle with size (1,5) and color yellow and mask Full at (6,0)
diff: 
delta: (7,3)=2  (7,4)=2  (8,4)=2  (9,4)=2 
! 18 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (13,5) and color black and layers
  _0: a rectangle with size (5,5) and color red and mask x....|xxx..|.xx..|x.xx.|x.xxx at (8,0)
  _01: a rectangle with size (6,5) and color red and mask x.xx.|x..xx|xxx..|xxxxx|.xx..|xxxxx at (0,0)
  _011: a rectangle with size (1,5) and color yellow and mask Full at (6,0)
diff:   ^.layer_0.shape.size.i
delta: (7,3)=2  (7,4)=2  (8,4)=2  (9,4)=2 
! size mismatch, 5x5 instead of 6x5

TEST 3428a4f5.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,5) and color black and layers
  _0: a rectangle with size (6,5) and color red and mask ..x.x|..x.x|...x.|.xxx.|x.xx.|xxx.x at (0,0)
  _01: a rectangle with size (6,5) and color red and mask xx...|.xxxx|..xx.|.x...|.xx..|x.... at (7,0)
  _011: a rectangle with size (1,5) and color yellow and mask Full at (6,0)
diff: 
delta: (0,0)=2  (1,0)=2  (11,4)=2 
! 14 wrong pixels (generated / expected)

TEST 3428a4f5.json/2: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 20.6 sec (20.6 sec/task)
bits-train-error = 2349.5 bits (2349.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-328] Checking task 3618c87e.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4918.6 = 4927.5
DL output with Mo: L = 9.0 + 4057.0 = 4065.9
DL input+output M: L = 17.9 + 8975.5 = 8993.5

# learning a model for train pairs
2.000	
1.533	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.163	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.050	OUT DEF: ^.size=^.size
0.957	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
0.893	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.846	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.812	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.778	OUT DEF: ^.layer_01.shape.color=blue
0.750	IN  OBJECT at ^.layer_01: a point with color ? at ?
0.722	IN  DEF: ^.layer_0.shape.color=grey
0.694	IN  DEF: ^.layer_01.shape.color=blue
0.676	OUT DEF: ^.layer_01.shape.mask=Full
0.665	OUT DEF: ^.color=black
0.656	IN  DEF: ^.color=black
0.647	OUT DEF: ^.layer_01.pos=(?,?)
0.621	OUT DEF: ^.layer_01.pos.j=^.layer_01.pos.j
0.594	OUT DEF: ^.layer_01.pos.i=4
0.586	OUT DEF: ^.layer_01.shape.size=(?,?)
0.568	OUT DEF: ^.layer_01.shape.size.i=1
0.561	IN  DEF: ^.size=(?,?)
0.520	IN  DEF: ^.size.i=5
0.478	IN  DEF: ^.size.j=5
0.471	IN  DEF: ^.layer_0.pos=(?,?)
0.449	IN  DEF: ^.layer_0.pos.i=3
0.427	IN  DEF: ^.layer_0.pos.j=0
0.420	IN  DEF: ^.layer_0.shape.size=(?,?)
0.378	IN  DEF: ^.layer_0.shape.size.j=5
0.352	IN  DEF: ^.layer_0.shape.size.i=2
0.345	IN  DEF: ^.layer_01.pos=(?,?)
0.323	IN  DEF: ^.layer_01.pos.i=2
0.322	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size ^.layer_0.shape.size and color ^.layer_0.shape.color and mask ? at ^.layer_0.pos
  _01: a rectangle with size (1,?) and color ^.layer_01.shape.color and mask Full at (4,^.layer_01.pos.j)
WHERE (Mi)
a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,5) and color grey and mask ? at (3,0)
  _01: a point with color blue at (2,?)

DL input  with Mi: L = 73.6 + 879.0 = 952.6
DL output with Mo: L = 54.4 + 469.0 = 523.3
DL input+output M: L = 128.0 + 1348.0 = 1476.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,5) and color grey and mask ..x..|xxxxx at (3,0)
  _01: a point with color blue at (2,2)
diff: 
delta:
   (16.7 bits)
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,5) and color grey and mask ..x..|xx.xx at (3,0)
  _01: a rectangle with size (1,1) and color blue and mask Full at (4,2)
diff: 
delta:
   (15.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,5) and color grey and mask ..x..|xxxxx at (3,0)
  _01: a point with color blue at (2,2)
diff: 
delta:
! 5 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (1,5) and color grey and mask Full at (4,0)
  _01: a point with color blue at (2,2)
diff:   ^.layer_0.shape.size.i  ^.layer_0.pos.i
delta: (3,2)=5#
! 2 wrong pixels (generated / expected)

TRAIN 3618c87e.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,5) and color grey and mask .x.x.|xxxxx at (3,0)
  _01: a point with color blue at (2,1)
diff: 
delta: (2,3)=1 
   (35.6 bits)
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,5) and color grey and mask Odd Checkboard at (3,0)
  _01: a rectangle with size (1,3) and color blue and mask Full at (4,1)
diff: 
delta:
   (12.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,5) and color grey and mask .x.x.|xxxxx at (3,0)
  _01: a point with color blue at (2,1)
diff: 
delta: (2,3)=1 
! 5 wrong pixels (generated / expected)

TRAIN 3618c87e.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,5) and color grey and mask .x..x|xxxxx at (3,0)
  _01: a point with color blue at (2,1)
diff: 
delta: (2,4)=1 
   (35.6 bits)
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,5) and color grey and mask .x..x|x.xx. at (3,0)
  _01: a rectangle with size (1,4) and color blue and mask Full at (4,1)
diff: 
delta:
   (19.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,5) and color grey and mask .x..x|xxxxx at (3,0)
  _01: a point with color blue at (2,1)
diff: 
delta: (2,4)=1 
! 5 wrong pixels (generated / expected)

TRAIN 3618c87e.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,5) and color grey and mask ..x.x|xxxxx at (3,0)
  _01: a point with color blue at (2,2)
diff: 
delta: (2,4)=1 
! 5 wrong pixels (generated / expected)

TEST 3618c87e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 2.5 sec (2.5 sec/task)
bits-train-error = 469.0 bits (469.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-327] Checking task 3631a71a.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 406943.7 = 406952.7
DL output with Mo: L = 9.0 + 373390.1 = 373399.1
DL input+output M: L = 17.9 + 780333.8 = 780351.7

# learning a model for train pairs
2.000	
1.913	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.841	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.782	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.748	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.719	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.697	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.676	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 103.8 + 313495.9 = 313599.7
DL output with Mo: L = 48.0 + 338078.1 = 338126.1
DL input+output M: L = 151.8 + 651574.0 = 651725.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (8,8) and color brown and mask xxxxxxxx|xxxxxxxx|xxxxxxxx|xxxxxxxx|xxxxxxxx|xxxxxxxx|xxxxxx..|xxxxxx.. at (5,22)
  _01: a rectangle with size (6,7) and color brown and mask Full at (9,12)
  _011: a rectangle with size (5,8) and color blue and mask xx.xx.xx|xx.xx.xx|.xx..xx.|..xxxx..|...xx... at (15,12)
  _0111: a rectangle with size (3,7) and color brown and mask Full at (8,0)
  _01111: a rectangle with size (4,4) and color grey and mask ..xx|..x.|xx..|x... at (0,8)
diff: 
delta: (0,8)=6  (0,9)=6  (0,13)=1  (0,18)=1  (0,20)=5# (0,21)=5# (0,22)=6  (0,23)=6  (1,5)=5# (1,8)=6  (1,9)=6  (1,12)=1  (1,15)=7# (1,16)=7# (1,19)=1  (1,21)=5# (1,22)=6  (1,23)=6  (1,26)=5# (2,2)=7# (2,3)=7# (2,7)=7# (2,10)=4  (2,21)=4  (2,22)=5# (2,23)=5# (2,24)=7# (2,28)=7# (2,29)=7# (3,2)=7# (3,3)=7# (3,6)=7# (3,11)=4  (3,13)=7# (3,15)=2  (3,16)=2  (3,18)=7# (3,20)=4  (3,23)=5# (3,25)=7# (3,28)=7# (3,29)=7# (4,9)=1  (4,12)=7# (4,14)=4  (4,17)=4  (4,19)=7# (4,22)=1  (5,1)=5# (5,8)=1  (5,11)=7# (5,13)=7# (5,18)=7# (5,20)=7# (6,3)=7# (6,6)=3  (6,12)=4  (6,14)=8  (6,17)=8  (6,19)=4  (7,2)=7# (7,9)=7# (7,11)=2  (7,20)=2  (8,10)=4  (8,21)=4  (9,7)=7# (9,9)=8  (10,8)=4  (10,11)=5# (10,20)=5# (11,0)=5# (11,3)=4  (11,5)=7# (11,7)=2  (11,10)=5# (11,21)=5# (11,28)=4  (12,1)=1  (12,4)=7# (12,6)=4  (12,19)=1  (13,0)=1  (13,3)=7# (13,5)=7# (13,26)=7# (13,28)=7# (14,4)=4  (14,6)=8  (14,11)=7# (14,20)=7# (14,25)=8  (14,27)=4  (15,1)=7# (15,3)=2  (15,10)=7# (15,21)=7# (15,28)=2  (16,1)=7# (16,3)=2  (16,10)=7# (16,21)=7# (16,28)=2  (17,4)=4  (17,6)=8  (17,11)=7# (17,20)=7# (17,25)=8  (17,27)=4  (18,0)=1  (18,3)=7# (18,5)=7# (18,26)=7# (18,28)=7# (19,1)=1  (19,4)=7# (19,6)=4  (19,12)=1  (19,19)=1  (19,25)=4  (19,27)=7# (20,0)=5# (20,3)=4  (20,5)=7# (20,7)=2  (20,10)=5# (20,14)=7# (20,17)=7# (20,21)=5# (20,24)=2  (20,26)=7# (20,28)=4  (21,0)=5# (21,1)=5# (21,2)=4  (21,8)=4  (21,11)=5# (21,15)=7# (21,16)=7# (21,20)=5# (21,23)=4  (21,29)=4  (22,0)=6  (22,1)=6  (22,2)=5# (22,4)=1  (22,7)=7# (22,9)=8  (22,22)=8  (22,24)=7# (22,27)=1  (22,29)=5# (23,0)=6  (23,1)=6  (23,2)=5# (23,3)=5# (23,5)=1  (23,10)=4  (23,21)=4  (23,26)=1  (23,28)=5# (23,29)=5# (24,2)=7# (24,9)=7# (24,11)=2  (24,20)=2  (24,22)=7# (24,29)=7# (25,3)=7# (25,6)=3  (25,12)=4  (25,14)=8  (25,17)=8  (25,19)=4  (25,25)=3  (25,28)=7# (26,1)=5# (26,8)=1  (26,11)=7# (26,13)=7# (26,18)=7# (26,20)=7# (26,23)=1  (27,9)=1  (27,12)=7# (27,14)=4  (27,17)=4  (27,19)=7# (27,22)=1  (28,2)=7# (28,3)=7# (28,6)=7# (28,8)=5# (28,11)=4  (28,13)=7# (28,15)=2  (28,16)=2  (28,18)=7# (28,20)=4  (28,23)=5# (28,25)=7# (28,28)=7# (28,29)=7# (29,2)=7# (29,3)=7# (29,7)=7# (29,8)=5# (29,9)=5# (29,10)=4  (29,21)=4  (29,22)=5# (29,23)=5# (29,24)=7# (29,28)=7# (29,29)=7#
   (5093.0 bits)
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (8,8) and color blue and mask ...xx...|..xxxx..|.xx..xx.|xx.xx.xx|xx.xx.xx|.xx..xx.|..xxxx..|...xx... at (12,12)
  _01: a rectangle with size (4,4) and color grey and mask ..xx|..x.|xx..|x... at (0,8)
diff: 
delta: (0,8)=6  (0,9)=6  (0,13)=1  (0,18)=1  (0,20)=5# (0,21)=5# (0,22)=6  (0,23)=6  (1,5)=5# (1,8)=6  (1,9)=6  (1,12)=1  (1,15)=7# (1,16)=7# (1,19)=1  (1,21)=5# (1,22)=6  (1,23)=6  (1,26)=5# (2,2)=7# (2,3)=7# (2,7)=7# (2,10)=4  (2,21)=4  (2,22)=5# (2,23)=5# (2,24)=7# (2,28)=7# (2,29)=7# (3,2)=7# (3,3)=7# (3,6)=7# (3,11)=4  (3,13)=7# (3,15)=2  (3,16)=2  (3,18)=7# (3,20)=4  (3,23)=5# (3,25)=7# (3,28)=7# (3,29)=7# (4,9)=1  (4,12)=7# (4,14)=4  (4,17)=4  (4,19)=7# (4,22)=1  (5,1)=5# (5,8)=1  (5,11)=7# (5,13)=7# (5,18)=7# (5,20)=7# (5,23)=1  (6,3)=7# (6,6)=3  (6,12)=4  (6,14)=8  (6,17)=8  (6,19)=4  (6,25)=3  (6,28)=7# (7,2)=7# (7,9)=7# (7,11)=2  (7,20)=2  (7,22)=7# (7,29)=7# (8,0)=6  (8,1)=6  (8,2)=5# (8,3)=5# (8,5)=1  (8,10)=4  (8,21)=4  (8,26)=1  (8,28)=5# (8,29)=5# (9,0)=6  (9,1)=6  (9,2)=5# (9,4)=1  (9,7)=7# (9,9)=8  (9,22)=8  (9,24)=7# (9,27)=1  (9,29)=5# (10,0)=5# (10,1)=5# (10,2)=4  (10,8)=4  (10,11)=5# (10,15)=7# (10,16)=7# (10,20)=5# (10,23)=4  (10,29)=4  (11,0)=5# (11,3)=4  (11,5)=7# (11,7)=2  (11,10)=5# (11,14)=7# (11,17)=7# (11,21)=5# (11,24)=2  (11,26)=7# (11,28)=4  (12,1)=1  (12,4)=7# (12,6)=4  (12,12)=1  (12,19)=1  (12,25)=4  (12,27)=7# (13,0)=1  (13,3)=7# (13,5)=7# (13,26)=7# (13,28)=7# (14,4)=4  (14,6)=8  (14,11)=7# (14,20)=7# (14,25)=8  (14,27)=4  (15,1)=7# (15,3)=2  (15,10)=7# (15,21)=7# (15,28)=2  (16,1)=7# (16,3)=2  (16,10)=7# (16,21)=7# (16,28)=2  (17,4)=4  (17,6)=8  (17,11)=7# (17,20)=7# (17,25)=8  (17,27)=4  (18,0)=1  (18,3)=7# (18,5)=7# (18,26)=7# (18,28)=7# (19,1)=1  (19,4)=7# (19,6)=4  (19,12)=1  (19,19)=1  (19,25)=4  (19,27)=7# (20,0)=5# (20,3)=4  (20,5)=7# (20,7)=2  (20,10)=5# (20,14)=7# (20,17)=7# (20,21)=5# (20,24)=2  (20,26)=7# (20,28)=4  (21,0)=5# (21,1)=5# (21,2)=4  (21,8)=4  (21,11)=5# (21,15)=7# (21,16)=7# (21,20)=5# (21,23)=4  (21,29)=4  (22,0)=6  (22,1)=6  (22,2)=5# (22,4)=1  (22,7)=7# (22,9)=8  (22,22)=8  (22,24)=7# (22,27)=1  (22,29)=5# (23,0)=6  (23,1)=6  (23,2)=5# (23,3)=5# (23,5)=1  (23,10)=4  (23,21)=4  (23,26)=1  (23,28)=5# (23,29)=5# (24,2)=7# (24,9)=7# (24,11)=2  (24,20)=2  (24,22)=7# (24,29)=7# (25,3)=7# (25,6)=3  (25,12)=4  (25,14)=8  (25,17)=8  (25,19)=4  (25,25)=3  (25,28)=7# (26,1)=5# (26,8)=1  (26,11)=7# (26,13)=7# (26,18)=7# (26,20)=7# (26,23)=1  (27,9)=1  (27,12)=7# (27,14)=4  (27,17)=4  (27,19)=7# (27,22)=1  (28,2)=7# (28,3)=7# (28,6)=7# (28,8)=5# (28,11)=4  (28,13)=7# (28,15)=2  (28,16)=2  (28,18)=7# (28,20)=4  (28,23)=5# (28,25)=7# (28,28)=7# (28,29)=7# (29,2)=7# (29,3)=7# (29,7)=7# (29,8)=5# (29,9)=5# (29,10)=4  (29,21)=4  (29,22)=5# (29,23)=5# (29,24)=7# (29,28)=7# (29,29)=7#
   (5714.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (8,8) and color brown and mask xxxxxxxx|xxxxxxxx|xxxxxxxx|xxxxxxxx|xxxxxxxx|xxxxxxxx|xxxxxx..|xxxxxx.. at (5,22)
  _01: a rectangle with size (6,7) and color brown and mask Full at (9,12)
  _011: a rectangle with size (5,8) and color blue and mask xx.xx.xx|xx.xx.xx|.xx..xx.|..xxxx..|...xx... at (15,12)
  _0111: a rectangle with size (3,7) and color brown and mask Full at (8,0)
  _01111: a rectangle with size (4,4) and color grey and mask ..xx|..x.|xx..|x... at (0,8)
diff: 
delta: (0,8)=6  (0,9)=6  (0,13)=1  (0,18)=1  (0,20)=5# (0,21)=5# (0,22)=6  (0,23)=6  (1,5)=5# (1,8)=6  (1,9)=6  (1,12)=1  (1,15)=7# (1,16)=7# (1,19)=1  (1,21)=5# (1,22)=6  (1,23)=6  (1,26)=5# (2,2)=7# (2,3)=7# (2,7)=7# (2,10)=4  (2,21)=4  (2,22)=5# (2,23)=5# (2,24)=7# (2,28)=7# (2,29)=7# (3,2)=7# (3,3)=7# (3,6)=7# (3,11)=4  (3,13)=7# (3,15)=2  (3,16)=2  (3,18)=7# (3,20)=4  (3,23)=5# (3,25)=7# (3,28)=7# (3,29)=7# (4,9)=1  (4,12)=7# (4,14)=4  (4,17)=4  (4,19)=7# (4,22)=1  (5,1)=5# (5,8)=1  (5,11)=7# (5,13)=7# (5,18)=7# (5,20)=7# (6,3)=7# (6,6)=3  (6,12)=4  (6,14)=8  (6,17)=8  (6,19)=4  (7,2)=7# (7,9)=7# (7,11)=2  (7,20)=2  (8,10)=4  (8,21)=4  (9,7)=7# (9,9)=8  (10,8)=4  (10,11)=5# (10,20)=5# (11,0)=5# (11,3)=4  (11,5)=7# (11,7)=2  (11,10)=5# (11,21)=5# (11,28)=4  (12,1)=1  (12,4)=7# (12,6)=4  (12,19)=1  (13,0)=1  (13,3)=7# (13,5)=7# (13,26)=7# (13,28)=7# (14,4)=4  (14,6)=8  (14,11)=7# (14,20)=7# (14,25)=8  (14,27)=4  (15,1)=7# (15,3)=2  (15,10)=7# (15,21)=7# (15,28)=2  (16,1)=7# (16,3)=2  (16,10)=7# (16,21)=7# (16,28)=2  (17,4)=4  (17,6)=8  (17,11)=7# (17,20)=7# (17,25)=8  (17,27)=4  (18,0)=1  (18,3)=7# (18,5)=7# (18,26)=7# (18,28)=7# (19,1)=1  (19,4)=7# (19,6)=4  (19,12)=1  (19,19)=1  (19,25)=4  (19,27)=7# (20,0)=5# (20,3)=4  (20,5)=7# (20,7)=2  (20,10)=5# (20,14)=7# (20,17)=7# (20,21)=5# (20,24)=2  (20,26)=7# (20,28)=4  (21,0)=5# (21,1)=5# (21,2)=4  (21,8)=4  (21,11)=5# (21,15)=7# (21,16)=7# (21,20)=5# (21,23)=4  (21,29)=4  (22,0)=6  (22,1)=6  (22,2)=5# (22,4)=1  (22,7)=7# (22,9)=8  (22,22)=8  (22,24)=7# (22,27)=1  (22,29)=5# (23,0)=6  (23,1)=6  (23,2)=5# (23,3)=5# (23,5)=1  (23,10)=4  (23,21)=4  (23,26)=1  (23,28)=5# (23,29)=5# (24,2)=7# (24,9)=7# (24,11)=2  (24,20)=2  (24,22)=7# (24,29)=7# (25,3)=7# (25,6)=3  (25,12)=4  (25,14)=8  (25,17)=8  (25,19)=4  (25,25)=3  (25,28)=7# (26,1)=5# (26,8)=1  (26,11)=7# (26,13)=7# (26,18)=7# (26,20)=7# (26,23)=1  (27,9)=1  (27,12)=7# (27,14)=4  (27,17)=4  (27,19)=7# (27,22)=1  (28,2)=7# (28,3)=7# (28,6)=7# (28,8)=5# (28,11)=4  (28,13)=7# (28,15)=2  (28,16)=2  (28,18)=7# (28,20)=4  (28,23)=5# (28,25)=7# (28,28)=7# (28,29)=7# (29,2)=7# (29,3)=7# (29,7)=7# (29,8)=5# (29,9)=5# (29,10)=4  (29,21)=4  (29,22)=5# (29,23)=5# (29,24)=7# (29,28)=7# (29,29)=7#
! size mismatch, 10x10 instead of 30x30

TRAIN 3631a71a.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (4,5) and color brown and mask Full at (1,21)
  _01: a rectangle with size (2,7) and color brown and mask Full at (28,17)
  _011: a rectangle with size (2,6) and color brown and mask Full at (25,20)
  _0111: a rectangle with size (4,8) and color orange and mask ..x..x..|...xx...|x..xx..x|.xx..xx. at (8,12)
  _01111: a rectangle with size (4,8) and color orange and mask .xx..xx.|x..xx..x|...xx...|..x..x.. at (20,12)
diff: 
delta: (0,0)=3  (0,9)=8  (0,10)=3  (0,11)=3  (0,12)=1  (0,14)=8  (0,17)=8  (0,19)=1  (0,20)=3  (0,21)=3  (0,22)=8  (1,7)=3  (1,8)=8  (1,10)=3  (1,13)=1  (1,18)=1  (2,2)=7# (2,3)=7# (2,6)=4  (2,8)=3  (2,9)=3  (2,10)=4  (2,11)=4  (2,12)=8  (2,14)=6  (2,15)=6  (2,16)=6  (2,17)=6  (2,19)=8  (2,20)=4  (2,28)=7# (2,29)=7# (3,2)=7# (3,5)=3  (3,8)=3  (3,10)=4  (3,14)=6  (3,15)=6  (3,16)=6  (3,17)=6  (3,26)=3  (3,29)=7# (4,6)=1  (4,7)=1  (4,8)=1  (4,10)=8  (4,12)=3  (4,14)=8  (4,17)=8  (4,19)=3  (5,3)=3  (5,6)=1  (5,7)=1  (5,9)=1  (5,13)=3  (5,18)=3  (5,22)=1  (5,24)=1  (5,25)=1  (5,28)=3  (6,2)=4  (6,4)=1  (6,5)=1  (6,7)=2  (6,8)=8  (6,10)=6  (6,11)=6  (6,12)=8  (6,14)=1  (6,15)=1  (6,16)=1  (6,17)=1  (6,19)=8  (6,20)=6  (6,21)=6  (6,23)=8  (6,24)=2  (6,26)=1  (6,27)=1  (6,29)=4  (7,1)=3  (7,4)=1  (7,5)=1  (7,6)=2  (7,7)=2  (7,10)=6  (7,11)=6  (7,14)=1  (7,17)=1  (7,20)=6  (7,21)=6  (7,24)=2  (7,25)=2  (7,26)=1  (7,27)=1  (8,1)=8  (8,2)=3  (8,3)=3  (8,4)=1  (8,6)=8  (8,10)=1  (8,13)=5# (8,18)=5# (8,21)=1  (8,25)=8  (8,27)=1  (8,28)=3  (8,29)=3  (9,0)=8  (9,2)=3  (9,5)=1  (9,9)=8  (9,12)=5# (9,19)=5# (9,22)=8  (9,26)=1  (9,29)=3  (10,0)=3  (10,1)=3  (10,2)=4  (10,3)=4  (10,4)=8  (10,6)=6  (10,7)=6  (10,8)=1  (10,10)=2  (10,11)=2  (10,20)=2  (10,21)=2  (10,23)=1  (10,24)=6  (10,25)=6  (10,27)=8  (10,28)=4  (10,29)=4  (11,0)=3  (11,2)=4  (11,6)=6  (11,7)=6  (11,10)=2  (11,21)=2  (11,24)=6  (11,25)=6  (11,29)=4  (12,0)=1  (12,2)=8  (12,4)=3  (12,6)=8  (12,9)=5# (12,10)=7# (12,13)=5# (12,18)=5# (12,21)=7# (12,22)=5# (12,25)=8  (12,27)=3  (12,29)=8  (13,1)=1  (13,5)=3  (13,8)=5# (13,11)=7# (13,12)=5# (13,13)=5# (13,18)=5# (13,19)=5# (13,20)=7# (13,23)=5# (13,26)=3  (14,0)=8  (14,2)=6  (14,3)=6  (14,4)=8  (14,6)=1  (14,7)=1  (14,8)=7# (14,11)=7# (14,20)=7# (14,23)=7# (14,24)=1  (14,25)=1  (14,27)=8  (14,28)=6  (14,29)=6  (15,2)=6  (15,3)=6  (15,6)=1  (15,9)=7# (15,10)=7# (15,15)=8  (15,16)=8  (15,21)=7# (15,22)=7# (15,25)=1  (15,28)=6  (15,29)=6  (16,2)=6  (16,3)=6  (16,6)=1  (16,9)=9# (16,10)=9# (16,15)=8  (16,16)=8  (16,21)=7# (16,22)=7# (16,25)=1  (16,28)=6  (16,29)=6  (17,0)=8  (17,2)=6  (17,3)=6  (17,4)=8  (17,6)=1  (17,7)=1  (17,8)=7# (17,9)=9# (17,10)=9# (17,11)=7# (17,20)=7# (17,23)=7# (17,24)=1  (17,25)=1  (17,27)=8  (17,28)=6  (17,29)=6  (18,1)=1  (18,5)=3  (18,8)=5# (18,11)=7# (18,12)=5# (18,13)=5# (18,18)=5# (18,19)=5# (18,20)=7# (18,21)=9# (18,22)=9# (18,23)=5# (18,26)=3  (19,0)=1  (19,2)=8  (19,4)=3  (19,6)=8  (19,9)=5# (19,10)=7# (19,13)=5# (19,18)=5# (19,21)=9# (19,22)=9# (19,25)=8  (19,27)=3  (19,29)=8  (20,0)=3  (20,2)=4  (20,6)=6  (20,7)=6  (20,10)=2  (20,21)=9# (20,22)=9# (20,24)=6  (20,25)=6  (20,29)=4  (21,0)=3  (21,1)=3  (21,2)=4  (21,3)=4  (21,4)=8  (21,6)=6  (21,7)=6  (21,8)=1  (21,10)=2  (21,11)=2  (21,20)=2  (21,21)=2  (21,23)=1  (21,24)=6  (21,25)=6  (21,27)=8  (21,28)=4  (21,29)=4  (22,0)=8  (22,2)=3  (22,5)=1  (22,9)=8  (22,12)=5# (22,19)=5# (22,22)=8  (22,26)=1  (22,29)=3  (23,1)=8  (23,2)=3  (23,3)=3  (23,4)=1  (23,6)=8  (23,10)=1  (23,13)=5# (23,18)=5# (23,21)=1  (23,25)=8  (23,27)=1  (23,28)=3  (23,29)=3  (24,1)=3  (24,4)=1  (24,5)=1  (24,6)=2  (24,7)=2  (24,10)=6  (24,11)=6  (24,14)=1  (24,17)=1  (24,20)=6  (24,21)=6  (24,24)=2  (24,25)=2  (24,26)=1  (24,27)=1  (25,2)=4  (25,4)=1  (25,5)=1  (25,7)=2  (25,8)=8  (25,10)=6  (25,11)=6  (25,12)=8  (25,14)=1  (25,15)=1  (25,16)=1  (25,17)=1  (25,19)=8  (25,26)=1  (25,27)=1  (25,29)=4  (26,3)=3  (26,6)=1  (26,7)=1  (26,9)=1  (26,13)=3  (26,18)=3  (26,28)=3  (27,6)=1  (27,7)=1  (27,8)=1  (27,10)=8  (27,12)=3  (27,14)=8  (27,17)=8  (27,19)=3  (27,21)=8  (27,23)=1  (27,24)=1  (27,25)=1  (28,2)=7# (28,5)=3  (28,8)=3  (28,10)=4  (28,14)=6  (28,15)=6  (28,16)=6  (28,26)=3  (28,29)=7# (29,2)=7# (29,3)=7# (29,6)=4  (29,8)=3  (29,9)=3  (29,10)=4  (29,11)=4  (29,12)=8  (29,14)=6  (29,15)=6  (29,16)=6  (29,25)=4  (29,28)=7# (29,29)=7#
   (8517.7 bits)
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (4,8) and color orange and mask ..x..x..|...xx...|x..xx..x|.xx..xx. at (8,12)
  _01: a rectangle with size (4,8) and color orange and mask .xx..xx.|x..xx..x|...xx...|..x..x.. at (20,12)
diff: 
delta: (0,0)=3  (0,9)=8  (0,10)=3  (0,11)=3  (0,12)=1  (0,14)=8  (0,17)=8  (0,19)=1  (0,20)=3  (0,21)=3  (0,22)=8  (1,7)=3  (1,8)=8  (1,10)=3  (1,13)=1  (1,18)=1  (1,21)=3  (1,23)=8  (1,24)=3  (2,2)=7# (2,3)=7# (2,6)=4  (2,8)=3  (2,9)=3  (2,10)=4  (2,11)=4  (2,12)=8  (2,14)=6  (2,15)=6  (2,16)=6  (2,17)=6  (2,19)=8  (2,20)=4  (2,21)=4  (2,22)=3  (2,23)=3  (2,25)=4  (2,28)=7# (2,29)=7# (3,2)=7# (3,5)=3  (3,8)=3  (3,10)=4  (3,14)=6  (3,15)=6  (3,16)=6  (3,17)=6  (3,21)=4  (3,23)=3  (3,26)=3  (3,29)=7# (4,6)=1  (4,7)=1  (4,8)=1  (4,10)=8  (4,12)=3  (4,14)=8  (4,17)=8  (4,19)=3  (4,21)=8  (4,23)=1  (4,24)=1  (4,25)=1  (5,3)=3  (5,6)=1  (5,7)=1  (5,9)=1  (5,13)=3  (5,18)=3  (5,22)=1  (5,24)=1  (5,25)=1  (5,28)=3  (6,2)=4  (6,4)=1  (6,5)=1  (6,7)=2  (6,8)=8  (6,10)=6  (6,11)=6  (6,12)=8  (6,14)=1  (6,15)=1  (6,16)=1  (6,17)=1  (6,19)=8  (6,20)=6  (6,21)=6  (6,23)=8  (6,24)=2  (6,26)=1  (6,27)=1  (6,29)=4  (7,1)=3  (7,4)=1  (7,5)=1  (7,6)=2  (7,7)=2  (7,10)=6  (7,11)=6  (7,14)=1  (7,17)=1  (7,20)=6  (7,21)=6  (7,24)=2  (7,25)=2  (7,26)=1  (7,27)=1  (8,1)=8  (8,2)=3  (8,3)=3  (8,4)=1  (8,6)=8  (8,10)=1  (8,13)=5# (8,18)=5# (8,21)=1  (8,25)=8  (8,27)=1  (8,28)=3  (8,29)=3  (9,0)=8  (9,2)=3  (9,5)=1  (9,9)=8  (9,12)=5# (9,19)=5# (9,22)=8  (9,26)=1  (9,29)=3  (10,0)=3  (10,1)=3  (10,2)=4  (10,3)=4  (10,4)=8  (10,6)=6  (10,7)=6  (10,8)=1  (10,10)=2  (10,11)=2  (10,20)=2  (10,21)=2  (10,23)=1  (10,24)=6  (10,25)=6  (10,27)=8  (10,28)=4  (10,29)=4  (11,0)=3  (11,2)=4  (11,6)=6  (11,7)=6  (11,10)=2  (11,21)=2  (11,24)=6  (11,25)=6  (11,29)=4  (12,0)=1  (12,2)=8  (12,4)=3  (12,6)=8  (12,9)=5# (12,10)=7# (12,13)=5# (12,18)=5# (12,21)=7# (12,22)=5# (12,25)=8  (12,27)=3  (12,29)=8  (13,1)=1  (13,5)=3  (13,8)=5# (13,11)=7# (13,12)=5# (13,13)=5# (13,18)=5# (13,19)=5# (13,20)=7# (13,23)=5# (13,26)=3  (14,0)=8  (14,2)=6  (14,3)=6  (14,4)=8  (14,6)=1  (14,7)=1  (14,8)=7# (14,11)=7# (14,20)=7# (14,23)=7# (14,24)=1  (14,25)=1  (14,27)=8  (14,28)=6  (14,29)=6  (15,2)=6  (15,3)=6  (15,6)=1  (15,9)=7# (15,10)=7# (15,15)=8  (15,16)=8  (15,21)=7# (15,22)=7# (15,25)=1  (15,28)=6  (15,29)=6  (16,2)=6  (16,3)=6  (16,6)=1  (16,9)=7# (16,10)=7# (16,15)=8  (16,16)=8  (16,21)=7# (16,22)=7# (16,25)=1  (16,28)=6  (16,29)=6  (17,0)=8  (17,2)=6  (17,3)=6  (17,4)=8  (17,6)=1  (17,7)=1  (17,8)=7# (17,11)=7# (17,20)=7# (17,23)=7# (17,24)=1  (17,25)=1  (17,27)=8  (17,28)=6  (17,29)=6  (18,1)=1  (18,5)=3  (18,8)=5# (18,11)=7# (18,12)=5# (18,13)=5# (18,18)=5# (18,19)=5# (18,20)=7# (18,23)=5# (18,26)=3  (19,0)=1  (19,2)=8  (19,4)=3  (19,6)=8  (19,9)=5# (19,10)=7# (19,13)=5# (19,18)=5# (19,21)=7# (19,22)=5# (19,25)=8  (19,27)=3  (19,29)=8  (20,0)=3  (20,2)=4  (20,6)=6  (20,7)=6  (20,10)=2  (20,21)=2  (20,24)=6  (20,25)=6  (20,29)=4  (21,0)=3  (21,1)=3  (21,2)=4  (21,3)=4  (21,4)=8  (21,6)=6  (21,7)=6  (21,8)=1  (21,10)=2  (21,11)=2  (21,20)=2  (21,21)=2  (21,23)=1  (21,24)=6  (21,25)=6  (21,27)=8  (21,28)=4  (21,29)=4  (22,0)=8  (22,2)=3  (22,5)=1  (22,9)=8  (22,12)=5# (22,19)=5# (22,22)=8  (22,26)=1  (22,29)=3  (23,1)=8  (23,2)=3  (23,3)=3  (23,4)=1  (23,6)=8  (23,10)=1  (23,13)=5# (23,18)=5# (23,21)=1  (23,25)=8  (23,27)=1  (23,28)=3  (23,29)=3  (24,1)=3  (24,4)=1  (24,5)=1  (24,6)=2  (24,7)=2  (24,10)=6  (24,11)=6  (24,14)=1  (24,17)=1  (24,20)=6  (24,21)=6  (24,24)=2  (24,25)=2  (24,26)=1  (24,27)=1  (25,2)=4  (25,4)=1  (25,5)=1  (25,7)=2  (25,8)=8  (25,10)=6  (25,11)=6  (25,12)=8  (25,14)=1  (25,15)=1  (25,16)=1  (25,17)=1  (25,19)=8  (25,20)=6  (25,21)=6  (25,23)=8  (25,24)=2  (25,26)=1  (25,27)=1  (25,29)=4  (26,3)=3  (26,6)=1  (26,7)=1  (26,9)=1  (26,13)=3  (26,18)=3  (26,22)=1  (26,24)=1  (26,25)=1  (26,28)=3  (27,6)=1  (27,7)=1  (27,8)=1  (27,10)=8  (27,12)=3  (27,14)=8  (27,17)=8  (27,19)=3  (27,21)=8  (27,23)=1  (27,24)=1  (27,25)=1  (28,2)=7# (28,5)=3  (28,8)=3  (28,10)=4  (28,14)=6  (28,15)=6  (28,16)=6  (28,17)=6  (28,21)=4  (28,23)=3  (28,26)=3  (28,29)=7# (29,2)=7# (29,3)=7# (29,6)=4  (29,8)=3  (29,9)=3  (29,10)=4  (29,11)=4  (29,12)=8  (29,14)=6  (29,15)=6  (29,16)=6  (29,17)=6  (29,19)=8  (29,20)=4  (29,21)=4  (29,22)=3  (29,23)=3  (29,25)=4  (29,28)=7# (29,29)=7#
   (8943.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (4,5) and color brown and mask Full at (1,21)
  _01: a rectangle with size (2,7) and color brown and mask Full at (28,17)
  _011: a rectangle with size (2,6) and color brown and mask Full at (25,20)
  _0111: a rectangle with size (4,8) and color orange and mask ..x..x..|...xx...|x..xx..x|.xx..xx. at (8,12)
  _01111: a rectangle with size (4,8) and color orange and mask .xx..xx.|x..xx..x|...xx...|..x..x.. at (20,12)
diff: 
delta: (0,0)=3  (0,9)=8  (0,10)=3  (0,11)=3  (0,12)=1  (0,14)=8  (0,17)=8  (0,19)=1  (0,20)=3  (0,21)=3  (0,22)=8  (1,7)=3  (1,8)=8  (1,10)=3  (1,13)=1  (1,18)=1  (2,2)=7# (2,3)=7# (2,6)=4  (2,8)=3  (2,9)=3  (2,10)=4  (2,11)=4  (2,12)=8  (2,14)=6  (2,15)=6  (2,16)=6  (2,17)=6  (2,19)=8  (2,20)=4  (2,28)=7# (2,29)=7# (3,2)=7# (3,5)=3  (3,8)=3  (3,10)=4  (3,14)=6  (3,15)=6  (3,16)=6  (3,17)=6  (3,26)=3  (3,29)=7# (4,6)=1  (4,7)=1  (4,8)=1  (4,10)=8  (4,12)=3  (4,14)=8  (4,17)=8  (4,19)=3  (5,3)=3  (5,6)=1  (5,7)=1  (5,9)=1  (5,13)=3  (5,18)=3  (5,22)=1  (5,24)=1  (5,25)=1  (5,28)=3  (6,2)=4  (6,4)=1  (6,5)=1  (6,7)=2  (6,8)=8  (6,10)=6  (6,11)=6  (6,12)=8  (6,14)=1  (6,15)=1  (6,16)=1  (6,17)=1  (6,19)=8  (6,20)=6  (6,21)=6  (6,23)=8  (6,24)=2  (6,26)=1  (6,27)=1  (6,29)=4  (7,1)=3  (7,4)=1  (7,5)=1  (7,6)=2  (7,7)=2  (7,10)=6  (7,11)=6  (7,14)=1  (7,17)=1  (7,20)=6  (7,21)=6  (7,24)=2  (7,25)=2  (7,26)=1  (7,27)=1  (8,1)=8  (8,2)=3  (8,3)=3  (8,4)=1  (8,6)=8  (8,10)=1  (8,13)=5# (8,18)=5# (8,21)=1  (8,25)=8  (8,27)=1  (8,28)=3  (8,29)=3  (9,0)=8  (9,2)=3  (9,5)=1  (9,9)=8  (9,12)=5# (9,19)=5# (9,22)=8  (9,26)=1  (9,29)=3  (10,0)=3  (10,1)=3  (10,2)=4  (10,3)=4  (10,4)=8  (10,6)=6  (10,7)=6  (10,8)=1  (10,10)=2  (10,11)=2  (10,20)=2  (10,21)=2  (10,23)=1  (10,24)=6  (10,25)=6  (10,27)=8  (10,28)=4  (10,29)=4  (11,0)=3  (11,2)=4  (11,6)=6  (11,7)=6  (11,10)=2  (11,21)=2  (11,24)=6  (11,25)=6  (11,29)=4  (12,0)=1  (12,2)=8  (12,4)=3  (12,6)=8  (12,9)=5# (12,10)=7# (12,13)=5# (12,18)=5# (12,21)=7# (12,22)=5# (12,25)=8  (12,27)=3  (12,29)=8  (13,1)=1  (13,5)=3  (13,8)=5# (13,11)=7# (13,12)=5# (13,13)=5# (13,18)=5# (13,19)=5# (13,20)=7# (13,23)=5# (13,26)=3  (14,0)=8  (14,2)=6  (14,3)=6  (14,4)=8  (14,6)=1  (14,7)=1  (14,8)=7# (14,11)=7# (14,20)=7# (14,23)=7# (14,24)=1  (14,25)=1  (14,27)=8  (14,28)=6  (14,29)=6  (15,2)=6  (15,3)=6  (15,6)=1  (15,9)=7# (15,10)=7# (15,15)=8  (15,16)=8  (15,21)=7# (15,22)=7# (15,25)=1  (15,28)=6  (15,29)=6  (16,2)=6  (16,3)=6  (16,6)=1  (16,9)=9# (16,10)=9# (16,15)=8  (16,16)=8  (16,21)=7# (16,22)=7# (16,25)=1  (16,28)=6  (16,29)=6  (17,0)=8  (17,2)=6  (17,3)=6  (17,4)=8  (17,6)=1  (17,7)=1  (17,8)=7# (17,9)=9# (17,10)=9# (17,11)=7# (17,20)=7# (17,23)=7# (17,24)=1  (17,25)=1  (17,27)=8  (17,28)=6  (17,29)=6  (18,1)=1  (18,5)=3  (18,8)=5# (18,11)=7# (18,12)=5# (18,13)=5# (18,18)=5# (18,19)=5# (18,20)=7# (18,21)=9# (18,22)=9# (18,23)=5# (18,26)=3  (19,0)=1  (19,2)=8  (19,4)=3  (19,6)=8  (19,9)=5# (19,10)=7# (19,13)=5# (19,18)=5# (19,21)=9# (19,22)=9# (19,25)=8  (19,27)=3  (19,29)=8  (20,0)=3  (20,2)=4  (20,6)=6  (20,7)=6  (20,10)=2  (20,21)=9# (20,22)=9# (20,24)=6  (20,25)=6  (20,29)=4  (21,0)=3  (21,1)=3  (21,2)=4  (21,3)=4  (21,4)=8  (21,6)=6  (21,7)=6  (21,8)=1  (21,10)=2  (21,11)=2  (21,20)=2  (21,21)=2  (21,23)=1  (21,24)=6  (21,25)=6  (21,27)=8  (21,28)=4  (21,29)=4  (22,0)=8  (22,2)=3  (22,5)=1  (22,9)=8  (22,12)=5# (22,19)=5# (22,22)=8  (22,26)=1  (22,29)=3  (23,1)=8  (23,2)=3  (23,3)=3  (23,4)=1  (23,6)=8  (23,10)=1  (23,13)=5# (23,18)=5# (23,21)=1  (23,25)=8  (23,27)=1  (23,28)=3  (23,29)=3  (24,1)=3  (24,4)=1  (24,5)=1  (24,6)=2  (24,7)=2  (24,10)=6  (24,11)=6  (24,14)=1  (24,17)=1  (24,20)=6  (24,21)=6  (24,24)=2  (24,25)=2  (24,26)=1  (24,27)=1  (25,2)=4  (25,4)=1  (25,5)=1  (25,7)=2  (25,8)=8  (25,10)=6  (25,11)=6  (25,12)=8  (25,14)=1  (25,15)=1  (25,16)=1  (25,17)=1  (25,19)=8  (25,26)=1  (25,27)=1  (25,29)=4  (26,3)=3  (26,6)=1  (26,7)=1  (26,9)=1  (26,13)=3  (26,18)=3  (26,28)=3  (27,6)=1  (27,7)=1  (27,8)=1  (27,10)=8  (27,12)=3  (27,14)=8  (27,17)=8  (27,19)=3  (27,21)=8  (27,23)=1  (27,24)=1  (27,25)=1  (28,2)=7# (28,5)=3  (28,8)=3  (28,10)=4  (28,14)=6  (28,15)=6  (28,16)=6  (28,26)=3  (28,29)=7# (29,2)=7# (29,3)=7# (29,6)=4  (29,8)=3  (29,9)=3  (29,10)=4  (29,11)=4  (29,12)=8  (29,14)=6  (29,15)=6  (29,16)=6  (29,25)=4  (29,28)=7# (29,29)=7#
! size mismatch, 10x10 instead of 30x30

TRAIN 3631a71a.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (7,4) and color brown and mask Full at (0,17)
  _01: a rectangle with size (12,12) and color pink and mask .....xx.....|....x..x....|...x....x...|..xx....xx..|.x........x.|x..........x|x..........x|.x........x.|..xx....xx..|...x....x...|....x..x....|.....xx..... at (10,10)
  _011: a rectangle with size (7,3) and color brown and mask Full at (7,0)
  _0111: a rectangle with size (6,12) and color cyan and mask x..........x|xx........xx|..xx....xx..|..xx....xx..|....x..x....|....xxxx.... at (24,10)
  _01111: a rectangle with size (12,6) and color cyan and mask x...xx|x...x.|x.xx..|x.xx..|xx....|x.....|x.....|xx....|..xx..|..xx..|....x.|....xx at (10,2)
diff: 
delta: (0,1)=5# (0,5)=5# (0,8)=8  (0,9)=8  (0,11)=4  (0,12)=4  (0,13)=4  (0,22)=8  (0,23)=8  (0,26)=5# (1,0)=5# (1,4)=5# (1,8)=8  (1,10)=4  (1,11)=4  (1,12)=4  (1,13)=4  (1,15)=3  (1,16)=3  (1,21)=4  (1,23)=8  (1,27)=5# (2,3)=1  (2,6)=4  (2,7)=4  (2,9)=4  (2,10)=2  (2,14)=8  (2,15)=8  (2,16)=8  (2,21)=2  (2,22)=4  (2,24)=4  (2,25)=4  (2,28)=1  (3,2)=1  (3,3)=1  (3,6)=4  (3,8)=4  (3,9)=4  (3,13)=3  (3,14)=8  (3,22)=4  (3,23)=4  (3,25)=4  (3,28)=1  (3,29)=1  (4,1)=5# (4,4)=1  (4,8)=4  (4,9)=4  (4,12)=8  (4,13)=8  (4,15)=7# (4,16)=7# (4,22)=4  (4,23)=4  (4,27)=1  (5,0)=5# (5,5)=1  (5,8)=4  (5,9)=4  (5,11)=3  (5,12)=8  (5,13)=8  (5,14)=7# (5,15)=7# (5,16)=7# (5,22)=4  (5,23)=4  (5,26)=1  (6,2)=4  (6,3)=4  (6,6)=1  (6,10)=8  (6,11)=8  (6,13)=7# (6,15)=5# (6,16)=5# (6,21)=8  (6,25)=1  (6,28)=4  (6,29)=4  (7,7)=1  (7,9)=3  (7,10)=8  (7,12)=7# (7,13)=7# (7,14)=5# (7,17)=5# (7,18)=7# (7,19)=7# (7,21)=8  (7,22)=3  (7,24)=1  (7,29)=4  (8,3)=4  (8,4)=4  (8,5)=4  (8,8)=2  (8,9)=2  (8,10)=1  (8,12)=4  (8,14)=5# (8,17)=5# (8,19)=4  (8,21)=1  (8,22)=2  (8,23)=2  (8,26)=4  (8,27)=4  (8,28)=4  (9,3)=4  (9,4)=4  (9,5)=4  (9,7)=3  (9,8)=2  (9,15)=5# (9,16)=5# (9,23)=2  (9,24)=3  (9,26)=4  (9,27)=4  (9,28)=4  (9,29)=4  (10,8)=1  (10,10)=3  (10,12)=5# (10,19)=5# (10,21)=3  (10,23)=1  (10,24)=8  (10,25)=8  (10,29)=2  (11,5)=3  (11,11)=3  (11,13)=5# (11,18)=5# (11,20)=3  (11,25)=8  (11,26)=3  (12,7)=7# (12,8)=4  (12,10)=5# (12,14)=7# (12,17)=7# (12,21)=5# (12,23)=4  (12,24)=7# (12,26)=8  (12,27)=8  (13,3)=3  (13,6)=7# (13,7)=7# (13,11)=5# (13,15)=7# (13,16)=7# (13,20)=5# (13,24)=7# (13,25)=7# (13,26)=8  (13,27)=8  (13,28)=3  (14,5)=7# (14,7)=5# (14,8)=5# (14,12)=7# (14,14)=2  (14,17)=2  (14,19)=7# (14,23)=5# (14,24)=5# (14,26)=7# (14,28)=8  (14,29)=8  (15,1)=3  (15,4)=7# (15,5)=7# (15,6)=5# (15,9)=5# (15,13)=7# (15,15)=2  (15,16)=2  (15,18)=7# (15,22)=5# (15,25)=5# (15,26)=7# (15,27)=7# (15,29)=8  (16,1)=3  (16,4)=7# (16,5)=7# (16,6)=5# (16,9)=5# (16,13)=7# (16,15)=2  (16,16)=2  (16,18)=7# (16,22)=5# (16,25)=5# (16,26)=7# (16,27)=7# (16,29)=8  (17,5)=7# (17,7)=5# (17,8)=5# (17,12)=7# (17,14)=2  (17,17)=2  (17,19)=7# (17,23)=5# (17,24)=5# (17,26)=7# (17,28)=8  (17,29)=8  (18,0)=4  (18,1)=4  (18,3)=3  (18,6)=7# (18,7)=7# (18,11)=5# (18,15)=7# (18,16)=7# (18,20)=5# (18,24)=7# (18,25)=7# (18,26)=8  (18,27)=8  (18,28)=3  (19,0)=4  (19,1)=4  (19,7)=7# (19,8)=4  (19,10)=5# (19,14)=7# (19,17)=7# (19,21)=5# (19,23)=4  (19,24)=7# (19,26)=8  (19,27)=8  (20,0)=4  (20,1)=4  (20,5)=3  (20,11)=3  (20,13)=5# (20,18)=5# (20,20)=3  (20,25)=8  (20,26)=3  (21,1)=4  (21,2)=2  (21,8)=1  (21,10)=3  (21,12)=5# (21,19)=5# (21,21)=3  (21,23)=1  (21,24)=8  (21,25)=8  (21,29)=2  (22,0)=8  (22,2)=4  (22,3)=4  (22,4)=4  (22,5)=4  (22,7)=3  (22,8)=2  (22,15)=5# (22,16)=5# (22,23)=2  (22,24)=3  (22,26)=4  (22,27)=4  (22,28)=4  (22,29)=4  (23,0)=8  (23,1)=8  (23,3)=4  (23,4)=4  (23,5)=4  (23,8)=2  (23,9)=2  (23,10)=1  (23,12)=4  (23,14)=5# (23,17)=5# (23,19)=4  (23,21)=1  (23,22)=2  (23,23)=2  (23,26)=4  (23,27)=4  (23,28)=4  (24,2)=4  (24,7)=1  (24,9)=3  (24,12)=7# (24,13)=7# (24,14)=5# (24,17)=5# (24,18)=7# (24,19)=7# (24,22)=3  (24,24)=1  (24,29)=4  (25,2)=4  (25,3)=4  (25,6)=1  (25,13)=7# (25,15)=5# (25,16)=5# (25,18)=7# (25,25)=1  (25,28)=4  (25,29)=4  (26,0)=5# (26,5)=1  (26,8)=4  (26,9)=4  (26,11)=3  (26,14)=7# (26,15)=7# (26,16)=7# (26,17)=7# (26,20)=3  (26,22)=4  (26,23)=4  (26,26)=1  (27,1)=5# (27,4)=1  (27,8)=4  (27,9)=4  (27,15)=7# (27,16)=7# (27,22)=4  (27,23)=4  (27,27)=1  (28,2)=1  (28,3)=1  (28,6)=4  (28,8)=4  (28,9)=4  (28,13)=3  (28,18)=3  (28,22)=4  (28,23)=4  (28,25)=4  (28,28)=1  (28,29)=1  (29,3)=1  (29,6)=4  (29,7)=4  (29,9)=4  (29,10)=2  (29,21)=2  (29,22)=4  (29,24)=4  (29,25)=4  (29,28)=1 
   (8469.4 bits)
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (12,12) and color pink and mask .....xx.....|....x..x....|...x....x...|..xx....xx..|.x........x.|x..........x|x..........x|.x........x.|..xx....xx..|...x....x...|....x..x....|.....xx..... at (10,10)
  _01: a rectangle with size (6,12) and color cyan and mask ....xxxx....|....x..x....|..xx....xx..|..xx....xx..|xx........xx|x..........x at (2,10)
diff: 
delta: (0,1)=5# (0,5)=5# (0,8)=8  (0,9)=8  (0,11)=4  (0,12)=4  (0,13)=4  (0,18)=4  (0,19)=4  (0,20)=4  (0,22)=8  (0,23)=8  (0,26)=5# (1,0)=5# (1,4)=5# (1,8)=8  (1,10)=4  (1,11)=4  (1,12)=4  (1,13)=4  (1,15)=3  (1,16)=3  (1,18)=4  (1,19)=4  (1,20)=4  (1,21)=4  (1,23)=8  (1,27)=5# (2,3)=1  (2,6)=4  (2,7)=4  (2,9)=4  (2,10)=2  (2,21)=2  (2,22)=4  (2,24)=4  (2,25)=4  (2,28)=1  (3,2)=1  (3,3)=1  (3,6)=4  (3,8)=4  (3,9)=4  (3,13)=3  (3,18)=3  (3,22)=4  (3,23)=4  (3,25)=4  (3,28)=1  (3,29)=1  (4,1)=5# (4,4)=1  (4,8)=4  (4,9)=4  (4,15)=7# (4,16)=7# (4,22)=4  (4,23)=4  (4,27)=1  (5,0)=5# (5,5)=1  (5,8)=4  (5,9)=4  (5,11)=3  (5,14)=7# (5,15)=7# (5,16)=7# (5,17)=7# (5,20)=3  (5,22)=4  (5,23)=4  (5,26)=1  (6,2)=4  (6,3)=4  (6,6)=1  (6,13)=7# (6,15)=5# (6,16)=5# (6,18)=7# (6,25)=1  (6,28)=4  (6,29)=4  (7,2)=4  (7,7)=1  (7,9)=3  (7,12)=7# (7,13)=7# (7,14)=5# (7,17)=5# (7,18)=7# (7,19)=7# (7,22)=3  (7,24)=1  (7,29)=4  (8,0)=8  (8,1)=8  (8,3)=4  (8,4)=4  (8,5)=4  (8,8)=2  (8,9)=2  (8,10)=1  (8,12)=4  (8,14)=5# (8,17)=5# (8,19)=4  (8,21)=1  (8,22)=2  (8,23)=2  (8,26)=4  (8,27)=4  (8,28)=4  (9,0)=8  (9,2)=4  (9,3)=4  (9,4)=4  (9,5)=4  (9,7)=3  (9,8)=2  (9,15)=5# (9,16)=5# (9,23)=2  (9,24)=3  (9,26)=4  (9,27)=4  (9,28)=4  (9,29)=4  (10,1)=4  (10,2)=2  (10,6)=8  (10,7)=8  (10,8)=1  (10,10)=3  (10,12)=5# (10,19)=5# (10,21)=3  (10,23)=1  (10,24)=8  (10,25)=8  (10,29)=2  (11,0)=4  (11,1)=4  (11,5)=3  (11,6)=8  (11,11)=3  (11,13)=5# (11,18)=5# (11,20)=3  (11,25)=8  (11,26)=3  (12,0)=4  (12,1)=4  (12,4)=8  (12,5)=8  (12,7)=7# (12,8)=4  (12,10)=5# (12,14)=7# (12,17)=7# (12,21)=5# (12,23)=4  (12,24)=7# (12,26)=8  (12,27)=8  (13,0)=4  (13,1)=4  (13,3)=3  (13,4)=8  (13,5)=8  (13,6)=7# (13,7)=7# (13,11)=5# (13,15)=7# (13,16)=7# (13,20)=5# (13,24)=7# (13,25)=7# (13,26)=8  (13,27)=8  (13,28)=3  (14,2)=8  (14,3)=8  (14,5)=7# (14,7)=5# (14,8)=5# (14,12)=7# (14,14)=2  (14,17)=2  (14,19)=7# (14,23)=5# (14,24)=5# (14,26)=7# (14,28)=8  (14,29)=8  (15,1)=3  (15,2)=8  (15,4)=7# (15,5)=7# (15,6)=5# (15,9)=5# (15,13)=7# (15,15)=2  (15,16)=2  (15,18)=7# (15,22)=5# (15,25)=5# (15,26)=7# (15,27)=7# (15,29)=8  (16,1)=3  (16,2)=8  (16,4)=7# (16,5)=7# (16,6)=5# (16,9)=5# (16,13)=7# (16,15)=2  (16,16)=2  (16,18)=7# (16,22)=5# (16,25)=5# (16,26)=7# (16,27)=7# (16,29)=8  (17,2)=8  (17,3)=8  (17,5)=7# (17,7)=5# (17,8)=5# (17,12)=7# (17,14)=2  (17,17)=2  (17,19)=7# (17,23)=5# (17,24)=5# (17,26)=7# (17,28)=8  (17,29)=8  (18,0)=4  (18,1)=4  (18,3)=3  (18,4)=8  (18,5)=8  (18,6)=7# (18,7)=7# (18,11)=5# (18,15)=7# (18,16)=7# (18,20)=5# (18,24)=7# (18,25)=7# (18,26)=8  (18,27)=8  (18,28)=3  (19,0)=4  (19,1)=4  (19,4)=8  (19,5)=8  (19,7)=7# (19,8)=4  (19,10)=5# (19,14)=7# (19,17)=7# (19,21)=5# (19,23)=4  (19,24)=7# (19,26)=8  (19,27)=8  (20,0)=4  (20,1)=4  (20,5)=3  (20,6)=8  (20,11)=3  (20,13)=5# (20,18)=5# (20,20)=3  (20,25)=8  (20,26)=3  (21,1)=4  (21,2)=2  (21,6)=8  (21,7)=8  (21,8)=1  (21,10)=3  (21,12)=5# (21,19)=5# (21,21)=3  (21,23)=1  (21,24)=8  (21,25)=8  (21,29)=2  (22,0)=8  (22,2)=4  (22,3)=4  (22,4)=4  (22,5)=4  (22,7)=3  (22,8)=2  (22,15)=5# (22,16)=5# (22,23)=2  (22,24)=3  (22,26)=4  (22,27)=4  (22,28)=4  (22,29)=4  (23,0)=8  (23,1)=8  (23,3)=4  (23,4)=4  (23,5)=4  (23,8)=2  (23,9)=2  (23,10)=1  (23,12)=4  (23,14)=5# (23,17)=5# (23,19)=4  (23,21)=1  (23,22)=2  (23,23)=2  (23,26)=4  (23,27)=4  (23,28)=4  (24,2)=4  (24,7)=1  (24,9)=3  (24,10)=8  (24,12)=7# (24,13)=7# (24,14)=5# (24,17)=5# (24,18)=7# (24,19)=7# (24,21)=8  (24,22)=3  (24,24)=1  (24,29)=4  (25,2)=4  (25,3)=4  (25,6)=1  (25,10)=8  (25,11)=8  (25,13)=7# (25,15)=5# (25,16)=5# (25,18)=7# (25,20)=8  (25,21)=8  (25,25)=1  (25,28)=4  (25,29)=4  (26,0)=5# (26,5)=1  (26,8)=4  (26,9)=4  (26,11)=3  (26,12)=8  (26,13)=8  (26,14)=7# (26,15)=7# (26,16)=7# (26,17)=7# (26,18)=8  (26,19)=8  (26,20)=3  (26,22)=4  (26,23)=4  (26,26)=1  (27,1)=5# (27,4)=1  (27,8)=4  (27,9)=4  (27,12)=8  (27,13)=8  (27,15)=7# (27,16)=7# (27,18)=8  (27,19)=8  (27,22)=4  (27,23)=4  (27,27)=1  (28,2)=1  (28,3)=1  (28,6)=4  (28,8)=4  (28,9)=4  (28,13)=3  (28,14)=8  (28,17)=8  (28,18)=3  (28,22)=4  (28,23)=4  (28,25)=4  (28,28)=1  (28,29)=1  (29,3)=1  (29,6)=4  (29,7)=4  (29,9)=4  (29,10)=2  (29,14)=8  (29,15)=8  (29,16)=8  (29,17)=8  (29,21)=2  (29,22)=4  (29,24)=4  (29,25)=4  (29,28)=1 
   (9389.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (7,4) and color brown and mask Full at (0,17)
  _01: a rectangle with size (12,12) and color pink and mask .....xx.....|....x..x....|...x....x...|..xx....xx..|.x........x.|x..........x|x..........x|.x........x.|..xx....xx..|...x....x...|....x..x....|.....xx..... at (10,10)
  _011: a rectangle with size (7,3) and color brown and mask Full at (7,0)
  _0111: a rectangle with size (6,12) and color cyan and mask x..........x|xx........xx|..xx....xx..|..xx....xx..|....x..x....|....xxxx.... at (24,10)
  _01111: a rectangle with size (12,6) and color cyan and mask x...xx|x...x.|x.xx..|x.xx..|xx....|x.....|x.....|xx....|..xx..|..xx..|....x.|....xx at (10,2)
diff: 
delta: (0,1)=5# (0,5)=5# (0,8)=8  (0,9)=8  (0,11)=4  (0,12)=4  (0,13)=4  (0,22)=8  (0,23)=8  (0,26)=5# (1,0)=5# (1,4)=5# (1,8)=8  (1,10)=4  (1,11)=4  (1,12)=4  (1,13)=4  (1,15)=3  (1,16)=3  (1,21)=4  (1,23)=8  (1,27)=5# (2,3)=1  (2,6)=4  (2,7)=4  (2,9)=4  (2,10)=2  (2,14)=8  (2,15)=8  (2,16)=8  (2,21)=2  (2,22)=4  (2,24)=4  (2,25)=4  (2,28)=1  (3,2)=1  (3,3)=1  (3,6)=4  (3,8)=4  (3,9)=4  (3,13)=3  (3,14)=8  (3,22)=4  (3,23)=4  (3,25)=4  (3,28)=1  (3,29)=1  (4,1)=5# (4,4)=1  (4,8)=4  (4,9)=4  (4,12)=8  (4,13)=8  (4,15)=7# (4,16)=7# (4,22)=4  (4,23)=4  (4,27)=1  (5,0)=5# (5,5)=1  (5,8)=4  (5,9)=4  (5,11)=3  (5,12)=8  (5,13)=8  (5,14)=7# (5,15)=7# (5,16)=7# (5,22)=4  (5,23)=4  (5,26)=1  (6,2)=4  (6,3)=4  (6,6)=1  (6,10)=8  (6,11)=8  (6,13)=7# (6,15)=5# (6,16)=5# (6,21)=8  (6,25)=1  (6,28)=4  (6,29)=4  (7,7)=1  (7,9)=3  (7,10)=8  (7,12)=7# (7,13)=7# (7,14)=5# (7,17)=5# (7,18)=7# (7,19)=7# (7,21)=8  (7,22)=3  (7,24)=1  (7,29)=4  (8,3)=4  (8,4)=4  (8,5)=4  (8,8)=2  (8,9)=2  (8,10)=1  (8,12)=4  (8,14)=5# (8,17)=5# (8,19)=4  (8,21)=1  (8,22)=2  (8,23)=2  (8,26)=4  (8,27)=4  (8,28)=4  (9,3)=4  (9,4)=4  (9,5)=4  (9,7)=3  (9,8)=2  (9,15)=5# (9,16)=5# (9,23)=2  (9,24)=3  (9,26)=4  (9,27)=4  (9,28)=4  (9,29)=4  (10,8)=1  (10,10)=3  (10,12)=5# (10,19)=5# (10,21)=3  (10,23)=1  (10,24)=8  (10,25)=8  (10,29)=2  (11,5)=3  (11,11)=3  (11,13)=5# (11,18)=5# (11,20)=3  (11,25)=8  (11,26)=3  (12,7)=7# (12,8)=4  (12,10)=5# (12,14)=7# (12,17)=7# (12,21)=5# (12,23)=4  (12,24)=7# (12,26)=8  (12,27)=8  (13,3)=3  (13,6)=7# (13,7)=7# (13,11)=5# (13,15)=7# (13,16)=7# (13,20)=5# (13,24)=7# (13,25)=7# (13,26)=8  (13,27)=8  (13,28)=3  (14,5)=7# (14,7)=5# (14,8)=5# (14,12)=7# (14,14)=2  (14,17)=2  (14,19)=7# (14,23)=5# (14,24)=5# (14,26)=7# (14,28)=8  (14,29)=8  (15,1)=3  (15,4)=7# (15,5)=7# (15,6)=5# (15,9)=5# (15,13)=7# (15,15)=2  (15,16)=2  (15,18)=7# (15,22)=5# (15,25)=5# (15,26)=7# (15,27)=7# (15,29)=8  (16,1)=3  (16,4)=7# (16,5)=7# (16,6)=5# (16,9)=5# (16,13)=7# (16,15)=2  (16,16)=2  (16,18)=7# (16,22)=5# (16,25)=5# (16,26)=7# (16,27)=7# (16,29)=8  (17,5)=7# (17,7)=5# (17,8)=5# (17,12)=7# (17,14)=2  (17,17)=2  (17,19)=7# (17,23)=5# (17,24)=5# (17,26)=7# (17,28)=8  (17,29)=8  (18,0)=4  (18,1)=4  (18,3)=3  (18,6)=7# (18,7)=7# (18,11)=5# (18,15)=7# (18,16)=7# (18,20)=5# (18,24)=7# (18,25)=7# (18,26)=8  (18,27)=8  (18,28)=3  (19,0)=4  (19,1)=4  (19,7)=7# (19,8)=4  (19,10)=5# (19,14)=7# (19,17)=7# (19,21)=5# (19,23)=4  (19,24)=7# (19,26)=8  (19,27)=8  (20,0)=4  (20,1)=4  (20,5)=3  (20,11)=3  (20,13)=5# (20,18)=5# (20,20)=3  (20,25)=8  (20,26)=3  (21,1)=4  (21,2)=2  (21,8)=1  (21,10)=3  (21,12)=5# (21,19)=5# (21,21)=3  (21,23)=1  (21,24)=8  (21,25)=8  (21,29)=2  (22,0)=8  (22,2)=4  (22,3)=4  (22,4)=4  (22,5)=4  (22,7)=3  (22,8)=2  (22,15)=5# (22,16)=5# (22,23)=2  (22,24)=3  (22,26)=4  (22,27)=4  (22,28)=4  (22,29)=4  (23,0)=8  (23,1)=8  (23,3)=4  (23,4)=4  (23,5)=4  (23,8)=2  (23,9)=2  (23,10)=1  (23,12)=4  (23,14)=5# (23,17)=5# (23,19)=4  (23,21)=1  (23,22)=2  (23,23)=2  (23,26)=4  (23,27)=4  (23,28)=4  (24,2)=4  (24,7)=1  (24,9)=3  (24,12)=7# (24,13)=7# (24,14)=5# (24,17)=5# (24,18)=7# (24,19)=7# (24,22)=3  (24,24)=1  (24,29)=4  (25,2)=4  (25,3)=4  (25,6)=1  (25,13)=7# (25,15)=5# (25,16)=5# (25,18)=7# (25,25)=1  (25,28)=4  (25,29)=4  (26,0)=5# (26,5)=1  (26,8)=4  (26,9)=4  (26,11)=3  (26,14)=7# (26,15)=7# (26,16)=7# (26,17)=7# (26,20)=3  (26,22)=4  (26,23)=4  (26,26)=1  (27,1)=5# (27,4)=1  (27,8)=4  (27,9)=4  (27,15)=7# (27,16)=7# (27,22)=4  (27,23)=4  (27,27)=1  (28,2)=1  (28,3)=1  (28,6)=4  (28,8)=4  (28,9)=4  (28,13)=3  (28,18)=3  (28,22)=4  (28,23)=4  (28,25)=4  (28,28)=1  (28,29)=1  (29,3)=1  (29,6)=4  (29,7)=4  (29,9)=4  (29,10)=2  (29,21)=2  (29,22)=4  (29,24)=4  (29,25)=4  (29,28)=1 
! size mismatch, 10x10 instead of 30x30

TRAIN 3631a71a.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (16,16) and color red and mask .......xx.......|......xxxx......|.....x....x.....|.....x....xx....|.....x.xx.x.x...|......xxxx.xxx..|.....x....x...x.|xx..xx....xx..xx|xx..xx....xx..xx|.x...x....x...x.|..xxx.xxxx.xxx..|...x.x.xx.x.x...|....xx....xx....|.....x....x.....|......xxxx......|.......xx....... at (8,8)
  _01: a rectangle with size (7,8) and color brown and mask xxxxxxxx|xxxxxxxx|xxxxxxxx|xxxxxxxx|xxxxx..x|xxxxx..x|xxx.x... at (11,5)
  _011: a rectangle with size (20,9) and color red and mask ......x..|.......xx|.......x.|......x..|.....x...|....xxxxx|...x.xxxx|..x..xxxx|.x...xxxx|x....xxxx|x....xxxx|.x...xxx.|..x......|...x.....|....x....|.....x...|......x..|.......x.|.......xx|......x.. at (6,0)
  _0111: a rectangle with size (7,2) and color brown and mask Full at (23,9)
  _01111: a rectangle with size (4,3) and color brown and mask Full at (7,27)
diff: 
delta: (0,3)=1  (0,4)=7# (0,6)=6  (0,11)=6  (0,12)=3  (0,13)=3  (0,15)=2  (0,16)=2  (0,18)=3  (0,19)=3  (0,20)=6  (0,25)=6  (0,27)=7# (0,28)=1  (1,1)=7# (1,2)=1  (1,5)=7# (1,9)=4  (1,10)=6  (1,11)=6  (1,12)=3  (1,14)=2  (1,17)=2  (1,19)=3  (1,20)=6  (1,21)=6  (1,22)=4  (1,26)=7# (1,29)=1  (2,1)=1  (2,2)=5# (2,4)=6  (2,9)=6  (2,10)=3  (2,11)=3  (2,13)=2  (2,14)=7# (2,15)=7# (2,16)=7# (2,17)=7# (2,18)=2  (2,20)=3  (2,21)=3  (2,22)=6  (2,27)=6  (2,29)=5# (3,0)=1  (3,3)=5# (3,8)=6  (3,9)=6  (3,10)=3  (3,11)=3  (3,12)=2  (3,14)=7# (3,17)=7# (3,19)=2  (3,20)=3  (3,21)=3  (3,22)=6  (3,23)=6  (3,28)=5# (4,0)=7# (4,2)=6  (4,4)=8  (4,5)=8  (4,6)=6  (4,8)=3  (4,9)=9# (4,10)=9# (4,11)=9# (4,12)=4  (4,13)=4  (4,14)=1  (4,17)=1  (4,18)=4  (4,19)=4  (4,20)=2  (4,22)=3  (4,23)=3  (4,25)=6  (4,26)=8  (4,27)=8  (4,29)=6  (5,1)=7# (5,4)=8  (5,8)=3  (5,9)=9# (5,10)=9# (5,11)=9# (5,12)=4  (5,13)=4  (5,18)=4  (5,19)=4  (5,21)=2  (5,23)=3  (5,27)=8  (6,0)=6  (6,4)=6  (6,9)=9# (6,10)=9# (6,11)=9# (6,12)=1  (6,19)=1  (6,20)=7# (6,21)=7# (6,22)=2  (6,25)=2  (6,27)=6  (7,10)=7# (7,15)=4  (7,16)=4  (7,21)=7# (7,23)=2  (7,24)=2  (8,3)=6  (8,4)=3  (8,5)=3  (8,9)=8  (8,10)=1  (8,11)=1  (8,12)=7# (8,13)=7# (8,18)=7# (8,19)=7# (8,20)=1  (8,21)=1  (8,22)=8  (8,24)=2  (8,26)=3  (9,1)=4  (9,2)=6  (9,3)=6  (9,4)=3  (9,8)=8  (9,9)=8  (9,10)=1  (9,11)=1  (9,12)=7# (9,19)=7# (9,20)=1  (9,21)=1  (9,22)=8  (9,23)=8  (9,25)=2  (10,1)=6  (10,2)=3  (10,3)=3  (10,6)=7# (10,7)=7# (10,8)=1  (10,9)=1  (10,14)=4  (10,15)=4  (10,16)=4  (10,17)=4  (10,22)=1  (10,23)=1  (10,24)=7# (10,25)=7# (10,26)=2  (11,0)=6  (11,1)=6  (11,2)=3  (11,3)=3  (11,14)=4  (11,17)=4  (11,22)=1  (11,23)=1  (11,25)=7# (11,27)=2  (11,28)=3  (11,29)=3  (12,0)=3  (12,1)=3  (12,4)=4  (12,22)=7# (12,23)=7# (12,25)=1  (12,26)=4  (12,27)=4  (12,28)=2  (13,0)=3  (13,4)=4  (13,23)=7# (13,26)=4  (13,27)=4  (13,29)=2  (14,2)=7# (14,3)=7# (14,4)=1  (14,14)=6  (14,15)=6  (14,16)=6  (14,17)=6  (14,20)=4  (14,21)=4  (14,27)=1  (14,28)=7# (14,29)=7# (15,2)=7# (15,10)=4  (15,14)=6  (15,17)=6  (15,21)=4  (15,24)=4  (15,29)=7# (16,2)=7# (16,10)=4  (16,14)=6  (16,17)=6  (16,21)=4  (16,24)=4  (16,29)=7# (17,2)=7# (17,3)=7# (17,4)=1  (17,10)=4  (17,11)=4  (17,14)=6  (17,15)=6  (17,16)=6  (17,17)=6  (17,20)=4  (17,21)=4  (17,27)=1  (17,28)=7# (17,29)=7# (18,0)=3  (18,4)=4  (18,5)=4  (18,8)=7# (18,23)=7# (18,26)=4  (18,27)=4  (18,29)=2  (19,0)=3  (19,1)=3  (19,4)=4  (19,5)=4  (19,6)=1  (19,8)=7# (19,9)=7# (19,22)=7# (19,23)=7# (19,25)=1  (19,26)=4  (19,27)=4  (19,28)=2  (20,0)=6  (20,1)=6  (20,2)=3  (20,3)=3  (20,6)=7# (20,8)=1  (20,9)=1  (20,14)=4  (20,17)=4  (20,22)=1  (20,23)=1  (20,25)=7# (20,27)=2  (20,28)=3  (20,29)=3  (21,1)=6  (21,2)=3  (21,3)=3  (21,6)=7# (21,7)=7# (21,8)=1  (21,9)=1  (21,14)=4  (21,15)=4  (21,16)=4  (21,17)=4  (21,22)=1  (21,23)=1  (21,24)=7# (21,25)=7# (21,26)=2  (21,28)=3  (21,29)=3  (22,1)=4  (22,2)=6  (22,3)=6  (22,4)=3  (22,8)=8  (22,9)=8  (22,10)=1  (22,11)=1  (22,12)=7# (22,19)=7# (22,20)=1  (22,21)=1  (22,22)=8  (22,23)=8  (22,25)=2  (22,27)=3  (22,28)=6  (22,29)=6  (23,3)=6  (23,4)=3  (23,5)=3  (23,11)=1  (23,12)=7# (23,13)=7# (23,18)=7# (23,19)=7# (23,20)=1  (23,21)=1  (23,22)=8  (23,24)=2  (23,26)=3  (23,27)=3  (23,28)=6  (24,15)=4  (24,16)=4  (24,21)=7# (24,23)=2  (24,24)=2  (25,0)=6  (25,4)=6  (25,11)=7# (25,12)=1  (25,19)=1  (25,20)=7# (25,21)=7# (25,22)=2  (25,25)=2  (25,27)=6  (26,1)=7# (26,4)=8  (26,8)=3  (26,12)=4  (26,13)=4  (26,18)=4  (26,19)=4  (26,21)=2  (26,23)=3  (26,27)=8  (27,0)=7# (27,2)=6  (27,4)=8  (27,5)=8  (27,6)=6  (27,8)=3  (27,11)=2  (27,12)=4  (27,13)=4  (27,14)=1  (27,17)=1  (27,18)=4  (27,19)=4  (27,20)=2  (27,22)=3  (27,23)=3  (27,25)=6  (27,26)=8  (27,27)=8  (27,29)=6  (28,0)=1  (28,3)=5# (28,8)=6  (28,11)=3  (28,12)=2  (28,14)=7# (28,17)=7# (28,19)=2  (28,20)=3  (28,21)=3  (28,22)=6  (28,23)=6  (28,28)=5# (29,1)=1  (29,2)=5# (29,4)=6  (29,11)=3  (29,13)=2  (29,14)=7# (29,15)=7# (29,16)=7# (29,17)=7# (29,18)=2  (29,20)=3  (29,21)=3  (29,22)=6  (29,27)=6  (29,29)=5#
   (9269.4 bits)
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (16,16) and color red and mask .......xx.......|......xxxx......|.....x....x.....|....xx....xx....|...x.x.xx.x.x...|..xxx.xxxx.xxx..|.x...x....x...x.|xx..xx....xx..xx|xx..xx....xx..xx|.x...x....x...x.|..xxx.xxxx.xxx..|...x.x.xx.x.x...|....xx....xx....|.....x....x.....|......xxxx......|.......xx....... at (8,8)
  _01: a rectangle with size (4,4) and color pink and mask Border at (14,14)
diff: 
delta: (0,3)=1  (0,4)=7# (0,6)=6  (0,11)=6  (0,12)=3  (0,13)=3  (0,15)=2  (0,16)=2  (0,18)=3  (0,19)=3  (0,20)=6  (0,25)=6  (0,27)=7# (0,28)=1  (1,1)=7# (1,2)=1  (1,5)=7# (1,9)=4  (1,10)=6  (1,11)=6  (1,12)=3  (1,14)=2  (1,17)=2  (1,19)=3  (1,20)=6  (1,21)=6  (1,22)=4  (1,26)=7# (1,29)=1  (2,1)=1  (2,2)=5# (2,4)=6  (2,9)=6  (2,10)=3  (2,11)=3  (2,13)=2  (2,14)=7# (2,15)=7# (2,16)=7# (2,17)=7# (2,18)=2  (2,20)=3  (2,21)=3  (2,22)=6  (2,27)=6  (2,29)=5# (3,0)=1  (3,3)=5# (3,8)=6  (3,9)=6  (3,10)=3  (3,11)=3  (3,12)=2  (3,14)=7# (3,17)=7# (3,19)=2  (3,20)=3  (3,21)=3  (3,22)=6  (3,23)=6  (3,28)=5# (4,0)=7# (4,2)=6  (4,4)=8  (4,5)=8  (4,6)=6  (4,8)=3  (4,9)=3  (4,11)=2  (4,12)=4  (4,13)=4  (4,14)=1  (4,17)=1  (4,18)=4  (4,19)=4  (4,20)=2  (4,22)=3  (4,23)=3  (4,25)=6  (4,26)=8  (4,27)=8  (4,29)=6  (5,1)=7# (5,4)=8  (5,8)=3  (5,10)=2  (5,12)=4  (5,13)=4  (5,18)=4  (5,19)=4  (5,21)=2  (5,23)=3  (5,27)=8  (6,0)=6  (6,4)=6  (6,6)=2  (6,9)=2  (6,10)=7# (6,11)=7# (6,12)=1  (6,19)=1  (6,20)=7# (6,21)=7# (6,22)=2  (6,25)=2  (6,27)=6  (7,7)=2  (7,8)=2  (7,10)=7# (7,15)=4  (7,16)=4  (7,21)=7# (7,23)=2  (7,24)=2  (8,3)=6  (8,4)=3  (8,5)=3  (8,7)=2  (8,9)=8  (8,10)=1  (8,11)=1  (8,12)=7# (8,13)=7# (8,18)=7# (8,19)=7# (8,20)=1  (8,21)=1  (8,22)=8  (8,24)=2  (8,26)=3  (8,27)=3  (8,28)=6  (9,1)=4  (9,2)=6  (9,3)=6  (9,4)=3  (9,6)=2  (9,8)=8  (9,9)=8  (9,10)=1  (9,11)=1  (9,12)=7# (9,19)=7# (9,20)=1  (9,21)=1  (9,22)=8  (9,23)=8  (9,25)=2  (9,27)=3  (9,28)=6  (9,29)=6  (10,1)=6  (10,2)=3  (10,3)=3  (10,5)=2  (10,6)=7# (10,7)=7# (10,8)=1  (10,9)=1  (10,14)=4  (10,15)=4  (10,16)=4  (10,17)=4  (10,22)=1  (10,23)=1  (10,24)=7# (10,25)=7# (10,26)=2  (10,28)=3  (10,29)=3  (11,0)=6  (11,1)=6  (11,2)=3  (11,3)=3  (11,4)=2  (11,6)=7# (11,8)=1  (11,9)=1  (11,14)=4  (11,17)=4  (11,22)=1  (11,23)=1  (11,25)=7# (11,27)=2  (11,28)=3  (11,29)=3  (12,0)=3  (12,1)=3  (12,3)=2  (12,4)=4  (12,5)=4  (12,6)=1  (12,8)=7# (12,9)=7# (12,22)=7# (12,23)=7# (12,25)=1  (12,26)=4  (12,27)=4  (12,28)=2  (13,0)=3  (13,2)=2  (13,4)=4  (13,5)=4  (13,8)=7# (13,23)=7# (13,26)=4  (13,27)=4  (13,29)=2  (14,1)=2  (14,2)=7# (14,3)=7# (14,4)=1  (14,10)=4  (14,11)=4  (14,20)=4  (14,21)=4  (14,27)=1  (14,28)=7# (14,29)=7# (15,0)=2  (15,2)=7# (15,7)=4  (15,10)=4  (15,21)=4  (15,24)=4  (15,29)=7# (16,0)=2  (16,2)=7# (16,7)=4  (16,10)=4  (16,21)=4  (16,24)=4  (16,29)=7# (17,1)=2  (17,2)=7# (17,3)=7# (17,4)=1  (17,10)=4  (17,11)=4  (17,20)=4  (17,21)=4  (17,27)=1  (17,28)=7# (17,29)=7# (18,0)=3  (18,2)=2  (18,4)=4  (18,5)=4  (18,8)=7# (18,23)=7# (18,26)=4  (18,27)=4  (18,29)=2  (19,0)=3  (19,1)=3  (19,3)=2  (19,4)=4  (19,5)=4  (19,6)=1  (19,8)=7# (19,9)=7# (19,22)=7# (19,23)=7# (19,25)=1  (19,26)=4  (19,27)=4  (19,28)=2  (20,0)=6  (20,1)=6  (20,2)=3  (20,3)=3  (20,4)=2  (20,6)=7# (20,8)=1  (20,9)=1  (20,14)=4  (20,17)=4  (20,22)=1  (20,23)=1  (20,25)=7# (20,27)=2  (20,28)=3  (20,29)=3  (21,1)=6  (21,2)=3  (21,3)=3  (21,5)=2  (21,6)=7# (21,7)=7# (21,8)=1  (21,9)=1  (21,14)=4  (21,15)=4  (21,16)=4  (21,17)=4  (21,22)=1  (21,23)=1  (21,24)=7# (21,25)=7# (21,26)=2  (21,28)=3  (21,29)=3  (22,1)=4  (22,2)=6  (22,3)=6  (22,4)=3  (22,6)=2  (22,8)=8  (22,9)=8  (22,10)=1  (22,11)=1  (22,12)=7# (22,19)=7# (22,20)=1  (22,21)=1  (22,22)=8  (22,23)=8  (22,25)=2  (22,27)=3  (22,28)=6  (22,29)=6  (23,3)=6  (23,4)=3  (23,5)=3  (23,7)=2  (23,9)=8  (23,10)=1  (23,11)=1  (23,12)=7# (23,13)=7# (23,18)=7# (23,19)=7# (23,20)=1  (23,21)=1  (23,22)=8  (23,24)=2  (23,26)=3  (23,27)=3  (23,28)=6  (24,7)=2  (24,8)=2  (24,10)=7# (24,15)=4  (24,16)=4  (24,21)=7# (24,23)=2  (24,24)=2  (25,0)=6  (25,4)=6  (25,6)=2  (25,9)=2  (25,10)=7# (25,11)=7# (25,12)=1  (25,19)=1  (25,20)=7# (25,21)=7# (25,22)=2  (25,25)=2  (25,27)=6  (26,1)=7# (26,4)=8  (26,8)=3  (26,10)=2  (26,12)=4  (26,13)=4  (26,18)=4  (26,19)=4  (26,21)=2  (26,23)=3  (26,27)=8  (27,0)=7# (27,2)=6  (27,4)=8  (27,5)=8  (27,6)=6  (27,8)=3  (27,9)=3  (27,11)=2  (27,12)=4  (27,13)=4  (27,14)=1  (27,17)=1  (27,18)=4  (27,19)=4  (27,20)=2  (27,22)=3  (27,23)=3  (27,25)=6  (27,26)=8  (27,27)=8  (27,29)=6  (28,0)=1  (28,3)=5# (28,8)=6  (28,9)=6  (28,10)=3  (28,11)=3  (28,12)=2  (28,14)=7# (28,17)=7# (28,19)=2  (28,20)=3  (28,21)=3  (28,22)=6  (28,23)=6  (28,28)=5# (29,1)=1  (29,2)=5# (29,4)=6  (29,9)=6  (29,10)=3  (29,11)=3  (29,13)=2  (29,14)=7# (29,15)=7# (29,16)=7# (29,17)=7# (29,18)=2  (29,20)=3  (29,21)=3  (29,22)=6  (29,27)=6  (29,29)=5#
   (9759.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (16,16) and color red and mask .......xx.......|......xxxx......|.....x....x.....|.....x....xx....|.....x.xx.x.x...|......xxxx.xxx..|.....x....x...x.|xx..xx....xx..xx|xx..xx....xx..xx|.x...x....x...x.|..xxx.xxxx.xxx..|...x.x.xx.x.x...|....xx....xx....|.....x....x.....|......xxxx......|.......xx....... at (8,8)
  _01: a rectangle with size (7,8) and color brown and mask xxxxxxxx|xxxxxxxx|xxxxxxxx|xxxxxxxx|xxxxx..x|xxxxx..x|xxx.x... at (11,5)
  _011: a rectangle with size (20,9) and color red and mask ......x..|.......xx|.......x.|......x..|.....x...|....xxxxx|...x.xxxx|..x..xxxx|.x...xxxx|x....xxxx|x....xxxx|.x...xxx.|..x......|...x.....|....x....|.....x...|......x..|.......x.|.......xx|......x.. at (6,0)
  _0111: a rectangle with size (7,2) and color brown and mask Full at (23,9)
  _01111: a rectangle with size (4,3) and color brown and mask Full at (7,27)
diff: 
delta: (0,3)=1  (0,4)=7# (0,6)=6  (0,11)=6  (0,12)=3  (0,13)=3  (0,15)=2  (0,16)=2  (0,18)=3  (0,19)=3  (0,20)=6  (0,25)=6  (0,27)=7# (0,28)=1  (1,1)=7# (1,2)=1  (1,5)=7# (1,9)=4  (1,10)=6  (1,11)=6  (1,12)=3  (1,14)=2  (1,17)=2  (1,19)=3  (1,20)=6  (1,21)=6  (1,22)=4  (1,26)=7# (1,29)=1  (2,1)=1  (2,2)=5# (2,4)=6  (2,9)=6  (2,10)=3  (2,11)=3  (2,13)=2  (2,14)=7# (2,15)=7# (2,16)=7# (2,17)=7# (2,18)=2  (2,20)=3  (2,21)=3  (2,22)=6  (2,27)=6  (2,29)=5# (3,0)=1  (3,3)=5# (3,8)=6  (3,9)=6  (3,10)=3  (3,11)=3  (3,12)=2  (3,14)=7# (3,17)=7# (3,19)=2  (3,20)=3  (3,21)=3  (3,22)=6  (3,23)=6  (3,28)=5# (4,0)=7# (4,2)=6  (4,4)=8  (4,5)=8  (4,6)=6  (4,8)=3  (4,9)=9# (4,10)=9# (4,11)=9# (4,12)=4  (4,13)=4  (4,14)=1  (4,17)=1  (4,18)=4  (4,19)=4  (4,20)=2  (4,22)=3  (4,23)=3  (4,25)=6  (4,26)=8  (4,27)=8  (4,29)=6  (5,1)=7# (5,4)=8  (5,8)=3  (5,9)=9# (5,10)=9# (5,11)=9# (5,12)=4  (5,13)=4  (5,18)=4  (5,19)=4  (5,21)=2  (5,23)=3  (5,27)=8  (6,0)=6  (6,4)=6  (6,9)=9# (6,10)=9# (6,11)=9# (6,12)=1  (6,19)=1  (6,20)=7# (6,21)=7# (6,22)=2  (6,25)=2  (6,27)=6  (7,10)=7# (7,15)=4  (7,16)=4  (7,21)=7# (7,23)=2  (7,24)=2  (8,3)=6  (8,4)=3  (8,5)=3  (8,9)=8  (8,10)=1  (8,11)=1  (8,12)=7# (8,13)=7# (8,18)=7# (8,19)=7# (8,20)=1  (8,21)=1  (8,22)=8  (8,24)=2  (8,26)=3  (9,1)=4  (9,2)=6  (9,3)=6  (9,4)=3  (9,8)=8  (9,9)=8  (9,10)=1  (9,11)=1  (9,12)=7# (9,19)=7# (9,20)=1  (9,21)=1  (9,22)=8  (9,23)=8  (9,25)=2  (10,1)=6  (10,2)=3  (10,3)=3  (10,6)=7# (10,7)=7# (10,8)=1  (10,9)=1  (10,14)=4  (10,15)=4  (10,16)=4  (10,17)=4  (10,22)=1  (10,23)=1  (10,24)=7# (10,25)=7# (10,26)=2  (11,0)=6  (11,1)=6  (11,2)=3  (11,3)=3  (11,14)=4  (11,17)=4  (11,22)=1  (11,23)=1  (11,25)=7# (11,27)=2  (11,28)=3  (11,29)=3  (12,0)=3  (12,1)=3  (12,4)=4  (12,22)=7# (12,23)=7# (12,25)=1  (12,26)=4  (12,27)=4  (12,28)=2  (13,0)=3  (13,4)=4  (13,23)=7# (13,26)=4  (13,27)=4  (13,29)=2  (14,2)=7# (14,3)=7# (14,4)=1  (14,14)=6  (14,15)=6  (14,16)=6  (14,17)=6  (14,20)=4  (14,21)=4  (14,27)=1  (14,28)=7# (14,29)=7# (15,2)=7# (15,10)=4  (15,14)=6  (15,17)=6  (15,21)=4  (15,24)=4  (15,29)=7# (16,2)=7# (16,10)=4  (16,14)=6  (16,17)=6  (16,21)=4  (16,24)=4  (16,29)=7# (17,2)=7# (17,3)=7# (17,4)=1  (17,10)=4  (17,11)=4  (17,14)=6  (17,15)=6  (17,16)=6  (17,17)=6  (17,20)=4  (17,21)=4  (17,27)=1  (17,28)=7# (17,29)=7# (18,0)=3  (18,4)=4  (18,5)=4  (18,8)=7# (18,23)=7# (18,26)=4  (18,27)=4  (18,29)=2  (19,0)=3  (19,1)=3  (19,4)=4  (19,5)=4  (19,6)=1  (19,8)=7# (19,9)=7# (19,22)=7# (19,23)=7# (19,25)=1  (19,26)=4  (19,27)=4  (19,28)=2  (20,0)=6  (20,1)=6  (20,2)=3  (20,3)=3  (20,6)=7# (20,8)=1  (20,9)=1  (20,14)=4  (20,17)=4  (20,22)=1  (20,23)=1  (20,25)=7# (20,27)=2  (20,28)=3  (20,29)=3  (21,1)=6  (21,2)=3  (21,3)=3  (21,6)=7# (21,7)=7# (21,8)=1  (21,9)=1  (21,14)=4  (21,15)=4  (21,16)=4  (21,17)=4  (21,22)=1  (21,23)=1  (21,24)=7# (21,25)=7# (21,26)=2  (21,28)=3  (21,29)=3  (22,1)=4  (22,2)=6  (22,3)=6  (22,4)=3  (22,8)=8  (22,9)=8  (22,10)=1  (22,11)=1  (22,12)=7# (22,19)=7# (22,20)=1  (22,21)=1  (22,22)=8  (22,23)=8  (22,25)=2  (22,27)=3  (22,28)=6  (22,29)=6  (23,3)=6  (23,4)=3  (23,5)=3  (23,11)=1  (23,12)=7# (23,13)=7# (23,18)=7# (23,19)=7# (23,20)=1  (23,21)=1  (23,22)=8  (23,24)=2  (23,26)=3  (23,27)=3  (23,28)=6  (24,15)=4  (24,16)=4  (24,21)=7# (24,23)=2  (24,24)=2  (25,0)=6  (25,4)=6  (25,11)=7# (25,12)=1  (25,19)=1  (25,20)=7# (25,21)=7# (25,22)=2  (25,25)=2  (25,27)=6  (26,1)=7# (26,4)=8  (26,8)=3  (26,12)=4  (26,13)=4  (26,18)=4  (26,19)=4  (26,21)=2  (26,23)=3  (26,27)=8  (27,0)=7# (27,2)=6  (27,4)=8  (27,5)=8  (27,6)=6  (27,8)=3  (27,11)=2  (27,12)=4  (27,13)=4  (27,14)=1  (27,17)=1  (27,18)=4  (27,19)=4  (27,20)=2  (27,22)=3  (27,23)=3  (27,25)=6  (27,26)=8  (27,27)=8  (27,29)=6  (28,0)=1  (28,3)=5# (28,8)=6  (28,11)=3  (28,12)=2  (28,14)=7# (28,17)=7# (28,19)=2  (28,20)=3  (28,21)=3  (28,22)=6  (28,23)=6  (28,28)=5# (29,1)=1  (29,2)=5# (29,4)=6  (29,11)=3  (29,13)=2  (29,14)=7# (29,15)=7# (29,16)=7# (29,17)=7# (29,18)=2  (29,20)=3  (29,21)=3  (29,22)=6  (29,27)=6  (29,29)=5#
! size mismatch, 10x10 instead of 30x30

TRAIN 3631a71a.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (9,7) and color brown and mask xxxxx..|xxxxx..|xxxxx..|xxxxx..|xxxxxxx|..xxxxx|..xxxxx|..xxxxx|..xxxxx at (3,20)
  _01: a rectangle with size (3,7) and color brown and mask Full at (2,0)
  _011: a rectangle with size (12,12) and color pink and mask ...........x|..........xx|xxxxxxx..x..|xxxxxxx.xx..|xxxxxxxx....|......xx....|.....x......|....xx......|...x........|..xx........|.x..........|xx.......... at (0,0)
  _0111: a rectangle with size (12,6) and color pink and mask .....x|....x.|..xx..|..xx..|.x....|x.....|x.....|.x....|..xx..|..xx..|....x.|.....x at (10,2)
  _01111: a rectangle with size (2,7) and color brown and mask Full at (27,18)
diff: 
delta: (0,0)=8  (0,2)=7# (0,4)=7# (0,5)=7# (0,6)=1  (0,7)=1  (0,9)=3  (0,13)=8  (0,18)=8  (0,20)=6  (0,22)=3  (0,24)=1  (0,25)=1  (0,26)=7# (0,27)=7# (0,29)=7# (1,1)=8  (1,4)=7# (1,5)=7# (1,6)=1  (1,7)=1  (1,8)=3  (1,9)=3  (1,12)=8  (1,13)=8  (1,18)=8  (1,19)=8  (1,20)=6  (1,21)=6  (1,22)=3  (1,23)=3  (1,24)=1  (1,25)=1  (1,26)=7# (1,27)=7# (2,7)=8  (2,10)=7# (2,11)=7# (2,15)=6  (2,16)=6  (2,20)=7# (2,21)=7# (2,22)=6  (2,24)=8  (2,26)=1  (2,27)=1  (2,29)=2  (3,10)=7# (3,11)=7# (3,14)=6  (3,17)=6  (3,25)=8  (3,26)=1  (3,27)=1  (4,9)=8  (4,12)=6  (4,13)=6  (4,18)=6  (4,19)=6  (4,28)=1  (4,29)=1  (5,0)=7# (5,1)=7# (5,2)=1  (5,3)=1  (5,5)=5# (5,8)=8  (5,9)=8  (5,12)=6  (5,13)=6  (5,18)=6  (5,19)=6  (5,25)=6  (5,26)=5# (5,28)=1  (5,29)=1  (6,0)=1  (6,1)=1  (6,3)=8  (6,6)=2  (6,11)=6  (6,14)=5# (6,15)=5# (6,16)=5# (6,17)=5# (6,25)=2  (6,26)=6  (6,28)=8  (7,0)=1  (7,1)=1  (7,2)=8  (7,7)=2  (7,10)=6  (7,14)=5# (7,17)=5# (7,27)=6  (7,29)=8  (8,1)=3  (8,5)=8  (8,12)=6  (8,14)=3  (8,17)=3  (8,19)=6  (8,28)=6  (9,0)=3  (9,1)=3  (9,4)=8  (9,5)=8  (9,9)=6  (9,11)=5# (9,15)=3  (9,16)=3  (9,20)=5# (9,27)=8  (9,28)=6  (9,29)=6  (10,2)=7# (10,3)=7# (10,12)=3  (10,15)=6  (10,16)=6  (10,19)=3  (10,28)=7# (10,29)=7# (11,2)=7# (11,3)=7# (11,9)=5# (11,13)=3  (11,14)=6  (11,15)=6  (11,16)=6  (11,17)=6  (11,18)=3  (11,28)=7# (11,29)=7# (12,1)=8  (12,8)=6  (12,10)=3  (12,13)=4  (12,14)=3  (12,17)=3  (12,18)=4  (12,21)=3  (12,23)=6  (12,26)=6  (12,27)=6  (13,0)=8  (13,1)=8  (13,11)=3  (13,12)=4  (13,19)=4  (13,20)=3  (13,26)=6  (13,27)=6  (14,6)=5# (14,7)=5# (14,8)=3  (14,11)=6  (14,12)=3  (14,14)=2  (14,17)=2  (14,19)=3  (14,20)=6  (14,23)=3  (14,24)=5# (14,25)=5# (14,28)=6  (15,6)=5# (15,9)=3  (15,10)=6  (15,11)=6  (15,15)=2  (15,16)=2  (15,20)=6  (15,21)=6  (15,22)=3  (15,25)=5# (15,29)=6  (16,6)=5# (16,9)=3  (16,10)=6  (16,11)=6  (16,15)=2  (16,16)=2  (16,20)=6  (16,21)=6  (16,22)=3  (16,25)=5# (16,29)=6  (17,6)=5# (17,7)=5# (17,8)=3  (17,11)=6  (17,12)=3  (17,14)=2  (17,17)=2  (17,19)=3  (17,20)=6  (17,23)=3  (17,24)=5# (17,25)=5# (17,28)=6  (18,0)=8  (18,1)=8  (18,11)=3  (18,12)=4  (18,19)=4  (18,20)=3  (18,26)=6  (18,27)=6  (19,1)=8  (19,8)=6  (19,10)=3  (19,13)=4  (19,14)=3  (19,17)=3  (19,18)=4  (19,21)=3  (19,23)=6  (19,26)=6  (19,27)=6  (20,0)=6  (20,1)=6  (20,2)=7# (20,3)=7# (20,9)=5# (20,13)=3  (20,14)=6  (20,15)=6  (20,16)=6  (20,17)=6  (20,18)=3  (20,22)=5# (20,25)=6  (20,28)=7# (20,29)=7# (21,1)=6  (21,2)=7# (21,3)=7# (21,12)=3  (21,15)=6  (21,16)=6  (21,19)=3  (21,24)=6  (21,28)=7# (21,29)=7# (22,0)=3  (22,1)=3  (22,2)=6  (22,3)=6  (22,4)=8  (22,5)=8  (22,9)=6  (22,11)=5# (22,15)=3  (22,16)=3  (22,20)=5# (22,22)=6  (22,26)=8  (22,27)=8  (22,28)=6  (22,29)=6  (23,1)=3  (23,3)=6  (23,5)=8  (23,12)=6  (23,14)=3  (23,17)=3  (23,19)=6  (23,26)=8  (23,28)=6  (24,0)=1  (24,1)=1  (24,2)=8  (24,4)=6  (24,5)=6  (24,7)=2  (24,10)=6  (24,14)=5# (24,17)=5# (24,21)=6  (24,24)=2  (24,26)=6  (24,27)=6  (24,29)=8  (25,0)=1  (25,1)=1  (25,3)=8  (25,5)=6  (25,6)=2  (25,11)=6  (25,14)=5# (25,15)=5# (25,16)=5# (25,17)=5# (25,20)=6  (25,25)=2  (25,26)=6  (25,28)=8  (26,0)=7# (26,1)=7# (26,2)=1  (26,3)=1  (26,5)=5# (26,6)=6  (26,7)=6  (26,8)=8  (26,9)=8  (26,12)=6  (26,13)=6  (26,18)=6  (26,19)=6  (26,22)=8  (26,23)=8  (26,24)=6  (26,25)=6  (26,26)=5# (26,28)=1  (26,29)=1  (27,0)=7# (27,1)=7# (27,2)=1  (27,3)=1  (27,7)=6  (27,9)=8  (27,12)=6  (27,13)=6  (27,28)=1  (27,29)=1  (28,4)=1  (28,5)=1  (28,6)=8  (28,8)=6  (28,9)=6  (28,10)=7# (28,11)=7# (28,14)=6  (28,17)=6  (28,25)=8  (28,26)=1  (28,27)=1  (29,0)=7# (29,2)=2  (29,4)=1  (29,5)=1  (29,7)=8  (29,9)=6  (29,10)=7# (29,11)=7# (29,15)=6  (29,16)=6  (29,20)=7# (29,21)=7# (29,22)=6  (29,24)=8  (29,26)=1  (29,27)=1  (29,29)=2 
! size mismatch, 10x10 instead of 30x30

TEST 3631a71a.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.5 sec (29.5 sec/task)
bits-train-error = 338078.1 bits (338078.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-326] Checking task 363442ee.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 13720.5 = 13729.5
DL output with Mo: L = 9.0 + 33687.2 = 33696.2
DL input+output M: L = 17.9 + 47407.7 = 47425.7

# learning a model for train pairs
2.000	
1.688	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.544	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.431	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.334	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.249	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.190	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.153	OUT OBJECT at ^.layer_0110: ^.layer_01.shape at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _0110: ^.layer_01.shape at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 8071.8 = 8119.8
DL output with Mo: L = 84.0 + 18849.3 = 18933.3
DL input+output M: L = 132.0 + 26921.1 = 27053.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (9,13) and color black and layers
  _0: a rectangle with size (9,1) and color grey and mask Full at (0,3)
  _01: a rectangle with size (2,3) and color red and mask Full at (0,0)
diff: 
delta: (0,0)=4  (1,1)=6  (1,5)=1  (2,0)=6  (2,1)=4  (2,2)=4  (4,8)=1  (7,8)=1 
   (239.5 bits)
data: a background with size (9,13) and color black and layers
  _0: a rectangle with size (9,1) and color grey and mask Full at (0,3)
  _01: a rectangle with size (2,7) and color red and mask Full at (0,0)
  _0110: a rectangle with size (2,3) and color red and mask Full at (3,7)
  _011: a rectangle with size (1,6) and color yellow and mask Full at (2,1)
  _0111: a rectangle with size (2,3) and color red and mask Full at (6,7)
diff: 
delta: (0,0)=4  (0,4)=4  (1,1)=6  (1,5)=6  (2,0)=6  (2,4)=6  (3,7)=4  (4,8)=6  (5,7)=6  (5,8)=4  (5,9)=4  (6,7)=4  (7,8)=6  (8,7)=6  (8,8)=4  (8,9)=4 
   (446.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,13) and color black and layers
  _0: a rectangle with size (9,1) and color grey and mask Full at (0,3)
  _01: a rectangle with size (2,3) and color red and mask Full at (0,0)
diff: 
delta: (0,0)=4  (1,1)=6  (1,5)=1  (2,0)=6  (2,1)=4  (2,2)=4  (4,8)=1  (7,8)=1 
! size mismatch, 10x10 instead of 9x13
>> Trial 2
data: a background with size (9,13) and color black and layers
  _0: a rectangle with size (2,3) and color red and mask Full at (0,0)
  _01: a rectangle with size (9,1) and color grey and mask Full at (0,3)
diff: 
delta: (0,0)=4  (1,1)=6  (1,5)=1  (2,0)=6  (2,1)=4  (2,2)=4  (4,8)=1  (7,8)=1 
! size mismatch, 10x10 instead of 9x13

TRAIN 363442ee.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (9,13) and color black and layers
  _0: a rectangle with size (9,1) and color grey and mask Full at (0,3)
  _01: a rectangle with size (3,3) and color green and mask ..x|.xx|x.. at (0,0)
diff: 
delta: (0,0)=2  (0,1)=7# (1,0)=2  (1,8)=1  (2,1)=7# (2,2)=7# (4,5)=1  (4,11)=1  (7,5)=1  (7,8)=1 
   (289.3 bits)
data: a background with size (9,13) and color black and layers
  _0: a rectangle with size (9,1) and color grey and mask Full at (0,3)
  _01: a rectangle with size (6,9) and color green and mask ........x|.......xx|......x..|..x..x...|.xx.xx...|x..x..... at (3,4)
  _0110: a rectangle with size (3,3) and color green and mask ..x|.xx|x.. at (0,0)
  _011: a rectangle with size (6,6) and color green and mask .....x|....xx|...x..|..x...|.xx...|x..... at (0,4)
  _0111: a rectangle with size (4,2) and color orange and mask Full at (5,5)
diff: 
delta: (0,0)=2  (0,1)=7# (0,7)=2  (0,8)=7# (1,0)=2  (1,7)=2  (2,1)=7# (2,2)=7# (2,8)=7# (2,9)=7# (3,4)=2  (3,5)=7# (3,10)=2  (3,11)=7# (4,4)=2  (4,10)=2  (5,11)=7# (5,12)=7# (6,4)=2  (6,7)=2  (6,8)=7# (7,4)=2  (7,7)=2  (8,8)=7# (8,9)=7#
   (721.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,13) and color black and layers
  _0: a rectangle with size (9,1) and color grey and mask Full at (0,3)
  _01: a rectangle with size (3,3) and color green and mask ..x|.xx|x.. at (0,0)
diff: 
delta: (0,0)=2  (0,1)=7# (1,0)=2  (1,8)=1  (2,1)=7# (2,2)=7# (4,5)=1  (4,11)=1  (7,5)=1  (7,8)=1 
! size mismatch, 10x10 instead of 9x13
>> Trial 2
data: a background with size (9,13) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask ..x|.xx|x.. at (0,0)
  _01: a rectangle with size (9,1) and color grey and mask Full at (0,3)
diff: 
delta: (0,0)=2  (0,1)=7# (1,0)=2  (1,8)=1  (2,1)=7# (2,2)=7# (4,5)=1  (4,11)=1  (7,5)=1  (7,8)=1 
! size mismatch, 10x10 instead of 9x13
>> Trial 3
data: a background with size (9,13) and color black and layers
  _0: a rectangle with size (9,1) and color grey and mask Full at (0,3)
  _01: a rectangle with size (1,2) and color green and mask Full at (1,1)
diff: 
delta: (0,0)=2  (0,1)=7# (0,2)=3  (1,0)=2  (1,8)=1  (2,0)=3  (2,1)=7# (2,2)=7# (4,5)=1  (4,11)=1  (7,5)=1  (7,8)=1 
! size mismatch, 10x10 instead of 9x13

TRAIN 363442ee.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (9,13) and color black and layers
  _0: a rectangle with size (2,3) and color brown and mask Full at (1,0)
  _01: a rectangle with size (9,1) and color grey and mask Full at (0,3)
diff: 
delta: (0,0)=3  (0,1)=8  (0,2)=6  (1,1)=8  (1,2)=2  (1,5)=1  (1,11)=1  (4,8)=1  (7,8)=1  (7,11)=1 
   (278.4 bits)
data: a background with size (9,13) and color black and layers
  _0: a rectangle with size (2,3) and color brown and mask Full at (1,10)
  _01: a rectangle with size (2,6) and color brown and mask Full at (7,7)
  _0110: a rectangle with size (9,1) and color grey and mask Full at (0,3)
  _011: a rectangle with size (2,7) and color brown and mask Full at (1,0)
  _0111: a rectangle with size (2,3) and color brown and mask Full at (4,7)
diff: 
delta: (0,0)=3  (0,1)=8  (0,2)=6  (0,4)=3  (0,5)=8  (0,6)=6  (0,10)=3  (0,11)=8  (0,12)=6  (1,1)=8  (1,2)=2  (1,5)=8  (1,6)=2  (1,11)=8  (1,12)=2  (3,7)=3  (3,8)=8  (3,9)=6  (4,8)=8  (4,9)=2  (6,7)=3  (6,8)=8  (6,9)=6  (6,10)=3  (6,11)=8  (6,12)=6  (7,8)=8  (7,9)=2  (7,11)=8  (7,12)=2 
   (717.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,13) and color black and layers
  _0: a rectangle with size (9,1) and color grey and mask Full at (0,3)
  _01: a rectangle with size (2,3) and color brown and mask Full at (1,0)
diff: 
delta: (0,0)=3  (0,1)=8  (0,2)=6  (1,1)=8  (1,2)=2  (1,5)=1  (1,11)=1  (4,8)=1  (7,8)=1  (7,11)=1 
! size mismatch, 10x10 instead of 9x13
>> Trial 2
data: a background with size (9,13) and color black and layers
  _0: a rectangle with size (2,3) and color brown and mask Full at (1,0)
  _01: a rectangle with size (9,1) and color grey and mask Full at (0,3)
diff: 
delta: (0,0)=3  (0,1)=8  (0,2)=6  (1,1)=8  (1,2)=2  (1,5)=1  (1,11)=1  (4,8)=1  (7,8)=1  (7,11)=1 
! size mismatch, 10x10 instead of 9x13
>> Trial 3
data: a background with size (9,13) and color black and layers
  _0: a rectangle with size (9,1) and color grey and mask Full at (0,3)
  _01: a rectangle with size (2,3) and color brown and mask x..|xxx at (1,0)
diff: 
delta: (0,0)=3  (0,1)=8  (0,2)=6  (1,1)=8  (1,2)=2  (1,5)=1  (1,11)=1  (4,8)=1  (7,8)=1  (7,11)=1 
! size mismatch, 10x10 instead of 9x13

TRAIN 363442ee.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,13) and color black and layers
  _0: a rectangle with size (9,1) and color grey and mask Full at (0,3)
  _01: a rectangle with size (1,2) and color green and mask Full at (0,0)
diff: 
delta: (0,2)=9# (1,0)=8  (1,1)=4  (1,2)=4  (1,8)=1  (1,11)=1  (2,0)=8  (2,1)=9# (2,2)=8  (4,5)=1  (4,11)=1  (7,5)=1  (7,8)=1 
! size mismatch, 10x10 instead of 9x13
>> Trial 2
data: a background with size (9,13) and color black and layers
  _0: a rectangle with size (1,2) and color green and mask Full at (0,0)
  _01: a rectangle with size (9,1) and color grey and mask Full at (0,3)
diff: 
delta: (0,2)=9# (1,0)=8  (1,1)=4  (1,2)=4  (1,8)=1  (1,11)=1  (2,0)=8  (2,1)=9# (2,2)=8  (4,5)=1  (4,11)=1  (7,5)=1  (7,8)=1 
! size mismatch, 10x10 instead of 9x13

TEST 363442ee.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.3 sec (28.3 sec/task)
bits-train-error = 18849.3 bits (18849.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-325] Checking task 36d67576.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 13910.0 = 13919.0
DL output with Mo: L = 9.0 + 18652.7 = 18661.7
DL input+output M: L = 17.9 + 32562.7 = 32580.6

# learning a model for train pairs
2.000	
1.867	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.727	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.593	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.453	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
1.318	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.178	OUT OBJECT at ^.layer_011: ^.layer_011.shape at ?
1.145	OUT DEF: ^.size=^.size
1.126	OUT DEF: ^.layer_0=^.layer_0
1.107	OUT DEF: ^.layer_01=^.layer_01
1.089	OUT DEF: ^.layer_011=^.layer_011
1.073	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.039	OUT OBJECT at ^.layer_0111: ^.layer_0111.shape at ?
1.005	OUT OBJECT at ^.layer_01111: ^.layer_0111.shape at ?
0.986	OUT DEF: ^.layer_0111=^.layer_0111
0.975	OUT OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
0.967	IN  OBJECT at ^.layer_01110: a point with color ? at ?
0.953	OUT OBJECT at ^.layer_01110: ^.layer_01110.shape at ?
0.940	OUT OBJECT at ^.layer_0111111: ^.layer_01110.shape at ?
0.927	OUT OBJECT at ^.layer_01111111: ^.layer_01110.shape at ?
0.908	OUT DEF: ^.layer_01110=^.layer_01110
0.900	IN  OBJECT at ^.layer_011101: a point with color ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: ^.layer_0
  _01: ^.layer_01
  _011: ^.layer_011
  _01110: ^.layer_01110
  _0111: ^.layer_0111
  _01111: ^.layer_0111.shape at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?
  _0111111: ^.layer_01110.shape at ?
  _01111111: ^.layer_01110.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _01110: a point with color ? at ?
  _011101: a point with color ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 108.9 + 7775.9 = 7884.8
DL output with Mo: L = 87.6 + 6133.3 = 6220.8
DL input+output M: L = 196.4 + 13909.2 = 14105.7

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (1,5) and color yellow and mask Full at (2,1)
  _01: a rectangle with size (1,5) and color yellow and mask Full at (8,3)
  _011: a rectangle with size (5,1) and color yellow and mask Full at (2,10)
  _01110: a point with color blue at (1,2)
  _011101: a point with color red at (1,5)
  _0111: a rectangle with size (1,1) and color blue and mask Full at (1,4)
diff: 
delta: (3,1)=3  (3,3)=3  (3,5)=3  (6,11)=2  (9,3)=2 
   (268.8 bits)
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (1,5) and color yellow and mask Full at (2,1)
  _01: a rectangle with size (1,5) and color yellow and mask Full at (8,3)
  _011: a rectangle with size (5,1) and color yellow and mask Full at (2,10)
  _01110: a point with color blue at (1,2)
  _0111: a rectangle with size (1,1) and color blue and mask Full at (1,4)
  _01111: a rectangle with size (1,1) and color blue and mask Full at (3,11)
  _011111: a rectangle with size (1,1) and color red and mask Full at (1,5)
  _0111111: a point with color blue at (5,11)
  _01111111: a point with color blue at (9,4)
diff: 
delta: (2,9)=3  (3,1)=3  (3,3)=3  (3,5)=3  (4,9)=3  (6,9)=3  (6,11)=2  (7,3)=3  (7,5)=3  (7,7)=3  (9,3)=2  (9,6)=1 
   (303.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (1,5) and color yellow and mask Full at (2,1)
  _01: a rectangle with size (1,5) and color yellow and mask Full at (8,3)
  _011: a rectangle with size (5,1) and color yellow and mask Full at (2,10)
  _01110: a point with color blue at (1,2)
  _011101: a point with color blue at (1,4)
  _0111: a rectangle with size (1,1) and color red and mask Full at (1,5)
diff: 
delta: (3,1)=3  (3,3)=3  (3,5)=3  (6,11)=2  (9,3)=2 
! 20 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (1,5) and color yellow and mask Full at (2,1)
  _01: a rectangle with size (1,5) and color yellow and mask Full at (8,3)
  _011: a rectangle with size (5,1) and color yellow and mask Full at (2,10)
  _01110: a point with color blue at (1,2)
  _011101: a point with color blue at (1,4)
  _0111: a rectangle with size (1,1) and color green and mask Full at (3,1)
diff: 
delta: (1,5)=2  (3,3)=3  (3,5)=3  (6,11)=2  (9,3)=2 
! 20 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (1,5) and color yellow and mask Full at (2,1)
  _01: a rectangle with size (1,5) and color yellow and mask Full at (8,3)
  _011: a rectangle with size (5,1) and color yellow and mask Full at (2,10)
  _01110: a point with color blue at (1,2)
  _011101: a point with color red at (1,5)
  _0111: a rectangle with size (1,1) and color blue and mask Full at (1,4)
diff: 
delta: (3,1)=3  (3,3)=3  (3,5)=3  (6,11)=2  (9,3)=2 
! 20 wrong pixels (generated / expected)

TRAIN 36d67576.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask xxx|..x|..x at (2,2)
  _01: a rectangle with size (3,3) and color yellow and mask xxx|x..|x.. at (5,9)
  _011: a rectangle with size (3,3) and color yellow and mask ..x|..x|xxx at (9,3)
  _01110: a point with color red at (1,4)
  _011101: a point with color blue at (2,5)
  _0111: a rectangle with size (1,4) and color green and mask Full at (4,2)
diff: 
delta: (4,9)=2  (11,6)=2 
   (246.1 bits)
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask xxx|..x|..x at (2,2)
  _01: a rectangle with size (3,3) and color yellow and mask xxx|x..|x.. at (5,9)
  _011: a rectangle with size (3,3) and color yellow and mask ..x|..x|xxx at (9,3)
  _01110: a point with color red at (1,4)
  _0111: a rectangle with size (1,4) and color green and mask Full at (4,2)
  _01111: a rectangle with size (1,4) and color green and mask Full at (7,8)
  _011111: a rectangle with size (4,1) and color green and mask Full at (9,3)
  _0111111: a point with color red at (4,9)
  _01111111: a point with color red at (11,6)
diff: 
delta: (2,5)=1  (5,8)=1  (12,5)=1 
   (126.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask xxx|..x|..x at (2,2)
  _01: a rectangle with size (3,3) and color yellow and mask xxx|x..|x.. at (5,9)
  _011: a rectangle with size (3,3) and color yellow and mask ..x|..x|xxx at (9,3)
  _01110: a point with color red at (1,4)
  _011101: a point with color blue at (2,5)
  _0111: a rectangle with size (1,4) and color green and mask Full at (4,2)
diff: 
delta: (4,9)=2  (11,6)=2 
! 17 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask xxx|..x|..x at (2,2)
  _01: a rectangle with size (3,3) and color yellow and mask xxx|x..|x.. at (5,9)
  _011: a rectangle with size (3,3) and color yellow and mask ..x|..x|xxx at (9,3)
  _01110: a point with color blue at (2,5)
  _011101: a point with color red at (1,4)
  _0111: a rectangle with size (1,4) and color green and mask Full at (4,2)
diff: 
delta: (4,9)=2  (11,6)=2 
! 17 wrong pixels (generated / expected)

TRAIN 36d67576.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask .x.|xxx|.x. at (1,2)
  _01: a rectangle with size (3,3) and color yellow and mask .x.|xxx|.x. at (5,7)
  _011: a rectangle with size (3,3) and color yellow and mask .x.|xxx|.x. at (9,3)
  _01110: a point with color red at (1,4)
  _011101: a point with color blue at (2,1)
  _0111: a rectangle with size (1,1) and color green and mask Full at (3,2)
diff: 
delta: (4,3)=1  (5,7)=2  (11,3)=2 
   (262.6 bits)
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask .x.|xxx|.x. at (1,2)
  _01: a rectangle with size (3,3) and color yellow and mask .x.|xxx|.x. at (5,7)
  _011: a rectangle with size (3,3) and color yellow and mask .x.|xxx|.x. at (9,3)
  _01110: a point with color red at (1,4)
  _0111: a rectangle with size (1,1) and color green and mask Full at (3,2)
  _01111: a rectangle with size (1,1) and color green and mask Full at (7,9)
  _011111: a rectangle with size (1,1) and color blue and mask Full at (2,1)
  _0111111: a point with color red at (5,7)
  _01111111: a point with color red at (11,3)
diff: 
delta: (4,3)=1  (6,10)=1  (8,4)=1  (8,8)=1  (9,5)=3  (10,6)=1 
   (183.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask .x.|xxx|.x. at (1,2)
  _01: a rectangle with size (3,3) and color yellow and mask .x.|xxx|.x. at (5,7)
  _011: a rectangle with size (3,3) and color yellow and mask .x.|xxx|.x. at (9,3)
  _01110: a point with color red at (1,4)
  _011101: a point with color blue at (2,1)
  _0111: a rectangle with size (1,1) and color green and mask Full at (3,2)
diff: 
delta: (4,3)=1  (5,7)=2  (11,3)=2 
! 14 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask .x.|xxx|.x. at (1,2)
  _01: a rectangle with size (3,3) and color yellow and mask .x.|xxx|.x. at (5,7)
  _011: a rectangle with size (3,3) and color yellow and mask .x.|xxx|.x. at (9,3)
  _01110: a point with color red at (1,4)
  _011101: a point with color blue at (2,1)
  _0111: a rectangle with size (1,1) and color blue and mask Full at (4,3)
diff: 
delta: (3,2)=3  (5,7)=2  (11,3)=2 
! 14 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask .x.|xxx|.x. at (1,2)
  _01: a rectangle with size (3,3) and color yellow and mask .x.|xxx|.x. at (5,7)
  _011: a rectangle with size (3,3) and color yellow and mask .x.|xxx|.x. at (9,3)
  _01110: a point with color red at (1,4)
  _011101: a point with color green at (3,2)
  _0111: a rectangle with size (1,1) and color blue and mask Full at (2,1)
diff: 
delta: (4,3)=1  (5,7)=2  (11,3)=2 
! 14 wrong pixels (generated / expected)

TRAIN 36d67576.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,15) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask xx.|x.x|.xx at (3,2)
  _01: a rectangle with size (3,3) and color yellow and mask .xx|x.x|xx. at (3,10)
  _011: a rectangle with size (3,3) and color yellow and mask xx.|x.x|.xx at (9,1)
  _01110: a point with color blue at (2,2)
  _011101: a point with color green at (2,3)
  _0111: a rectangle with size (3,3) and color yellow and mask .xx|x.x|xx. at (9,8)
diff: 
delta: (3,4)=2  (4,5)=3  (5,5)=1  (5,12)=2  (9,8)=2  (11,1)=2 
! 27 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (14,15) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask xx.|x.x|.xx at (3,2)
  _01: a rectangle with size (3,3) and color yellow and mask .xx|x.x|xx. at (3,10)
  _011: a rectangle with size (3,3) and color yellow and mask xx.|x.x|.xx at (9,1)
  _01110: a point with color green at (2,3)
  _011101: a point with color blue at (2,2)
  _0111: a rectangle with size (3,3) and color yellow and mask .xx|x.x|xx. at (9,8)
diff: 
delta: (3,4)=2  (4,5)=3  (5,5)=1  (5,12)=2  (9,8)=2  (11,1)=2 
! 27 wrong pixels (generated / expected)

TEST 36d67576.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.4 sec (26.4 sec/task)
bits-train-error = 6133.3 bits (6133.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-324] Checking task 36fdfd69.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 74678.6 = 74687.5
DL output with Mo: L = 9.0 + 76026.3 = 76035.2
DL input+output M: L = 17.9 + 150704.8 = 150722.8

# learning a model for train pairs
2.000	
1.687	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.471	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.260	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.140	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.027	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.930	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 26652.0 = 26718.7
DL output with Mo: L = 66.8 + 43441.0 = 43507.8
DL input+output M: L = 133.5 + 70093.0 = 70226.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (17,18) and color black and layers
  _0: a rectangle with size (17,13) and color blue and mask x....xx......|xx.xxxxxx....|xxx.x........|x..x.........|.xxx.........|x.x..........|x.x..........|...x.........|...xx........|.....x.......|....xx.x.x.x.|......xxxxx..|.....xx.x....|........xx...|......x..x...|......xxx.x.x|......xxx.xx. at (0,0)
  _01: a rectangle with size (17,8) and color blue and mask ...x....|.x.xxx..|xxx..xx.|x...xxxx|..x.xx..|xxxx....|....xx.x|....x.x.|......xx|....xx..|.x.x....|x..xx..x|...x.xxx|...xxx..|.....xx.|x.x..xxx|xx.....x at (0,10)
  _011: a rectangle with size (3,7) and color red and mask Full at (1,2)
diff: 
delta: (0,17)=1  (4,6)=1  (4,7)=1  (4,8)=1  (5,5)=1  (5,6)=1  (6,6)=1  (6,8)=1  (7,6)=1  (7,10)=1  (7,15)=2  (8,1)=1  (8,9)=1  (8,14)=2  (8,15)=2  (10,1)=1  (10,2)=1  (10,6)=2  (10,8)=2  (10,10)=2  (12,7)=2  (12,9)=2  (12,10)=2  (13,1)=1  (13,11)=1  (14,2)=1  (16,0)=1  (16,3)=1 
   (1080.4 bits)
data: a background with size (17,18) and color black and layers
  _0: a rectangle with size (17,8) and color blue and mask ...x....|.x.xxx..|xxx..xx.|x...xxxx|..x.xx..|xxxx....|....xx.x|......x.|......xx|....xx..|...x....|...xx..x|...x.xxx|...xxx..|.....xx.|.....xxx|.......x at (0,10)
  _01: a rectangle with size (11,6) and color blue and mask x.....|xx....|xx....|x.....|.xxx..|x.x...|x.x...|...x..|...xx.|.....x|....xx at (0,0)
  _011: a rectangle with size (4,7) and color blue and mask ..xx...|x..x...|xxx.x.x|xxx.xx. at (13,6)
diff: 
delta: (0,5)=1  (0,6)=1  (0,17)=1  (1,2)=2  (1,3)=4  (1,4)=4  (1,5)=4  (1,6)=4  (1,7)=4  (1,8)=4  (2,2)=4  (2,3)=2  (2,4)=4  (2,5)=2  (2,6)=2  (2,7)=2  (2,8)=2  (3,2)=2  (3,3)=4  (3,4)=2  (3,5)=2  (3,6)=2  (3,7)=2  (3,8)=2  (4,6)=1  (4,7)=1  (4,8)=1  (5,5)=1  (5,6)=1  (6,6)=1  (6,8)=1  (7,6)=1  (7,10)=1  (7,14)=4  (7,15)=2  (8,1)=1  (8,9)=1  (8,14)=2  (8,15)=2  (10,1)=1  (10,2)=1  (10,6)=2  (10,7)=4  (10,8)=2  (10,9)=4  (10,10)=2  (10,11)=1  (11,6)=4  (11,7)=4  (11,8)=4  (11,9)=4  (11,10)=4  (12,5)=1  (12,6)=4  (12,7)=2  (12,8)=4  (12,9)=2  (12,10)=2  (13,1)=1  (13,11)=1  (14,2)=1  (16,0)=1  (16,3)=1 
   (1671.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,18) and color black and layers
  _0: a rectangle with size (17,13) and color blue and mask x....xx......|xx.xxxxxx....|xxx.x........|x..x.........|.xxx.........|x.x..........|x.x..........|...x.........|...xx........|.....x.......|....xx.x.x.x.|......xxxxx..|.....xx.x....|........xx...|......x..x...|......xxx.x.x|......xxx.xx. at (0,0)
  _01: a rectangle with size (17,8) and color blue and mask ...x....|.x.xxx..|xxx..xx.|x...xxxx|..x.xx..|xxxx....|....xx.x|....x.x.|......xx|....xx..|.x.x....|x..xx..x|...x.xxx|...xxx..|.....xx.|x.x..xxx|xx.....x at (0,10)
  _011: a rectangle with size (3,7) and color red and mask Full at (1,2)
diff: 
delta: (0,17)=1  (4,6)=1  (4,7)=1  (4,8)=1  (5,5)=1  (5,6)=1  (6,6)=1  (6,8)=1  (7,6)=1  (7,10)=1  (7,15)=2  (8,1)=1  (8,9)=1  (8,14)=2  (8,15)=2  (10,1)=1  (10,2)=1  (10,6)=2  (10,8)=2  (10,10)=2  (12,7)=2  (12,9)=2  (12,10)=2  (13,1)=1  (13,11)=1  (14,2)=1  (16,0)=1  (16,3)=1 
! size mismatch, 10x10 instead of 17x18

TRAIN 36fdfd69.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (15,16) and color black and layers
  _0: a rectangle with size (8,10) and color cyan and mask ..xxxxx...|...x.x.x..|xxxxxx.x.x|...x.xx.x.|......x.x.|.....x..xx|.....xx...|.....xxx.. at (0,6)
  _01: a rectangle with size (6,7) and color cyan and mask x...xxx|x..xx.x|.xx.xxx|.x....x|.x.xxxx|.xxxxxx at (9,9)
  _011: a rectangle with size (15,10) and color cyan and mask x.......xx|.x.......x|..xxx.xxxx|..x.x....x|...x...x..|x..x.xxx..|x..xx.xxxx|x.x.x.x.xx|x...x.....|x.xx.xxx.x|x..xx.xx.x|.x...xx...|x..xxxx...|.xx.xxx...|xxx.x.x... at (0,0)
diff: 
delta: (0,5)=8  (3,13)=2  (4,2)=2  (4,4)=2  (4,5)=2  (4,6)=2  (4,11)=2  (4,13)=2  (5,2)=2  (5,4)=2  (7,15)=8  (9,4)=2  (10,2)=2  (10,5)=2  (11,9)=2  (12,9)=2  (12,11)=2 
   (760.8 bits)
data: a background with size (15,16) and color black and layers
  _0: a rectangle with size (10,8) and color cyan and mask x.......|x.......|x.......|x.......|x.....xx|x.....xx|.x...xx.|x..xxxx.|.xx.xxx.|xxx.x.x. at (5,0)
  _01: a rectangle with size (6,6) and color cyan and mask ...xxx|..xx.x|...xxx|.....x|x.xxxx|xxxxxx at (9,10)
  _011: a rectangle with size (6,10) and color cyan and mask ..xxxxx...|...x.x.x..|xxxxxx.x.x|...x....x.|........x.|........xx at (0,6)
diff: 
delta: (0,0)=8  (0,5)=8  (1,1)=8  (2,2)=8  (2,3)=8  (2,4)=8  (3,2)=8  (3,4)=8  (3,11)=4  (3,12)=4  (3,13)=2  (4,2)=2  (4,3)=4  (4,4)=2  (4,5)=2  (4,6)=2  (4,7)=8  (4,11)=2  (4,12)=4  (4,13)=2  (5,2)=2  (5,3)=4  (5,4)=2  (5,5)=4  (5,6)=4  (5,7)=8  (5,11)=8  (6,3)=8  (6,4)=8  (6,6)=8  (6,7)=8  (6,8)=8  (6,9)=8  (6,11)=8  (6,12)=8  (7,2)=8  (7,4)=8  (7,6)=8  (7,8)=8  (7,9)=8  (7,11)=8  (7,12)=8  (7,13)=8  (7,15)=8  (8,4)=8  (9,2)=4  (9,3)=4  (9,4)=2  (9,5)=4  (9,9)=8  (10,2)=2  (10,3)=4  (10,4)=4  (10,5)=2  (10,9)=8  (11,9)=2  (11,10)=4  (11,11)=4  (12,9)=2  (12,10)=4  (12,11)=2 
   (1552.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,16) and color black and layers
  _0: a rectangle with size (8,10) and color cyan and mask ..xxxxx...|...x.x.x..|xxxxxx.x.x|...x.xx.x.|......x.x.|.....x..xx|.....xx...|.....xxx.. at (0,6)
  _01: a rectangle with size (6,7) and color cyan and mask x...xxx|x..xx.x|.xx.xxx|.x....x|.x.xxxx|.xxxxxx at (9,9)
  _011: a rectangle with size (15,10) and color cyan and mask x.......xx|.x.......x|..xxx.xxxx|..x.x....x|...x...x..|x..x.xxx..|x..xx.xxxx|x.x.x.x.xx|x...x.....|x.xx.xxx.x|x..xx.xx.x|.x...xx...|x..xxxx...|.xx.xxx...|xxx.x.x... at (0,0)
diff: 
delta: (0,5)=8  (3,13)=2  (4,2)=2  (4,4)=2  (4,5)=2  (4,6)=2  (4,11)=2  (4,13)=2  (5,2)=2  (5,4)=2  (7,15)=8  (9,4)=2  (10,2)=2  (10,5)=2  (11,9)=2  (12,9)=2  (12,11)=2 
! size mismatch, 10x10 instead of 15x16

TRAIN 36fdfd69.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (15,14) and color black and layers
  _0: a rectangle with size (15,9) and color green and mask ..x.xx...|xx.x.....|..xxx....|..xxx....|..x......|xx.......|.x.......|xx......x|xx.....xx|xx.....x.|..xx...x.|...xx.x.x|...x.xx.x|...x.....|....xx... at (0,5)
  _01: a rectangle with size (7,7) and color green and mask ..xx.xx|xxx..xx|.x.x...|.xx.xx.|..x.xx.|.xx.x.x|x..x... at (8,0)
  _011: a rectangle with size (3,5) and color red and mask Full at (4,3)
diff: 
delta: (0,0)=3  (0,1)=3  (1,2)=3  (1,12)=3  (2,2)=3  (2,3)=3  (3,0)=3  (3,12)=3  (3,13)=3  (4,11)=3  (4,13)=3  (5,1)=3  (5,2)=3  (5,11)=3  (5,12)=3  (6,1)=3  (6,10)=3  (7,8)=3  (8,8)=3  (8,9)=3  (9,3)=2  (9,10)=3  (10,2)=2  (14,12)=3  (14,13)=3 
   (824.0 bits)
data: a background with size (15,14) and color black and layers
  _0: a rectangle with size (8,9) and color green and mask xx......x|xx.....xx|xx.....x.|..xx...x.|...xx.x.x|...x.xx.x|...x.....|....xx... at (7,5)
  _01: a rectangle with size (7,7) and color green and mask ..xx.xx|xx...xx|.x.....|.xx.xx.|..x.xx.|.xx.x.x|x..x... at (8,0)
  _011: a rectangle with size (3,5) and color red and mask Full at (4,3)
diff: 
delta: (0,0)=3  (0,1)=3  (0,7)=3  (0,9)=3  (0,10)=3  (1,2)=3  (1,5)=3  (1,6)=3  (1,8)=3  (1,12)=3  (2,2)=3  (2,3)=3  (2,7)=3  (2,8)=3  (2,9)=3  (3,0)=3  (3,7)=3  (3,8)=3  (3,9)=3  (3,12)=3  (3,13)=3  (4,7)=4  (4,11)=3  (4,13)=3  (5,1)=3  (5,2)=3  (5,5)=4  (5,6)=4  (5,11)=3  (5,12)=3  (6,1)=3  (6,6)=4  (6,10)=3  (7,8)=3  (8,8)=3  (8,9)=3  (9,2)=4  (9,3)=2  (9,10)=3  (10,2)=2  (10,3)=4  (14,12)=3  (14,13)=3 
   (1120.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,14) and color black and layers
  _0: a rectangle with size (15,9) and color green and mask ..x.xx...|xx.x.....|..xxx....|..xxx....|..x......|xx.......|.x.......|xx......x|xx.....xx|xx.....x.|..xx...x.|...xx.x.x|...x.xx.x|...x.....|....xx... at (0,5)
  _01: a rectangle with size (7,7) and color green and mask ..xx.xx|xxx..xx|.x.x...|.xx.xx.|..x.xx.|.xx.x.x|x..x... at (8,0)
  _011: a rectangle with size (3,5) and color red and mask Full at (4,3)
diff: 
delta: (0,0)=3  (0,1)=3  (1,2)=3  (1,12)=3  (2,2)=3  (2,3)=3  (3,0)=3  (3,12)=3  (3,13)=3  (4,11)=3  (4,13)=3  (5,1)=3  (5,2)=3  (5,11)=3  (5,12)=3  (6,1)=3  (6,10)=3  (7,8)=3  (8,8)=3  (8,9)=3  (9,3)=2  (9,10)=3  (10,2)=2  (14,12)=3  (14,13)=3 
! size mismatch, 10x10 instead of 15x14

TRAIN 36fdfd69.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,18) and color black and layers
  _0: a rectangle with size (17,18) and color brown and mask ........xx........|.........x..x.....|........xxx..x..x.|.........xxxxxx.x.|......x.xx.x..xxxx|.....x.x..x..x....|.....x....x.xx....|..xx.x..x.xx.xxx..|...x...xxxxx.x....|xx.x.x.xx..xx.....|.xx.x.x.x..x......|.xx..x.xxx........|x.xx.xxx..x.......|xxxxxx....x.......|.xxxxxx.x.........|.x.x..xx.x........|x................. at (0,0)
  _01: a rectangle with size (8,6) and color brown and mask x....x|..xxxx|.xxx.x|..xxx.|.x..x.|x.xx.x|.x..x.|x.xxx. at (9,12)
  _011: a rectangle with size (3,6) and color red and mask Full at (13,11)
diff: 
delta: (0,3)=9# (0,4)=9# (0,5)=9# (0,16)=9# (1,0)=9# (1,1)=2  (1,2)=9# (1,3)=2  (1,4)=2  (1,5)=9# (2,1)=2  (2,2)=2  (2,3)=9# (2,4)=9# (2,5)=2  (4,1)=9# (4,2)=9# (5,0)=9# (5,1)=9# (5,2)=9# (5,3)=9# (5,6)=2  (5,8)=2  (5,9)=2  (6,6)=2  (6,7)=2  (6,8)=2  (6,9)=2  (7,0)=9# (7,17)=9# (10,7)=2  (11,6)=2 
! size mismatch, 10x10 instead of 17x18

TEST 36fdfd69.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.1 sec (29.1 sec/task)
bits-train-error = 43441.0 bits (43441.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-323] Checking task 3906de3d.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 18303.0 = 18312.0
DL output with Mo: L = 9.0 + 18303.0 = 18312.0
DL input+output M: L = 17.9 + 36606.1 = 36624.0

# learning a model for train pairs
2.000	
1.325	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.681	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.547	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.469	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.437	OUT DEF: ^.size=^.size
0.420	OUT DEF: ^.layer_00=^.layer_0
0.412	OUT DEF: ^.layer_0.shape.color=^.layer_01.shape.color
0.404	IN  DEF: ^.layer_0.shape.color=blue
0.395	OUT DEF: ^.layer_0.shape=^.layer_01.shape
0.388	IN  DEF: ^.layer_01.shape.color=red
0.373	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.369	IN  DEF: ^.layer_01.shape.mask=Full
0.366	IN  DEF: ^.color=black
0.364	OUT DEF: ^.color=black
0.362	OUT DEF: ^.layer_0.pos=(?,?)
0.354	OUT DEF: ^.layer_0.pos.j=^.layer_01.pos.j
0.348	OUT DEF: ^.layer_0.pos.i=^.layer_01.pos.i - ^.layer_00.pos.j
0.346	IN  DEF: ^.size=(?,?)
0.331	IN  DEF: ^.size.i=10
0.317	IN  DEF: ^.size.j=10
0.315	IN  DEF: ^.layer_0.pos=(?,?)
0.307	IN  DEF: ^.layer_0.pos.i=(0)
0.306	IN  DEF: ^.layer_0.shape.size=(?,?)
0.304	IN  DEF: ^.layer_01.pos=(?,?)
0.302	IN  DEF: ^.layer_00.pos=(?,?)
0.300	IN  DEF: ^.layer_00.shape.size=(?,?)
0.298	IN  DEF: ^.layer_01.shape.size=(?,?)
0.294	IN  DEF: ^.layer_01.shape.size.j=1

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: ^.layer_0
  _0: ^.layer_01.shape at (^.layer_01.pos.i - ^.layer_00.pos.j,^.layer_01.pos.j)
WHERE (Mi)
a background with size (10,10) and color black and layers
  _00: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _0: a rectangle with size (?,?) and color blue and mask ? at ((0),?)
  _01: a rectangle with size (?,1) and color red and mask Full at (?,?)

DL input  with Mi: L = 109.8 + 3445.7 = 3555.6
DL output with Mo: L = 44.3 + 1784.2 = 1828.4
DL input+output M: L = 154.1 + 5229.9 = 5384.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (4,2) and color blue and mask Full at (0,5)
  _0: a rectangle with size (4,5) and color blue and mask xxxxx|xxxxx|xx.xx|xx.xx at (0,2)
  _01: a rectangle with size (3,1) and color red and mask Full at (7,4)
diff: 
delta:
   (82.7 bits)
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (4,5) and color blue and mask xxxxx|xxxxx|xx.xx|xx.xx at (0,2)
  _0: a rectangle with size (3,1) and color red and mask Full at (2,4)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (4,2) and color blue and mask Full at (0,2)
  _0: a rectangle with size (4,5) and color blue and mask xxxxx|xxxxx|xx.xx|xx.xx at (0,2)
  _01: a rectangle with size (3,1) and color red and mask Full at (7,4)
diff: 
delta:
! 6 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (4,2) and color blue and mask Full at (0,5)
  _0: a rectangle with size (4,5) and color blue and mask xxxxx|xxxxx|xx.xx|xx.xx at (0,2)
  _01: a rectangle with size (3,1) and color red and mask Full at (7,4)
diff: 
delta:
correct output grid

TRAIN 3906de3d.json/1: 1 2nd (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (1,1) and color red and mask Full at (9,4)
  _0: a rectangle with size (5,7) and color blue and mask xxxxxxx|xx.xxxx|xx.x.xx|xx.x.xx|.....xx at (0,2)
  _01: a rectangle with size (4,1) and color red and mask Full at (6,6)
diff: 
delta:
   (94.1 bits)
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (5,7) and color blue and mask xxxxxxx|xx.xxxx|xx.x.xx|xx.x.xx|.....xx at (0,2)
  _0: a rectangle with size (4,1) and color red and mask Full at (2,6)
diff: 
delta: (1,4)=2 
   (20.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (4,1) and color red and mask Full at (6,6)
  _0: a rectangle with size (5,7) and color blue and mask xxxxxxx|xx.xxxx|xx.x.xx|xx.x.xx|.....xx at (0,2)
  _01: a rectangle with size (1,1) and color red and mask Full at (9,4)
diff: 
delta:
! 6 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (5,7) and color blue and mask xxxxxxx|xx.xxxx|xx.x.xx|xx.x.xx|.....xx at (0,2)
  _0: a rectangle with size (4,1) and color red and mask Full at (6,6)
  _01: a rectangle with size (1,1) and color red and mask Full at (9,4)
diff:   ^.layer_0.shape.color  ^.layer_0.pos.i
delta:
! 35 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (5,7) and color blue and mask xxxxxxx|xx.xxxx|xx.x.xx|xx.x.xx|.....xx at (0,2)
  _0: a rectangle with size (1,1) and color red and mask Full at (9,4)
  _01: a rectangle with size (4,1) and color red and mask Full at (6,6)
diff:   ^.layer_0.shape.color  ^.layer_0.pos.i
delta:
! 31 wrong pixels (generated / expected)

TRAIN 3906de3d.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (3,2) and color red and mask x.|xx|xx at (7,3)
  _0: a rectangle with size (4,9) and color blue and mask xxxxxxxxx|xx.xxxxxx|xx.xxxx.x|xx..x.x.x at (0,1)
  _01: a rectangle with size (4,1) and color red and mask Full at (6,6)
diff: 
delta: (7,8)=2  (8,8)=2  (9,8)=2 
   (167.8 bits)
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (4,9) and color blue and mask xxxxxxxxx|xx.xxxxxx|xx.xxxx.x|xx..x.x.x at (0,1)
  _0: a rectangle with size (4,1) and color red and mask Full at (3,6)
diff: 
delta: (1,3)=2  (2,3)=2  (2,8)=2  (3,3)=2  (3,4)=2  (3,8)=2  (4,4)=2  (4,8)=2 
   (157.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (4,9) and color blue and mask xxxxxxxxx|xx.xxxxxx|xx.xxxx.x|xx..x.x.x at (0,1)
  _0: a rectangle with size (3,2) and color red and mask x.|xx|xx at (7,3)
  _01: a rectangle with size (4,1) and color red and mask Full at (6,6)
diff:   ^.layer_0.shape.color  ^.layer_0.pos.i
delta: (7,8)=2  (8,8)=2  (9,8)=2 
! 46 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (4,9) and color blue and mask xxxxxxxxx|xx.xxxxxx|xx.xxxx.x|xx..x.x.x at (0,1)
  _0: a rectangle with size (2,2) and color red and mask Full at (8,3)
  _01: a rectangle with size (4,1) and color red and mask Full at (6,6)
diff:   ^.layer_0.shape.color  ^.layer_0.pos.i
delta: (7,3)=2  (7,8)=2  (8,8)=2  (9,8)=2 
! 45 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (4,9) and color blue and mask xxxxxxxxx|xx.xxxxxx|xx.xxxx.x|xx..x.x.x at (0,1)
  _0: a rectangle with size (3,2) and color red and mask Full at (7,3)
  _01: a rectangle with size (4,1) and color red and mask Full at (6,6)
diff:   ^.layer_0.shape.color  ^.layer_0.pos.i
delta: (7,4)=0  (7,8)=2  (8,8)=2  (9,8)=2 
! 47 wrong pixels (generated / expected)

TRAIN 3906de3d.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (4,3) and color red and mask .x.|.x.|xx.|xxx at (6,4)
  _0: a rectangle with size (5,9) and color blue and mask xxxxxxxxx|x.xxxxx.x|x.x.x.x.x|x.x...x.x|..x.....x at (0,1)
  _01: a rectangle with size (6,1) and color red and mask Full at (4,8)
diff: 
delta: (7,2)=2  (8,2)=2  (9,2)=2 
! 11 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (5,9) and color blue and mask xxxxxxxxx|x.xxxxx.x|x.x.x.x.x|x.x...x.x|..x.....x at (0,1)
  _0: a rectangle with size (4,3) and color red and mask .x.|.x.|xx.|xxx at (6,4)
  _01: a rectangle with size (6,1) and color red and mask Full at (4,8)
diff:   ^.layer_0.shape.color  ^.layer_0.pos.i
delta: (7,2)=2  (8,2)=2  (9,2)=2 
! 46 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (4,3) and color red and mask .x.|.x.|xx.|xxx at (6,4)
  _0: a rectangle with size (5,9) and color blue and mask xxxxxxxxx|x.xxxxx.x|x.x.x.x.x|x.x...x.x|..x.....x at (0,1)
  _01: a rectangle with size (3,1) and color red and mask Full at (7,2)
diff: 
delta: (4,8)=2  (5,8)=2  (6,8)=2  (7,8)=2  (8,8)=2  (9,8)=2 
! 17 wrong pixels (generated / expected)

TEST 3906de3d.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 3.9 sec (3.9 sec/task)
bits-train-error = 1784.2 bits (1784.2 bits/task)
acc-train-micro = 0.33 tasks (33.33%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.17
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-322] Checking task 39a8645d.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 16655.9 = 16664.9
DL output with Mo: L = 9.0 + 2533.2 = 2542.2
DL input+output M: L = 17.9 + 19189.1 = 19207.0

# learning a model for train pairs
2.000	
1.579	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.458	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.312	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
1.167	OUT DEF: ^.size=^.layer_0.shape.size
1.046	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.922	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.856	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.804	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.786	OUT DEF: ^.color=black
0.772	OUT DEF: ^.layer_0.pos=(?,?)
0.738	OUT DEF: ^.layer_0.pos.i=(0)
0.704	OUT DEF: ^.layer_0.pos.j=(0)
0.701	IN  DEF: ^.color=black
0.699	IN  DEF: ^.size=(?,?)
0.682	IN  DEF: ^.size.i=14
0.664	IN  DEF: ^.size.j=14
0.662	IN  DEF: ^.layer_0.pos=(?,?)
0.660	IN  DEF: ^.layer_0.shape.size=(?,?)
0.650	IN  DEF: ^.layer_0.shape.size.i=3
0.640	IN  DEF: ^.layer_0.shape.size.j=3
0.638	IN  DEF: ^.layer_01.pos=(?,?)
0.636	IN  DEF: ^.layer_01.shape.size=(?,?)
0.626	IN  DEF: ^.layer_01.shape.size.j=3
0.624	IN  DEF: ^.layer_011.pos=(?,?)
0.622	IN  DEF: ^.layer_011.shape.size=(?,?)
0.613	IN  DEF: ^.layer_011.shape.size.i=3
0.610	IN  DEF: ^.layer_01111.pos=(?,?)
0.608	IN  DEF: ^.layer_0111.pos=(?,?)
0.606	IN  DEF: ^.layer_01111.shape.size=(?,?)
0.598	IN  DEF: ^.layer_01111.shape.size.i=3
0.596	IN  DEF: ^.layer_0111.shape.size=(?,?)
0.586	IN  DEF: ^.layer_0111.shape.size.j=3

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color black and layers
  _0: a rectangle with size ^.layer_0.shape.size and color ? and mask ? at ((0),(0))
WHERE (Mi)
a background with size (14,14) and color black and layers
  _0: a rectangle with size (3,3) and color ? and mask ? at (?,?)
  _01: a rectangle with size (?,3) and color ? and mask ? at (?,?)
  _011: a rectangle with size (3,?) and color ? and mask ? at (?,?)
  _0111: a rectangle with size (?,3) and color ? and mask ? at (?,?)
  _01111: a rectangle with size (3,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 179.3 + 6428.5 = 6607.8
DL output with Mo: L = 34.8 + 446.9 = 481.7
DL input+output M: L = 214.0 + 6875.5 = 7089.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask x-cross at (1,2)
  _01: a rectangle with size (3,3) and color cyan and mask x-cross at (2,10)
  _011: a rectangle with size (3,3) and color cyan and mask x-cross at (7,3)
  _0111: a rectangle with size (3,3) and color red and mask x.x|x.x|.x. at (7,9)
  _01111: a rectangle with size (3,3) and color red and mask x.x|x.x|.x. at (11,1)
diff: 
delta:
   (140.5 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask x-cross at (0,0)
diff: 
delta:
   (11.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask x-cross at (1,2)
  _01: a rectangle with size (3,3) and color cyan and mask x-cross at (2,10)
  _011: a rectangle with size (3,3) and color cyan and mask x-cross at (7,3)
  _0111: a rectangle with size (3,3) and color red and mask x.x|x.x|.x. at (7,9)
  _01111: a rectangle with size (3,3) and color red and mask x.x|x.x|.x. at (11,1)
diff: 
delta:
! 9 wrong pixels (generated / expected)

TRAIN 39a8645d.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask x.x|xxx|.x. at (0,7)
  _01: a rectangle with size (3,3) and color blue and mask x.x|xxx|.x. at (6,1)
  _011: a rectangle with size (3,3) and color blue and mask x.x|xxx|.x. at (11,11)
  _0111: a rectangle with size (3,3) and color red and mask x-cross at (5,6)
  _01111: a rectangle with size (3,3) and color yellow and mask x..|.xx|x.. at (1,2)
diff: 
delta: (3,11)=4  (4,12)=4  (4,13)=4  (5,11)=4  (8,9)=4  (9,10)=4  (9,11)=4  (10,2)=4  (10,9)=4  (11,3)=4  (11,4)=4  (12,2)=4 
   (397.2 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask x..|.xx|x.. at (0,0)
diff: 
delta:
   (16.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask x.x|xxx|.x. at (0,7)
  _01: a rectangle with size (3,3) and color blue and mask x.x|xxx|.x. at (6,1)
  _011: a rectangle with size (3,3) and color blue and mask x.x|xxx|.x. at (11,11)
  _0111: a rectangle with size (3,3) and color red and mask x-cross at (5,6)
  _01111: a rectangle with size (3,3) and color yellow and mask x..|.xx|x.. at (1,2)
diff: 
delta: (3,11)=4  (4,12)=4  (4,13)=4  (5,11)=4  (8,9)=4  (9,10)=4  (9,11)=4  (10,2)=4  (10,9)=4  (11,3)=4  (11,4)=4  (12,2)=4 
! 9 wrong pixels (generated / expected)

TRAIN 39a8645d.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (3,3) and color pink and mask xx.|xx.|..x at (2,9)
  _01: a rectangle with size (1,3) and color cyan and mask Full at (3,2)
  _011: a rectangle with size (3,1) and color cyan and mask Full at (8,9)
  _0111: a rectangle with size (1,3) and color cyan and mask Full at (9,8)
  _01111: a rectangle with size (3,1) and color cyan and mask Full at (2,3)
diff: 
delta:
   (105.1 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask .x.|xxx|.x. at (0,0)
diff: 
delta:
   (16.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (3,3) and color pink and mask xx.|xx.|..x at (2,9)
  _01: a rectangle with size (1,3) and color cyan and mask Full at (3,2)
  _011: a rectangle with size (3,1) and color cyan and mask Full at (8,9)
  _0111: a rectangle with size (1,3) and color cyan and mask Full at (9,8)
  _01111: a rectangle with size (3,1) and color cyan and mask Full at (2,3)
diff: 
delta:
! 9 wrong pixels (generated / expected)

TRAIN 39a8645d.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask x.x|.xx|x.x at (2,3)
  _01: a rectangle with size (3,3) and color red and mask .x.|xxx|xx. at (2,9)
  _011: a rectangle with size (3,3) and color red and mask .x.|xxx|xx. at (8,0)
  _0111: a rectangle with size (3,3) and color red and mask .x.|xxx|xx. at (11,4)
  _01111: a rectangle with size (3,3) and color green and mask x.x|.xx|x.x at (11,9)
diff: 
delta: (7,7)=8  (8,6)=8  (8,8)=8  (9,7)=8 
! 9 wrong pixels (generated / expected)

TEST 39a8645d.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 12.8 sec (12.8 sec/task)
bits-train-error = 446.9 bits (446.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-321] Checking task 39e1d7f9.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 220174.2 = 220183.2
DL output with Mo: L = 9.0 + 254039.4 = 254048.4
DL input+output M: L = 17.9 + 474213.6 = 474231.5

# learning a model for train pairs
2.000	
1.358	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.755	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.685	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.614	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.545	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.481	OUT OBJECT at ^.layer_011: ^.layer_011.shape at ?
0.417	OUT OBJECT at ^.layer_0111: ^.layer_01.shape at ?
0.366	OUT OBJECT at ^.layer_01111: ^.layer_01.shape at ?
0.334	OUT OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
0.301	OUT OBJECT at ^.layer_011110: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: ^.layer_011.shape at ?
  _0111: ^.layer_01.shape at ?
  _011110: a rectangle with size ? and color ? and mask ? at ?
  _01111: ^.layer_01.shape at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 47547.2 = 47614.0
DL output with Mo: L = 103.0 + 21424.2 = 21527.2
DL input+output M: L = 169.7 + 68971.5 = 69141.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (24,24) and color black and layers
  _0: a rectangle with size (24,24) and color cyan and mask ....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|xxxxxxxxxxxxxxxxxxxxxxxx|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|xxxxxxxxxxxxxxxxxxxxxxxx|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|xxxxxxxxxxxxxxxxxxxxxxxx|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|xxxxxxxxxxxxxxxxxxxxxxxx|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|....x....x....x....x.... at (0,0)
  _01: a rectangle with size (4,14) and color green and mask Full at (5,0)
  _011: a rectangle with size (14,4) and color green and mask Full at (0,5)
diff: 
delta: (5,5)=6  (5,6)=6  (5,7)=6  (5,8)=6  (6,5)=6  (6,6)=6  (6,7)=6  (6,8)=6  (7,5)=6  (7,6)=6  (7,7)=6  (7,8)=6  (8,5)=6  (8,6)=6  (8,7)=6  (8,8)=6  (20,15)=6  (20,16)=6  (20,17)=6  (20,18)=6  (21,15)=6  (21,16)=6  (21,17)=6  (21,18)=6  (22,15)=6  (22,16)=6  (22,17)=6  (22,18)=6  (23,15)=6  (23,16)=6  (23,17)=6  (23,18)=6 
   (1417.9 bits)
data: a background with size (24,24) and color black and layers
  _0: a rectangle with size (24,24) and color cyan and mask ....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|xxxxxxxxxxxxxxxxxxxxxxxx|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|xxxxxxxxxxxxxxxxxxxxxxxx|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|xxxxxxxxxxxxxxxxxxxxxxxx|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|xxxxxxxxxxxxxxxxxxxxxxxx|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|....x....x....x....x.... at (0,0)
  _01: a rectangle with size (4,4) and color pink and mask Full at (5,5)
  _011: a rectangle with size (14,4) and color green and mask Full at (0,5)
  _0111: a rectangle with size (4,14) and color green and mask Full at (5,0)
  _011110: a rectangle with size (4,4) and color pink and mask Full at (20,15)
  _01111: a rectangle with size (4,14) and color green and mask Full at (20,10)
  _011111: a rectangle with size (4,4) and color green and mask Full at (15,15)
diff: 
delta:
   (180.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (24,24) and color black and layers
  _0: a rectangle with size (24,24) and color cyan and mask ....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|xxxxxxxxxxxxxxxxxxxxxxxx|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|xxxxxxxxxxxxxxxxxxxxxxxx|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|xxxxxxxxxxxxxxxxxxxxxxxx|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|xxxxxxxxxxxxxxxxxxxxxxxx|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|....x....x....x....x.... at (0,0)
  _01: a rectangle with size (4,14) and color green and mask Full at (5,0)
  _011: a rectangle with size (14,4) and color green and mask Full at (0,5)
diff: 
delta: (5,5)=6  (5,6)=6  (5,7)=6  (5,8)=6  (6,5)=6  (6,6)=6  (6,7)=6  (6,8)=6  (7,5)=6  (7,6)=6  (7,7)=6  (7,8)=6  (8,5)=6  (8,6)=6  (8,7)=6  (8,8)=6  (20,15)=6  (20,16)=6  (20,17)=6  (20,18)=6  (21,15)=6  (21,16)=6  (21,17)=6  (21,18)=6  (22,15)=6  (22,16)=6  (22,17)=6  (22,18)=6  (23,15)=6  (23,16)=6  (23,17)=6  (23,18)=6 
! size mismatch, 10x10 instead of 24x24
>> Trial 2
data: a background with size (24,24) and color black and layers
  _0: a rectangle with size (4,14) and color green and mask Full at (5,0)
  _01: a rectangle with size (24,24) and color cyan and mask ....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|xxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx....x....|xxxxxxxxxxxxxxx....x....|xxxxxxxxxxxxxxx....x....|xxxxxxxxxxxxxxx....x....|xxxxxxxxxxxxxxxxxxxxxxxx|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|xxxxxxxxxxxxxxxxxxxxxxxx|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|xxxxxxxxxxxxxxxxxxxxxxxx|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|....x....x....x....x.... at (0,0)
  _011: a rectangle with size (14,4) and color green and mask Full at (0,5)
diff: 
delta: (5,4)=8  (5,5)=6  (5,6)=6  (5,7)=6  (5,8)=6  (5,9)=8  (6,4)=8  (6,5)=6  (6,6)=6  (6,7)=6  (6,8)=6  (6,9)=8  (7,4)=8  (7,5)=6  (7,6)=6  (7,7)=6  (7,8)=6  (7,9)=8  (8,4)=8  (8,5)=6  (8,6)=6  (8,7)=6  (8,8)=6  (8,9)=8  (20,15)=6  (20,16)=6  (20,17)=6  (20,18)=6  (21,15)=6  (21,16)=6  (21,17)=6  (21,18)=6  (22,15)=6  (22,16)=6  (22,17)=6  (22,18)=6  (23,15)=6  (23,16)=6  (23,17)=6  (23,18)=6 
! size mismatch, 10x10 instead of 24x24

TRAIN 39e1d7f9.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (27,27) and color black and layers
  _0: a rectangle with size (27,27) and color green and mask ...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x... at (0,0)
  _01: a rectangle with size (11,3) and color pink and mask Full at (4,8)
  _011: a rectangle with size (3,11) and color pink and mask Full at (8,4)
diff: 
delta: (0,24)=4  (0,25)=4  (0,26)=4  (1,24)=4  (1,25)=4  (1,26)=4  (2,24)=4  (2,25)=4  (2,26)=4  (8,8)=4  (8,9)=4  (8,10)=4  (9,8)=4  (9,9)=4  (9,10)=4  (10,8)=4  (10,9)=4  (10,10)=4  (20,12)=4  (20,13)=4  (20,14)=4  (21,12)=4  (21,13)=4  (21,14)=4  (22,12)=4  (22,13)=4  (22,14)=4 
   (1471.8 bits)
data: a background with size (27,27) and color black and layers
  _0: a rectangle with size (27,27) and color green and mask ...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x... at (0,0)
  _01: a rectangle with size (3,11) and color pink and mask Full at (8,4)
  _011: a rectangle with size (3,11) and color pink and mask Full at (20,8)
  _0111: a rectangle with size (11,3) and color pink and mask Full at (4,8)
  _011110: a rectangle with size (3,3) and color pink and mask Full at (0,20)
  _01111: a rectangle with size (11,3) and color pink and mask Full at (16,12)
  _011111: a rectangle with size (3,3) and color yellow and mask Full at (0,24)
diff: 
delta: (4,24)=6  (4,25)=6  (4,26)=6  (5,24)=6  (5,25)=6  (5,26)=6  (6,24)=6  (6,25)=6  (6,26)=6  (8,8)=4  (8,9)=4  (8,10)=4  (9,8)=4  (9,9)=4  (9,10)=4  (10,8)=4  (10,9)=4  (10,10)=4  (20,12)=4  (20,13)=4  (20,14)=4  (21,12)=4  (21,13)=4  (21,14)=4  (22,12)=4  (22,13)=4  (22,14)=4 
   (779.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (27,27) and color black and layers
  _0: a rectangle with size (27,27) and color green and mask ...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x... at (0,0)
  _01: a rectangle with size (3,11) and color pink and mask Full at (8,4)
  _011: a rectangle with size (11,3) and color pink and mask Full at (4,8)
diff: 
delta: (0,24)=4  (0,25)=4  (0,26)=4  (1,24)=4  (1,25)=4  (1,26)=4  (2,24)=4  (2,25)=4  (2,26)=4  (8,8)=4  (8,9)=4  (8,10)=4  (9,8)=4  (9,9)=4  (9,10)=4  (10,8)=4  (10,9)=4  (10,10)=4  (20,12)=4  (20,13)=4  (20,14)=4  (21,12)=4  (21,13)=4  (21,14)=4  (22,12)=4  (22,13)=4  (22,14)=4 
! size mismatch, 10x10 instead of 27x27
>> Trial 2
data: a background with size (27,27) and color black and layers
  _0: a rectangle with size (27,27) and color green and mask ...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x... at (0,0)
  _01: a rectangle with size (3,11) and color pink and mask Full at (8,4)
  _011: a rectangle with size (3,3) and color yellow and mask Full at (0,24)
diff: 
delta: (4,8)=6  (4,9)=6  (4,10)=6  (5,8)=6  (5,9)=6  (5,10)=6  (6,8)=6  (6,9)=6  (6,10)=6  (8,8)=4  (8,9)=4  (8,10)=4  (9,8)=4  (9,9)=4  (9,10)=4  (10,8)=4  (10,9)=4  (10,10)=4  (12,8)=6  (12,9)=6  (12,10)=6  (13,8)=6  (13,9)=6  (13,10)=6  (14,8)=6  (14,9)=6  (14,10)=6  (20,12)=4  (20,13)=4  (20,14)=4  (21,12)=4  (21,13)=4  (21,14)=4  (22,12)=4  (22,13)=4  (22,14)=4 
! size mismatch, 10x10 instead of 27x27

TRAIN 39e1d7f9.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (27,27) and color black and layers
  _0: a rectangle with size (27,27) and color cyan and mask ...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x... at (0,0)
  _01: a rectangle with size (11,3) and color yellow and mask Full at (12,12)
  _011: a rectangle with size (11,3) and color yellow and mask Full at (12,20)
diff: 
delta: (0,24)=2  (0,25)=2  (0,26)=2  (1,24)=2  (1,25)=2  (1,26)=2  (2,24)=2  (2,25)=2  (2,26)=2  (4,4)=2  (4,5)=2  (4,6)=2  (5,4)=2  (5,5)=2  (5,6)=2  (6,4)=2  (6,5)=2  (6,6)=2  (12,16)=4  (12,17)=4  (12,18)=4  (13,16)=4  (13,17)=4  (13,18)=4  (14,16)=4  (14,17)=4  (14,18)=4  (16,16)=2  (16,17)=2  (16,18)=2  (17,16)=2  (17,17)=2  (17,18)=2  (18,16)=2  (18,17)=2  (18,18)=2  (20,16)=4  (20,17)=4  (20,18)=4  (21,16)=4  (21,17)=4  (21,18)=4  (22,16)=4  (22,17)=4  (22,18)=4 
   (1865.0 bits)
data: a background with size (27,27) and color black and layers
  _0: a rectangle with size (27,27) and color cyan and mask ...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x... at (0,0)
  _01: a rectangle with size (23,3) and color yellow and mask Full at (0,20)
  _011: a rectangle with size (11,3) and color yellow and mask Full at (0,0)
  _0111: a rectangle with size (11,3) and color yellow and mask Full at (0,8)
  _011110: a rectangle with size (11,3) and color yellow and mask Full at (12,12)
  _01111: a rectangle with size (11,3) and color yellow and mask Full at (0,4)
  _011111: a rectangle with size (11,3) and color yellow and mask Full at (12,16)
diff: 
delta: (0,24)=2  (0,25)=2  (0,26)=2  (1,24)=2  (1,25)=2  (1,26)=2  (2,24)=2  (2,25)=2  (2,26)=2  (4,4)=2  (4,5)=2  (4,6)=2  (4,24)=4  (4,25)=4  (4,26)=4  (5,4)=2  (5,5)=2  (5,6)=2  (5,24)=4  (5,25)=4  (5,26)=4  (6,4)=2  (6,5)=2  (6,6)=2  (6,24)=4  (6,25)=4  (6,26)=4  (8,20)=0  (8,21)=0  (8,22)=0  (9,20)=0  (9,21)=0  (9,22)=0  (10,20)=0  (10,21)=0  (10,22)=0  (16,16)=2  (16,17)=2  (16,18)=2  (17,16)=2  (17,17)=2  (17,18)=2  (18,16)=2  (18,17)=2  (18,18)=2 
   (1182.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (27,27) and color black and layers
  _0: a rectangle with size (27,27) and color cyan and mask ...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x... at (0,0)
  _01: a rectangle with size (3,11) and color yellow and mask Full at (12,12)
  _011: a rectangle with size (3,11) and color yellow and mask Full at (20,12)
diff: 
delta: (0,24)=2  (0,25)=2  (0,26)=2  (1,24)=2  (1,25)=2  (1,26)=2  (2,24)=2  (2,25)=2  (2,26)=2  (4,4)=2  (4,5)=2  (4,6)=2  (5,4)=2  (5,5)=2  (5,6)=2  (6,4)=2  (6,5)=2  (6,6)=2  (16,12)=4  (16,13)=4  (16,14)=4  (16,16)=2  (16,17)=2  (16,18)=2  (16,20)=4  (16,21)=4  (16,22)=4  (17,12)=4  (17,13)=4  (17,14)=4  (17,16)=2  (17,17)=2  (17,18)=2  (17,20)=4  (17,21)=4  (17,22)=4  (18,12)=4  (18,13)=4  (18,14)=4  (18,16)=2  (18,17)=2  (18,18)=2  (18,20)=4  (18,21)=4  (18,22)=4 
! size mismatch, 10x10 instead of 27x27
>> Trial 2
data: a background with size (27,27) and color black and layers
  _0: a rectangle with size (27,27) and color cyan and mask ...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x... at (0,0)
  _01: a rectangle with size (11,3) and color yellow and mask Full at (12,12)
  _011: a rectangle with size (11,3) and color yellow and mask Full at (12,20)
diff: 
delta: (0,24)=2  (0,25)=2  (0,26)=2  (1,24)=2  (1,25)=2  (1,26)=2  (2,24)=2  (2,25)=2  (2,26)=2  (4,4)=2  (4,5)=2  (4,6)=2  (5,4)=2  (5,5)=2  (5,6)=2  (6,4)=2  (6,5)=2  (6,6)=2  (12,16)=4  (12,17)=4  (12,18)=4  (13,16)=4  (13,17)=4  (13,18)=4  (14,16)=4  (14,17)=4  (14,18)=4  (16,16)=2  (16,17)=2  (16,18)=2  (17,16)=2  (17,17)=2  (17,18)=2  (18,16)=2  (18,17)=2  (18,18)=2  (20,16)=4  (20,17)=4  (20,18)=4  (21,16)=4  (21,17)=4  (21,18)=4  (22,16)=4  (22,17)=4  (22,18)=4 
! size mismatch, 10x10 instead of 27x27

TRAIN 39e1d7f9.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (29,29) and color black and layers
  _0: a rectangle with size (29,29) and color yellow and mask ..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x.. at (0,0)
  _01: a rectangle with size (2,8) and color cyan and mask Full at (6,6)
  _011: a rectangle with size (2,8) and color green and mask Full at (9,6)
diff: 
delta: (3,21)=6  (3,22)=6  (4,21)=6  (4,22)=6  (6,9)=3  (6,10)=3  (7,9)=3  (7,10)=3  (9,9)=6  (9,10)=6  (10,9)=6  (10,10)=6  (12,6)=8  (12,7)=8  (12,9)=3  (12,10)=3  (12,12)=8  (12,13)=8  (13,6)=8  (13,7)=8  (13,9)=3  (13,10)=3  (13,12)=8  (13,13)=8  (21,15)=6  (21,16)=6  (22,15)=6  (22,16)=6  (24,0)=6  (24,1)=6  (25,0)=6  (25,1)=6 
! size mismatch, 10x10 instead of 29x29
>> Trial 2
data: a background with size (29,29) and color black and layers
  _0: a rectangle with size (29,29) and color yellow and mask ..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x.. at (0,0)
  _01: a rectangle with size (2,8) and color cyan and mask Full at (6,6)
  _011: a rectangle with size (2,8) and color cyan and mask Full at (12,6)
diff: 
delta: (3,21)=6  (3,22)=6  (4,21)=6  (4,22)=6  (6,9)=3  (6,10)=3  (7,9)=3  (7,10)=3  (9,6)=3  (9,7)=3  (9,9)=6  (9,10)=6  (9,12)=3  (9,13)=3  (10,6)=3  (10,7)=3  (10,9)=6  (10,10)=6  (10,12)=3  (10,13)=3  (12,9)=3  (12,10)=3  (13,9)=3  (13,10)=3  (21,15)=6  (21,16)=6  (22,15)=6  (22,16)=6  (24,0)=6  (24,1)=6  (25,0)=6  (25,1)=6 
! size mismatch, 10x10 instead of 29x29

TEST 39e1d7f9.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.6 sec (27.6 sec/task)
bits-train-error = 21424.2 bits (21424.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-320] Checking task 3aa6fb7a.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3175.9 = 3184.8
DL output with Mo: L = 9.0 + 4084.1 = 4093.1
DL input+output M: L = 17.9 + 7260.0 = 7277.9

# learning a model for train pairs
2.000	
1.858	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.640	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.488	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.268	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
1.184	OUT DEF: ^.size=^.size
1.127	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.079	OUT DEF: ^.layer_0=^.layer_0
1.031	OUT DEF: ^.layer_01=^.layer_01
0.992	OUT DEF: ^.layer_011.shape.size=^.layer_0.pos
0.949	IN  DEF: ^.layer_0.shape.mask=x.|xx
0.906	IN  DEF: ^.layer_01.shape.mask=xx|.x
0.877	IN  DEF: ^.layer_0.shape.color=cyan
0.848	IN  DEF: ^.layer_01.shape.color=cyan
0.827	OUT OBJECT at ^.layer_0111: a point with color ? at ?
0.804	OUT DEF: ^.layer_0111.shape.color=blue
0.793	OUT DEF: ^.layer_011.shape.mask=Full
0.783	IN  DEF: ^.color=black
0.775	OUT DEF: ^.color=black
0.769	IN  DEF: ^.size=(?,?)
0.720	IN  DEF: ^.size.i=7
0.672	IN  DEF: ^.size.j=7
0.665	IN  DEF: ^.layer_0.pos=(?,?)
0.658	IN  DEF: ^.layer_0.shape.size=(?,?)
0.631	IN  DEF: ^.layer_0.shape.size.i=2
0.604	IN  DEF: ^.layer_0.shape.size.j=2
0.598	IN  DEF: ^.layer_01.pos=(?,?)
0.572	IN  DEF: ^.layer_01.pos.j=4
0.565	IN  DEF: ^.layer_01.shape.size=(?,?)
0.538	IN  DEF: ^.layer_01.shape.size.i=2
0.511	IN  DEF: ^.layer_01.shape.size.j=2
0.506	OUT DEF: ^.layer_011.pos=(?,?)
0.489	OUT DEF: ^.layer_011.pos.j=^.layer_0.pos.j + 1
0.483	OUT DEF: ^.layer_0111.pos=(?,?)
0.464	OUT DEF: ^.layer_0111.pos.j=^.layer_01.pos.j
0.446	OUT DEF: ^.layer_0111.pos.i=^.layer_01.pos.i + 1

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: ^.layer_01
  _011: a rectangle with size ^.layer_0.pos and color ? and mask Full at (?,^.layer_0.pos.j + 1)
  _0111: a point with color blue at (^.layer_01.pos.i + 1,^.layer_01.pos.j)
WHERE (Mi)
a background with size (7,7) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask x.|xx at (?,?)
  _01: a rectangle with size (2,2) and color cyan and mask xx|.x at (?,4)

DL input  with Mi: L = 93.5 + 823.8 = 917.3
DL output with Mo: L = 84.1 + 564.5 = 648.6
DL input+output M: L = 177.6 + 1388.3 = 1566.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask x.|xx at (1,1)
  _01: a rectangle with size (2,2) and color cyan and mask xx|.x at (3,4)
diff: 
delta:
   (12.4 bits)
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask x.|xx at (1,1)
  _01: a rectangle with size (2,2) and color cyan and mask xx|.x at (3,4)
  _011: a rectangle with size (1,1) and color blue and mask Full at (1,2)
  _0111: a point with color blue at (4,4)
diff: 
delta:
   (8.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask x.|xx at (1,1)
  _01: a rectangle with size (2,2) and color cyan and mask xx|.x at (3,4)
diff: 
delta:
! 2 wrong pixels (generated / expected)

TRAIN 3aa6fb7a.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask x.|xx at (2,2)
  _01: a rectangle with size (2,2) and color cyan and mask xx|.x at (0,4)
diff: 
delta: (5,4)=8  (6,3)=8  (6,4)=8 
   (70.0 bits)
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask x.|xx at (2,2)
  _01: a rectangle with size (2,2) and color cyan and mask xx|.x at (0,4)
  _011: a rectangle with size (2,2) and color cyan and mask Full at (5,3)
  _0111: a point with color blue at (1,4)
diff: 
delta: (2,3)=1  (5,3)=1 
   (47.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask x.|xx at (2,2)
  _01: a rectangle with size (2,2) and color cyan and mask xx|.x at (0,4)
diff: 
delta: (5,4)=8  (6,3)=8  (6,4)=8 
! 8 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask .x|xx at (5,3)
  _01: a rectangle with size (2,2) and color cyan and mask xx|.x at (0,4)
diff:   ^.layer_0.shape.mask
delta: (2,2)=8  (3,2)=8  (3,3)=8 
! 17 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask x.|xx at (2,2)
  _01: a rectangle with size (2,2) and color cyan and mask .x|xx at (5,3)
diff:   ^.layer_01.shape.mask  ^.layer_01.pos.j
delta: (0,4)=8  (0,5)=8  (1,5)=8 
! 8 wrong pixels (generated / expected)

TRAIN 3aa6fb7a.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask x.|xx at (3,3)
  _01: a rectangle with size (2,2) and color cyan and mask xx|.x at (0,5)
diff:   ^.layer_01.pos.j
delta: (1,0)=8  (1,1)=8  (2,0)=8  (5,1)=8  (6,0)=8  (6,1)=8 
! 15 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask xx|x. at (1,0)
  _01: a rectangle with size (2,2) and color cyan and mask xx|.x at (0,5)
diff:   ^.layer_01.pos.j  ^.layer_0.shape.mask
delta: (3,3)=8  (4,3)=8  (4,4)=8  (5,1)=8  (6,0)=8  (6,1)=8 
! 9 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask x.|xx at (3,3)
  _01: a rectangle with size (2,2) and color cyan and mask xx|x. at (1,0)
diff:   ^.layer_01.shape.mask  ^.layer_01.pos.j
delta: (0,5)=8  (0,6)=8  (1,6)=8  (5,1)=8  (6,0)=8  (6,1)=8 
! 15 wrong pixels (generated / expected)

TEST 3aa6fb7a.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 2.0 sec (2.0 sec/task)
bits-train-error = 564.5 bits (564.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-319] Checking task 3ac3eb23.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 965.8 = 974.8
DL output with Mo: L = 9.0 + 5382.8 = 5391.8
DL input+output M: L = 17.9 + 6348.7 = 6366.6

# learning a model for train pairs
2.000	
1.521	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.316	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.222	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.158	OUT DEF: ^.size=^.size
1.126	IN  DEF: ^.color=black
1.102	OUT DEF: ^.layer_01.shape.mask=Odd Checkboard
1.080	IN  DEF: ^.size=(?,?)
0.930	IN  DEF: ^.size.i=6
0.908	IN  DEF: ^.layer_0.pos=(?,?)
0.821	IN  DEF: ^.layer_0.pos.j=1
0.741	IN  DEF: ^.layer_0.pos.i=(0)
0.724	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.718	OUT DEF: ^.color=black
0.714	OUT DEF: ^.layer_0.pos=(?,?)
0.698	OUT DEF: ^.layer_0.pos.j=(0)
0.694	OUT DEF: ^.layer_0.shape.size=(?,?)
0.690	OUT DEF: ^.layer_01.pos=(?,?)
0.676	OUT DEF: ^.layer_01.pos.i=(0)
0.672	OUT DEF: ^.layer_01.shape.size=(?,?)
0.644	OUT DEF: ^.layer_01.shape.size.i=^.size.i
0.624	OUT DEF: ^.layer_01.shape.size.j=3

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask ? at (?,(0))
  _01: a rectangle with size (^.size.i,3) and color ? and mask Odd Checkboard at ((0),?)
WHERE (Mi)
a background with size (6,?) and color black and layers
  _0: a point with color ? at ((0),1)

DL input  with Mi: L = 37.3 + 463.5 = 500.8
DL output with Mo: L = 69.3 + 524.7 = 594.0
DL input+output M: L = 106.6 + 988.2 = 1094.7

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (6,10) and color black and layers
  _0: a point with color red at (0,1)
diff: 
delta: (0,5)=8 
   (33.8 bits)
data: a background with size (6,10) and color black and layers
  _0: a rectangle with size (6,3) and color red and mask Odd Checkboard at (0,0)
  _01: a rectangle with size (6,3) and color cyan and mask Odd Checkboard at (0,4)
diff: 
delta:
   (32.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,10) and color black and layers
  _0: a point with color red at (0,1)
diff: 
delta: (0,5)=8 
! 18 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (6,10) and color black and layers
  _0: a point with color cyan at (0,5)
diff:   ^.layer_0.pos.j
delta: (0,1)=2 
! 20 wrong pixels (generated / expected)

TRAIN 3ac3eb23.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (6,7) and color black and layers
  _0: a point with color yellow at (0,1)
diff: 
delta:
   (12.6 bits)
data: a background with size (6,7) and color black and layers
  _0: a rectangle with size (1,1) and color yellow and mask Full at (1,0)
  _01: a rectangle with size (6,3) and color yellow and mask Odd Checkboard at (0,0)
diff: 
delta:
   (19.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,7) and color black and layers
  _0: a point with color yellow at (0,1)
diff: 
delta:
! 9 wrong pixels (generated / expected)

TRAIN 3ac3eb23.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,12) and color black and layers
  _0: a point with color green at (0,2)
diff:   ^.layer_0.pos.j
delta: (0,6)=6  (0,9)=7#
! 36 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (6,12) and color black and layers
  _0: a point with color pink at (0,6)
diff:   ^.layer_0.pos.j
delta: (0,2)=3  (0,9)=7#
! 37 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (6,12) and color black and layers
  _0: a point with color orange at (0,9)
diff:   ^.layer_0.pos.j
delta: (0,2)=3  (0,6)=6 
! 37 wrong pixels (generated / expected)

TEST 3ac3eb23.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 1.5 sec (1.5 sec/task)
bits-train-error = 524.7 bits (524.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-318] Checking task 3af2c5a8.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3098.0 = 3107.0
DL output with Mo: L = 9.0 + 11653.5 = 11662.5
DL input+output M: L = 17.9 + 14751.5 = 14769.5

# learning a model for train pairs
2.000	
1.211	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.695	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.673	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.661	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.649	IN  DEF: ^.size=(?,?)
0.589	IN  DEF: ^.size.j=4
0.537	IN  DEF: ^.size.i=3
0.526	IN  DEF: ^.layer_0.pos=(?,?)
0.514	IN  DEF: ^.layer_0.shape.size=(?,?)
0.487	IN  DEF: ^.layer_0.shape.size.i=3
0.458	IN  DEF: ^.layer_0.pos.i=0
0.444	IN  DEF: ^.color=black
0.440	OUT DEF: ^.color=black
0.437	OUT DEF: ^.size=(?,?)
0.416	OUT DEF: ^.size.j=8
0.397	OUT DEF: ^.size.i=6
0.394	OUT DEF: ^.layer_0.shape.size=(?,?)
0.374	OUT DEF: ^.layer_0.shape.size.j=^.layer_0.shape.size.j + ^.layer_0.shape.size.j
0.355	OUT DEF: ^.layer_0.shape.size.i=6

# Learned model:
CONSTRUCT (Mo)
a background with size (6,8) and color black and layers
  _0: a rectangle with size (6,^.layer_0.shape.size.j + ^.layer_0.shape.size.j) and color ^.layer_0.shape.color and mask ? at ^.layer_0.pos
WHERE (Mi)
a background with size (3,4) and color black and layers
  _0: a rectangle with size (3,?) and color ? and mask ? at (0,?)

DL input  with Mi: L = 47.9 + 787.9 = 835.8
DL output with Mo: L = 56.6 + 947.6 = 1004.2
DL input+output M: L = 104.5 + 1735.6 = 1840.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,4) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask Odd Checkboard at (0,1)
diff: 
delta:
   (20.1 bits)
data: a background with size (6,8) and color black and layers
  _0: a rectangle with size (6,6) and color cyan and mask .x..x.|x.xx.x|.x..x.|.x..x.|x.xx.x|.x..x. at (0,1)
diff: 
delta:
   (39.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,4) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask Odd Checkboard at (0,1)
diff: 
delta:
! 20 wrong pixels (generated / expected)

TRAIN 3af2c5a8.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,4) and color black and layers
  _0: a rectangle with size (3,4) and color green and mask ..xx|.x.x|xxx. at (0,0)
diff: 
delta:
   (29.3 bits)
data: a background with size (6,8) and color black and layers
  _0: a rectangle with size (6,8) and color green and mask ..xxxx..|.x.xx.x.|xxx..xxx|xxx..xxx|.x.xx.x.|..xxxx.. at (0,0)
diff: 
delta:
   (51.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,4) and color black and layers
  _0: a rectangle with size (3,4) and color green and mask ..xx|.x.x|xxx. at (0,0)
diff: 
delta:
! 20 wrong pixels (generated / expected)

TRAIN 3af2c5a8.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,4) and color black and layers
  _0: a rectangle with size (3,4) and color green and mask xxxx|x...|x... at (0,0)
diff: 
delta:
   (29.3 bits)
data: a background with size (6,8) and color black and layers
  _0: a rectangle with size (6,8) and color green and mask Border at (0,0)
diff: 
delta:
   (4.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,4) and color black and layers
  _0: a rectangle with size (3,4) and color green and mask xxxx|x...|x... at (0,0)
diff: 
delta:
! 24 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,4) and color green and layers
  _0: a rectangle with size (2,3) and color black and mask Full at (1,1)
diff:   ^.color  ^.layer_0.shape.size.i  ^.layer_0.pos.i
delta:
! 24 wrong pixels (generated / expected)

TRAIN 3af2c5a8.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,4) and color black and layers
  _0: a rectangle with size (1,2) and color yellow and mask Full at (2,0)
diff:   ^.layer_0.shape.size.i  ^.layer_0.pos.i
delta: (0,0)=4  (1,3)=4 
! 20 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,4) and color black and layers
  _0: a rectangle with size (1,1) and color yellow and mask Full at (0,0)
diff:   ^.layer_0.shape.size.i
delta: (1,3)=4  (2,0)=4  (2,1)=4 
! 16 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,4) and color black and layers
  _0: a rectangle with size (1,1) and color yellow and mask Full at (1,3)
diff:   ^.layer_0.shape.size.i  ^.layer_0.pos.i
delta: (0,0)=4  (2,0)=4  (2,1)=4 
! 18 wrong pixels (generated / expected)

TEST 3af2c5a8.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.3 sec (0.3 sec/task)
bits-train-error = 947.6 bits (947.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-317] Checking task 3bd67248.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 5458.3 = 5467.2
DL output with Mo: L = 9.0 + 13820.8 = 13829.8
DL input+output M: L = 17.9 + 19279.1 = 19297.0

# learning a model for train pairs
2.000	
1.260	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.949	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.703	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.626	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.589	OUT DEF: ^.size=^.size
0.568	OUT DEF: ^.layer_0=^.layer_0
0.555	IN  DEF: ^.layer_0.shape.mask=Full
0.545	OUT DEF: ^.layer_01.shape.color=yellow
0.535	OUT DEF: ^.layer_011.shape.color=red
0.527	IN  DEF: ^.color=black
0.521	IN  DEF: ^.size=(?,?)
0.514	IN  DEF: ^.layer_0.pos=(?,?)
0.492	IN  DEF: ^.layer_0.pos.i=(0)
0.470	IN  DEF: ^.layer_0.pos.j=(0)
0.463	IN  DEF: ^.layer_0.shape.size=(?,?)
0.450	IN  DEF: ^.layer_0.shape.size.j=1
0.445	OUT DEF: ^.layer_01.shape.mask=^.layer_0.shape.mask
0.442	OUT DEF: ^.color=black
0.439	OUT DEF: ^.layer_01.pos=(?,?)
0.431	OUT DEF: ^.layer_01.pos.j=^.layer_0.shape.size.j
0.423	OUT DEF: ^.layer_01.pos.i=^.layer_0.shape.size.i - ^.layer_0.shape.size.j
0.420	OUT DEF: ^.layer_01.shape.size=(?,?)
0.405	OUT DEF: ^.layer_01.shape.size.j=^.size.j - 1
0.400	OUT DEF: ^.layer_01.shape.size.i=1
0.397	OUT DEF: ^.layer_011.pos=(?,?)
0.388	OUT DEF: ^.layer_011.pos.i=(0)
0.380	OUT DEF: ^.layer_011.pos.j=^.layer_0.shape.size.j
0.377	OUT DEF: ^.layer_011.shape.size=(?,?)
0.362	OUT DEF: ^.layer_011.shape.size.i=^.layer_0.shape.size.i - 1
0.347	OUT DEF: ^.layer_011.shape.size.j=^.size.j - 1

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: a rectangle with size (1,^.size.j - 1) and color yellow and mask ^.layer_0.shape.mask at (^.layer_0.shape.size.i - ^.layer_0.shape.size.j,^.layer_0.shape.size.j)
  _011: a rectangle with size (^.layer_0.shape.size.i - 1,^.size.j - 1) and color red and mask ? at ((0),^.layer_0.shape.size.j)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,1) and color ? and mask Full at ((0),(0))

DL input  with Mi: L = 40.0 + 846.2 = 886.2
DL output with Mo: L = 106.9 + 2447.6 = 2554.5
DL input+output M: L = 146.9 + 3293.9 = 3440.7

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (15,1) and color pink and mask Full at (0,0)
diff: 
delta:
   (35.1 bits)
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (15,1) and color pink and mask Full at (0,0)
  _01: a rectangle with size (1,14) and color yellow and mask Full at (14,1)
  _011: a rectangle with size (14,14) and color red and mask .............x|............x.|...........x..|..........x...|.........x....|........x.....|.......x......|......x.......|.....x........|....x.........|...x..........|..x...........|.x............|x............. at (0,1)
diff: 
delta:
   (199.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (15,1) and color pink and mask Full at (0,0)
diff: 
delta:
! 182 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (15,15) and color pink and layers
  _0: a rectangle with size (15,14) and color black and mask Full at (0,1)
diff:   ^.color  ^.layer_0.shape.size.j  ^.layer_0.pos.j
delta:
! 43 wrong pixels (generated / expected)

TRAIN 3bd67248.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,1) and color grey and mask Full at (0,0)
diff: 
delta:
   (21.1 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,1) and color grey and mask Full at (0,0)
  _01: a rectangle with size (1,2) and color yellow and mask Full at (2,1)
  _011: a rectangle with size (2,2) and color red and mask Odd Checkboard at (0,1)
diff: 
delta:
   (6.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,1) and color grey and mask Full at (0,0)
diff: 
delta:
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color grey and layers
  _0: a rectangle with size (3,2) and color black and mask Full at (0,1)
diff:   ^.color  ^.layer_0.shape.size.j  ^.layer_0.pos.j
delta:
! 7 wrong pixels (generated / expected)

TRAIN 3bd67248.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (7,1) and color cyan and mask Full at (0,0)
diff: 
delta:
   (28.5 bits)
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (7,1) and color cyan and mask Full at (0,0)
  _01: a rectangle with size (1,6) and color yellow and mask Full at (6,1)
  _011: a rectangle with size (6,6) and color red and mask .....x|....x.|...x..|..x...|.x....|x..... at (0,1)
diff: 
delta:
   (39.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (7,1) and color cyan and mask Full at (0,0)
diff: 
delta:
! 30 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (7,7) and color cyan and layers
  _0: a rectangle with size (7,6) and color black and mask Full at (0,1)
diff:   ^.color  ^.layer_0.shape.size.j  ^.layer_0.pos.j
delta:
! 19 wrong pixels (generated / expected)

TRAIN 3bd67248.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,1) and color green and mask Full at (0,0)
diff: 
delta:
! 72 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color green and layers
  _0: a rectangle with size (10,9) and color black and mask Full at (0,1)
diff:   ^.color  ^.layer_0.shape.size.j  ^.layer_0.pos.j
delta:
! 28 wrong pixels (generated / expected)

TEST 3bd67248.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 2.5 sec (2.5 sec/task)
bits-train-error = 2447.6 bits (2447.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-316] Checking task 3bdb4ada.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 37858.8 = 37867.7
DL output with Mo: L = 9.0 + 32055.4 = 32064.3
DL input+output M: L = 17.9 + 69914.2 = 69932.1

# learning a model for train pairs
2.000	
1.384	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.814	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.480	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.169	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.156	OUT DEF: ^.size=^.size
0.145	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
0.135	OUT DEF: ^.layer_01.shape.size=^.layer_01.shape.size
0.128	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.120	OUT DEF: ^.layer_01.pos=^.layer_01.pos
0.118	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.115	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.113	IN  DEF: ^.layer_0.shape.mask=Full
0.112	IN  DEF: ^.layer_01.shape.mask=Full
0.111	OUT DEF: ^.color=black
0.110	IN  DEF: ^.color=black
0.110	IN  DEF: ^.size=(?,?)
0.105	IN  DEF: ^.size.i=8
0.105	IN  DEF: ^.layer_0.pos=(?,?)
0.103	IN  DEF: ^.layer_0.pos.i=5
0.102	IN  DEF: ^.layer_0.shape.size=(?,?)
0.099	IN  DEF: ^.layer_0.shape.size.i=3
0.099	IN  DEF: ^.layer_01.pos=(?,?)
0.096	IN  DEF: ^.layer_01.pos.i=1
0.096	IN  DEF: ^.layer_01.shape.size=(?,?)
0.093	IN  DEF: ^.layer_01.shape.size.i=3

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size ^.layer_0.shape.size and color ^.layer_0.shape.color and mask ? at ^.layer_0.pos
  _01: a rectangle with size ^.layer_01.shape.size and color ^.layer_01.shape.color and mask ? at ^.layer_01.pos
WHERE (Mi)
a background with size (8,?) and color black and layers
  _0: a rectangle with size (3,?) and color ? and mask Full at (5,?)
  _01: a rectangle with size (3,?) and color ? and mask Full at (1,?)

DL input  with Mi: L = 78.7 + 1050.9 = 1129.5
DL output with Mo: L = 43.1 + 1982.4 = 2025.5
DL input+output M: L = 121.8 + 3033.2 = 3155.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (8,30) and color black and layers
  _0: a rectangle with size (3,13) and color cyan and mask Full at (5,12)
  _01: a rectangle with size (3,29) and color yellow and mask Full at (1,0)
diff: 
delta:
   (55.6 bits)
data: a background with size (8,30) and color black and layers
  _0: a rectangle with size (3,13) and color cyan and mask xxxxxxxxxxxxx|x.x.x.x.x.x.x|xxxxxxxxxxxxx at (5,12)
  _01: a rectangle with size (3,29) and color yellow and mask xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|x.x.x.x.x.x.x.x.x.x.x.x.x.x.x|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx at (1,0)
diff: 
delta:
   (132.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,30) and color black and layers
  _0: a rectangle with size (3,13) and color cyan and mask Full at (5,12)
  _01: a rectangle with size (3,29) and color yellow and mask Full at (1,0)
diff: 
delta:
! 20 wrong pixels (generated / expected)

TRAIN 3bdb4ada.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (8,20) and color black and layers
  _0: a rectangle with size (3,11) and color orange and mask Full at (5,7)
  _01: a rectangle with size (3,9) and color blue and mask Full at (1,1)
diff: 
delta:
   (49.4 bits)
data: a background with size (8,20) and color black and layers
  _0: a rectangle with size (3,11) and color orange and mask xxxxxxxxxxx|x.x.x.x.x.x|xxxxxxxxxxx at (5,7)
  _01: a rectangle with size (3,9) and color blue and mask xxxxxxxxx|x.x.x.x.x|xxxxxxxxx at (1,1)
diff: 
delta:
   (66.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,20) and color black and layers
  _0: a rectangle with size (3,11) and color orange and mask Full at (5,7)
  _01: a rectangle with size (3,9) and color blue and mask Full at (1,1)
diff: 
delta:
! 9 wrong pixels (generated / expected)

TRAIN 3bdb4ada.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,20) and color black and layers
  _0: a rectangle with size (3,13) and color yellow and mask Full at (5,1)
  _01: a rectangle with size (3,7) and color grey and mask Full at (1,2)
diff:   ^.size.i
delta: (8,15)=8  (8,16)=8  (8,17)=8  (8,18)=8  (8,19)=8  (9,15)=8  (9,16)=8  (9,17)=8  (9,18)=8  (9,19)=8  (10,15)=8  (10,16)=8  (10,17)=8  (10,18)=8  (10,19)=8 
! 22 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (11,20) and color black and layers
  _0: a rectangle with size (3,13) and color yellow and mask Full at (5,1)
  _01: a rectangle with size (3,5) and color cyan and mask Full at (8,15)
diff:   ^.size.i  ^.layer_01.pos.i
delta: (1,2)=5# (1,3)=5# (1,4)=5# (1,5)=5# (1,6)=5# (1,7)=5# (1,8)=5# (2,2)=5# (2,3)=5# (2,4)=5# (2,5)=5# (2,6)=5# (2,7)=5# (2,8)=5# (3,2)=5# (3,3)=5# (3,4)=5# (3,5)=5# (3,6)=5# (3,7)=5# (3,8)=5#
! 26 wrong pixels (generated / expected)

TEST 3bdb4ada.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 3.4 sec (3.4 sec/task)
bits-train-error = 1982.4 bits (1982.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-315] Checking task 3befdf3e.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 8599.2 = 8608.2
DL output with Mo: L = 9.0 + 23045.0 = 23054.0
DL input+output M: L = 17.9 + 31644.2 = 31662.2

# learning a model for train pairs
2.000	
1.394	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.881	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.655	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.538	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.494	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.469	OUT DEF: ^.size=^.size
0.451	OUT DEF: ^.layer_011.shape.size=^.layer_01.shape.size
0.437	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.424	OUT DEF: ^.layer_011.pos=^.layer_01.pos
0.412	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
0.404	IN  DEF: ^.layer_0.shape.mask=Full
0.396	IN  DEF: ^.layer_01.shape.mask=Full
0.390	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.384	OUT DEF: ^.layer_011.shape.color=^.layer_0.shape.color
0.378	OUT DEF: ^.layer_0.shape.color=^.layer_01.shape.color
0.372	IN  DEF: ^.color=black
0.368	IN  DEF: ^.size=(?,?)
0.338	IN  DEF: ^.size.i=10
0.307	IN  DEF: ^.size.j=10
0.303	IN  DEF: ^.layer_0.pos=(?,?)
0.287	IN  DEF: ^.layer_0.pos.i=4
0.283	IN  DEF: ^.layer_0.shape.size=(?,?)
0.279	IN  DEF: ^.layer_01.pos=(?,?)
0.263	IN  DEF: ^.layer_01.pos.i=3
0.259	IN  DEF: ^.layer_01.shape.size=(?,?)
0.256	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
0.253	OUT DEF: ^.layer_011.shape.mask=Full
0.251	OUT DEF: ^.color=black
0.249	OUT DEF: ^.layer_01.pos=(?,?)
0.244	OUT DEF: ^.layer_01.pos.i=^.layer_01.pos.i - ^.layer_0.shape.size.i
0.238	OUT DEF: ^.layer_01.pos.j=^.layer_01.pos.j - ^.layer_0.shape.size.j
0.237	OUT DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size ^.layer_0.shape.size and color ^.layer_01.shape.color and mask ^.layer_0.shape.mask at ^.layer_0.pos
  _01: a rectangle with size (?,?) and color ^.layer_01.shape.color and mask ? at (^.layer_01.pos.i - ^.layer_0.shape.size.i,^.layer_01.pos.j - ^.layer_0.shape.size.j)
  _011: a rectangle with size ^.layer_01.shape.size and color ^.layer_0.shape.color and mask Full at ^.layer_01.pos
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask Full at (4,?)
  _01: a rectangle with size (?,?) and color ? and mask Full at (3,?)

DL input  with Mi: L = 81.3 + 1139.3 = 1220.6
DL output with Mo: L = 93.7 + 2094.0 = 2187.7
DL input+output M: L = 175.0 + 3233.3 = 3408.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,1) and color pink and mask Full at (4,4)
  _01: a rectangle with size (3,3) and color yellow and mask Full at (3,3)
diff: 
delta:
   (34.2 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,1) and color yellow and mask Full at (4,4)
  _01: a rectangle with size (5,5) and color yellow and mask .xxx.|x...x|x.x.x|x...x|.xxx. at (2,2)
  _011: a rectangle with size (3,3) and color pink and mask Full at (3,3)
diff: 
delta:
   (42.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,1) and color pink and mask Full at (4,4)
  _01: a rectangle with size (3,3) and color yellow and mask Full at (3,3)
diff: 
delta:
! 12 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask Border at (3,3)
  _01: a rectangle with size (1,1) and color pink and mask Full at (4,4)
diff:   ^.layer_01.pos.i  ^.layer_0.shape.mask  ^.layer_0.pos.i
delta:
! 16 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,3) and color yellow and mask Full at (3,3)
  _01: a rectangle with size (3,3) and color yellow and mask Full at (3,3)
diff:   ^.layer_0.pos.i
delta: (4,4)=6 
! 24 wrong pixels (generated / expected)

TRAIN 3befdf3e.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color orange and mask Full at (4,4)
  _01: a rectangle with size (4,4) and color red and mask Full at (3,3)
diff: 
delta:
   (39.9 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (4,4)
  _01: a rectangle with size (8,8) and color red and mask ..xxxx..|..xxxx..|xx....xx|xx.xx.xx|xx.xx.xx|xx....xx|..xxxx..|..xxxx.. at (1,1)
  _011: a rectangle with size (4,4) and color orange and mask Full at (3,3)
diff: 
delta:
   (83.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color orange and mask Full at (4,4)
  _01: a rectangle with size (4,4) and color red and mask Full at (3,3)
diff: 
delta:
! 36 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask Border at (3,3)
  _01: a rectangle with size (2,2) and color orange and mask Full at (4,4)
diff:   ^.layer_01.pos.i  ^.layer_0.shape.mask  ^.layer_0.pos.i
delta:
! 36 wrong pixels (generated / expected)

TRAIN 3befdf3e.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask Full at (4,3)
  _01: a rectangle with size (4,4) and color green and mask Full at (3,2)
diff: 
delta:
   (39.9 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask Full at (4,3)
  _01: a rectangle with size (8,8) and color green and mask ..xxxx..|..xxxx..|xx....xx|xx.xx.xx|xx.xx.xx|xx....xx|..xxxx..|..xxxx.. at (1,0)
  _011: a rectangle with size (4,4) and color blue and mask Full at (3,2)
diff: 
delta:
   (83.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask Full at (4,3)
  _01: a rectangle with size (4,4) and color green and mask Full at (3,2)
diff: 
delta:
! 36 wrong pixels (generated / expected)

TRAIN 3befdf3e.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
negative integer

TEST 3befdf3e.json/1: 0 - (ERROR)

# Performance measures on task
runtime-learning = 11.7 sec (11.7 sec/task)
bits-train-error = 2094.0 bits (2094.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-314] Checking task 3c9b0459.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3783.3 = 3792.3
DL output with Mo: L = 9.0 + 3783.3 = 3792.3
DL input+output M: L = 17.9 + 7566.7 = 7584.6

# learning a model for train pairs
2.000	
1.769	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.539	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.409	OUT DEF: ^.size=^.size
1.294	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
1.210	OUT DEF: ^.color=^.color
1.160	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.148	OUT DEF: ^.layer_0.pos=(?,?)
1.117	OUT DEF: ^.layer_0.pos.j=(0)
1.104	IN  DEF: ^.size=(?,?)
1.047	IN  DEF: ^.size.i=3
0.990	IN  DEF: ^.size.j=3
0.977	IN  DEF: ^.layer_0.pos=(?,?)
0.964	IN  DEF: ^.layer_0.shape.size=(?,?)
0.959	IN  OBJECT at ^.layer_01: a point with color ? at ?
0.946	IN  DEF: ^.layer_01.pos=(?,?)
0.915	IN  DEF: ^.layer_01.pos.j=1

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ^.color and layers
  _0: a rectangle with size ^.layer_0.shape.size and color ^.layer_0.shape.color and mask ? at (?,(0))
WHERE (Mi)
a background with size (3,3) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a point with color ? at (?,1)

DL input  with Mi: L = 63.9 + 2086.5 = 2150.3
DL output with Mo: L = 31.4 + 1289.1 = 1320.4
DL input+output M: L = 95.3 + 3375.5 = 3470.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (3,2) and color blue and mask Odd Checkboard at (0,1)
  _01: a point with color cyan at (2,1)
diff: 
delta:
   (42.4 bits)
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (3,2) and color blue and mask Even Checkboard at (0,0)
diff: 
delta: (0,1)=8 
   (27.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (3,2) and color blue and mask Odd Checkboard at (0,1)
  _01: a point with color cyan at (2,1)
diff: 
delta:
! 3 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color blue and layers
  _0: a rectangle with size (3,3) and color red and mask xx.|x.x|x.. at (0,0)
  _01: a point with color cyan at (2,1)
diff: 
delta:
! 4 wrong pixels (generated / expected)

TRAIN 3c9b0459.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (2,2) and color yellow and mask .x|xx at (0,1)
  _01: a point with color brown at (2,1)
diff: 
delta: (0,0)=9#
   (59.1 bits)
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (2,2) and color yellow and mask xx|x. at (1,0)
diff: 
delta: (0,1)=9# (2,2)=9#
   (44.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (2,2) and color yellow and mask .x|xx at (0,1)
  _01: a point with color brown at (2,1)
diff: 
delta: (0,0)=9#
! 4 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (2,1) and color yellow and mask Full at (0,2)
  _01: a point with color yellow at (1,1)
diff: 
delta: (0,0)=9# (2,1)=9#
! 5 wrong pixels (generated / expected)

TRAIN 3c9b0459.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (2,3) and color grey and mask xx.|.xx at (1,0)
  _01: a point with color cyan at (0,1)
diff: 
delta:
   (44.8 bits)
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (2,3) and color grey and mask xx.|.xx at (0,0)
diff: 
delta:
   (12.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (2,3) and color grey and mask xx.|.xx at (1,0)
  _01: a point with color cyan at (0,1)
diff: 
delta:
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (1,2) and color grey and mask Full at (1,0)
  _01: a point with color grey at (2,1)
diff: 
delta: (2,2)=5#
! 2 wrong pixels (generated / expected)

TRAIN 3c9b0459.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (3,3) and color green and layers
  _0: a rectangle with size (2,3) and color brown and mask ..x|xxx at (0,0)
  _01: a point with color red at (0,1)
diff: 
delta: (2,0)=2 
   (62.3 bits)
data: a background with size (3,3) and color green and layers
  _0: a rectangle with size (2,3) and color brown and mask xxx|x.. at (1,0)
diff: 
delta: (0,2)=2  (2,1)=2 
   (46.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color green and layers
  _0: a rectangle with size (2,3) and color brown and mask ..x|xxx at (0,0)
  _01: a point with color red at (0,1)
diff: 
delta: (2,0)=2 
! 5 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color brown and layers
  _0: a rectangle with size (1,2) and color green and mask Full at (2,1)
  _01: a point with color red at (0,1)
diff: 
delta: (0,0)=3  (2,0)=2 
! 3 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color green and layers
  _0: a rectangle with size (1,3) and color brown and mask Full at (1,0)
  _01: a point with color red at (0,1)
diff: 
delta: (0,2)=9# (2,0)=2 
! 8 wrong pixels (generated / expected)

TRAIN 3c9b0459.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color yellow and layers
  _0: a rectangle with size (3,2) and color pink and mask x.|xx|.x at (0,0)
  _01: a point with color orange at (2,2)
diff:   ^.layer_01.pos.j
delta:
! 6 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color pink and layers
  _0: a rectangle with size (2,2) and color yellow and mask xx|.x at (0,1)
  _01: a point with color yellow at (2,0)
diff:   ^.layer_01.pos.j
delta: (2,2)=7#
! 6 wrong pixels (generated / expected)

TEST 3c9b0459.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 1.6 sec (1.6 sec/task)
bits-train-error = 1289.1 bits (1289.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-313] Checking task 3de23699.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 9371.3 = 9380.2
DL output with Mo: L = 9.0 + 4843.0 = 4852.0
DL input+output M: L = 17.9 + 14214.3 = 14232.2

# learning a model for train pairs
2.000	
1.568	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.251	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.138	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
1.034	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
1.018	IN  OBJECT at ^.layer_01: a point with color ? at ?
0.980	OUT DEF: ^.layer_0.shape.color=^.layer_01.shape.color
0.962	IN  OBJECT at ^.layer_011: a point with color ? at ?
0.944	IN  OBJECT at ^.layer_0111: a point with color ? at ?
0.923	IN  OBJECT at ^.layer_01111: a point with color ? at ?
0.910	OUT DEF: ^.color=black
0.900	OUT DEF: ^.size=(?,?)
0.890	OUT DEF: ^.layer_0.pos=(?,?)
0.864	OUT DEF: ^.layer_0.pos.j=^.layer_011.pos.j - ^.layer_01111.pos.j
0.838	OUT DEF: ^.layer_0.pos.i=(0)
0.832	IN  DEF: ^.color=black
0.826	IN  DEF: ^.size=(?,?)
0.821	IN  DEF: ^.layer_0.pos=(?,?)
0.816	IN  DEF: ^.layer_0.shape.size=(?,?)
0.811	IN  DEF: ^.layer_01.pos=(?,?)
0.806	IN  DEF: ^.layer_01111.pos=(?,?)
0.801	IN  DEF: ^.layer_011.pos=(?,?)
0.796	IN  DEF: ^.layer_0111.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (?,?) and color black and layers
  _0: a rectangle with size ^.layer_0.shape.size and color ^.layer_01.shape.color and mask ^.layer_0.shape.mask at ((0),^.layer_011.pos.j - ^.layer_01111.pos.j)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a point with color ? at (?,?)
  _011: a point with color ? at (?,?)
  _0111: a point with color ? at (?,?)
  _01111: a point with color ? at (?,?)

DL input  with Mi: L = 107.9 + 5202.8 = 5310.6
DL output with Mo: L = 48.3 + 1064.9 = 1113.2
DL input+output M: L = 156.2 + 6267.7 = 6423.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask .x.|xxx|.xx at (2,2)
  _01: a point with color yellow at (1,1)
  _011: a point with color yellow at (1,5)
  _0111: a point with color yellow at (5,1)
  _01111: a point with color yellow at (5,5)
diff: 
delta:
   (103.4 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask .x.|xxx|.xx at (0,0)
diff: 
delta:
   (11.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask .x.|xxx|.xx at (2,2)
  _01: a point with color yellow at (1,1)
  _011: a point with color yellow at (1,5)
  _0111: a point with color yellow at (5,1)
  _01111: a point with color yellow at (5,5)
diff: 
delta:
! size mismatch, 10x10 instead of 3x3
>> Trial 2
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask .x.|xxx|.xx at (2,2)
  _01: a point with color yellow at (1,1)
  _011: a point with color yellow at (1,5)
  _0111: a point with color yellow at (5,5)
  _01111: a point with color yellow at (5,1)
diff: 
delta:
! size mismatch, 10x10 instead of 3x3

TRAIN 3de23699.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (12,9) and color black and layers
  _0: a rectangle with size (3,5) and color red and mask .xx..|.xx.x|x..x. at (2,2)
  _01: a point with color green at (1,1)
  _011: a point with color green at (1,7)
  _0111: a point with color green at (5,1)
  _01111: a point with color green at (5,7)
diff: 
delta:
   (118.9 bits)
data: a background with size (3,5) and color black and layers
  _0: a rectangle with size (3,5) and color green and mask .xx..|.xx.x|x..x. at (0,0)
diff: 
delta:
   (12.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,9) and color black and layers
  _0: a rectangle with size (3,5) and color red and mask .xx..|.xx.x|x..x. at (2,2)
  _01: a point with color green at (1,1)
  _011: a point with color green at (1,7)
  _0111: a point with color green at (5,1)
  _01111: a point with color green at (5,7)
diff: 
delta:
! size mismatch, 10x10 instead of 3x5
>> Trial 2
data: a background with size (12,9) and color black and layers
  _0: a rectangle with size (3,5) and color red and mask .xx..|.xx.x|x..x. at (2,2)
  _01: a point with color green at (1,1)
  _011: a point with color green at (1,7)
  _0111: a point with color green at (5,7)
  _01111: a point with color green at (5,1)
diff: 
delta:
! size mismatch, 10x10 instead of 3x5

TRAIN 3de23699.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (12,14) and color black and layers
  _0: a rectangle with size (4,3) and color cyan and mask .x.|.x.|xxx|.xx at (6,4)
  _01: a point with color pink at (5,3)
  _011: a point with color pink at (5,8)
  _0111: a point with color pink at (10,3)
  _01111: a point with color pink at (10,8)
diff: 
delta:
   (119.7 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (4,3) and color pink and mask .x.|.x.|xxx|.xx at (0,0)
diff: 
delta:
   (12.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,14) and color black and layers
  _0: a rectangle with size (4,3) and color cyan and mask .x.|.x.|xxx|.xx at (6,4)
  _01: a point with color pink at (5,3)
  _011: a point with color pink at (5,8)
  _0111: a point with color pink at (10,3)
  _01111: a point with color pink at (10,8)
diff: 
delta:
! size mismatch, 10x10 instead of 4x4
>> Trial 2
data: a background with size (12,14) and color black and layers
  _0: a rectangle with size (4,3) and color cyan and mask .x.|.x.|xxx|.xx at (6,4)
  _01: a point with color pink at (5,3)
  _011: a point with color pink at (5,8)
  _0111: a point with color pink at (10,8)
  _01111: a point with color pink at (10,3)
diff: 
delta:
! size mismatch, 10x10 instead of 4x4

TRAIN 3de23699.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (12,18) and color black and layers
  _0: a rectangle with size (2,3) and color yellow and mask .xx|xx. at (2,5)
  _01: a point with color cyan at (1,2)
  _011: a point with color cyan at (1,11)
  _0111: a point with color yellow at (4,9)
  _01111: a point with color yellow at (5,9)
diff: 
delta: (5,7)=4  (6,2)=8  (6,11)=8 
   (178.3 bits)
data: a background with size (4,8) and color black and layers
  _0: a rectangle with size (2,3) and color cyan and mask .xx|xx. at (0,2)
diff: 
delta: (2,6)=8  (3,4)=8  (3,6)=8 
   (70.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,18) and color black and layers
  _0: a rectangle with size (2,3) and color yellow and mask .xx|xx. at (2,5)
  _01: a point with color cyan at (1,2)
  _011: a point with color cyan at (1,11)
  _0111: a point with color yellow at (4,9)
  _01111: a point with color yellow at (5,7)
diff: 
delta: (5,9)=4  (6,2)=8  (6,11)=8 
! size mismatch, 10x10 instead of 4x8
>> Trial 2
data: a background with size (12,18) and color black and layers
  _0: a rectangle with size (2,3) and color yellow and mask .xx|xx. at (2,5)
  _01: a point with color cyan at (1,2)
  _011: a point with color cyan at (1,11)
  _0111: a point with color yellow at (4,9)
  _01111: a point with color yellow at (5,9)
diff: 
delta: (5,7)=4  (6,2)=8  (6,11)=8 
! size mismatch, 10x10 instead of 4x8

TRAIN 3de23699.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (18,19) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask x..|xxx|..x at (6,6)
  _01: a point with color red at (2,2)
  _011: a point with color red at (2,13)
  _0111: a point with color green at (4,4)
  _01111: a point with color green at (4,9)
diff: 
delta: (4,10)=3  (5,4)=3  (8,11)=3  (9,11)=3  (10,7)=3  (10,8)=3  (11,2)=2  (11,13)=2 
! size mismatch, 10x10 instead of 8x10
>> Trial 2
data: a background with size (18,19) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask x..|xxx|..x at (6,6)
  _01: a point with color red at (2,2)
  _011: a point with color red at (2,13)
  _0111: a point with color green at (4,4)
  _01111: a point with color green at (4,10)
diff: 
delta: (4,9)=3  (5,4)=3  (8,11)=3  (9,11)=3  (10,7)=3  (10,8)=3  (11,2)=2  (11,13)=2 
! size mismatch, 10x10 instead of 8x10
>> Trial 3
data: a background with size (18,19) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask x..|xxx|..x at (6,6)
  _01: a point with color red at (2,2)
  _011: a point with color red at (2,13)
  _0111: a point with color green at (4,9)
  _01111: a point with color green at (4,4)
diff: 
delta: (4,10)=3  (5,4)=3  (8,11)=3  (9,11)=3  (10,7)=3  (10,8)=3  (11,2)=2  (11,13)=2 
! size mismatch, 10x10 instead of 8x10

TEST 3de23699.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 4.9 sec (4.9 sec/task)
bits-train-error = 1064.9 bits (1064.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-312] Checking task 3e980e27.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 8624.6 = 8633.5
DL output with Mo: L = 9.0 + 15373.2 = 15382.2
DL input+output M: L = 17.9 + 23997.8 = 24015.7

# learning a model for train pairs
2.000	
1.790	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.600	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.483	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.394	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.326	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.238	OUT OBJECT at ^.layer_0111: ^.layer_01.shape at ?
1.171	OUT OBJECT at ^.layer_01111: ^.layer_0.shape at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: ^.layer_01.shape at ?
  _01111: ^.layer_0.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 6180.8 = 6228.8
DL output with Mo: L = 74.2 + 6839.6 = 6913.8
DL input+output M: L = 122.2 + 13020.4 = 13142.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (1,1) and color red and mask Full at (3,3)
  _01: a rectangle with size (3,3) and color blue and mask xx.|xx.|..x at (3,3)
diff: 
delta: (8,7)=2 
   (108.6 bits)
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (1,1) and color red and mask Full at (3,3)
  _01: a rectangle with size (3,3) and color blue and mask .x.|.xx|x.. at (8,5)
  _011: a rectangle with size (1,1) and color blue and mask Full at (5,5)
  _0111: a rectangle with size (3,3) and color blue and mask xx.|xx.|..x at (3,3)
  _01111: a rectangle with size (1,1) and color red and mask Full at (8,7)
diff: 
delta:
   (121.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask .x.|xx.|..x at (3,3)
  _01: a rectangle with size (1,1) and color red and mask Full at (3,3)
diff: 
delta: (8,7)=2 
! size mismatch, 10x10 instead of 13x13
>> Trial 2
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (1,1) and color red and mask Full at (3,3)
  _01: a rectangle with size (3,3) and color blue and mask xx.|xx.|..x at (3,3)
diff: 
delta: (8,7)=2 
! size mismatch, 10x10 instead of 13x13

TRAIN 3e980e27.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask .x.|x.x|xx. at (1,5)
  _01: a rectangle with size (1,1) and color green and mask Full at (2,6)
diff: 
delta: (6,2)=3  (9,9)=3 
   (129.4 bits)
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask .x.|x.x|xx. at (1,5)
  _01: a rectangle with size (3,3) and color yellow and mask .x.|x.x|xx. at (5,1)
  _011: a rectangle with size (1,1) and color green and mask Full at (2,6)
  _0111: a rectangle with size (1,1) and color green and mask Full at (6,2)
  _01111: a rectangle with size (3,3) and color yellow and mask .x.|x.x|xx. at (8,8)
diff: 
delta: (9,9)=3 
   (142.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask .x.|x.x|xx. at (1,5)
  _01: a rectangle with size (1,1) and color green and mask Full at (2,6)
diff: 
delta: (6,2)=3  (9,9)=3 
! size mismatch, 10x10 instead of 13x13

TRAIN 3e980e27.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (2,3) and color cyan and mask .xx|x.. at (2,2)
  _01: a rectangle with size (2,3) and color yellow and mask x..|.xx at (7,6)
diff: 
delta: (1,10)=2  (2,2)=3  (7,7)=2  (8,1)=3 
   (177.9 bits)
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (2,3) and color cyan and mask .xx|x.. at (2,2)
  _01: a rectangle with size (2,3) and color yellow and mask ..x|xx. at (1,9)
  _011: a rectangle with size (1,1) and color red and mask Full at (1,10)
  _0111: a rectangle with size (2,3) and color yellow and mask x..|.xx at (7,6)
  _01111: a rectangle with size (2,3) and color cyan and mask .xx|x.. at (8,1)
diff: 
delta: (2,2)=3  (7,7)=2  (8,1)=3 
   (179.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (2,3) and color cyan and mask .xx|x.. at (2,2)
  _01: a rectangle with size (2,3) and color yellow and mask x..|.xx at (7,6)
diff: 
delta: (1,10)=2  (2,2)=3  (7,7)=2  (8,1)=3 
! size mismatch, 10x10 instead of 13x13
>> Trial 2
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (2,3) and color yellow and mask x..|.xx at (7,6)
  _01: a rectangle with size (2,3) and color cyan and mask .xx|x.. at (2,2)
diff: 
delta: (1,10)=2  (2,2)=3  (7,7)=2  (8,1)=3 
! size mismatch, 10x10 instead of 13x13
>> Trial 3
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (2,3) and color cyan and mask .xx|x.. at (2,2)
  _01: a rectangle with size (1,2) and color yellow and mask Full at (8,7)
diff: 
delta: (1,10)=2  (2,2)=3  (7,6)=4  (7,7)=2  (8,1)=3 
! size mismatch, 10x10 instead of 13x13

TRAIN 3e980e27.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (2,3) and color blue and mask .xx|x.x at (7,9)
  _01: a rectangle with size (3,3) and color yellow and mask xxx|..x|..x at (1,7)
diff: 
delta: (2,3)=2  (2,8)=2  (8,10)=3  (9,4)=3  (11,8)=2 
   (202.2 bits)
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (2,3) and color blue and mask .xx|x.x at (7,9)
  _01: a rectangle with size (3,3) and color yellow and mask xxx|x..|x.. at (1,2)
  _011: a rectangle with size (3,3) and color yellow and mask xxx|x..|x.. at (10,7)
  _0111: a rectangle with size (3,3) and color yellow and mask xxx|..x|..x at (1,7)
  _01111: a rectangle with size (2,3) and color blue and mask .xx|x.x at (8,3)
diff: 
delta: (2,3)=2  (2,8)=2  (8,10)=3  (9,4)=3  (11,8)=2 
   (240.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask xxx|..x|..x at (1,7)
  _01: a rectangle with size (2,3) and color blue and mask .xx|x.x at (7,9)
diff: 
delta: (2,3)=2  (2,8)=2  (8,10)=3  (9,4)=3  (11,8)=2 
! size mismatch, 10x10 instead of 13x13
>> Trial 2
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (2,3) and color blue and mask .xx|x.x at (7,9)
  _01: a rectangle with size (3,3) and color yellow and mask xxx|..x|..x at (1,7)
diff: 
delta: (2,3)=2  (2,8)=2  (8,10)=3  (9,4)=3  (11,8)=2 
! size mismatch, 10x10 instead of 13x13

TRAIN 3e980e27.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask xxx|..x|.x. at (5,8)
  _01: a rectangle with size (3,2) and color blue and mask .x|x.|xx at (1,1)
diff: 
delta: (1,5)=3  (1,9)=2  (2,2)=2  (6,9)=3  (9,3)=2  (10,7)=3 
! size mismatch, 10x10 instead of 13x13
>> Trial 2
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,2) and color blue and mask .x|x.|xx at (1,1)
  _01: a rectangle with size (3,3) and color cyan and mask xxx|..x|.x. at (5,8)
diff: 
delta: (1,5)=3  (1,9)=2  (2,2)=2  (6,9)=3  (9,3)=2  (10,7)=3 
! size mismatch, 10x10 instead of 13x13

TEST 3e980e27.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.0 sec (26.0 sec/task)
bits-train-error = 6839.6 bits (6839.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-311] Checking task 3eda0437.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 24022.7 = 24031.7
DL output with Mo: L = 9.0 + 28667.5 = 28676.4
DL input+output M: L = 17.9 + 52690.2 = 52708.1

# learning a model for train pairs
2.000	
1.707	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.442	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.215	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.034	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.861	OUT OBJECT at ^.layer_00: ^.layer_00.shape at ?
0.720	IN  OBJECT at ^.layer_001: a rectangle with size ? and color ? and mask ? at ?
0.595	OUT OBJECT at ^.layer_001: ^.layer_001.shape at ?
0.570	OUT DEF: ^.size=^.size
0.550	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.531	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.511	OUT OBJECT at ^.layer_0110: ^.layer_01.shape at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: ^.layer_00.shape at ?
  _001: ^.layer_001.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_0.shape at ?
  _0110: ^.layer_01.shape at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _00: a rectangle with size ? and color ? and mask ? at ?
  _001: a rectangle with size ? and color ? and mask ? at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 85.3 + 8729.2 = 8814.6
DL output with Mo: L = 86.7 + 4037.2 = 4124.0
DL input+output M: L = 172.1 + 12766.4 = 12938.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,30) and color black and layers
  _00: a rectangle with size (2,8) and color blue and mask xxxx.xxx|x.xxx.xx at (1,7)
  _001: a rectangle with size (3,7) and color blue and mask xx.x..x|..xxx.x|..x..xx at (0,17)
  _0: a rectangle with size (3,6) and color blue and mask .xxxxx|.x.x..|xx.... at (0,0)
  _01: a rectangle with size (3,5) and color blue and mask ...x.|xxxxx|.x... at (0,25)
diff: 
delta: (0,0)=5# (0,6)=5# (2,5)=1 
   (280.1 bits)
data: a background with size (3,30) and color black and layers
  _00: a rectangle with size (2,8) and color blue and mask xxxx.xxx|x.xxx.xx at (1,7)
  _001: a rectangle with size (3,7) and color blue and mask xx.x..x|..xxx.x|..x..xx at (0,17)
  _0: a rectangle with size (2,4) and color pink and mask Full at (1,15)
  _01: a rectangle with size (3,6) and color blue and mask .xxxxx|.x.x..|xx.... at (0,0)
  _0110: a rectangle with size (3,5) and color blue and mask ...x.|xxxxx|.x... at (0,25)
  _011: a rectangle with size (1,7) and color grey and mask Full at (0,0)
diff: 
delta: (2,5)=1 
   (122.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,30) and color black and layers
  _00: a rectangle with size (2,8) and color blue and mask xxxx.xxx|x.xxx.xx at (1,7)
  _001: a rectangle with size (3,7) and color blue and mask xx.x..x|..xxx.x|..x..xx at (0,17)
  _0: a rectangle with size (3,6) and color blue and mask .xxxxx|.x.x..|xx.... at (0,0)
  _01: a rectangle with size (3,5) and color blue and mask ...x.|xxxxx|.x... at (0,25)
diff: 
delta: (0,0)=5# (0,6)=5# (2,5)=1 
! 48 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,30) and color black and layers
  _00: a rectangle with size (2,8) and color blue and mask xxxx.xxx|x.xxx.xx at (1,7)
  _001: a rectangle with size (3,6) and color blue and mask .xxxxx|.x.x..|xx.... at (0,0)
  _0: a rectangle with size (3,7) and color blue and mask xx.x..x|..xxx.x|..x..xx at (0,17)
  _01: a rectangle with size (3,5) and color blue and mask ...x.|xxxxx|.x... at (0,25)
diff: 
delta: (0,0)=5# (0,6)=5# (2,5)=1 
! 47 wrong pixels (generated / expected)

TRAIN 3eda0437.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (4,20) and color black and layers
  _00: a rectangle with size (4,8) and color blue and mask .xxxx...|.x.x.xx.|x.x.xx.x|xx.xxx.. at (0,7)
  _001: a rectangle with size (4,7) and color blue and mask xxx..xx|xxx.xx.|..xxx..|.x.x... at (0,0)
  _0: a rectangle with size (2,3) and color blue and mask Full at (2,16)
  _01: a rectangle with size (4,4) and color blue and mask .x.x|.xxx|xxx.|xxxx at (0,16)
diff: 
delta:
   (223.9 bits)
data: a background with size (4,20) and color black and layers
  _00: a rectangle with size (4,8) and color blue and mask .xxxx...|.x.x.xx.|x.x.xx.x|xx.xxx.. at (0,7)
  _001: a rectangle with size (4,7) and color blue and mask xxx..xx|xxx.xx.|..xxx..|.x.x... at (0,0)
  _0: a rectangle with size (2,1) and color blue and mask Full at (0,19)
  _01: a rectangle with size (2,3) and color blue and mask Full at (2,16)
  _0110: a rectangle with size (4,4) and color blue and mask .x.x|.xxx|xxx.|xxxx at (0,16)
  _011: a rectangle with size (2,3) and color pink and mask Full at (0,14)
diff: 
delta:
   (96.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,20) and color black and layers
  _00: a rectangle with size (4,8) and color blue and mask .xxxx...|.x.x.xx.|x.x.xx.x|xx.xxx.. at (0,7)
  _001: a rectangle with size (4,7) and color blue and mask xxx..xx|xxx.xx.|..xxx..|.x.x... at (0,0)
  _0: a rectangle with size (2,3) and color blue and mask Full at (2,16)
  _01: a rectangle with size (4,4) and color blue and mask .x.x|.xxx|xxx.|xxxx at (0,16)
diff: 
delta:
! 46 wrong pixels (generated / expected)

TRAIN 3eda0437.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (2,20) and color black and layers
  _00: a rectangle with size (2,4) and color blue and mask ..x.|xxxx at (0,7)
  _001: a rectangle with size (2,4) and color blue and mask x..x|.xx. at (0,12)
  _0: a rectangle with size (2,2) and color blue and mask xx|.x at (0,0)
  _01: a rectangle with size (1,1) and color blue and mask Full at (0,17)
diff: 
delta: (0,19)=1 
   (164.7 bits)
data: a background with size (2,20) and color black and layers
  _00: a rectangle with size (2,4) and color blue and mask ..x.|xxxx at (0,7)
  _001: a rectangle with size (2,4) and color blue and mask x..x|.xx. at (0,12)
  _0: a rectangle with size (2,5) and color pink and mask Full at (0,2)
  _01: a rectangle with size (2,2) and color blue and mask xx|.x at (0,0)
  _0110: a rectangle with size (1,1) and color blue and mask Full at (0,17)
  _011: a rectangle with size (1,1) and color blue and mask Full at (0,19)
diff: 
delta:
   (89.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (2,20) and color black and layers
  _00: a rectangle with size (2,4) and color blue and mask ..x.|xxxx at (0,7)
  _001: a rectangle with size (2,4) and color blue and mask x..x|.xx. at (0,12)
  _0: a rectangle with size (2,2) and color blue and mask xx|.x at (0,0)
  _01: a rectangle with size (1,1) and color blue and mask Full at (0,17)
diff: 
delta: (0,19)=1 
! 23 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (2,20) and color black and layers
  _00: a rectangle with size (2,4) and color blue and mask ..x.|xxxx at (0,7)
  _001: a rectangle with size (2,2) and color blue and mask xx|.x at (0,0)
  _0: a rectangle with size (2,4) and color blue and mask x..x|.xx. at (0,12)
  _01: a rectangle with size (1,1) and color blue and mask Full at (0,17)
diff: 
delta: (0,19)=1 
! 22 wrong pixels (generated / expected)

TRAIN 3eda0437.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (4,20) and color black and layers
  _00: a rectangle with size (4,12) and color blue and mask x...xxxxx...|xx..x.....x.|.x.x.x.x...x|.xx..xxxxxxx at (0,5)
  _001: a rectangle with size (2,2) and color blue and mask xx|x. at (2,2)
  _0: a rectangle with size (2,1) and color blue and mask Full at (1,0)
  _01: a rectangle with size (1,1) and color blue and mask Full at (0,2)
diff: 
delta: (3,19)=1 
   (204.2 bits)
data: a background with size (4,20) and color black and layers
  _00: a rectangle with size (4,12) and color blue and mask x...xxxxx...|xx..x.....x.|.x.x.x.x...x|.xx..xxxxxxx at (0,5)
  _001: a rectangle with size (2,2) and color blue and mask xx|x. at (2,2)
  _0: a rectangle with size (3,3) and color pink and mask Full at (0,17)
  _01: a rectangle with size (2,1) and color blue and mask Full at (1,0)
  _0110: a rectangle with size (1,1) and color blue and mask Full at (0,2)
  _011: a rectangle with size (1,1) and color blue and mask Full at (3,19)
diff: 
delta:
   (95.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,20) and color black and layers
  _00: a rectangle with size (4,12) and color blue and mask x...xxxxx...|xx..x.....x.|.x.x.x.x...x|.xx..xxxxxxx at (0,5)
  _001: a rectangle with size (2,2) and color blue and mask xx|x. at (2,2)
  _0: a rectangle with size (2,1) and color blue and mask Full at (1,0)
  _01: a rectangle with size (1,1) and color blue and mask Full at (0,2)
diff: 
delta: (3,19)=1 
! 49 wrong pixels (generated / expected)

TRAIN 3eda0437.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,24) and color black and layers
  _00: a rectangle with size (4,15) and color blue and mask .....x....xx.x.|...xx.xx.xxxxx.|xx.x...xx..xxxx|xxxxx.xx.xx...x at (0,9)
  _001: a rectangle with size (3,5) and color blue and mask x.x.x|xxxx.|.xxx. at (0,4)
  _0: a rectangle with size (1,2) and color blue and mask Full at (3,2)
  _01: a rectangle with size (1,1) and color blue and mask Full at (1,0)
diff: 
delta:
! 60 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (4,24) and color black and layers
  _00: a rectangle with size (4,15) and color blue and mask .....x....xx.x.|...xx.xx.xxxxx.|xx.x...xx..xxxx|xxxxx.xx.xx...x at (0,9)
  _001: a rectangle with size (1,4) and color blue and mask Full at (1,4)
  _0: a rectangle with size (3,5) and color blue and mask x.x.x|xxxx.|.xxx. at (0,4)
  _01: a rectangle with size (1,2) and color blue and mask Full at (3,2)
diff: 
delta: (1,0)=1 
! 61 wrong pixels (generated / expected)

TEST 3eda0437.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.8 sec (27.8 sec/task)
bits-train-error = 4037.2 bits (4037.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-310] Checking task 3f7978a0.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 13259.3 = 13268.3
DL output with Mo: L = 9.0 + 7263.2 = 7272.2
DL input+output M: L = 17.9 + 20522.5 = 20540.5

# learning a model for train pairs
2.000	
1.675	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.534	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.448	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.366	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.286	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
1.217	OUT DEF: ^.layer_0.shape=^.layer_0.shape
1.178	IN  OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
1.145	OUT DEF: ^.color=^.layer_010.shape.color
1.126	OUT DEF: ^.layer_01.shape.color=^.color
1.116	IN  DEF: ^.layer_0.shape.color=grey
1.092	IN  OBJECT at ^.layer_0101: a rectangle with size ? and color ? and mask ? at ?
1.081	IN  DEF: ^.layer_010.shape.color=cyan
1.070	IN  OBJECT at ^.layer_01011: a rectangle with size ? and color ? and mask ? at ?
1.062	IN  OBJECT at ^.layer_010111: a point with color ? at ?
1.053	IN  OBJECT at ^.layer_0101111: a point with color ? at ?
1.045	IN  OBJECT at ^.layer_0100: a point with color ? at ?
1.035	IN  DEF: ^.layer_0100.shape.color=cyan
1.026	IN  OBJECT at ^.layer_01011111: a point with color ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ^.layer_010.shape.color and layers
  _0: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ^.color and mask ? at ?
  _011: ^.layer_0.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color grey and mask ? at ?
  _0100: a point with color cyan at ?
  _010: a rectangle with size ? and color cyan and mask ? at ?
  _0101: a rectangle with size ? and color ? and mask ? at ?
  _01011: a rectangle with size ? and color ? and mask ? at ?
  _010111: a point with color ? at ?
  _0101111: a point with color ? at ?
  _01011111: a point with color ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 154.4 + 9029.9 = 9184.3
DL output with Mo: L = 54.3 + 2375.0 = 2429.4
DL input+output M: L = 208.7 + 11404.9 = 11613.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,1) and color grey and mask Full at (2,1)
  _0100: a point with color cyan at (1,1)
  _010: a rectangle with size (1,1) and color cyan and mask Full at (1,8)
  _0101: a rectangle with size (3,1) and color grey and mask Full at (2,5)
  _01011: a rectangle with size (5,1) and color cyan and mask Full at (1,5)
  _010111: a point with color cyan at (3,3)
  _0101111: a point with color cyan at (3,7)
  _01011111: a point with color cyan at (5,1)
  _01: a rectangle with size (1,1) and color cyan and mask Full at (7,3)
diff: 
delta: (7,7)=8  (8,1)=8 
   (233.5 bits)
data: a background with size (5,5) and color cyan and layers
  _0: a rectangle with size (3,1) and color grey and mask Full at (1,0)
  _01: a rectangle with size (5,3) and color black and mask xxx|xxx|x.x|xxx|xxx at (0,1)
  _011: a rectangle with size (3,1) and color grey and mask Full at (1,4)
diff: 
delta:
   (72.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,1) and color grey and mask Full at (2,1)
  _0100: a point with color cyan at (1,1)
  _010: a rectangle with size (3,1) and color grey and mask Full at (2,5)
  _0101: a rectangle with size (5,1) and color cyan and mask Full at (1,5)
  _01011: a rectangle with size (1,1) and color cyan and mask Full at (1,8)
  _010111: a point with color cyan at (3,3)
  _0101111: a point with color cyan at (3,7)
  _01011111: a point with color cyan at (5,1)
  _01: a rectangle with size (1,1) and color cyan and mask Full at (7,3)
diff:   ^.layer_010.shape.color
delta: (7,7)=8  (8,1)=8 
! size mismatch, 10x10 instead of 5x5
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,1) and color grey and mask Full at (2,1)
  _0100: a point with color cyan at (1,1)
  _010: a rectangle with size (1,1) and color cyan and mask Full at (1,5)
  _0101: a rectangle with size (3,1) and color grey and mask Full at (2,5)
  _01011: a rectangle with size (1,1) and color cyan and mask Full at (1,8)
  _010111: a point with color cyan at (3,3)
  _0101111: a point with color cyan at (3,7)
  _01011111: a point with color cyan at (5,1)
  _01: a rectangle with size (1,1) and color cyan and mask Full at (5,5)
diff: 
delta: (7,3)=8  (7,7)=8  (8,1)=8 
! size mismatch, 10x10 instead of 5x5

TRAIN 3f7978a0.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (9,11) and color black and layers
  _0: a rectangle with size (3,1) and color grey and mask Full at (4,2)
  _0100: a point with color cyan at (0,1)
  _010: a rectangle with size (3,3) and color cyan and mask ..x|.xx|x.. at (1,8)
  _0101: a rectangle with size (2,2) and color cyan and mask x.|xx at (7,8)
  _01011: a rectangle with size (3,1) and color grey and mask Full at (4,8)
  _010111: a point with color cyan at (1,2)
  _0101111: a point with color cyan at (1,6)
  _01011111: a point with color cyan at (3,2)
  _01: a rectangle with size (1,2) and color cyan and mask Full at (5,5)
diff: 
delta: (4,0)=8  (7,2)=8  (7,4)=8  (8,1)=8 
   (298.7 bits)
data: a background with size (5,7) and color cyan and layers
  _0: a rectangle with size (3,1) and color grey and mask Full at (1,0)
  _01: a rectangle with size (5,5) and color black and mask xxxxx|xxxxx|xx..x|xxxxx|x.xxx at (0,1)
  _011: a rectangle with size (3,1) and color grey and mask Full at (1,6)
diff: 
delta:
   (86.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,11) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask ..x|.xx|x.. at (1,8)
  _0100: a point with color cyan at (0,1)
  _010: a rectangle with size (2,2) and color cyan and mask x.|xx at (7,8)
  _0101: a rectangle with size (3,1) and color grey and mask Full at (4,2)
  _01011: a rectangle with size (3,1) and color grey and mask Full at (4,8)
  _010111: a point with color cyan at (1,2)
  _0101111: a point with color cyan at (1,6)
  _01011111: a point with color cyan at (3,2)
  _01: a rectangle with size (1,2) and color cyan and mask Full at (5,5)
diff:   ^.layer_0.shape.color
delta: (4,0)=8  (7,2)=8  (7,4)=8  (8,1)=8 
! size mismatch, 10x10 instead of 5x7

TRAIN 3f7978a0.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (11,13) and color black and layers
  _0: a rectangle with size (4,1) and color grey and mask Full at (3,3)
  _0100: a point with color cyan at (0,9)
  _010: a rectangle with size (1,2) and color cyan and mask Full at (9,2)
  _0101: a rectangle with size (4,1) and color grey and mask Full at (3,7)
  _01011: a rectangle with size (8,1) and color cyan and mask Full at (2,7)
  _010111: a point with color cyan at (0,10)
  _0101111: a point with color cyan at (2,3)
  _01011111: a point with color cyan at (3,9)
  _01: a rectangle with size (2,1) and color cyan and mask Full at (7,10)
diff: 
delta: (4,2)=8  (4,5)=8  (5,8)=8  (6,2)=8  (6,5)=8  (7,3)=8  (8,7)=0  (10,8)=8 
   (370.8 bits)
data: a background with size (6,5) and color cyan and layers
  _0: a rectangle with size (4,1) and color grey and mask Full at (1,0)
  _01: a rectangle with size (6,3) and color black and mask xxx|xxx|x.x|xxx|x.x|xxx at (0,1)
  _011: a rectangle with size (4,1) and color grey and mask Full at (1,4)
diff: 
delta:
   (77.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,13) and color black and layers
  _0: a rectangle with size (4,1) and color grey and mask Full at (3,3)
  _0100: a point with color cyan at (0,9)
  _010: a rectangle with size (1,2) and color cyan and mask Full at (9,2)
  _0101: a rectangle with size (4,1) and color grey and mask Full at (3,7)
  _01011: a rectangle with size (8,1) and color cyan and mask Full at (2,7)
  _010111: a point with color cyan at (0,10)
  _0101111: a point with color cyan at (2,3)
  _01011111: a point with color cyan at (3,9)
  _01: a rectangle with size (1,4) and color cyan and mask Full at (4,2)
diff: 
delta: (4,4)=0  (5,8)=8  (6,2)=8  (6,5)=8  (7,3)=8  (7,10)=8  (8,7)=0  (8,10)=8  (10,8)=8 
! size mismatch, 10x10 instead of 6x5

TRAIN 3f7978a0.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,13) and color black and layers
  _0: a rectangle with size (8,1) and color grey and mask Full at (4,0)
  _0100: a point with color cyan at (0,0)
  _010: a rectangle with size (2,2) and color cyan and mask x.|xx at (3,0)
  _0101: a rectangle with size (8,1) and color grey and mask Full at (4,3)
  _01011: a rectangle with size (10,1) and color cyan and mask Full at (3,3)
  _010111: a point with color cyan at (2,8)
  _0101111: a point with color cyan at (4,12)
  _01011111: a point with color cyan at (7,6)
  _01: a rectangle with size (2,2) and color cyan and mask Even Checkboard at (8,4)
diff: 
delta: (7,9)=8  (8,2)=8  (8,12)=8  (10,1)=8  (10,10)=8  (10,12)=8  (11,7)=8  (12,0)=8  (13,12)=8 
! size mismatch, 10x10 instead of 10x4
>> Trial 2
data: a background with size (14,13) and color black and layers
  _0: a rectangle with size (8,1) and color grey and mask Full at (4,0)
  _0100: a point with color cyan at (0,0)
  _010: a rectangle with size (8,1) and color grey and mask Full at (4,3)
  _0101: a rectangle with size (2,2) and color cyan and mask x.|xx at (3,0)
  _01011: a rectangle with size (10,1) and color cyan and mask Full at (3,3)
  _010111: a point with color cyan at (2,8)
  _0101111: a point with color cyan at (4,12)
  _01011111: a point with color cyan at (7,6)
  _01: a rectangle with size (2,2) and color cyan and mask Even Checkboard at (8,4)
diff:   ^.layer_010.shape.color
delta: (7,9)=8  (8,2)=8  (8,12)=8  (10,1)=8  (10,10)=8  (10,12)=8  (11,7)=8  (12,0)=8  (13,12)=8 
! size mismatch, 10x10 instead of 10x4

TEST 3f7978a0.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.9 sec (25.9 sec/task)
bits-train-error = 2375.0 bits (2375.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-309] Checking task 40853293.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4762.3 = 4771.2
DL output with Mo: L = 9.0 + 15269.9 = 15278.9
DL input+output M: L = 17.9 + 20032.2 = 20050.1

# learning a model for train pairs
2.000	
1.756	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.565	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.428	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.317	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.242	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.212	OUT DEF: ^.size=^.size
1.198	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.182	OUT DEF: ^.layer_0.pos=^.layer_0.pos
1.168	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.151	OUT DEF: ^.layer_011.pos=^.layer_01.pos
1.137	IN  OBJECT at ^.layer_010: a point with color ? at ?
1.121	OUT DEF: ^.layer_0111.pos=^.layer_010.pos
1.107	IN  OBJECT at ^.layer_0101: a point with color ? at ?
1.092	IN  OBJECT at ^.layer_01011: a point with color ? at ?
1.077	IN  OBJECT at ^.layer_010111: a point with color ? at ?
1.061	OUT DEF: ^.layer_01.pos=^.layer_01011.pos
1.046	IN  OBJECT at ^.layer_0101111: a point with color ? at ?
1.029	IN  OBJECT at ^.layer_01011111: a point with color ? at ?
1.013	OUT DEF: ^.layer_01111.pos=^.layer_01011111.pos
1.007	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.001	IN  DEF: ^.color=black
0.995	OUT DEF: ^.layer_0111.shape.color=green
0.976	IN  DEF: ^.layer_010.shape.color=green
0.956	IN  DEF: ^.layer_0101.shape.color=green
0.950	OUT DEF: ^.layer_011.shape.color=^.layer_01.shape.color
0.944	OUT DEF: ^.layer_01111.shape.color=^.layer_01011111.shape.color
0.938	OUT DEF: ^.layer_01.shape.color=^.layer_01011.shape.color
0.934	IN  DEF: ^.size=(?,?)
0.929	IN  DEF: ^.layer_01.pos=(?,?)
0.925	IN  DEF: ^.layer_01011111.pos=(?,?)
0.920	IN  DEF: ^.layer_010.pos=(?,?)
0.916	IN  DEF: ^.layer_0.pos=(?,?)
0.891	IN  DEF: ^.layer_0.pos.i=2
0.887	IN  DEF: ^.layer_0101.pos=(?,?)
0.882	IN  DEF: ^.layer_01011.pos=(?,?)
0.878	IN  DEF: ^.layer_010111.pos=(?,?)
0.873	IN  DEF: ^.layer_0101111.pos=(?,?)
0.870	OUT DEF: ^.layer_0.shape.mask=Full
0.867	OUT DEF: ^.layer_01.shape.mask=Full
0.864	OUT DEF: ^.layer_011.shape.mask=Full
0.861	OUT DEF: ^.layer_0111.shape.mask=Full
0.857	OUT DEF: ^.layer_01111.shape.mask=Full
0.855	OUT DEF: ^.color=black
0.854	OUT DEF: ^.layer_0.shape.size=(?,?)
0.843	OUT DEF: ^.layer_0.shape.size.i=^.layer_01.pos.i - ^.layer_0.pos.j
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (^.layer_01.pos.i - ^.layer_0.pos.j,?) and color ^.layer_0.shape.color and mask Full at ^.layer_0.pos
  _01: a rectangle with size ? and color ^.layer_01011.shape.color and mask Full at ^.layer_01011.pos
  _011: a rectangle with size ? and color ^.layer_01.shape.color and mask Full at ^.layer_01.pos
  _0111: a rectangle with size ? and color green and mask Full at ^.layer_010.pos
  _01111: a rectangle with size ? and color ^.layer_01011111.shape.color and mask Full at ^.layer_01011111.pos
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a point with color ? at (2,?)
  _010: a point with color green at (?,?)
  _0101: a point with color green at (?,?)
  _01011: a point with color ? at (?,?)
  _010111: a point with color ? at (?,?)
  _0101111: a point with color ? at (?,?)
  _01011111: a point with color ? at (?,?)
  _01: a point with color ? at (?,?)

DL input  with Mi: L = 151.1 + 3532.7 = 3683.8
DL output with Mo: L = 128.2 + 956.5 = 1084.7
DL input+output M: L = 279.3 + 4489.2 = 4768.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (30,20) and color black and layers
  _0: a point with color red at (2,6)
  _010: a point with color green at (6,3)
  _0101: a point with color green at (6,11)
  _01011: a point with color cyan at (12,14)
  _010111: a point with color red at (13,6)
  _0101111: a point with color cyan at (17,14)
  _01011111: a point with color grey at (20,2)
  _01: a point with color pink at (18,4)
diff: 
delta: (20,7)=5# (27,4)=6 
   (185.9 bits)
data: a background with size (30,20) and color black and layers
  _0: a rectangle with size (12,1) and color red and mask Full at (2,6)
  _01: a rectangle with size (6,1) and color cyan and mask Full at (12,14)
  _011: a rectangle with size (10,1) and color pink and mask Full at (18,4)
  _0111: a rectangle with size (1,9) and color green and mask Full at (6,3)
  _01111: a rectangle with size (1,6) and color grey and mask Full at (20,2)
diff: 
delta:
   (49.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (30,20) and color black and layers
  _0: a point with color red at (2,6)
  _010: a point with color green at (6,3)
  _0101: a point with color green at (6,11)
  _01011: a point with color cyan at (12,14)
  _010111: a point with color red at (13,6)
  _0101111: a point with color cyan at (17,14)
  _01011111: a point with color pink at (18,4)
  _01: a point with color grey at (20,2)
diff: 
delta: (20,7)=5# (27,4)=6 
! 44 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (30,20) and color black and layers
  _0: a point with color red at (2,6)
  _010: a point with color green at (6,3)
  _0101: a point with color green at (6,11)
  _01011: a point with color cyan at (12,14)
  _010111: a point with color red at (13,6)
  _0101111: a point with color cyan at (17,14)
  _01011111: a point with color pink at (18,4)
  _01: a point with color grey at (20,7)
diff: 
delta: (20,2)=5# (27,4)=6 
! 46 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (30,20) and color black and layers
  _0: a point with color red at (2,6)
  _010: a point with color green at (6,3)
  _0101: a point with color green at (6,11)
  _01011: a point with color cyan at (12,14)
  _010111: a point with color red at (13,6)
  _0101111: a point with color cyan at (17,14)
  _01011111: a point with color grey at (20,2)
  _01: a point with color pink at (18,4)
diff: 
delta: (20,7)=5# (27,4)=6 
! 40 wrong pixels (generated / expected)

TRAIN 40853293.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (20,10) and color black and layers
  _0: a point with color yellow at (2,3)
  _010: a point with color green at (4,2)
  _0101: a point with color green at (4,7)
  _01011: a point with color orange at (8,2)
  _010111: a point with color orange at (8,5)
  _0101111: a point with color yellow at (10,3)
  _01011111: a point with color cyan at (14,1)
  _01: a point with color brown at (12,5)
diff: 
delta: (14,6)=8  (18,5)=9#
   (167.4 bits)
data: a background with size (20,10) and color black and layers
  _0: a rectangle with size (9,1) and color yellow and mask Full at (2,3)
  _01: a rectangle with size (1,4) and color orange and mask Full at (8,2)
  _011: a rectangle with size (7,1) and color brown and mask Full at (12,5)
  _0111: a rectangle with size (1,6) and color green and mask Full at (4,2)
  _01111: a rectangle with size (1,6) and color cyan and mask Full at (14,1)
diff: 
delta:
   (46.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,10) and color black and layers
  _0: a point with color yellow at (2,3)
  _010: a point with color green at (4,2)
  _0101: a point with color green at (4,7)
  _01011: a point with color orange at (8,2)
  _010111: a point with color orange at (8,5)
  _0101111: a point with color yellow at (10,3)
  _01011111: a point with color brown at (12,5)
  _01: a point with color cyan at (14,1)
diff: 
delta: (14,6)=8  (18,5)=9#
! 31 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (20,10) and color black and layers
  _0: a point with color yellow at (2,3)
  _010: a point with color green at (4,2)
  _0101: a point with color green at (4,7)
  _01011: a point with color orange at (8,2)
  _010111: a point with color orange at (8,5)
  _0101111: a point with color yellow at (10,3)
  _01011111: a point with color brown at (12,5)
  _01: a point with color cyan at (14,6)
diff: 
delta: (14,1)=8  (18,5)=9#
! 33 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (20,10) and color black and layers
  _0: a point with color yellow at (2,3)
  _010: a point with color green at (4,2)
  _0101: a point with color green at (4,7)
  _01011: a point with color orange at (8,2)
  _010111: a point with color orange at (8,5)
  _0101111: a point with color yellow at (10,3)
  _01011111: a point with color cyan at (14,1)
  _01: a point with color brown at (12,5)
diff: 
delta: (14,6)=8  (18,5)=9#
! 27 wrong pixels (generated / expected)

TRAIN 40853293.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _0: a point with color grey at (2,9)
  _010: a point with color green at (1,3)
  _0101: a point with color red at (3,1)
  _01011: a point with color red at (3,16)
  _010111: a point with color orange at (7,7)
  _0101111: a point with color orange at (7,13)
  _01011111: a point with color grey at (9,9)
  _01: a point with color cyan at (14,8)
diff:   ^.layer_0101.shape.color
delta: (14,14)=8  (18,3)=3 
! 56 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (20,20) and color black and layers
  _0: a point with color grey at (2,9)
  _010: a point with color green at (1,3)
  _0101: a point with color red at (3,1)
  _01011: a point with color red at (3,16)
  _010111: a point with color orange at (7,7)
  _0101111: a point with color orange at (7,13)
  _01011111: a point with color grey at (9,9)
  _01: a point with color cyan at (14,14)
diff:   ^.layer_0101.shape.color
delta: (14,8)=8  (18,3)=3 
! 58 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (20,20) and color black and layers
  _0: a point with color grey at (2,9)
  _010: a point with color green at (1,3)
  _0101: a point with color red at (3,1)
  _01011: a point with color red at (3,16)
  _010111: a point with color orange at (7,7)
  _0101111: a point with color orange at (7,13)
  _01011111: a point with color cyan at (14,8)
  _01: a point with color grey at (9,9)
diff:   ^.layer_0101.shape.color
delta: (14,14)=8  (18,3)=3 
! 57 wrong pixels (generated / expected)

TEST 40853293.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.9 sec (25.9 sec/task)
bits-train-error = 956.5 bits (956.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-308] Checking task 4093f84a.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 36993.2 = 37002.1
DL output with Mo: L = 9.0 + 36993.2 = 37002.1
DL input+output M: L = 17.9 + 73986.3 = 74004.2

# learning a model for train pairs
2.000	
1.122	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.320	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.303	OUT DEF: ^.size=^.size
0.299	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.296	IN  DEF: ^.layer_0.shape.color=grey
0.293	IN  OBJECT at ^.layer_01: a point with color ? at ?
0.290	IN  OBJECT at ^.layer_011: a point with color ? at ?
0.287	IN  OBJECT at ^.layer_0111: a point with color ? at ?
0.284	IN  OBJECT at ^.layer_01111: a point with color ? at ?
0.281	IN  OBJECT at ^.layer_011111: a point with color ? at ?
0.278	IN  OBJECT at ^.layer_0111111: a point with color ? at ?
0.274	IN  OBJECT at ^.layer_01111111: a point with color ? at ?
0.272	IN  DEF: ^.layer_0.shape.mask=Full
0.271	OUT DEF: ^.color=black
0.270	IN  DEF: ^.color=black
0.269	IN  DEF: ^.size=(?,?)
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size ? and color ^.layer_0.shape.color and mask ? at ?
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size ? and color grey and mask Full at ?
  _01: a point with color ? at ?
  _011: a point with color ? at ?
  _0111: a point with color ? at ?
  _01111: a point with color ? at ?
  _011111: a point with color ? at ?
  _0111111: a point with color ? at ?
  _01111111: a point with color ? at ?

DL input  with Mi: L = 115.4 + 6134.8 = 6250.2
DL output with Mo: L = 28.0 + 3664.7 = 3692.7
DL input+output M: L = 143.4 + 9799.5 = 9942.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (4,14) and color grey and mask Full at (5,0)
  _01: a point with color red at (0,8)
  _011: a point with color red at (2,2)
  _0111: a point with color red at (3,10)
  _01111: a point with color red at (9,9)
  _011111: a point with color red at (10,1)
  _0111111: a point with color red at (11,4)
  _01111111: a point with color red at (12,11)
diff: 
delta:
   (162.6 bits)
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (6,14) and color grey and mask ..x.....x.x...|xxxxxxxxxxxxxx|xxxxxxxxxxxxxx|xxxxxxxxxxxxxx|xxxxxxxxxxxxxx|.x..x....x.x.. at (4,0)
diff: 
delta:
   (117.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (4,14) and color grey and mask Full at (5,0)
  _01: a point with color red at (0,8)
  _011: a point with color red at (2,2)
  _0111: a point with color red at (3,10)
  _01111: a point with color red at (9,9)
  _011111: a point with color red at (10,1)
  _0111111: a point with color red at (11,4)
  _01111111: a point with color red at (12,11)
diff: 
delta:
! 67 wrong pixels (generated / expected)

TRAIN 4093f84a.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (14,5) and color grey and mask Full at (0,4)
  _01: a point with color green at (0,12)
  _011: a point with color green at (1,9)
  _0111: a point with color green at (2,3)
  _01111: a point with color green at (2,11)
  _011111: a point with color green at (4,0)
  _0111111: a point with color green at (6,10)
  _01111111: a point with color green at (6,12)
diff: 
delta: (7,1)=3  (9,2)=3  (9,12)=3  (12,10)=3 
   (247.4 bits)
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (14,8) and color grey and mask .xxxxxx.|.xxxxxx.|xxxxxxx.|.xxxxx..|xxxxxx..|.xxxxx..|.xxxxxxx|xxxxxx..|.xxxxx..|xxxxxxx.|.xxxxx..|.xxxxx..|.xxxxxx.|.xxxxx.. at (0,3)
diff: 
delta:
   (146.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (14,5) and color grey and mask Full at (0,4)
  _01: a point with color green at (0,12)
  _011: a point with color green at (1,9)
  _0111: a point with color green at (2,3)
  _01111: a point with color green at (2,11)
  _011111: a point with color green at (4,0)
  _0111111: a point with color green at (6,10)
  _01111111: a point with color green at (6,12)
diff: 
delta: (7,1)=3  (9,2)=3  (9,12)=3  (12,10)=3 
! 85 wrong pixels (generated / expected)

TRAIN 4093f84a.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (2,14) and color grey and mask Full at (7,0)
  _01: a point with color blue at (1,7)
  _011: a point with color blue at (3,3)
  _0111: a point with color blue at (3,7)
  _01111: a point with color blue at (3,12)
  _011111: a point with color blue at (5,8)
  _0111111: a point with color blue at (9,1)
  _01111111: a point with color blue at (10,11)
diff: 
delta: (11,3)=1  (11,8)=1 
   (203.5 bits)
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (5,14) and color grey and mask .......x......|...x...xx...x.|xxxxxxxxxxxxxx|xxxxxxxxxxxxxx|.x.x....x..x.. at (5,0)
diff: 
delta:
   (102.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (2,14) and color grey and mask Full at (7,0)
  _01: a point with color blue at (1,7)
  _011: a point with color blue at (3,3)
  _0111: a point with color blue at (3,7)
  _01111: a point with color blue at (3,12)
  _011111: a point with color blue at (5,8)
  _0111111: a point with color blue at (9,1)
  _01111111: a point with color blue at (10,11)
diff: 
delta: (11,3)=1  (11,8)=1 
! 41 wrong pixels (generated / expected)

TRAIN 4093f84a.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (14,2) and color grey and mask Full at (0,5)
  _01: a point with color yellow at (1,2)
  _011: a point with color yellow at (1,9)
  _0111: a point with color yellow at (3,3)
  _01111: a point with color yellow at (4,1)
  _011111: a point with color yellow at (6,7)
  _0111111: a point with color yellow at (6,11)
  _01111111: a point with color yellow at (11,1)
diff: 
delta: (11,3)=4  (11,10)=4  (13,12)=4 
! 42 wrong pixels (generated / expected)

TEST 4093f84a.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 20.0 sec (20.0 sec/task)
bits-train-error = 3664.7 bits (3664.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-307] Checking task 41e4d17e.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 10406.1 = 10415.1
DL output with Mo: L = 9.0 + 25107.2 = 25116.2
DL input+output M: L = 17.9 + 35513.3 = 35531.3

# learning a model for train pairs
2.000	
1.445	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.199	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.181	OUT DEF: ^.size=^.size
1.167	IN  DEF: ^.color=cyan
1.157	OUT DEF: ^.layer_0=^.layer_0
1.148	IN  DEF: ^.layer_0.shape.color=blue
0.912	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.793	OUT OBJECT at ^.layer_00: ^.layer_00.shape at ?
0.772	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.757	IN  DEF: ^.color=cyan
0.750	OUT DEF: ^.color=^.color
0.748	IN  DEF: ^.layer_00.pos=(?,?)
0.746	IN  DEF: ^.size=(?,?)
0.727	IN  DEF: ^.size.i=15
0.709	IN  DEF: ^.size.j=15
0.707	IN  DEF: ^.layer_00.shape.size=(?,?)
0.704	IN  DEF: ^.layer_0.pos=(?,?)
0.695	IN  DEF: ^.layer_0.pos.j=3
0.692	IN  DEF: ^.layer_0.shape.size=(?,?)
0.679	IN  DEF: ^.layer_0.shape.size.i=5
0.666	IN  DEF: ^.layer_0.shape.size.j=5
0.664	OUT DEF: ^.layer_01.shape.mask=Full
0.664	OUT DEF: ^.layer_00.pos=(?,?)
0.663	OUT DEF: ^.layer_01.pos=(?,?)
0.498	OUT DEF: ^.layer_01.pos.i=(0)
0.485	IN  DEF: ^.layer_00.shape.size.j=5
0.476	IN  DEF: ^.layer_00.shape.color=blue
0.468	IN  DEF: ^.layer_0.shape.mask=Border
0.459	OUT DEF: ^.layer_00=^.layer_00
0.455	OUT DEF: ^.layer_01.pos.j=5
0.451	OUT DEF: ^.layer_01.shape.color=pink
0.450	OUT DEF: ^.layer_01.shape.size=(?,?)
0.442	OUT DEF: ^.layer_01.shape.size.i=^.size.i
0.441	OUT DEF: ^.layer_01.shape.size.j=1

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ^.color and layers
  _00: ^.layer_00
  _0: ^.layer_0
  _01: a rectangle with size (^.size.i,1) and color pink and mask Full at ((0),5)
WHERE (Mi)
a background with size (15,15) and color cyan and layers
  _00: a rectangle with size (?,5) and color blue and mask ? at (?,?)
  _0: a rectangle with size (5,5) and color blue and mask Border at (?,3)

DL input  with Mi: L = 106.3 + 476.3 = 582.6
DL output with Mo: L = 51.0 + 9609.0 = 9660.0
DL input+output M: L = 157.3 + 10085.3 = 10242.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (15,15) and color cyan and layers
  _00: a rectangle with size (1,5) and color blue and mask Full at (1,3)
  _0: a rectangle with size (5,5) and color blue and mask Border at (1,3)
diff: 
delta:
   (20.3 bits)
data: a background with size (15,15) and color cyan and layers
  _00: a rectangle with size (1,5) and color blue and mask Full at (1,3)
  _0: a rectangle with size (5,5) and color blue and mask Border at (1,3)
  _01: a rectangle with size (15,1) and color pink and mask Full at (0,5)
diff: 
delta: (3,0)=6  (3,1)=6  (3,2)=6  (3,4)=6  (3,6)=6  (3,8)=6  (3,9)=6  (3,10)=6  (3,11)=6  (3,12)=6  (3,13)=6  (3,14)=6 
   (248.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color cyan and layers
  _00: a rectangle with size (1,5) and color blue and mask Full at (1,3)
  _0: a rectangle with size (5,5) and color blue and mask Border at (1,3)
diff: 
delta:
! 12 wrong pixels (generated / expected)

TRAIN 41e4d17e.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (15,15) and color cyan and layers
  _00: a rectangle with size (5,5) and color blue and mask Border at (9,8)
  _0: a rectangle with size (5,5) and color blue and mask Border at (3,3)
diff: 
delta:
   (27.3 bits)
data: a background with size (15,15) and color cyan and layers
  _00: a rectangle with size (5,5) and color blue and mask Border at (9,8)
  _0: a rectangle with size (5,5) and color blue and mask Border at (3,3)
  _01: a rectangle with size (15,1) and color pink and mask Full at (0,5)
diff: 
delta: (0,10)=6  (1,10)=6  (2,10)=6  (3,10)=6  (4,10)=6  (5,0)=6  (5,1)=6  (5,2)=6  (5,4)=6  (5,6)=6  (5,8)=6  (5,9)=6  (5,10)=6  (5,11)=6  (5,12)=6  (5,13)=6  (5,14)=6  (6,10)=6  (7,10)=6  (8,10)=6  (10,10)=6  (11,0)=6  (11,1)=6  (11,2)=6  (11,3)=6  (11,4)=6  (11,6)=6  (11,7)=6  (11,9)=6  (11,10)=6  (11,11)=6  (11,13)=6  (11,14)=6  (12,10)=6  (14,10)=6 
   (712.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color cyan and layers
  _00: a rectangle with size (5,5) and color blue and mask Border at (9,8)
  _0: a rectangle with size (5,5) and color blue and mask Border at (3,3)
diff: 
delta:
! 35 wrong pixels (generated / expected)

TRAIN 41e4d17e.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color cyan and layers
  _00: a rectangle with size (5,5) and color blue and mask Border at (1,6)
  _0: a rectangle with size (5,5) and color blue and mask Border at (9,3)
diff: 
delta:
! 35 wrong pixels (generated / expected)

TEST 41e4d17e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 10.0 sec (10.0 sec/task)
bits-train-error = 9609.0 bits (9609.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-306] Checking task 4258a5f9.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1790.0 = 1799.0
DL output with Mo: L = 9.0 + 12316.2 = 12325.2
DL input+output M: L = 17.9 + 14106.3 = 14124.2

# learning a model for train pairs
2.000	
1.552	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.431	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.365	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.323	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.279	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.227	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.197	OUT DEF: ^.size=^.size
1.180	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.129	IN  DEF: ^.layer_0.shape.color=grey
1.078	IN  DEF: ^.layer_01.shape.color=grey
1.027	IN  DEF: ^.layer_011.shape.color=grey
1.010	IN  DEF: ^.color=black
0.998	IN  DEF: ^.size=(?,?)
0.905	IN  DEF: ^.size.i=9
0.811	IN  DEF: ^.size.j=9
0.799	IN  DEF: ^.layer_0.pos=(?,?)
0.750	IN  DEF: ^.layer_0.pos.i=1
0.738	IN  DEF: ^.layer_01.pos=(?,?)
0.689	IN  DEF: ^.layer_01.pos.j=3
0.677	IN  DEF: ^.layer_011.pos=(?,?)
0.627	IN  DEF: ^.layer_011.pos.i=7
0.620	OUT DEF: ^.layer_0.shape.color=blue
0.614	OUT DEF: ^.layer_011.shape.mask=Full
0.608	OUT DEF: ^.layer_01.shape.mask=Full
0.604	OUT DEF: ^.layer_0111.shape.mask=Full
0.602	OUT DEF: ^.color=black
0.600	OUT DEF: ^.layer_0.pos=(?,?)
0.593	OUT DEF: ^.layer_0.pos.i=(0)
0.591	OUT DEF: ^.layer_0.shape.size=(?,?)
0.589	OUT DEF: ^.layer_01.pos=(?,?)
0.582	OUT DEF: ^.layer_01.pos.i=^.layer_0.pos.i
0.581	OUT DEF: ^.layer_01.shape.size=(?,?)
0.574	OUT DEF: ^.layer_01.shape.size.j=^.layer_011.pos.j
0.568	OUT DEF: ^.layer_01.shape.size.i=^.layer_011.pos.j
0.567	OUT DEF: ^.layer_011.pos=(?,?)
0.559	OUT DEF: ^.layer_011.pos.i=4
0.558	OUT DEF: ^.layer_011.shape.size=(?,?)
0.552	OUT DEF: ^.layer_011.shape.size.j=^.layer_011.pos.j
0.545	OUT DEF: ^.layer_011.shape.size.i=^.layer_011.pos.j
0.544	OUT DEF: ^.layer_0111.pos=(?,?)
0.542	OUT DEF: ^.layer_0111.shape.size=(?,?)
0.536	OUT DEF: ^.layer_0111.shape.size.j=^.layer_011.pos.j
0.530	OUT DEF: ^.layer_0111.shape.size.i=^.layer_011.pos.j

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,?) and color blue and mask ? at ((0),?)
  _01: a rectangle with size (^.layer_011.pos.j,^.layer_011.pos.j) and color ? and mask Full at (^.layer_0.pos.i,?)
  _011: a rectangle with size (^.layer_011.pos.j,^.layer_011.pos.j) and color ? and mask Full at (4,?)
  _0111: a rectangle with size (^.layer_011.pos.j,^.layer_011.pos.j) and color ? and mask Full at (?,?)
WHERE (Mi)
a background with size (9,9) and color black and layers
  _0: a point with color grey at (1,?)
  _01: a point with color grey at (?,3)
  _011: a point with color grey at (7,?)

DL input  with Mi: L = 81.7 + 475.4 = 557.1
DL output with Mo: L = 139.9 + 2571.5 = 2711.4
DL input+output M: L = 221.6 + 3046.9 = 3268.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a point with color grey at (1,6)
  _01: a point with color grey at (4,3)
  _011: a point with color grey at (7,1)
diff: 
delta:
   (13.5 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (9,8) and color blue and mask .....xxx|.....x.x|.....xxx|..xxx...|..x.x...|..xxx...|xxx.....|x.x.....|xxx..... at (0,0)
  _01: a rectangle with size (1,1) and color grey and mask Full at (1,6)
  _011: a rectangle with size (1,1) and color grey and mask Full at (4,3)
  _0111: a rectangle with size (1,1) and color grey and mask Full at (7,1)
diff: 
delta:
   (128.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a point with color grey at (1,6)
  _01: a point with color grey at (4,3)
  _011: a point with color grey at (7,1)
diff: 
delta:
! 32 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a point with color grey at (1,6)
  _01: a point with color grey at (7,1)
  _011: a point with color grey at (4,3)
diff:   ^.layer_011.pos.i  ^.layer_01.pos.j
delta:
! 42 wrong pixels (generated / expected)

TRAIN 4258a5f9.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a point with color grey at (1,7)
  _01: a point with color grey at (2,3)
  _011: a point with color grey at (7,3)
diff: 
delta: (5,7)=5#
   (34.1 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask Full at (0,6)
  _01: a rectangle with size (3,3) and color blue and mask Full at (1,2)
  _011: a rectangle with size (3,3) and color blue and mask Full at (4,6)
  _0111: a rectangle with size (3,3) and color blue and mask Full at (6,2)
diff: 
delta: (1,7)=5# (2,3)=5# (5,7)=5# (7,3)=5#
   (128.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a point with color grey at (1,7)
  _01: a point with color grey at (2,3)
  _011: a point with color grey at (7,3)
diff: 
delta: (5,7)=5#
! 53 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a point with color grey at (1,7)
  _01: a point with color grey at (2,3)
  _011: a point with color grey at (5,7)
diff:   ^.layer_011.pos.i
delta: (7,3)=5#
! 75 wrong pixels (generated / expected)

TRAIN 4258a5f9.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a point with color grey at (1,1)
  _01: a point with color grey at (4,3)
  _011: a point with color grey at (7,1)
diff: 
delta: (2,7)=5# (7,5)=5#
! 43 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a point with color grey at (1,1)
  _01: a point with color grey at (4,3)
  _011: a point with color grey at (7,5)
diff: 
delta: (2,7)=5# (7,1)=5#
! 57 wrong pixels (generated / expected)

TEST 4258a5f9.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 17.4 sec (17.4 sec/task)
bits-train-error = 2571.5 bits (2571.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-305] Checking task 4290ef0e.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 25783.8 = 25792.8
DL output with Mo: L = 9.0 + 25999.6 = 26008.5
DL input+output M: L = 17.9 + 51783.3 = 51801.3

# learning a model for train pairs
2.000	
1.866	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.811	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.763	OUT DEF: ^.layer_01.shape.mask=Full
1.756	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.590	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.486	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.418	OUT OBJECT at ^.layer_011: ^.layer_01.shape at ?
1.350	OUT OBJECT at ^.layer_010: ^.layer_01.shape at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: ^.layer_01.shape at ?
  _01: a rectangle with size ? and color ? and mask Full at ?
  _011: ^.layer_01.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 18561.0 = 18627.8
DL output with Mo: L = 66.1 + 16249.0 = 16315.1
DL input+output M: L = 132.9 + 34810.0 = 34942.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (13,17) and color blue and layers
  _0: a rectangle with size (13,17) and color yellow and mask xxxxxxxxxxxxxxxxx|xxxxxxxxxxxx...xx|xxx..x..xxxx...xx|xxx.xxx.xxxx...xx|xxxxxxxxxxxxxxxxx|xxx.xxx.xxxxxxxxx|xxx..x..xxxxxxxxx|xxxxxxxxxx..xxx..|xxxxxxxxxx.xxxxx.|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxx.xxxxx. at (0,0)
  _01: a rectangle with size (2,7) and color pink and mask Full at (7,10)
  _011: a rectangle with size (3,3) and color green and mask Full at (1,12)
diff: 
delta: (2,13)=4  (12,10)=6  (12,16)=6 
   (419.0 bits)
data: a background with size (7,7) and color yellow and layers
  _0: a rectangle with size (2,5) and color blue and mask Full at (1,1)
  _010: a rectangle with size (2,7) and color pink and mask Full at (0,0)
  _01: a rectangle with size (2,5) and color blue and mask Full at (4,1)
  _011: a rectangle with size (2,7) and color pink and mask Full at (5,0)
diff: 
delta: (0,2)=4  (0,3)=4  (0,4)=4  (1,3)=4  (2,2)=3  (2,3)=3  (2,4)=3  (3,2)=3  (3,4)=3  (4,2)=3  (4,3)=3  (4,4)=3  (5,3)=4  (6,2)=4  (6,3)=4  (6,4)=4 
   (394.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,17) and color blue and layers
  _0: a rectangle with size (13,17) and color yellow and mask xxxxxxxxxxxxxxxxx|xxxxxxxxxxxx...xx|xxx..x..xxxx...xx|xxx.xxx.xxxx...xx|xxxxxxxxxxxxxxxxx|xxx.xxx.xxxxxxxxx|xxx..x..xxxxxxxxx|xxxxxxxxxx..xxx..|xxxxxxxxxx.xxxxx.|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxx.xxxxx. at (0,0)
  _01: a rectangle with size (3,3) and color green and mask Full at (1,12)
  _011: a rectangle with size (2,7) and color pink and mask Full at (7,10)
diff: 
delta: (2,13)=4  (12,10)=6  (12,16)=6 
! size mismatch, 10x10 instead of 7x7
>> Trial 2
data: a background with size (13,17) and color blue and layers
  _0: a rectangle with size (13,17) and color yellow and mask xxxxxxxxxxxxxxxxx|xxxxxxxxxxxx...xx|xxx..x..xxxx...xx|xxx.xxx.xxxx...xx|xxxxxxxxxxxxxxxxx|xxx.xxx.xxxxxxxxx|xxx..x..xxxxxxxxx|xxxxxxxxxx..xxx..|xxxxxxxxxx.xxxxx.|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxx.xxxxx. at (0,0)
  _01: a rectangle with size (2,7) and color pink and mask Full at (7,10)
  _011: a rectangle with size (3,3) and color green and mask Full at (1,12)
diff: 
delta: (2,13)=4  (12,10)=6  (12,16)=6 
! size mismatch, 10x10 instead of 7x7

TRAIN 4290ef0e.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (18,18) and color red and layers
  _0: a rectangle with size (18,18) and color cyan and mask xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xx...x...xxxxxxxxx|xx.xxxxx.xxxxxxxxx|xx.xxxxx.xxxxxxxxx|xxxxxxxxxxxxxxxxxx|xx.xxxxx.xxxx.xxxx|xx.xxxxx.xxxxxxxxx|xx...x...xxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|x...xxxxxxxxxxxxxx|x...xxx..x..xxxxxx|x...xxx.xxx.xxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxx.xxx.xxxxxx|xxxxxxx..x..xxxxxx|xxxxxxxxxxxxxxxxxx at (0,0)
  _01: a rectangle with size (3,7) and color blue and mask Full at (2,2)
  _011: a rectangle with size (3,7) and color blue and mask Full at (6,2)
diff: 
delta: (6,13)=0  (11,1)=4  (11,2)=4  (11,3)=4  (12,1)=4  (12,2)=8  (12,3)=4  (13,1)=4  (13,2)=4  (13,3)=4 
   (678.2 bits)
data: a background with size (7,7) and color cyan and layers
  _0: a rectangle with size (3,3) and color yellow and mask Full at (2,2)
  _010: a rectangle with size (3,7) and color blue and mask Full at (0,0)
  _01: a rectangle with size (2,5) and color red and mask Full at (4,1)
  _011: a rectangle with size (3,7) and color blue and mask Full at (4,0)
diff: 
delta: (0,3)=8  (1,1)=2  (1,2)=2  (1,3)=8  (1,4)=2  (1,5)=2  (2,1)=2  (2,5)=2  (3,3)=0  (5,3)=8  (6,3)=8 
   (303.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (18,18) and color red and layers
  _0: a rectangle with size (18,18) and color cyan and mask xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xx...x...xxxxxxxxx|xx.xxxxx.xxxxxxxxx|xx.xxxxx.xxxxxxxxx|xxxxxxxxxxxxxxxxxx|xx.xxxxx.xxxx.xxxx|xx.xxxxx.xxxxxxxxx|xx...x...xxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|x...xxxxxxxxxxxxxx|x...xxx..x..xxxxxx|x...xxx.xxx.xxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxx.xxx.xxxxxx|xxxxxxx..x..xxxxxx|xxxxxxxxxxxxxxxxxx at (0,0)
  _01: a rectangle with size (3,7) and color blue and mask Full at (2,2)
  _011: a rectangle with size (3,7) and color blue and mask Full at (6,2)
diff: 
delta: (6,13)=0  (11,1)=4  (11,2)=4  (11,3)=4  (12,1)=4  (12,2)=8  (12,3)=4  (13,1)=4  (13,2)=4  (13,3)=4 
! size mismatch, 10x10 instead of 7x7
>> Trial 2
data: a background with size (18,18) and color red and layers
  _0: a rectangle with size (18,18) and color cyan and mask xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xx...x...xxxxxxxxx|xx.xxxxx.xxxxxxxxx|xx.xxxxx.xxxxxxxxx|xxxxxxxxxxxxxxxxxx|xx.xxxxx.xxxx.xxxx|xx.xxxxx.xxxxxxxxx|xx...x...xxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|x...xxxxxxxxxxxxxx|x...xxx..x..xxxxxx|x...xxx.xxx.xxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxx.xxx.xxxxxx|xxxxxxx..x..xxxxxx|xxxxxxxxxxxxxxxxxx at (0,0)
  _01: a rectangle with size (7,3) and color blue and mask Full at (2,2)
  _011: a rectangle with size (7,3) and color blue and mask Full at (2,6)
diff: 
delta: (6,13)=0  (11,1)=4  (11,2)=4  (11,3)=4  (12,1)=4  (12,2)=8  (12,3)=4  (13,1)=4  (13,2)=4  (13,3)=4 
! size mismatch, 10x10 instead of 7x7

TRAIN 4290ef0e.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (18,18) and color blue and layers
  _0: a rectangle with size (18,18) and color green and mask xxxxxxxxxxxxxxxxxx|...xxxxxxxxxxxxxxx|xx.xx...xxx...x..x|xx.xx.xxxxxxx.x.xx|xxxxx.xxxxxxx.xxxx|xx.xxxxxxxxxxxx.xx|xx.xxxx...xxxxx..x|...xxxx...xxxxxxxx|xxxxx.x...xxx.xxxx|xxxxx.xxxxxxx.xxxx|xxxxx...xxx...xxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxx..xxxxxxx..xxxx|xxx.xxxxxxxxx.xxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxx.x|xxxxxxxxxxxxxxxxxx at (0,0)
  _01: a rectangle with size (7,3) and color red and mask Full at (1,0)
  _011: a rectangle with size (3,3) and color orange and mask Full at (6,7)
diff: 
delta: (2,15)=8  (2,16)=8  (3,15)=8  (5,15)=8  (6,15)=8  (6,16)=8  (7,8)=3  (13,3)=4  (13,4)=4  (13,12)=4  (13,13)=4  (14,3)=4  (14,13)=4  (16,16)=6 
   (759.0 bits)
data: a background with size (11,11) and color green and layers
  _0: a rectangle with size (3,3) and color orange and mask Full at (4,4)
  _010: a rectangle with size (7,3) and color red and mask Full at (2,2)
  _01: a rectangle with size (9,3) and color blue and mask Full at (1,1)
  _011: a rectangle with size (7,3) and color red and mask Full at (2,6)
diff: 
delta: (0,0)=4  (0,1)=4  (0,9)=4  (0,10)=4  (1,0)=4  (1,7)=1  (1,8)=1  (1,9)=1  (1,10)=4  (2,9)=1  (3,3)=8  (3,4)=8  (3,6)=8  (3,7)=8  (3,9)=1  (4,1)=3  (4,3)=8  (4,7)=8  (5,1)=3  (5,2)=3  (5,3)=3  (5,5)=6  (5,7)=3  (5,8)=3  (6,1)=3  (6,3)=8  (6,7)=8  (7,3)=8  (7,4)=8  (7,6)=8  (7,7)=8  (7,9)=1  (8,9)=1  (9,0)=4  (9,7)=1  (9,8)=1  (9,9)=1  (9,10)=4  (10,0)=4  (10,1)=4  (10,9)=4  (10,10)=4 
   (926.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (18,18) and color blue and layers
  _0: a rectangle with size (18,18) and color green and mask xxxxxxxxxxxxxxxxxx|...xxxxxxxxxxxxxxx|xx.xx...xxx...x..x|xx.xx.xxxxxxx.x.xx|xxxxx.xxxxxxx.xxxx|xx.xxxxxxxxxxxx.xx|xx.xxxx...xxxxx..x|...xxxx...xxxxxxxx|xxxxx.x...xxx.xxxx|xxxxx.xxxxxxx.xxxx|xxxxx...xxx...xxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxx..xxxxxxx..xxxx|xxx.xxxxxxxxx.xxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxx.x|xxxxxxxxxxxxxxxxxx at (0,0)
  _01: a rectangle with size (7,3) and color red and mask Full at (1,0)
  _011: a rectangle with size (3,3) and color orange and mask Full at (6,7)
diff: 
delta: (2,15)=8  (2,16)=8  (3,15)=8  (5,15)=8  (6,15)=8  (6,16)=8  (7,8)=3  (13,3)=4  (13,4)=4  (13,12)=4  (13,13)=4  (14,3)=4  (14,13)=4  (16,16)=6 
! size mismatch, 10x10 instead of 11x11
>> Trial 2
data: a background with size (18,18) and color blue and layers
  _0: a rectangle with size (18,18) and color green and mask xxxxxxxxxxxxxxxxxx|...xxxxxxxxxxxxxxx|xx.xx...xxx...x..x|xx.xx.xxxxxxx.x.xx|xxxxx.xxxxxxx.xxxx|xx.xxxxxxxxxxxx.xx|xx.xxxx...xxxxx..x|...xxxx...xxxxxxxx|xxxxx.x...xxx.xxxx|xxxxx.xxxxxxx.xxxx|xxxxx...xxx...xxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxx..xxxxxxx..xxxx|xxx.xxxxxxxxx.xxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxx.x|xxxxxxxxxxxxxxxxxx at (0,0)
  _01: a rectangle with size (3,3) and color orange and mask Border at (6,7)
  _011: a rectangle with size (7,3) and color red and mask Full at (1,0)
diff: 
delta: (2,15)=8  (2,16)=8  (3,15)=8  (5,15)=8  (6,15)=8  (6,16)=8  (7,8)=3  (13,3)=4  (13,4)=4  (13,12)=4  (13,13)=4  (14,3)=4  (14,13)=4  (16,16)=6 
! size mismatch, 10x10 instead of 11x11

TRAIN 4290ef0e.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (19,19) and color green and layers
  _0: a rectangle with size (19,19) and color blue and mask xxxxxxxxxxxxx.xxxxx|xxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxx.xxxxx|xxxxxxx...xxx.xxxxx|xxxxxxx...xxx.xxxxx|xxxxxxx...xxx.xxxxx|xxxxxxxxxxxxx.....x|xxxxxxxxxxxxxxxxxxx|xxx..x..xxxxxxxxxxx|xxx.xxx.xxxxxxxxxxx|xxxxxxxxxxxxxxxxxxx|xxx.xxx.xxxxxxxxxxx|xxx..x..xxxxxxxxxxx|xxxxxxxxxxxxxx..xxx|xxxxxxxxxxxxxx.xxxx|xxxx...xxx...xxxxxx|xxxx.xxxxxxx.xxxxxx|xxxx.xxxxxxx.xxxxxx|xxxxxxxxxxxxxx.xxxx at (0,0)
  _01: a rectangle with size (3,9) and color red and mask Full at (15,4)
  _011: a rectangle with size (5,5) and color yellow and mask Full at (2,13)
diff: 
delta: (0,13)=4  (3,7)=8  (3,8)=8  (3,9)=8  (4,7)=8  (4,8)=1  (4,9)=8  (5,7)=8  (5,8)=8  (5,9)=8  (13,14)=6  (13,15)=6  (14,14)=6  (18,14)=6 
! size mismatch, 10x10 instead of 11x11
>> Trial 2
data: a background with size (19,19) and color green and layers
  _0: a rectangle with size (19,19) and color blue and mask xxxxxxxxxxxxx.xxxxx|xxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxx.xxxxx|xxxxxxx...xxx.xxxxx|xxxxxxx...xxx.xxxxx|xxxxxxx...xxx.xxxxx|xxxxxxxxxxxxx.....x|xxxxxxxxxxxxxxxxxxx|xxx..x..xxxxxxxxxxx|xxx.xxx.xxxxxxxxxxx|xxxxxxxxxxxxxxxxxxx|xxx.xxx.xxxxxxxxxxx|xxx..x..xxxxxxxxxxx|xxxxxxxxxxxxxx..xxx|xxxxxxxxxxxxxx.xxxx|xxxx...xxx...xxxxxx|xxxx.xxxxxxx.xxxxxx|xxxx.xxxxxxx.xxxxxx|xxxxxxxxxxxxxx.xxxx at (0,0)
  _01: a rectangle with size (5,5) and color yellow and mask Full at (2,13)
  _011: a rectangle with size (3,9) and color red and mask Full at (15,4)
diff: 
delta: (0,13)=4  (3,7)=8  (3,8)=8  (3,9)=8  (4,7)=8  (4,8)=1  (4,9)=8  (5,7)=8  (5,8)=8  (5,9)=8  (13,14)=6  (13,15)=6  (14,14)=6  (18,14)=6 
! size mismatch, 10x10 instead of 11x11

TEST 4290ef0e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.4 sec (28.4 sec/task)
bits-train-error = 16249.0 bits (16249.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-304] Checking task 42a50994.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 26450.5 = 26459.4
DL output with Mo: L = 9.0 + 18074.6 = 18083.6
DL input+output M: L = 17.9 + 44525.1 = 44543.0

# learning a model for train pairs
2.000	
1.862	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.759	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.666	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.531	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
1.455	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.349	OUT OBJECT at ^.layer_010: ^.layer_01.shape at ?
1.303	OUT DEF: ^.size=^.size
1.258	IN  OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
1.186	OUT OBJECT at ^.layer_0111: ^.layer_010.shape at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: ^.layer_01.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: ^.layer_0.shape at ?
  _0111: ^.layer_010.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 20945.5 = 21012.3
DL output with Mo: L = 76.5 + 7018.9 = 7095.3
DL input+output M: L = 143.2 + 27964.4 = 28107.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (16,11) and color black and layers
  _0: a rectangle with size (5,3) and color cyan and mask ..x|..x|xx.|.x.|x.. at (2,2)
  _010: a rectangle with size (3,3) and color cyan and mask .x.|.xx|x.. at (8,4)
  _01: a rectangle with size (2,2) and color cyan and mask Odd Checkboard at (0,0)
diff: 
delta: (2,7)=8  (2,9)=8  (5,8)=8  (6,6)=8  (8,10)=8  (10,1)=8  (12,1)=8  (13,6)=8  (13,9)=8  (14,4)=8  (15,8)=8 
   (367.4 bits)
data: a background with size (16,11) and color black and layers
  _0: a rectangle with size (1,1) and color cyan and mask Full at (0,1)
  _010: a rectangle with size (2,2) and color cyan and mask Odd Checkboard at (0,0)
  _01: a rectangle with size (1,1) and color cyan and mask Full at (6,2)
  _011: a rectangle with size (5,3) and color cyan and mask ..x|..x|xx.|.x.|x.. at (2,2)
  _0111: a rectangle with size (3,3) and color cyan and mask .x.|.xx|x.. at (8,4)
diff: 
delta:
   (84.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,11) and color black and layers
  _0: a rectangle with size (5,3) and color cyan and mask ..x|..x|xx.|.x.|x.. at (2,2)
  _010: a rectangle with size (3,3) and color cyan and mask .x.|.xx|x.. at (8,4)
  _01: a rectangle with size (2,2) and color cyan and mask Odd Checkboard at (0,0)
diff: 
delta: (2,7)=8  (2,9)=8  (5,8)=8  (6,6)=8  (8,10)=8  (10,1)=8  (12,1)=8  (13,6)=8  (13,9)=8  (14,4)=8  (15,8)=8 
! 20 wrong pixels (generated / expected)

TRAIN 42a50994.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (12,18) and color black and layers
  _0: a rectangle with size (3,1) and color pink and mask Full at (1,14)
  _010: a rectangle with size (3,2) and color pink and mask Even Checkboard at (1,1)
  _01: a rectangle with size (1,2) and color pink and mask Full at (8,7)
diff: 
delta: (0,11)=6  (1,5)=6  (1,8)=6  (1,10)=6  (3,9)=6  (3,11)=6  (3,17)=6  (4,7)=6  (5,8)=6  (5,14)=6  (6,2)=6  (6,12)=6  (7,5)=6  (9,2)=6  (9,11)=6  (9,13)=6  (10,7)=6  (10,11)=6  (11,2)=6  (11,16)=6  (11,17)=6 
   (540.6 bits)
data: a background with size (12,18) and color black and layers
  _0: a rectangle with size (1,2) and color pink and mask Full at (8,7)
  _010: a rectangle with size (1,2) and color pink and mask Full at (11,16)
  _01: a rectangle with size (2,1) and color pink and mask Full at (9,11)
  _011: a rectangle with size (3,1) and color pink and mask Full at (1,14)
  _0111: a rectangle with size (3,2) and color pink and mask Even Checkboard at (1,1)
diff: 
delta: (0,11)=6  (1,10)=6  (4,7)=6  (5,8)=6 
   (174.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,18) and color black and layers
  _0: a rectangle with size (3,1) and color pink and mask Full at (1,14)
  _010: a rectangle with size (3,2) and color pink and mask Even Checkboard at (1,1)
  _01: a rectangle with size (1,2) and color pink and mask Full at (8,7)
diff: 
delta: (0,11)=6  (1,5)=6  (1,8)=6  (1,10)=6  (3,9)=6  (3,11)=6  (3,17)=6  (4,7)=6  (5,8)=6  (5,14)=6  (6,2)=6  (6,12)=6  (7,5)=6  (9,2)=6  (9,11)=6  (9,13)=6  (10,7)=6  (10,11)=6  (11,2)=6  (11,16)=6  (11,17)=6 
! 20 wrong pixels (generated / expected)

TRAIN 42a50994.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (11,19) and color black and layers
  _0: a rectangle with size (4,3) and color grey and mask .xx|x..|xx.|..x at (7,16)
  _010: a rectangle with size (4,5) and color grey and mask x....|.x...|x.xx.|....x at (1,9)
  _01: a rectangle with size (5,3) and color grey and mask x..|.x.|.x.|..x|..x at (4,1)
diff: 
delta: (0,12)=5# (0,15)=5# (1,4)=5# (2,7)=5# (2,16)=5# (3,16)=5# (4,4)=5# (4,6)=5# (4,15)=5# (4,16)=5# (5,8)=5# (6,12)=5# (6,14)=5# (6,15)=5# (8,0)=5# (8,11)=5# (8,13)=5# (9,0)=5# (9,9)=5# (9,11)=5# (10,1)=5# (10,10)=5# (10,13)=5#
   (637.8 bits)
data: a background with size (11,19) and color black and layers
  _0: a rectangle with size (3,2) and color grey and mask .x|.x|xx at (2,15)
  _010: a rectangle with size (5,3) and color grey and mask x..|.x.|.x.|..x|..x at (4,1)
  _01: a rectangle with size (3,3) and color grey and mask ..x|x.x|.x. at (8,9)
  _011: a rectangle with size (4,3) and color grey and mask .xx|x..|xx.|..x at (7,16)
  _0111: a rectangle with size (4,5) and color grey and mask x....|.x...|x.xx.|....x at (1,9)
diff: 
delta: (6,14)=5# (6,15)=5# (8,0)=5# (9,0)=5# (10,1)=5#
   (218.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,19) and color black and layers
  _0: a rectangle with size (4,3) and color grey and mask .xx|x..|xx.|..x at (7,16)
  _010: a rectangle with size (4,5) and color grey and mask x....|.x...|x.xx.|....x at (1,9)
  _01: a rectangle with size (5,3) and color grey and mask x..|.x.|.x.|..x|..x at (4,1)
diff: 
delta: (0,12)=5# (0,15)=5# (1,4)=5# (2,7)=5# (2,16)=5# (3,16)=5# (4,4)=5# (4,6)=5# (4,15)=5# (4,16)=5# (5,8)=5# (6,12)=5# (6,14)=5# (6,15)=5# (8,0)=5# (8,11)=5# (8,13)=5# (9,0)=5# (9,9)=5# (9,11)=5# (10,1)=5# (10,10)=5# (10,13)=5#
! 42 wrong pixels (generated / expected)

TRAIN 42a50994.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (17,9) and color black and layers
  _0: a rectangle with size (5,3) and color yellow and mask ..x|..x|.x.|x.x|.x. at (8,0)
  _010: a rectangle with size (4,3) and color yellow and mask .xx|x..|x..|x.. at (3,2)
  _01: a rectangle with size (3,2) and color yellow and mask .x|xx|x. at (13,4)
diff: 
delta: (0,5)=4  (0,7)=4  (1,4)=4  (2,1)=4  (2,6)=4  (5,4)=4  (5,7)=4  (5,8)=4  (6,0)=4  (8,6)=4  (10,6)=4  (10,8)=4  (11,4)=4  (11,7)=4  (12,7)=4  (15,0)=4  (15,2)=4  (15,7)=4  (15,8)=4  (16,2)=4 
   (548.8 bits)
data: a background with size (17,9) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask x.x|.x.|.x. at (10,6)
  _010: a rectangle with size (3,2) and color yellow and mask .x|xx|x. at (13,4)
  _01: a rectangle with size (1,2) and color yellow and mask Full at (5,7)
  _011: a rectangle with size (5,3) and color yellow and mask ..x|..x|.x.|x.x|.x. at (8,0)
  _0111: a rectangle with size (4,3) and color yellow and mask .xx|x..|x..|x.. at (3,2)
diff: 
delta: (0,5)=4  (1,4)=4  (15,2)=4  (15,7)=4  (15,8)=4  (16,2)=4 
   (224.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,9) and color black and layers
  _0: a rectangle with size (5,3) and color yellow and mask ..x|..x|.x.|x.x|.x. at (8,0)
  _010: a rectangle with size (4,3) and color yellow and mask .xx|x..|x..|x.. at (3,2)
  _01: a rectangle with size (3,2) and color yellow and mask .x|xx|x. at (13,4)
diff: 
delta: (0,5)=4  (0,7)=4  (1,4)=4  (2,1)=4  (2,6)=4  (5,4)=4  (5,7)=4  (5,8)=4  (6,0)=4  (8,6)=4  (10,6)=4  (10,8)=4  (11,4)=4  (11,7)=4  (12,7)=4  (15,0)=4  (15,2)=4  (15,7)=4  (15,8)=4  (16,2)=4 
! 38 wrong pixels (generated / expected)

TRAIN 42a50994.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,14) and color black and layers
  _0: a rectangle with size (5,7) and color green and mask ..x.x..|.x.x...|.xxx.xx|.x..x..|x...... at (10,2)
  _010: a rectangle with size (3,5) and color green and mask ....x|.xxxx|x.... at (0,6)
  _01: a rectangle with size (2,3) and color green and mask xxx|.x. at (3,9)
diff: 
delta: (0,1)=3  (0,4)=3  (0,13)=3  (1,0)=3  (1,13)=3  (2,0)=3  (3,2)=3  (3,4)=3  (4,0)=3  (4,2)=3  (4,13)=3  (5,5)=3  (6,0)=3  (6,11)=3  (7,4)=3  (7,5)=3  (7,8)=3  (8,10)=3  (8,11)=3  (9,1)=3  (9,13)=3  (10,10)=3  (13,0)=3  (13,12)=3  (14,0)=3  (14,8)=3  (14,11)=3  (15,0)=3  (15,5)=3  (16,2)=3  (16,3)=3  (16,6)=3  (16,12)=3  (16,13)=3 
! 56 wrong pixels (generated / expected)

TEST 42a50994.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.8 sec (25.8 sec/task)
bits-train-error = 7018.9 bits (7018.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-303] Checking task 4347f46a.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 33777.9 = 33786.8
DL output with Mo: L = 9.0 + 22673.9 = 22682.9
DL input+output M: L = 17.9 + 56451.8 = 56469.7

# learning a model for train pairs
2.000	
1.525	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.107	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.849	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.780	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.726	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.699	OUT DEF: ^.size=^.size
0.685	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.678	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.676	IN  DEF: ^.layer_0.shape.mask=Full
0.674	OUT DEF: ^.color=black
0.673	OUT DEF: ^.layer_0.shape.size=(?,?)
0.663	OUT DEF: ^.layer_0.shape.size.j=^.layer_0.shape.size.j
0.661	OUT DEF: ^.layer_01.pos=(?,?)
0.655	OUT DEF: ^.layer_01.pos.j=1
0.649	OUT DEF: ^.layer_01.pos.i=^.layer_0.shape.size.j - ^.layer_0.pos.j
0.647	OUT DEF: ^.layer_01.shape.size=(?,?)
0.643	OUT DEF: ^.layer_01.shape.size.i=^.layer_0.pos.i
0.641	OUT DEF: ^.layer_011.pos=(?,?)
0.636	OUT DEF: ^.layer_011.pos.j=^.layer_0.shape.size.i - 3
0.633	OUT DEF: ^.layer_0111.shape.mask=Border
0.631	OUT DEF: ^.layer_011.shape.size=(?,?)
0.623	OUT DEF: ^.layer_011.shape.size.i=4
0.621	OUT DEF: ^.layer_0111.pos=(?,?)
0.620	OUT DEF: ^.layer_0111.shape.size=(?,?)
0.611	OUT DEF: ^.layer_0111.shape.size.i=^.layer_0.shape.size.i
0.610	IN  DEF: ^.color=black
0.609	IN  DEF: ^.size=(?,?)
0.608	IN  DEF: ^.layer_0.pos=(?,?)
0.607	IN  DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,^.layer_0.shape.size.j) and color ^.layer_0.shape.color and mask ? at ^.layer_0.pos
  _01: a rectangle with size (^.layer_0.pos.i,?) and color ? and mask ? at (^.layer_0.shape.size.j - ^.layer_0.pos.j,1)
  _011: a rectangle with size (4,?) and color ? and mask ? at (?,^.layer_0.shape.size.i - 3)
  _0111: a rectangle with size (^.layer_0.shape.size.i,?) and color ? and mask Border at (?,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 40.0 + 17490.3 = 17530.3
DL output with Mo: L = 149.8 + 1844.5 = 1994.3
DL input+output M: L = 189.8 + 19334.8 = 19524.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (18,16) and color black and layers
  _0: a rectangle with size (5,7) and color green and mask Full at (3,6)
diff: 
delta: (1,1)=8  (1,2)=8  (1,3)=8  (1,4)=8  (2,1)=8  (2,2)=8  (2,3)=8  (2,4)=8  (3,1)=8  (3,2)=8  (3,3)=8  (3,4)=8  (10,2)=6  (10,3)=6  (10,4)=6  (10,5)=6  (10,6)=6  (10,7)=6  (10,8)=6  (10,12)=7# (10,13)=7# (10,14)=7# (11,2)=6  (11,3)=6  (11,4)=6  (11,5)=6  (11,6)=6  (11,7)=6  (11,8)=6  (11,12)=7# (11,13)=7# (11,14)=7# (12,2)=6  (12,3)=6  (12,4)=6  (12,5)=6  (12,6)=6  (12,7)=6  (12,8)=6  (12,12)=7# (12,13)=7# (12,14)=7# (13,2)=6  (13,3)=6  (13,4)=6  (13,5)=6  (13,6)=6  (13,7)=6  (13,8)=6  (13,12)=7# (13,13)=7# (13,14)=7# (14,12)=7# (14,13)=7# (14,14)=7#
   (1186.2 bits)
data: a background with size (18,16) and color black and layers
  _0: a rectangle with size (5,7) and color green and mask Border at (3,6)
  _01: a rectangle with size (3,4) and color cyan and mask Border at (1,1)
  _011: a rectangle with size (4,7) and color pink and mask Border at (10,2)
  _0111: a rectangle with size (5,3) and color orange and mask Border at (10,12)
diff: 
delta:
   (70.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (18,16) and color black and layers
  _0: a rectangle with size (5,7) and color green and mask Full at (3,6)
diff: 
delta: (1,1)=8  (1,2)=8  (1,3)=8  (1,4)=8  (2,1)=8  (2,2)=8  (2,3)=8  (2,4)=8  (3,1)=8  (3,2)=8  (3,3)=8  (3,4)=8  (10,2)=6  (10,3)=6  (10,4)=6  (10,5)=6  (10,6)=6  (10,7)=6  (10,8)=6  (10,12)=7# (10,13)=7# (10,14)=7# (11,2)=6  (11,3)=6  (11,4)=6  (11,5)=6  (11,6)=6  (11,7)=6  (11,8)=6  (11,12)=7# (11,13)=7# (11,14)=7# (12,2)=6  (12,3)=6  (12,4)=6  (12,5)=6  (12,6)=6  (12,7)=6  (12,8)=6  (12,12)=7# (12,13)=7# (12,14)=7# (13,2)=6  (13,3)=6  (13,4)=6  (13,5)=6  (13,6)=6  (13,7)=6  (13,8)=6  (13,12)=7# (13,13)=7# (13,14)=7# (14,12)=7# (14,13)=7# (14,14)=7#
! 67 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (18,16) and color black and layers
  _0: a rectangle with size (4,7) and color pink and mask Full at (10,2)
diff: 
delta: (1,1)=8  (1,2)=8  (1,3)=8  (1,4)=8  (2,1)=8  (2,2)=8  (2,3)=8  (2,4)=8  (3,1)=8  (3,2)=8  (3,3)=8  (3,4)=8  (3,6)=3  (3,7)=3  (3,8)=3  (3,9)=3  (3,10)=3  (3,11)=3  (3,12)=3  (4,6)=3  (4,7)=3  (4,8)=3  (4,9)=3  (4,10)=3  (4,11)=3  (4,12)=3  (5,6)=3  (5,7)=3  (5,8)=3  (5,9)=3  (5,10)=3  (5,11)=3  (5,12)=3  (6,6)=3  (6,7)=3  (6,8)=3  (6,9)=3  (6,10)=3  (6,11)=3  (6,12)=3  (7,6)=3  (7,7)=3  (7,8)=3  (7,9)=3  (7,10)=3  (7,11)=3  (7,12)=3  (10,12)=7# (10,13)=7# (10,14)=7# (11,12)=7# (11,13)=7# (11,14)=7# (12,12)=7# (12,13)=7# (12,14)=7# (13,12)=7# (13,13)=7# (13,14)=7# (14,12)=7# (14,13)=7# (14,14)=7#
! 79 wrong pixels (generated / expected)

TRAIN 4347f46a.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (8,7) and color black and layers
  _0: a rectangle with size (4,5) and color red and mask Full at (1,1)
diff: 
delta:
   (42.6 bits)
data: a background with size (8,7) and color black and layers
  _0: a rectangle with size (1,5) and color red and mask Full at (1,1)
  _01: a rectangle with size (1,5) and color red and mask Full at (4,1)
  _011: a rectangle with size (4,1) and color red and mask Full at (1,1)
  _0111: a rectangle with size (4,5) and color red and mask Border at (1,1)
diff: 
delta:
   (52.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,7) and color black and layers
  _0: a rectangle with size (4,5) and color red and mask Full at (1,1)
diff: 
delta:
! 17 wrong pixels (generated / expected)

TRAIN 4347f46a.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (11,12) and color black and layers
  _0: a rectangle with size (4,8) and color grey and mask Full at (1,2)
diff: 
delta: (6,1)=4  (6,2)=4  (6,3)=4  (6,4)=4  (6,5)=4  (6,6)=4  (7,1)=4  (7,2)=4  (7,3)=4  (7,4)=4  (7,5)=4  (7,6)=4  (8,1)=4  (8,2)=4  (8,3)=4  (8,4)=4  (8,5)=4  (8,6)=4  (9,1)=4  (9,2)=4  (9,3)=4  (9,4)=4  (9,5)=4  (9,6)=4 
   (520.1 bits)
data: a background with size (11,12) and color black and layers
  _0: a rectangle with size (4,8) and color grey and mask Border at (1,2)
  _01: a rectangle with size (1,6) and color yellow and mask Full at (6,1)
  _011: a rectangle with size (4,1) and color yellow and mask Full at (6,1)
  _0111: a rectangle with size (4,6) and color yellow and mask Border at (6,1)
diff: 
delta:
   (61.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,12) and color black and layers
  _0: a rectangle with size (4,8) and color grey and mask Full at (1,2)
diff: 
delta: (6,1)=4  (6,2)=4  (6,3)=4  (6,4)=4  (6,5)=4  (6,6)=4  (7,1)=4  (7,2)=4  (7,3)=4  (7,4)=4  (7,5)=4  (7,6)=4  (8,1)=4  (8,2)=4  (8,3)=4  (8,4)=4  (8,5)=4  (8,6)=4  (9,1)=4  (9,2)=4  (9,3)=4  (9,4)=4  (9,5)=4  (9,6)=4 
! 41 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (11,12) and color black and layers
  _0: a rectangle with size (4,6) and color yellow and mask Full at (6,1)
diff: 
delta: (1,2)=5# (1,3)=5# (1,4)=5# (1,5)=5# (1,6)=5# (1,7)=5# (1,8)=5# (1,9)=5# (2,2)=5# (2,3)=5# (2,4)=5# (2,5)=5# (2,6)=5# (2,7)=5# (2,8)=5# (2,9)=5# (3,2)=5# (3,3)=5# (3,4)=5# (3,5)=5# (3,6)=5# (3,7)=5# (3,8)=5# (3,9)=5# (4,2)=5# (4,3)=5# (4,4)=5# (4,5)=5# (4,6)=5# (4,7)=5# (4,8)=5# (4,9)=5#
! 46 wrong pixels (generated / expected)

TRAIN 4347f46a.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,19) and color black and layers
  _0: a rectangle with size (7,6) and color yellow and mask Full at (5,2)
diff: 
delta: (1,1)=8  (1,2)=8  (1,3)=8  (1,4)=8  (1,5)=8  (1,6)=8  (1,11)=6  (1,12)=6  (1,13)=6  (1,14)=6  (2,1)=8  (2,2)=8  (2,3)=8  (2,4)=8  (2,5)=8  (2,6)=8  (2,11)=6  (2,12)=6  (2,13)=6  (2,14)=6  (3,1)=8  (3,2)=8  (3,3)=8  (3,4)=8  (3,5)=8  (3,6)=8  (3,11)=6  (3,12)=6  (3,13)=6  (3,14)=6  (6,10)=1  (6,11)=1  (6,12)=1  (6,13)=1  (6,14)=1  (6,15)=1  (6,16)=1  (6,17)=1  (7,10)=1  (7,11)=1  (7,12)=1  (7,13)=1  (7,14)=1  (7,15)=1  (7,16)=1  (7,17)=1  (8,10)=1  (8,11)=1  (8,12)=1  (8,13)=1  (8,14)=1  (8,15)=1  (8,16)=1  (8,17)=1  (9,10)=1  (9,11)=1  (9,12)=1  (9,13)=1  (9,14)=1  (9,15)=1  (9,16)=1  (9,17)=1  (10,10)=1  (10,11)=1  (10,12)=1  (10,13)=1  (10,14)=1  (10,15)=1  (10,16)=1  (10,17)=1  (11,10)=1  (11,11)=1  (11,12)=1  (11,13)=1  (11,14)=1  (11,15)=1  (11,16)=1  (11,17)=1  (13,5)=3  (13,6)=3  (13,7)=3  (13,8)=3  (13,9)=3  (14,5)=3  (14,6)=3  (14,7)=3  (14,8)=3  (14,9)=3  (15,5)=3  (15,6)=3  (15,7)=3  (15,8)=3  (15,9)=3 
! 96 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (17,19) and color black and layers
  _0: a rectangle with size (3,6) and color cyan and mask Full at (1,1)
diff: 
delta: (1,11)=6  (1,12)=6  (1,13)=6  (1,14)=6  (2,11)=6  (2,12)=6  (2,13)=6  (2,14)=6  (3,11)=6  (3,12)=6  (3,13)=6  (3,14)=6  (5,2)=4  (5,3)=4  (5,4)=4  (5,5)=4  (5,6)=4  (5,7)=4  (6,2)=4  (6,3)=4  (6,4)=4  (6,5)=4  (6,6)=4  (6,7)=4  (6,10)=1  (6,11)=1  (6,12)=1  (6,13)=1  (6,14)=1  (6,15)=1  (6,16)=1  (6,17)=1  (7,2)=4  (7,3)=4  (7,4)=4  (7,5)=4  (7,6)=4  (7,7)=4  (7,10)=1  (7,11)=1  (7,12)=1  (7,13)=1  (7,14)=1  (7,15)=1  (7,16)=1  (7,17)=1  (8,2)=4  (8,3)=4  (8,4)=4  (8,5)=4  (8,6)=4  (8,7)=4  (8,10)=1  (8,11)=1  (8,12)=1  (8,13)=1  (8,14)=1  (8,15)=1  (8,16)=1  (8,17)=1  (9,2)=4  (9,3)=4  (9,4)=4  (9,5)=4  (9,6)=4  (9,7)=4  (9,10)=1  (9,11)=1  (9,12)=1  (9,13)=1  (9,14)=1  (9,15)=1  (9,16)=1  (9,17)=1  (10,2)=4  (10,3)=4  (10,4)=4  (10,5)=4  (10,6)=4  (10,7)=4  (10,10)=1  (10,11)=1  (10,12)=1  (10,13)=1  (10,14)=1  (10,15)=1  (10,16)=1  (10,17)=1  (11,2)=4  (11,3)=4  (11,4)=4  (11,5)=4  (11,6)=4  (11,7)=4  (11,10)=1  (11,11)=1  (11,12)=1  (11,13)=1  (11,14)=1  (11,15)=1  (11,16)=1  (11,17)=1  (13,5)=3  (13,6)=3  (13,7)=3  (13,8)=3  (13,9)=3  (14,5)=3  (14,6)=3  (14,7)=3  (14,8)=3  (14,9)=3  (15,5)=3  (15,6)=3  (15,7)=3  (15,8)=3  (15,9)=3 
! 84 wrong pixels (generated / expected)

TEST 4347f46a.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 6.4 sec (6.4 sec/task)
bits-train-error = 1844.5 bits (1844.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-302] Checking task 444801d8.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 13743.5 = 13752.5
DL output with Mo: L = 9.0 + 23618.2 = 23627.2
DL input+output M: L = 17.9 + 37361.7 = 37379.6

# learning a model for train pairs
2.000	
1.550	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.235	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.960	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.723	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.584	OUT OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.487	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.462	OUT DEF: ^.size=^.size
0.443	OUT DEF: ^.layer_011.shape.size=^.layer_0.shape.size
0.427	OUT DEF: ^.layer_00.shape.mask=^.layer_01.shape.mask
0.413	OUT DEF: ^.layer_0=^.layer_0
0.403	IN  DEF: ^.layer_0.shape.color=blue
0.397	OUT DEF: ^.layer_00.shape.color=^.layer_0.shape.color
0.394	IN  DEF: ^.color=black
0.391	OUT DEF: ^.layer_01.shape.mask=Full
0.388	OUT DEF: ^.layer_011.shape.mask=Full
0.386	IN  DEF: ^.size=(?,?)
0.366	IN  DEF: ^.size.i=10
0.347	IN  DEF: ^.size.j=10
0.345	IN  DEF: ^.layer_0.pos=(?,?)
0.335	IN  DEF: ^.layer_0.pos.j=1
0.332	IN  DEF: ^.layer_0.shape.size=(?,?)
0.317	IN  DEF: ^.layer_0.shape.size.j=5
0.315	IN  DEF: ^.layer_01.pos=(?,?)
0.312	IN  DEF: ^.layer_01.shape.size=(?,?)
0.310	OUT DEF: ^.color=black
0.309	OUT DEF: ^.layer_00.pos=(?,?)
0.303	OUT DEF: ^.layer_00.pos.j=4
0.301	OUT DEF: ^.layer_00.shape.size=(?,?)
0.296	OUT DEF: ^.layer_00.shape.size.i=^.layer_01.shape.size.i
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: a rectangle with size (^.layer_01.shape.size.i,?) and color ^.layer_0.shape.color and mask ^.layer_01.shape.mask at (?,4)
  _0: ^.layer_0
  _01: a rectangle with size ? and color ? and mask Full at ?
  _011: a rectangle with size ^.layer_0.shape.size and color ? and mask Full at ?
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (?,5) and color blue and mask ? at (?,1)
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 86.9 + 2994.4 = 3081.3
DL output with Mo: L = 79.9 + 1618.7 = 1698.6
DL input+output M: L = 166.8 + 4613.2 = 4780.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,5) and color blue and mask xx.xx|x...x|x...x|x...x|xxxxx at (1,1)
  _01: a rectangle with size (1,1) and color red and mask Full at (3,3)
diff: 
delta:
   (60.6 bits)
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (1,2) and color blue and mask Full at (1,4)
  _0: a rectangle with size (5,5) and color blue and mask xx.xx|x...x|x...x|x...x|xxxxx at (1,1)
  _01: a rectangle with size (1,5) and color red and mask Full at (0,1)
  _011: a rectangle with size (5,5) and color red and mask Full at (0,1)
diff: 
delta:
   (50.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,5) and color blue and mask xx.xx|x...x|x...x|x...x|xxxxx at (1,1)
  _01: a rectangle with size (1,1) and color red and mask Full at (3,3)
diff: 
delta:
! 20 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,5) and color blue and mask Full at (1,1)
  _01: a rectangle with size (5,5) and color blue and mask Border at (1,1)
diff: 
delta: (1,3)=0  (3,3)=2 
! 25 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,5) and color blue and mask Full at (5,1)
  _01: a rectangle with size (5,5) and color blue and mask xx.xx|x...x|x...x|x...x|xxxxx at (1,1)
diff: 
delta: (3,3)=2 
! 25 wrong pixels (generated / expected)

TRAIN 444801d8.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,5) and color blue and mask xx.xx|x...x|x...x|xxxxx at (2,1)
  _01: a rectangle with size (3,5) and color blue and mask xx.xx|x...x|xxxxx at (7,4)
diff: 
delta: (3,3)=2  (8,6)=3 
   (119.4 bits)
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (3,5) and color blue and mask xx.xx|x...x|xxxxx at (7,4)
  _0: a rectangle with size (4,5) and color blue and mask xx.xx|x...x|x...x|xxxxx at (2,1)
  _01: a rectangle with size (3,5) and color green and mask Full at (6,4)
  _011: a rectangle with size (4,5) and color red and mask Full at (1,1)
diff: 
delta:
   (55.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,5) and color blue and mask xx.xx|x...x|x...x|xxxxx at (2,1)
  _01: a rectangle with size (3,5) and color blue and mask xx.xx|x...x|xxxxx at (7,4)
diff: 
delta: (3,3)=2  (8,6)=3 
! 41 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,5) and color blue and mask xx.xx|x...x|xxxxx at (7,4)
  _01: a rectangle with size (4,5) and color blue and mask xx.xx|x...x|x...x|xxxxx at (2,1)
diff:   ^.layer_0.pos.j
delta: (3,3)=2  (8,6)=3 
! 40 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,5) and color blue and mask xx.xx|x...x|x...x|xxxxx at (2,1)
  _01: a rectangle with size (3,5) and color blue and mask Full at (7,4)
diff: 
delta: (3,3)=2  (7,6)=0  (8,5)=0  (8,6)=3  (8,7)=0 
! 41 wrong pixels (generated / expected)

TRAIN 444801d8.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,5) and color blue and mask xx.xx|x...x|x...x|xxxxx at (1,1)
  _01: a rectangle with size (3,5) and color blue and mask xx.xx|x...x|xxxxx at (7,4)
diff: 
delta: (2,3)=6  (8,6)=8 
   (119.4 bits)
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (3,5) and color blue and mask xx.xx|x...x|xxxxx at (7,4)
  _0: a rectangle with size (4,5) and color blue and mask xx.xx|x...x|x...x|xxxxx at (1,1)
  _01: a rectangle with size (3,5) and color cyan and mask Full at (6,4)
  _011: a rectangle with size (4,5) and color pink and mask Full at (0,1)
diff: 
delta:
   (55.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,5) and color blue and mask xx.xx|x...x|x...x|xxxxx at (1,1)
  _01: a rectangle with size (3,5) and color blue and mask xx.xx|x...x|xxxxx at (7,4)
diff: 
delta: (2,3)=6  (8,6)=8 
! 36 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,5) and color blue and mask xx.xx|x...x|xxxxx at (7,4)
  _01: a rectangle with size (4,5) and color blue and mask xx.xx|x...x|x...x|xxxxx at (1,1)
diff:   ^.layer_0.pos.j
delta: (2,3)=6  (8,6)=8 
! 35 wrong pixels (generated / expected)

TRAIN 444801d8.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,5) and color blue and mask xx.xx|x...x|x...x|xxxxx at (1,0)
  _01: a rectangle with size (4,5) and color blue and mask xx.xx|x...x|x...x|xxxxx at (6,4)
diff:   ^.layer_0.pos.j
delta: (2,2)=4  (7,6)=7#
! 39 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,5) and color blue and mask xx.xx|x...x|x...x|xxxxx at (6,4)
  _01: a rectangle with size (4,5) and color blue and mask xx.xx|x...x|x...x|xxxxx at (1,0)
diff:   ^.layer_0.pos.j
delta: (2,2)=4  (7,6)=7#
! 36 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,5) and color blue and mask xx.xx|x...x|x...x|xxxxx at (1,0)
  _01: a rectangle with size (4,5) and color blue and mask Full at (6,4)
diff:   ^.layer_0.pos.j
delta: (2,2)=4  (6,6)=0  (7,5)=0  (7,6)=7# (7,7)=0  (8,5)=0  (8,6)=0  (8,7)=0 
! 41 wrong pixels (generated / expected)

TEST 444801d8.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.8 sec (25.8 sec/task)
bits-train-error = 1618.7 bits (1618.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-301] Checking task 445eab21.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 17166.3 = 17175.3
DL output with Mo: L = 9.0 + 537.9 = 546.9
DL input+output M: L = 17.9 + 17704.3 = 17722.2

# learning a model for train pairs
2.000	
1.486	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.049	OUT DEF: ^.color=^.layer_0.shape.color
0.722	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.658	OUT DEF: ^.size=(?,?)
0.423	OUT DEF: ^.size.i=2
0.188	OUT DEF: ^.size.j=2
0.180	IN  DEF: ^.layer_0.shape.mask=Border
0.172	IN  DEF: ^.layer_01.shape.mask=Border
0.169	IN  DEF: ^.color=black
0.167	IN  DEF: ^.size=(?,?)
0.152	IN  DEF: ^.size.i=10
0.137	IN  DEF: ^.size.j=10
0.135	IN  DEF: ^.layer_0.pos=(?,?)
0.132	IN  DEF: ^.layer_0.shape.size=(?,?)
0.130	IN  DEF: ^.layer_01.pos=(?,?)
0.128	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (2,2) and color ^.layer_0.shape.color and layers
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask Border at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask Border at (?,?)

DL input  with Mi: L = 83.3 + 1630.3 = 1713.6
DL output with Mo: L = 15.7 + 0.0 = 15.7
DL input+output M: L = 98.9 + 1630.3 = 1729.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,5) and color cyan and mask Border at (5,3)
  _01: a rectangle with size (4,4) and color orange and mask Border at (0,1)
diff: 
delta:
   (53.8 bits)
data: a background with size (2,2) and color cyan and layers
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,5) and color cyan and mask Border at (5,3)
  _01: a rectangle with size (4,4) and color orange and mask Border at (0,1)
diff: 
delta:
correct output grid

TRAIN 445eab21.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,6) and color orange and mask Border at (5,2)
  _01: a rectangle with size (4,5) and color pink and mask Border at (0,0)
diff: 
delta:
   (55.0 bits)
data: a background with size (2,2) and color orange and layers
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,6) and color orange and mask Border at (5,2)
  _01: a rectangle with size (4,5) and color pink and mask Border at (0,0)
diff: 
delta:
correct output grid

TRAIN 445eab21.json/2: 1 1st (SUCCESS)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (7,6) and color yellow and mask Border at (0,1)
  _01: a rectangle with size (3,3) and color red and mask Border at (7,7)
diff: 
delta:
   (54.3 bits)
data: a background with size (2,2) and color yellow and layers
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (7,6) and color yellow and mask Border at (0,1)
  _01: a rectangle with size (3,3) and color red and mask Border at (7,7)
diff: 
delta:
correct output grid

TRAIN 445eab21.json/3: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (9,5) and color green and mask Border at (0,0)
  _01: a rectangle with size (10,4) and color brown and mask Border at (0,6)
diff: 
delta:
correct output grid

TEST 445eab21.json/1: 1 1st (SUCCESS)

# Performance measures on task
runtime-learning = 0.4 sec (0.4 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 1.00

=====================================
[-300] Checking task 447fd412.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 8555.2 = 8564.2
DL output with Mo: L = 9.0 + 19035.1 = 19044.1
DL input+output M: L = 17.9 + 27590.3 = 27608.2

# learning a model for train pairs
2.000	
1.566	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.252	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.071	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
0.959	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.852	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.800	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.768	OUT DEF: ^.size=^.size
0.750	OUT OBJECT at ^.layer_0111: ^.layer_01.shape at ?
0.732	OUT DEF: ^.layer_0111=^.layer_01
0.714	OUT DEF: ^.layer_01=^.layer_0
0.697	IN  DEF: ^.layer_011.shape.color=red
0.689	IN  DEF: ^.layer_01.shape.mask=Full
0.673	IN  DEF: ^.layer_0.shape.color=blue
0.657	IN  DEF: ^.layer_01.shape.color=red
0.649	IN  DEF: ^.layer_011.shape.mask=Full
0.641	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.636	IN  DEF: ^.color=black
0.632	IN  DEF: ^.layer_0.pos=(?,?)
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ^.layer_0.shape.color and mask ? at ?
  _01: ^.layer_0
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: ^.layer_01
WHERE (Mi)
a background with size ? and color black and layers
  _0: a rectangle with size ? and color blue and mask ? at (?,?)
  _01: a rectangle with size ? and color red and mask Full at ?
  _011: a rectangle with size ? and color red and mask Full at ?

DL input  with Mi: L = 71.5 + 3760.6 = 3832.1
DL output with Mo: L = 58.1 + 3455.4 = 3513.6
DL input+output M: L = 129.6 + 7216.0 = 7345.7

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (14,12) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask xx.|.x.|xxx at (2,2)
  _01: a rectangle with size (2,2) and color red and mask Full at (8,3)
  _011: a rectangle with size (2,2) and color red and mask Full at (8,9)
diff: 
delta: (2,1)=2  (2,4)=2 
   (140.3 bits)
data: a background with size (14,12) and color black and layers
  _0: a rectangle with size (6,6) and color blue and mask xxxx..|xxxx..|..xx..|..xx..|xxxxxx|xxxxxx at (8,5)
  _01: a rectangle with size (3,3) and color blue and mask xx.|.x.|xxx at (2,2)
  _011: a rectangle with size (2,2) and color red and mask Full at (8,9)
  _0111: a rectangle with size (2,2) and color red and mask Full at (8,3)
diff: 
delta: (2,1)=2  (2,4)=2 
   (138.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,12) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask xx.|.x.|xxx at (2,2)
  _01: a rectangle with size (2,2) and color red and mask Full at (8,3)
  _011: a rectangle with size (2,2) and color red and mask Full at (8,9)
diff: 
delta: (2,1)=2  (2,4)=2 
! 34 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (14,12) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask xx.|.x.|xxx at (2,2)
  _01: a rectangle with size (2,2) and color red and mask Full at (8,9)
  _011: a rectangle with size (2,2) and color red and mask Full at (8,3)
diff: 
delta: (2,1)=2  (2,4)=2 
! 34 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (14,12) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (8,3)
  _01: a rectangle with size (3,3) and color blue and mask xx.|.x.|xxx at (2,2)
  _011: a rectangle with size (2,2) and color red and mask Full at (8,9)
diff:   ^.layer_01.shape.mask  ^.layer_01.shape.color  ^.layer_0.shape.color
delta: (2,1)=2  (2,4)=2 
! 34 wrong pixels (generated / expected)

TRAIN 447fd412.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (14,12) and color black and layers
  _0: a rectangle with size (2,3) and color blue and mask xxx|.x. at (4,5)
  _01: a rectangle with size (4,1) and color red and mask Full at (3,6)
  _011: a rectangle with size (1,1) and color red and mask Full at (8,2)
diff: 
delta: (9,9)=2  (11,2)=2  (12,9)=2 
   (152.6 bits)
data: a background with size (14,12) and color black and layers
  _0: a rectangle with size (2,3) and color blue and mask xxx|.x. at (9,1)
  _01: a rectangle with size (2,3) and color blue and mask xxx|.x. at (4,5)
  _011: a rectangle with size (2,3) and color blue and mask xxx|.x. at (10,8)
  _0111: a rectangle with size (4,1) and color red and mask Full at (3,6)
diff: 
delta: (8,2)=2  (9,9)=2  (11,2)=2  (12,9)=2 
   (152.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,12) and color black and layers
  _0: a rectangle with size (2,3) and color blue and mask xxx|.x. at (4,5)
  _01: a rectangle with size (4,1) and color red and mask Full at (3,6)
  _011: a rectangle with size (1,1) and color red and mask Full at (8,2)
diff: 
delta: (9,9)=2  (11,2)=2  (12,9)=2 
! 16 wrong pixels (generated / expected)

TRAIN 447fd412.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (14,12) and color black and layers
  _0: a rectangle with size (1,3) and color blue and mask Full at (2,1)
  _01: a rectangle with size (3,3) and color red and mask Full at (7,7)
  _011: a rectangle with size (1,1) and color red and mask Full at (2,4)
diff: 
delta:
   (83.2 bits)
data: a background with size (14,12) and color black and layers
  _0: a rectangle with size (3,7) and color blue and mask Full at (7,0)
  _01: a rectangle with size (1,3) and color blue and mask Full at (2,1)
  _011: a rectangle with size (1,1) and color red and mask Full at (2,4)
  _0111: a rectangle with size (3,3) and color red and mask Full at (7,7)
diff: 
delta:
   (54.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,12) and color black and layers
  _0: a rectangle with size (1,3) and color blue and mask Full at (2,1)
  _01: a rectangle with size (3,3) and color red and mask Full at (7,7)
  _011: a rectangle with size (1,1) and color red and mask Full at (2,4)
diff: 
delta:
! 26 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (14,12) and color black and layers
  _0: a rectangle with size (1,3) and color blue and mask Full at (2,1)
  _01: a rectangle with size (1,1) and color red and mask Full at (2,4)
  _011: a rectangle with size (3,3) and color red and mask Full at (7,7)
diff: 
delta:
! 34 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (14,12) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask Full at (7,7)
  _01: a rectangle with size (1,3) and color blue and mask Full at (2,1)
  _011: a rectangle with size (1,1) and color red and mask Full at (2,4)
diff:   ^.layer_01.shape.color  ^.layer_0.shape.color
delta:
! 26 wrong pixels (generated / expected)

TRAIN 447fd412.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,21) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask x..|x..|xxx at (2,2)
  _01: a rectangle with size (3,3) and color red and mask Full at (8,17)
  _011: a rectangle with size (2,2) and color red and mask Full at (11,5)
diff: 
delta: (2,12)=2  (3,4)=2 
! 80 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (17,21) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask x..|x..|xxx at (2,2)
  _01: a rectangle with size (2,2) and color red and mask Full at (11,5)
  _011: a rectangle with size (3,3) and color red and mask Full at (8,17)
diff: 
delta: (2,12)=2  (3,4)=2 
! 85 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (17,21) and color black and layers
  _0: a rectangle with size (1,3) and color blue and mask Full at (4,2)
  _01: a rectangle with size (3,3) and color red and mask Full at (8,17)
  _011: a rectangle with size (2,2) and color red and mask Full at (11,5)
diff: 
delta: (2,2)=1  (2,12)=2  (3,2)=1  (3,4)=2 
! 82 wrong pixels (generated / expected)

TEST 447fd412.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 24.7 sec (24.7 sec/task)
bits-train-error = 3455.4 bits (3455.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-299] Checking task 44d8ac46.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 35103.1 = 35112.1
DL output with Mo: L = 9.0 + 40944.8 = 40953.8
DL input+output M: L = 17.9 + 76047.9 = 76065.9

# learning a model for train pairs
2.000	
1.658	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.327	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.023	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.732	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.551	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.376	OUT OBJECT at ^.layer_011: ^.layer_011.shape at ?
0.288	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.268	OUT DEF: ^.size=^.size
0.257	OUT DEF: ^.layer_0=^.layer_0
0.246	OUT DEF: ^.layer_01=^.layer_01
0.235	OUT DEF: ^.layer_011=^.layer_011
0.229	IN  DEF: ^.layer_0.shape.color=grey
0.224	IN  DEF: ^.layer_01.shape.color=grey
0.222	OUT DEF: ^.layer_0111.shape.mask=Full
0.220	IN  DEF: ^.color=black
0.219	OUT DEF: ^.color=black
0.217	IN  DEF: ^.size=(?,?)
0.207	IN  DEF: ^.size.i=12
0.196	IN  DEF: ^.size.j=12
0.195	IN  DEF: ^.layer_0.pos=(?,?)
0.193	IN  DEF: ^.layer_0.shape.size=(?,?)
0.192	IN  DEF: ^.layer_01.pos=(?,?)
0.186	IN  DEF: ^.layer_01.pos.j=1
0.181	IN  DEF: ^.layer_011.shape.color=grey
0.180	IN  DEF: ^.layer_01.shape.size=(?,?)
0.179	IN  DEF: ^.layer_011.pos=(?,?)
0.177	IN  DEF: ^.layer_011.shape.size=(?,?)
0.176	OUT DEF: ^.layer_0111.pos=(?,?)
0.175	OUT DEF: ^.layer_0111.shape.size=(?,?)
0.171	OUT DEF: ^.layer_0111.shape.size.j=^.layer_011.shape.size.j - 2
0.167	OUT DEF: ^.layer_0111.shape.size.i=^.layer_01.shape.size.j - ^.layer_0.pos.j

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: ^.layer_01
  _011: ^.layer_011
  _0111: a rectangle with size (^.layer_01.shape.size.j - ^.layer_0.pos.j,^.layer_011.shape.size.j - 2) and color ? and mask Full at (?,?)
WHERE (Mi)
a background with size (12,12) and color black and layers
  _0: a rectangle with size (?,?) and color grey and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color grey and mask ? at (?,1)
  _011: a rectangle with size (?,?) and color grey and mask ? at (?,?)

DL input  with Mi: L = 115.3 + 4116.6 = 4231.9
DL output with Mo: L = 75.6 + 1815.4 = 1891.0
DL input+output M: L = 190.8 + 5932.0 = 6122.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (4,4) and color grey and mask xxxx|xxxx|x.xx|xxxx at (8,2)
  _01: a rectangle with size (4,4) and color grey and mask Border at (2,1)
  _011: a rectangle with size (4,4) and color grey and mask xxxx|x.xx|x..x|xxxx at (4,7)
diff: 
delta:
   (105.2 bits)
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (4,4) and color grey and mask xxxx|xxxx|x.xx|xxxx at (8,2)
  _01: a rectangle with size (4,4) and color grey and mask Border at (2,1)
  _011: a rectangle with size (4,4) and color grey and mask xxxx|x.xx|x..x|xxxx at (4,7)
  _0111: a rectangle with size (2,2) and color red and mask Full at (3,2)
diff: 
delta: (10,3)=2 
   (35.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (4,4) and color grey and mask xxxx|xxxx|x.xx|xxxx at (8,2)
  _01: a rectangle with size (4,4) and color grey and mask Border at (2,1)
  _011: a rectangle with size (4,4) and color grey and mask xxxx|x.xx|x..x|xxxx at (4,7)
diff: 
delta:
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (4,4) and color grey and mask Full at (8,2)
  _01: a rectangle with size (4,4) and color grey and mask Border at (2,1)
  _011: a rectangle with size (4,4) and color grey and mask xxxx|x.xx|x..x|xxxx at (4,7)
diff: 
delta: (10,3)=0 
! 9 wrong pixels (generated / expected)

TRAIN 44d8ac46.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (5,5) and color grey and mask xxxxx|xxxxx|x..xx|x..xx|xxxxx at (7,0)
  _01: a rectangle with size (4,4) and color grey and mask xxxx|xx.x|xxxx|xxxx at (1,1)
  _011: a rectangle with size (6,6) and color grey and mask Border at (3,6)
diff: 
delta:
   (117.9 bits)
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (5,5) and color grey and mask xxxxx|xxxxx|x..xx|x..xx|xxxxx at (7,0)
  _01: a rectangle with size (4,4) and color grey and mask xxxx|xx.x|xxxx|xxxx at (1,1)
  _011: a rectangle with size (6,6) and color grey and mask Border at (3,6)
  _0111: a rectangle with size (4,4) and color red and mask Full at (4,7)
diff: 
delta: (2,3)=2  (9,1)=2  (9,2)=2  (10,1)=2  (10,2)=2 
   (116.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (5,5) and color grey and mask xxxxx|xxxxx|x..xx|x..xx|xxxxx at (7,0)
  _01: a rectangle with size (4,4) and color grey and mask xxxx|xx.x|xxxx|xxxx at (1,1)
  _011: a rectangle with size (6,6) and color grey and mask Border at (3,6)
diff: 
delta:
! 28 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (5,5) and color grey and mask xxxxx|xxxxx|x..xx|x..xx|xxxxx at (7,0)
  _01: a rectangle with size (4,4) and color grey and mask Full at (1,1)
  _011: a rectangle with size (6,6) and color grey and mask Border at (3,6)
diff: 
delta: (2,3)=0 
! 28 wrong pixels (generated / expected)

TRAIN 44d8ac46.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (4,6) and color grey and mask Border at (8,3)
  _01: a rectangle with size (6,5) and color grey and mask Border at (1,1)
  _011: a rectangle with size (4,4) and color grey and mask Border at (3,7)
diff: 
delta:
   (79.4 bits)
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (4,6) and color grey and mask Border at (8,3)
  _01: a rectangle with size (6,5) and color grey and mask Border at (1,1)
  _011: a rectangle with size (4,4) and color grey and mask Border at (3,7)
  _0111: a rectangle with size (2,2) and color red and mask Full at (4,8)
diff: 
delta:
   (14.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (4,6) and color grey and mask Border at (8,3)
  _01: a rectangle with size (6,5) and color grey and mask Border at (1,1)
  _011: a rectangle with size (4,4) and color grey and mask Border at (3,7)
diff: 
delta:
! 7 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (6,5) and color grey and mask Border at (1,1)
  _01: a rectangle with size (4,6) and color grey and mask Border at (8,3)
  _011: a rectangle with size (4,4) and color grey and mask Border at (3,7)
diff:   ^.layer_01.pos.j
delta:
! 10 wrong pixels (generated / expected)

TRAIN 44d8ac46.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (5,5) and color grey and mask xxxxx|x..xx|x..xx|x...x|xxxxx at (6,3)
  _01: a rectangle with size (1,4) and color grey and mask Full at (1,1)
  _011: a rectangle with size (4,4) and color grey and mask xxxx|x..x|xxxx|xxxx at (1,1)
diff: 
delta:
   (109.2 bits)
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (5,5) and color grey and mask xxxxx|x..xx|x..xx|x...x|xxxxx at (6,3)
  _01: a rectangle with size (1,4) and color grey and mask Full at (1,1)
  _011: a rectangle with size (4,4) and color grey and mask xxxx|x..x|xxxx|xxxx at (1,1)
  _0111: a rectangle with size (1,2) and color black and mask Full at (2,2)
diff: 
delta:
   (14.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (5,5) and color grey and mask xxxxx|x..xx|x..xx|x...x|xxxxx at (6,3)
  _01: a rectangle with size (1,4) and color grey and mask Full at (1,1)
  _011: a rectangle with size (4,4) and color grey and mask xxxx|x..x|xxxx|xxxx at (1,1)
diff: 
delta:
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (1,5) and color grey and mask Full at (6,3)
  _01: a rectangle with size (4,4) and color grey and mask xxxx|x..x|xxxx|xxxx at (1,1)
  _011: a rectangle with size (5,5) and color grey and mask xxxxx|x..xx|x..xx|x...x|xxxxx at (6,3)
diff: 
delta:
! 3 wrong pixels (generated / expected)

TRAIN 44d8ac46.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (4,6) and color grey and mask Border at (8,2)
  _01: a rectangle with size (5,4) and color grey and mask xxxx|xx.x|x..x|x..x|xxxx at (1,7)
  _011: a rectangle with size (5,5) and color grey and mask Border at (1,0)
diff:   ^.layer_01.pos.j
delta:
! 12 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (5,5) and color grey and mask Border at (1,0)
  _01: a rectangle with size (5,4) and color grey and mask xxxx|xx.x|x..x|x..x|xxxx at (1,7)
  _011: a rectangle with size (4,6) and color grey and mask Border at (8,2)
diff:   ^.layer_01.pos.j
delta:
! 13 wrong pixels (generated / expected)

TEST 44d8ac46.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 13.6 sec (13.6 sec/task)
bits-train-error = 1815.4 bits (1815.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-298] Checking task 44f52bb0.json: 6 train, 2 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4131.0 = 4140.0
DL output with Mo: L = 9.0 + 835.9 = 844.9
DL input+output M: L = 17.9 + 4966.9 = 4984.8

# learning a model for train pairs
2.000	
1.667	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.579	OUT DEF: ^.size=(?,?)
1.413	OUT DEF: ^.size.i=1
1.247	OUT DEF: ^.size.j=1
1.229	IN  DEF: ^.size=(?,?)
1.149	IN  DEF: ^.size.i=3
1.070	IN  DEF: ^.size.j=3
1.052	IN  DEF: ^.layer_0.pos=(?,?)
1.034	IN  DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (1,1) and color ? and layers
WHERE (Mi)
a background with size (3,3) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 47.2 + 1836.0 = 1883.2
DL output with Mo: L = 11.6 + 477.9 = 489.6
DL input+output M: L = 58.8 + 2314.0 = 2372.7

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask x-cross at (0,0)
diff: 
delta:
   (29.5 bits)
data: a background with size (1,1) and color blue and layers
diff: 
delta:
   (8.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask x-cross at (0,0)
diff: 
delta:
! 1 wrong pixels (generated / expected)

TRAIN 44f52bb0.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,2) and color red and mask x.|x.|.x at (0,0)
diff: 
delta:
   (30.8 bits)
data: a background with size (1,1) and color orange and layers
diff: 
delta:
   (8.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,2) and color red and mask x.|x.|.x at (0,0)
diff: 
delta:
! 1 wrong pixels (generated / expected)

TRAIN 44f52bb0.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (3,1) and color black and mask Full at (0,1)
diff: 
delta:
   (28.6 bits)
data: a background with size (1,1) and color blue and layers
diff: 
delta:
   (8.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (3,1) and color black and mask Full at (0,1)
diff: 
delta:
! 1 wrong pixels (generated / expected)

TRAIN 44f52bb0.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color red and mask Full at (1,0)
diff: 
delta: (1,2)=2 
   (36.3 bits)
data: a background with size (1,1) and color blue and layers
diff: 
delta:
   (8.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color red and mask Full at (1,0)
diff: 
delta: (1,2)=2 
! 1 wrong pixels (generated / expected)

TRAIN 44f52bb0.json/4: 0 - (FAILURE)

## instance 5

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,3) and color red and mask xx.|.xx at (0,0)
diff: 
delta:
   (30.8 bits)
data: a background with size (1,1) and color orange and layers
diff: 
delta:
   (8.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,3) and color red and mask xx.|.xx at (0,0)
diff: 
delta:
! 1 wrong pixels (generated / expected)

TRAIN 44f52bb0.json/5: 0 - (FAILURE)

## instance 6

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask xx|.x at (0,0)
diff: 
delta:
   (27.6 bits)
data: a background with size (1,1) and color orange and layers
diff: 
delta:
   (8.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask xx|.x at (0,0)
diff: 
delta:
! 1 wrong pixels (generated / expected)

TRAIN 44f52bb0.json/6: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask x.x|xxx|x.x at (0,0)
diff: 
delta:
! 1 wrong pixels (generated / expected)

TEST 44f52bb0.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,1) and color red and mask Full at (1,0)
diff: 
delta:
! 1 wrong pixels (generated / expected)

TEST 44f52bb0.json/2: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.2 sec (0.2 sec/task)
bits-train-error = 477.9 bits (477.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-297] Checking task 4522001f.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1602.0 = 1611.0
DL output with Mo: L = 9.0 + 12503.6 = 12512.6
DL input+output M: L = 17.9 + 14105.6 = 14123.5

# learning a model for train pairs
2.000	
1.194	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.898	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.796	OUT DEF: ^.layer_0.shape.mask=xxxx....|xxxx....|xxxx....|xxxx....|....xxxx|....xxxx|....xxxx|....xxxx
0.734	IN  OBJECT at ^.layer_00: a point with color ? at ?
0.677	IN  DEF: ^.layer_00.shape.color=red
0.620	IN  DEF: ^.layer_0.shape.color=green
0.591	IN  DEF: ^.layer_0.shape.mask=Full
0.571	IN  DEF: ^.color=black
0.555	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.541	IN  DEF: ^.size=(?,?)
0.474	IN  DEF: ^.size.i=3
0.408	IN  DEF: ^.size.j=3
0.394	IN  DEF: ^.layer_0.pos=(?,?)
0.381	IN  DEF: ^.layer_00.pos=(?,?)
0.344	IN  DEF: ^.layer_00.pos.i=1
0.308	IN  DEF: ^.layer_00.pos.j=1
0.294	IN  DEF: ^.layer_0.shape.size=(?,?)
0.241	IN  DEF: ^.layer_0.shape.size.i=2
0.188	IN  DEF: ^.layer_0.shape.size.j=2
0.181	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.178	OUT DEF: ^.color=black
0.177	OUT DEF: ^.size=(?,?)
0.163	OUT DEF: ^.size.i=9
0.150	OUT DEF: ^.size.j=9
0.148	OUT DEF: ^.layer_0.shape.size=(?,?)
0.135	OUT DEF: ^.layer_0.shape.size.i=8
0.122	OUT DEF: ^.layer_0.shape.size.j=8

# Learned model:
CONSTRUCT (Mo)
a background with size (9,9) and color black and layers
  _0: a rectangle with size (8,8) and color ^.layer_0.shape.color and mask xxxx....|xxxx....|xxxx....|xxxx....|....xxxx|....xxxx|....xxxx|....xxxx at ^.layer_0.pos
WHERE (Mi)
a background with size (3,3) and color black and layers
  _00: a point with color red at (1,1)
  _0: a rectangle with size (2,2) and color green and mask Full at (?,?)

DL input  with Mi: L = 65.2 + 116.3 = 181.5
DL output with Mo: L = 119.5 + 0.0 = 119.5
DL input+output M: L = 184.7 + 116.3 = 301.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _00: a point with color red at (1,1)
  _0: a rectangle with size (2,2) and color green and mask Full at (0,0)
diff: 
delta:
   (5.8 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (8,8) and color green and mask xxxx....|xxxx....|xxxx....|xxxx....|....xxxx|....xxxx|....xxxx|....xxxx at (0,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _00: a point with color red at (1,1)
  _0: a rectangle with size (2,2) and color green and mask Full at (0,0)
diff: 
delta:
correct output grid

TRAIN 4522001f.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _00: a point with color red at (1,1)
  _0: a rectangle with size (2,2) and color green and mask Full at (1,1)
diff: 
delta:
   (5.8 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (8,8) and color green and mask xxxx....|xxxx....|xxxx....|xxxx....|....xxxx|....xxxx|....xxxx|....xxxx at (1,1)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _00: a point with color red at (1,1)
  _0: a rectangle with size (2,2) and color green and mask Full at (1,1)
diff: 
delta:
correct output grid

TRAIN 4522001f.json/2: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _00: a point with color red at (1,1)
  _0: a rectangle with size (2,2) and color green and mask Full at (0,1)
diff: 
delta:
! 64 wrong pixels (generated / expected)

TEST 4522001f.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.2 sec (0.2 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-296] Checking task 4612dd53.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 12771.0 = 12780.0
DL output with Mo: L = 9.0 + 19208.3 = 19217.2
DL input+output M: L = 17.9 + 31979.3 = 31997.2

# learning a model for train pairs
2.000	
1.865	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.735	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.610	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.524	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.443	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.370	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.305	OUT OBJECT at ^.layer_0111: ^.layer_01.shape at ?
1.250	OUT OBJECT at ^.layer_01111: ^.layer_011.shape at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_0.shape at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: ^.layer_01.shape at ?
  _01111: ^.layer_011.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 9212.4 = 9279.2
DL output with Mo: L = 76.4 + 9985.4 = 10061.8
DL input+output M: L = 143.2 + 19197.8 = 19341.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (9,13) and color black and layers
  _0: a rectangle with size (7,1) and color blue and mask Full at (1,10)
  _01: a rectangle with size (2,2) and color blue and mask x.|xx at (6,2)
  _011: a rectangle with size (1,5) and color blue and mask Full at (7,6)
diff: 
delta: (1,2)=1  (1,4)=1  (1,7)=1  (1,8)=1  (2,2)=1  (2,10)=0  (4,10)=0  (7,8)=0 
   (270.8 bits)
data: a background with size (9,13) and color black and layers
  _0: a rectangle with size (1,7) and color red and mask Full at (1,3)
  _01: a rectangle with size (7,1) and color blue and mask Full at (1,10)
  _011: a rectangle with size (3,1) and color red and mask Full at (3,2)
  _0111: a rectangle with size (2,2) and color blue and mask x.|xx at (6,2)
  _01111: a rectangle with size (1,5) and color blue and mask Full at (7,6)
diff: 
delta: (1,2)=1  (1,4)=1  (1,7)=1  (1,8)=1  (2,2)=1  (2,10)=2  (4,10)=2  (7,4)=2  (7,5)=2  (7,8)=2 
   (308.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,13) and color black and layers
  _0: a rectangle with size (7,1) and color blue and mask Full at (1,10)
  _01: a rectangle with size (2,2) and color blue and mask x.|xx at (6,2)
  _011: a rectangle with size (1,5) and color blue and mask Full at (7,6)
diff: 
delta: (1,2)=1  (1,4)=1  (1,7)=1  (1,8)=1  (2,2)=1  (2,10)=0  (4,10)=0  (7,8)=0 
! size mismatch, 10x10 instead of 9x13
>> Trial 2
data: a background with size (9,13) and color black and layers
  _0: a rectangle with size (3,2) and color blue and mask .x|.x|xx at (5,9)
  _01: a rectangle with size (1,6) and color blue and mask Full at (7,2)
  _011: a rectangle with size (1,2) and color blue and mask Full at (1,7)
diff: 
delta: (1,2)=1  (1,4)=1  (1,10)=1  (2,2)=1  (3,10)=1  (6,2)=1  (7,4)=0  (7,5)=0 
! size mismatch, 10x10 instead of 9x13
>> Trial 3
data: a background with size (9,13) and color black and layers
  _0: a rectangle with size (1,7) and color blue and mask Full at (1,4)
  _01: a rectangle with size (3,2) and color blue and mask .x|.x|xx at (5,9)
  _011: a rectangle with size (2,2) and color blue and mask x.|xx at (6,2)
diff: 
delta: (1,2)=1  (1,5)=0  (1,6)=0  (1,9)=0  (2,2)=1  (3,10)=1  (7,6)=1  (7,7)=1 
! size mismatch, 10x10 instead of 9x13

TRAIN 4612dd53.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (11,13) and color black and layers
  _0: a rectangle with size (2,4) and color blue and mask ..x.|xxxx at (7,2)
  _01: a rectangle with size (6,1) and color blue and mask Full at (2,8)
  _011: a rectangle with size (2,3) and color blue and mask xxx|x.. at (2,2)
diff: 
delta: (2,7)=1  (4,4)=1  (4,8)=0  (5,2)=1  (5,4)=1  (6,2)=1  (8,7)=1 
   (267.6 bits)
data: a background with size (11,13) and color black and layers
  _0: a rectangle with size (5,1) and color blue and mask Full at (2,2)
  _01: a rectangle with size (2,4) and color blue and mask ..x.|xxxx at (7,2)
  _011: a rectangle with size (1,2) and color red and mask Full at (2,5)
  _0111: a rectangle with size (6,1) and color blue and mask Full at (2,8)
  _01111: a rectangle with size (2,3) and color blue and mask xxx|x.. at (2,2)
diff: 
delta: (2,7)=1  (3,4)=2  (4,2)=2  (4,4)=1  (4,8)=2  (5,4)=1  (6,4)=2  (7,2)=2  (8,6)=2  (8,7)=1  (8,8)=2 
   (330.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,13) and color black and layers
  _0: a rectangle with size (2,4) and color blue and mask ..x.|xxxx at (7,2)
  _01: a rectangle with size (6,1) and color blue and mask Full at (2,8)
  _011: a rectangle with size (2,3) and color blue and mask xxx|x.. at (2,2)
diff: 
delta: (2,7)=1  (4,4)=1  (4,8)=0  (5,2)=1  (5,4)=1  (6,2)=1  (8,7)=1 
! size mismatch, 10x10 instead of 11x13
>> Trial 2
data: a background with size (11,13) and color black and layers
  _0: a rectangle with size (2,4) and color blue and mask ..x.|xxxx at (7,2)
  _01: a rectangle with size (2,3) and color blue and mask xxx|x.. at (2,2)
  _011: a rectangle with size (4,2) and color blue and mask .x|.x|.x|x. at (5,7)
diff: 
delta: (2,7)=1  (2,8)=1  (3,8)=1  (4,4)=1  (5,2)=1  (5,4)=1  (6,2)=1 
! size mismatch, 10x10 instead of 11x13

TRAIN 4612dd53.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (1,9) and color blue and mask Full at (3,2)
  _01: a rectangle with size (1,9) and color blue and mask Full at (10,2)
  _011: a rectangle with size (3,2) and color blue and mask x.|xx|x. at (6,2)
diff: 
delta: (3,4)=0  (3,7)=0  (4,2)=1  (4,10)=1  (6,10)=1  (7,5)=1  (7,7)=1  (7,8)=1  (8,10)=1  (9,10)=1  (10,4)=0  (10,7)=0  (10,8)=0 
   (382.8 bits)
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (1,7) and color red and mask Full at (7,4)
  _01: a rectangle with size (1,9) and color blue and mask Full at (3,2)
  _011: a rectangle with size (8,1) and color blue and mask Full at (3,10)
  _0111: a rectangle with size (1,9) and color blue and mask Full at (10,2)
  _01111: a rectangle with size (3,2) and color blue and mask x.|xx|x. at (6,2)
diff: 
delta: (3,4)=2  (3,7)=2  (4,2)=1  (5,2)=2  (5,10)=2  (7,5)=1  (7,7)=1  (7,8)=1  (9,2)=2  (10,4)=2  (10,7)=2  (10,8)=2 
   (359.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (1,9) and color blue and mask Full at (3,2)
  _01: a rectangle with size (1,7) and color blue and mask Full at (7,2)
  _011: a rectangle with size (3,2) and color blue and mask .x|.x|xx at (8,9)
diff: 
delta: (3,4)=0  (3,7)=0  (4,2)=1  (4,10)=1  (6,2)=1  (6,10)=1  (7,4)=0  (7,6)=0  (8,2)=1  (10,2)=1  (10,3)=1  (10,5)=1  (10,6)=1 
! size mismatch, 10x10 instead of 13x13
>> Trial 2
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (1,9) and color blue and mask Full at (3,2)
  _01: a rectangle with size (1,9) and color blue and mask Full at (10,2)
  _011: a rectangle with size (3,2) and color blue and mask x.|xx|x. at (6,2)
diff: 
delta: (3,4)=0  (3,7)=0  (4,2)=1  (4,10)=1  (6,10)=1  (7,5)=1  (7,7)=1  (7,8)=1  (8,10)=1  (9,10)=1  (10,4)=0  (10,7)=0  (10,8)=0 
! size mismatch, 10x10 instead of 13x13

TRAIN 4612dd53.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (9,1) and color blue and mask Full at (2,2)
  _01: a rectangle with size (1,7) and color blue and mask Full at (2,4)
  _011: a rectangle with size (1,7) and color blue and mask Full at (10,4)
diff: 
delta: (2,6)=0  (2,8)=0  (3,10)=1  (4,2)=0  (5,2)=0  (6,10)=1  (7,4)=1  (7,6)=1  (7,9)=1  (7,10)=1  (8,2)=0  (9,10)=1  (10,6)=0  (10,8)=0 
! size mismatch, 10x10 instead of 13x13

TEST 4612dd53.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.1 sec (27.1 sec/task)
bits-train-error = 9985.4 bits (9985.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-295] Checking task 46442a0e.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2387.8 = 2396.7
DL output with Mo: L = 9.0 + 8510.4 = 8519.4
DL input+output M: L = 17.9 + 10898.2 = 10916.1

# learning a model for train pairs
2.000	
1.413	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.122	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.093	OUT DEF: ^.color=^.layer_0.shape.color
1.077	OUT DEF: ^.layer_0.shape.color=^.color
1.062	IN  DEF: ^.size=(?,?)
1.048	IN  DEF: ^.layer_0.pos=(?,?)
1.014	IN  DEF: ^.layer_0.pos.i=(0)
0.980	IN  DEF: ^.layer_0.pos.j=(0)
0.966	IN  DEF: ^.layer_0.shape.size=(?,?)
0.962	OUT DEF: ^.size=(?,?)
0.938	OUT DEF: ^.size.i=^.size.i + ^.size.i
0.914	OUT DEF: ^.size.j=^.size.j + ^.size.j
0.910	OUT DEF: ^.layer_0.pos=(?,?)
0.898	OUT DEF: ^.layer_0.pos.i=^.layer_0.shape.size.i - 2
0.886	OUT DEF: ^.layer_0.pos.j=^.layer_0.shape.size.i - 2
0.882	OUT DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (^.size.i + ^.size.i,^.size.j + ^.size.j) and color ^.layer_0.shape.color and layers
  _0: a rectangle with size (?,?) and color ^.color and mask ? at (^.layer_0.shape.size.i - 2,^.layer_0.shape.size.i - 2)
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at ((0),(0))

DL input  with Mi: L = 43.8 + 1388.5 = 1432.3
DL output with Mo: L = 85.4 + 2340.2 = 2425.6
DL input+output M: L = 129.2 + 3728.7 = 3857.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (2,2) and color cyan and layers
  _0: a rectangle with size (2,2) and color pink and mask Odd Checkboard at (0,0)
diff: 
delta:
   (36.5 bits)
data: a background with size (4,4) and color pink and layers
  _0: a rectangle with size (4,4) and color cyan and mask x-cross at (0,0)
diff: 
delta:
   (19.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (2,2) and color cyan and layers
  _0: a rectangle with size (2,2) and color pink and mask Odd Checkboard at (0,0)
diff: 
delta:
! 8 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (2,2) and color pink and layers
  _0: a rectangle with size (2,2) and color cyan and mask Even Checkboard at (0,0)
diff: 
delta:
! 8 wrong pixels (generated / expected)

TRAIN 46442a0e.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (2,2) and color orange and mask Full at (0,0)
diff: 
delta:
   (34.6 bits)
data: a background with size (6,6) and color orange and layers
  _0: a rectangle with size (6,6) and color cyan and mask ..xx..|..xx..|xxxxxx|xxxxxx|..xx..|..xx.. at (0,0)
diff: 
delta:
   (54.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (2,2) and color orange and mask Full at (0,0)
diff: 
delta:
! 24 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color orange and layers
  _0: a rectangle with size (3,3) and color cyan and mask ..x|..x|xxx at (0,0)
diff: 
delta:
! 18 wrong pixels (generated / expected)

TRAIN 46442a0e.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,3) and color yellow and layers
  _0: a rectangle with size (3,1) and color pink and mask Full at (0,0)
diff: 
delta: (0,1)=9# (0,2)=9#
   (67.7 bits)
data: a background with size (6,6) and color pink and layers
  _0: a rectangle with size (4,4) and color yellow and mask Full at (1,1)
diff: 
delta: (0,1)=9# (0,2)=9# (1,5)=9# (2,5)=9# (3,0)=9# (4,0)=9# (5,3)=9# (5,4)=9#
   (160.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color yellow and layers
  _0: a rectangle with size (3,1) and color pink and mask Full at (0,0)
diff: 
delta: (0,1)=9# (0,2)=9#
! 20 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color pink and layers
  _0: a rectangle with size (2,2) and color yellow and mask Full at (1,1)
diff:   ^.layer_0.pos.j  ^.layer_0.pos.i
delta: (0,1)=9# (0,2)=9#
! 19 wrong pixels (generated / expected)

TRAIN 46442a0e.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color brown and layers
  _0: a rectangle with size (2,3) and color yellow and mask Odd Checkboard at (0,0)
diff: 
delta: (0,0)=1  (0,2)=1  (2,1)=1 
! 25 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color yellow and layers
  _0: a rectangle with size (2,3) and color brown and mask Odd Checkboard at (1,0)
diff:   ^.layer_0.pos.i
delta: (0,0)=1  (0,2)=1  (2,1)=1 
! 23 wrong pixels (generated / expected)

TEST 46442a0e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.9 sec (0.9 sec/task)
bits-train-error = 2340.2 bits (2340.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-294] Checking task 469497ad.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 7319.8 = 7328.7
DL output with Mo: L = 9.0 + 83930.0 = 83938.9
DL input+output M: L = 17.9 + 91249.7 = 91267.6

# learning a model for train pairs
2.000	
1.681	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.394	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.142	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.977	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.853	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.745	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 3968.0 = 4015.9
DL output with Mo: L = 85.3 + 16423.7 = 16509.0
DL input+output M: L = 133.3 + 20391.7 = 20525.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (5,5) and color green and layers
  _0: a rectangle with size (2,2) and color cyan and mask Full at (1,1)
  _01: a rectangle with size (4,4) and color black and mask Full at (0,0)
diff: 
delta:
   (78.3 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,10) and color green and mask Full at (8,0)
  _01: a rectangle with size (4,4) and color cyan and mask Full at (2,2)
  _011: a rectangle with size (10,2) and color green and mask Full at (0,8)
  _0111: a rectangle with size (2,2) and color red and mask Even Checkboard at (0,0)
diff: 
delta: (0,7)=2  (1,6)=2  (6,1)=2  (6,6)=2  (7,0)=2  (7,7)=2 
   (267.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color green and layers
  _0: a rectangle with size (2,2) and color cyan and mask Full at (1,1)
  _01: a rectangle with size (4,4) and color black and mask Full at (0,0)
diff: 
delta:
! 62 wrong pixels (generated / expected)

TRAIN 469497ad.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (5,5) and color pink and layers
  _0: a rectangle with size (2,2) and color yellow and mask Full at (1,0)
  _01: a rectangle with size (4,4) and color black and mask Full at (0,0)
diff: 
delta: (0,4)=7# (1,4)=7# (4,0)=7# (4,1)=7#
   (150.5 bits)
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (10,9) and color pink and mask ......xxx|......xxx|......xxx|......xxx|......xxx|......xxx|......xxx|xxxxxxxxx|xxxxxxxxx|xxxxxxxxx at (5,6)
  _01: a rectangle with size (6,6) and color yellow and mask Full at (3,0)
  _011: a rectangle with size (3,6) and color orange and mask Full at (12,0)
  _0111: a rectangle with size (5,3) and color orange and mask Full at (0,12)
diff: 
delta: (0,8)=2  (1,7)=2  (2,6)=2  (9,6)=2  (10,7)=2  (11,8)=2 
   (378.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color pink and layers
  _0: a rectangle with size (2,2) and color yellow and mask Full at (1,0)
  _01: a rectangle with size (4,4) and color black and mask Full at (0,0)
diff: 
delta: (0,4)=7# (1,4)=7# (4,0)=7# (4,1)=7#
! size mismatch, 10x10 instead of 15x15

TRAIN 469497ad.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (5,5) and color brown and layers
  _0: a rectangle with size (2,2) and color blue and mask Full at (1,1)
  _01: a rectangle with size (4,4) and color black and mask Full at (0,0)
diff: 
delta: (2,4)=3  (3,4)=3  (4,2)=3  (4,3)=3  (4,4)=4 
   (168.0 bits)
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (8,8) and color blue and mask Full at (4,4)
  _01: a rectangle with size (4,8) and color brown and mask Full at (16,0)
  _011: a rectangle with size (12,12) and color green and mask xxxx....xxxx|xxxx....xxxx|xxxx....xxxx|xxxx....xxxx|........xxxx|........xxxx|........xxxx|........xxxx|xxxxxxxx....|xxxxxxxx....|xxxxxxxx....|xxxxxxxx.... at (8,8)
  _0111: a rectangle with size (8,4) and color brown and mask Full at (0,16)
diff: 
delta: (0,0)=2  (0,15)=2  (1,1)=2  (1,14)=2  (2,2)=2  (2,13)=2  (3,3)=2  (3,12)=2  (12,3)=2  (12,12)=2  (13,2)=2  (13,13)=2  (14,1)=2  (14,14)=2  (15,0)=2  (15,15)=2  (16,16)=4  (16,17)=4  (16,18)=4  (16,19)=4  (17,16)=4  (17,17)=4  (17,18)=4  (17,19)=4  (18,16)=4  (18,17)=4  (18,18)=4  (18,19)=4  (19,16)=4  (19,17)=4  (19,18)=4  (19,19)=4 
   (996.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color brown and layers
  _0: a rectangle with size (2,2) and color blue and mask Full at (1,1)
  _01: a rectangle with size (4,4) and color black and mask Full at (0,0)
diff: 
delta: (2,4)=3  (3,4)=3  (4,2)=3  (4,3)=3  (4,4)=4 
! size mismatch, 10x10 instead of 20x20

TRAIN 469497ad.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color cyan and layers
  _0: a rectangle with size (2,2) and color pink and mask Full at (0,1)
  _01: a rectangle with size (4,4) and color black and mask Full at (0,0)
diff: 
delta: (2,4)=1  (3,4)=7# (4,2)=1  (4,3)=7# (4,4)=9#
! size mismatch, 10x10 instead of 25x25

TEST 469497ad.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.2 sec (27.2 sec/task)
bits-train-error = 16423.7 bits (16423.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-293] Checking task 46f33fce.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3997.9 = 4006.9
DL output with Mo: L = 9.0 + 57972.9 = 57981.9
DL input+output M: L = 17.9 + 61970.8 = 61988.8

# learning a model for train pairs
2.000	
1.730	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.574	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.418	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.261	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.233	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.205	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.175	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.144	IN  OBJECT at ^.layer_0111: a point with color ? at ?
1.109	IN  OBJECT at ^.layer_01111: a point with color ? at ?
1.106	OUT DEF: ^.layer_0111.shape.color=^.layer_0111.shape.color
1.104	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
1.095	IN  DEF: ^.size=(?,?)
1.029	IN  DEF: ^.size.i=10
0.964	IN  DEF: ^.size.j=10
0.952	IN  DEF: ^.color=black
0.943	IN  DEF: ^.layer_0.pos=(?,?)
0.909	IN  DEF: ^.layer_0.pos.i=1
0.875	IN  DEF: ^.layer_0.pos.j=1
0.866	IN  DEF: ^.layer_01.pos=(?,?)
0.857	IN  DEF: ^.layer_011.pos=(?,?)
0.848	IN  DEF: ^.layer_0111.pos=(?,?)
0.840	IN  DEF: ^.layer_01111.pos=(?,?)
0.805	IN  DEF: ^.layer_01111.pos.i=9
0.803	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.768	IN  DEF: ^.layer_01111.pos.j=9
0.734	IN  DEF: ^.layer_011.pos.j=3
0.732	OUT DEF: ^.layer_011.shape.color=^.layer_01111.shape.color
0.730	OUT DEF: ^.layer_0.shape.mask=Full
0.729	OUT DEF: ^.layer_01.shape.mask=Full
0.728	OUT DEF: ^.layer_011.shape.mask=Full
0.727	OUT DEF: ^.layer_0111.shape.mask=Full
0.726	OUT DEF: ^.color=black
0.725	OUT DEF: ^.size=(?,?)
0.720	OUT DEF: ^.size.i=20
0.714	OUT DEF: ^.size.j=20
0.714	OUT DEF: ^.layer_0.pos=(?,?)
0.711	OUT DEF: ^.layer_0.pos.i=(0)
0.708	OUT DEF: ^.layer_0.pos.j=(0)
0.707	OUT DEF: ^.layer_0.shape.size=(?,?)
0.704	OUT DEF: ^.layer_0.shape.size.i=4
0.701	OUT DEF: ^.layer_0.shape.size.j=4
0.700	OUT DEF: ^.layer_01.pos=(?,?)
0.697	OUT DEF: ^.layer_01.pos.j=^.layer_01.pos.i + 3
0.697	OUT DEF: ^.layer_01.shape.size=(?,?)
0.694	OUT DEF: ^.layer_01.shape.size.i=4
0.690	OUT DEF: ^.layer_01.shape.size.j=4
0.690	OUT DEF: ^.layer_011.pos=(?,?)
0.687	OUT DEF: ^.layer_011.pos.i=16
0.686	OUT DEF: ^.layer_011.shape.size=(?,?)
0.683	OUT DEF: ^.layer_011.shape.size.i=4
0.682	OUT DEF: ^.layer_0111.pos=(?,?)
0.682	OUT DEF: ^.layer_0111.shape.size=(?,?)
0.679	OUT DEF: ^.layer_0111.shape.size.i=4

# Learned model:
CONSTRUCT (Mo)
a background with size (20,20) and color black and layers
  _0: a rectangle with size (4,4) and color ^.layer_0.shape.color and mask Full at ((0),(0))
  _01: a rectangle with size (4,4) and color ^.layer_01.shape.color and mask Full at (?,^.layer_01.pos.i + 3)
  _011: a rectangle with size (4,?) and color ^.layer_01111.shape.color and mask Full at (16,?)
  _0111: a rectangle with size (4,?) and color ^.layer_0111.shape.color and mask Full at (?,?)
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a point with color ? at (1,1)
  _01: a point with color ? at (?,?)
  _011: a point with color ? at (?,3)
  _0111: a point with color ? at (?,?)
  _01111: a point with color ? at (9,9)

DL input  with Mi: L = 114.5 + 1811.1 = 1925.6
DL output with Mo: L = 172.5 + 11309.9 = 11482.4
DL input+output M: L = 287.0 + 13121.0 = 13408.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a point with color red at (1,1)
  _01: a point with color green at (5,5)
  _011: a point with color blue at (3,3)
  _0111: a point with color yellow at (3,1)
  _01111: a point with color green at (9,9)
diff: 
delta: (7,7)=4 
   (67.3 bits)
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask Full at (0,0)
  _01: a rectangle with size (4,4) and color green and mask Full at (8,8)
  _011: a rectangle with size (4,4) and color green and mask Full at (16,16)
  _0111: a rectangle with size (4,4) and color yellow and mask Full at (4,0)
diff: 
delta: (4,4)=1  (4,5)=1  (4,6)=1  (4,7)=1  (5,4)=1  (5,5)=1  (5,6)=1  (5,7)=1  (6,4)=1  (6,5)=1  (6,6)=1  (6,7)=1  (7,4)=1  (7,5)=1  (7,6)=1  (7,7)=1  (12,12)=4  (12,13)=4  (12,14)=4  (12,15)=4  (13,12)=4  (13,13)=4  (13,14)=4  (13,15)=4  (14,12)=4  (14,13)=4  (14,14)=4  (14,15)=4  (15,12)=4  (15,13)=4  (15,14)=4  (15,15)=4 
   (714.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color red at (1,1)
  _01: a point with color yellow at (3,1)
  _011: a point with color blue at (3,3)
  _0111: a point with color green at (5,5)
  _01111: a point with color green at (9,9)
diff: 
delta: (7,7)=4 
! 104 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a point with color red at (1,1)
  _01: a point with color green at (5,5)
  _011: a point with color blue at (3,3)
  _0111: a point with color yellow at (3,1)
  _01111: a point with color green at (9,9)
diff: 
delta: (7,7)=4 
! 104 wrong pixels (generated / expected)

TRAIN 46f33fce.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (1,1)
  _01: a point with color green at (1,3)
  _011: a point with color yellow at (3,3)
  _0111: a point with color cyan at (7,9)
  _01111: a point with color red at (9,9)
diff: 
delta: (9,7)=2 
   (67.3 bits)
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask Full at (0,0)
  _01: a rectangle with size (4,4) and color green and mask Full at (0,4)
  _011: a rectangle with size (4,8) and color red and mask Full at (16,12)
  _0111: a rectangle with size (4,4) and color cyan and mask Full at (12,16)
diff: 
delta: (4,4)=4  (4,5)=4  (4,6)=4  (4,7)=4  (5,4)=4  (5,5)=4  (5,6)=4  (5,7)=4  (6,4)=4  (6,5)=4  (6,6)=4  (6,7)=4  (7,4)=4  (7,5)=4  (7,6)=4  (7,7)=4 
   (379.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (1,1)
  _01: a point with color green at (1,3)
  _011: a point with color yellow at (3,3)
  _0111: a point with color cyan at (7,9)
  _01111: a point with color red at (9,9)
diff: 
delta: (9,7)=2 
! 72 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (1,1)
  _01: a point with color yellow at (3,3)
  _011: a point with color green at (1,3)
  _0111: a point with color cyan at (7,9)
  _01111: a point with color red at (9,9)
diff: 
delta: (9,7)=2 
! 96 wrong pixels (generated / expected)

TRAIN 46f33fce.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a point with color green at (1,1)
  _01: a point with color red at (1,3)
  _011: a point with color blue at (9,3)
  _0111: a point with color blue at (9,1)
  _01111: a point with color yellow at (9,9)
diff: 
delta:
   (46.4 bits)
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (4,4) and color green and mask Full at (0,0)
  _01: a rectangle with size (4,4) and color red and mask Full at (0,4)
  _011: a rectangle with size (4,4) and color yellow and mask Full at (16,16)
  _0111: a rectangle with size (4,8) and color blue and mask Full at (16,0)
diff: 
delta:
   (37.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color green at (1,1)
  _01: a point with color red at (1,3)
  _011: a point with color blue at (9,3)
  _0111: a point with color blue at (9,1)
  _01111: a point with color yellow at (9,9)
diff: 
delta:
! 48 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a point with color green at (1,1)
  _01: a point with color blue at (9,1)
  _011: a point with color red at (1,3)
  _0111: a point with color blue at (9,3)
  _01111: a point with color yellow at (9,9)
diff: 
delta:
! 80 wrong pixels (generated / expected)

TRAIN 46f33fce.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color pink at (3,3)
  _01: a point with color blue at (5,5)
  _011: a point with color green at (7,3)
  _0111: a point with color yellow at (7,7)
  _01111: a point with color red at (9,1)
diff:   ^.layer_01111.pos.j  ^.layer_0.pos.j  ^.layer_0.pos.i
delta:
! 104 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (5,5)
  _01: a point with color pink at (3,3)
  _011: a point with color green at (7,3)
  _0111: a point with color yellow at (7,7)
  _01111: a point with color red at (9,1)
diff:   ^.layer_01111.pos.j  ^.layer_0.pos.j  ^.layer_0.pos.i
delta:
! 104 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (5,5)
  _01: a point with color green at (7,3)
  _011: a point with color pink at (3,3)
  _0111: a point with color yellow at (7,7)
  _01111: a point with color red at (9,1)
diff:   ^.layer_01111.pos.j  ^.layer_0.pos.j  ^.layer_0.pos.i
delta:
! 104 wrong pixels (generated / expected)

TEST 46f33fce.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 22.3 sec (22.3 sec/task)
bits-train-error = 11309.9 bits (11309.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-292] Checking task 47c1f68c.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 12982.1 = 12991.1
DL output with Mo: L = 9.0 + 11054.3 = 11063.3
DL input+output M: L = 17.9 + 24036.4 = 24054.4

# learning a model for train pairs
2.000	
1.538	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.244	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.096	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.985	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.908	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.833	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.752	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 3546.9 = 3613.7
DL output with Mo: L = 85.3 + 5156.1 = 5241.5
DL input+output M: L = 152.1 + 8703.1 = 8855.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (1,11) and color red and mask Full at (5,0)
  _01: a rectangle with size (11,1) and color red and mask Full at (0,5)
  _011: a rectangle with size (3,3) and color blue and mask .x.|xx.|.xx at (1,0)
diff: 
delta:
   (122.6 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask .x.|xx.|.xx at (1,0)
  _01: a rectangle with size (3,3) and color red and mask .x.|.xx|xx. at (1,7)
  _011: a rectangle with size (3,3) and color red and mask .xx|xx.|.x. at (6,0)
  _0111: a rectangle with size (3,3) and color red and mask xx.|.xx|.x. at (6,7)
diff: 
delta:
   (179.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (1,11) and color red and mask Full at (5,0)
  _01: a rectangle with size (11,1) and color red and mask Full at (0,5)
  _011: a rectangle with size (3,3) and color blue and mask .x.|xx.|.xx at (1,0)
diff: 
delta:
! 23 wrong pixels (generated / expected)

TRAIN 47c1f68c.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (1,9) and color cyan and mask Full at (4,0)
  _01: a rectangle with size (9,1) and color cyan and mask Full at (0,4)
  _011: a rectangle with size (3,3) and color green and mask x.x|xx.|x.. at (0,0)
diff: 
delta:
   (118.6 bits)
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask x.x|xx.|x.. at (0,0)
  _01: a rectangle with size (3,3) and color cyan and mask x.x|.xx|..x at (0,5)
  _011: a rectangle with size (3,3) and color cyan and mask x..|xx.|x.x at (5,0)
  _0111: a rectangle with size (3,3) and color cyan and mask ..x|.xx|x.x at (5,5)
diff: 
delta:
   (175.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (1,9) and color cyan and mask Full at (4,0)
  _01: a rectangle with size (9,1) and color cyan and mask Full at (0,4)
  _011: a rectangle with size (3,3) and color green and mask x.x|xx.|x.. at (0,0)
diff: 
delta:
! size mismatch, 10x10 instead of 8x8

TRAIN 47c1f68c.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (1,7) and color yellow and mask Full at (3,0)
  _01: a rectangle with size (7,1) and color yellow and mask Full at (0,3)
  _011: a rectangle with size (3,3) and color red and mask x..|.xx|.x. at (0,0)
diff: 
delta:
   (113.5 bits)
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (1,4) and color yellow and mask Full at (1,1)
  _01: a rectangle with size (1,1) and color yellow and mask Full at (0,0)
  _011: a rectangle with size (6,6) and color yellow and mask x....x|.xxxx.|.x..x.|.x..x.|.xxxx.|x....x at (0,0)
  _0111: a rectangle with size (2,2) and color black and mask Full at (2,2)
diff: 
delta:
   (161.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (1,7) and color yellow and mask Full at (3,0)
  _01: a rectangle with size (7,1) and color yellow and mask Full at (0,3)
  _011: a rectangle with size (3,3) and color red and mask x..|.xx|.x. at (0,0)
diff: 
delta:
! size mismatch, 10x10 instead of 6x6

TRAIN 47c1f68c.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (1,13) and color green and mask Full at (6,0)
  _01: a rectangle with size (13,1) and color green and mask Full at (0,6)
  _011: a rectangle with size (5,4) and color cyan and mask ..x.|.x..|x.x.|..x.|..xx at (0,0)
diff: 
delta:
! size mismatch, 10x10 instead of 12x12

TEST 47c1f68c.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.6 sec (25.6 sec/task)
bits-train-error = 5156.1 bits (5156.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-291] Checking task 484b58aa.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 371514.0 = 371523.0
DL output with Mo: L = 9.0 + 350417.8 = 350426.8
DL input+output M: L = 17.9 + 721931.8 = 721949.8

# learning a model for train pairs
2.000	
1.781	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.628	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.618	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.609	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 311104.5 = 311152.5
DL output with Mo: L = 48.0 + 270203.2 = 270251.2
DL input+output M: L = 96.0 + 581307.7 = 581403.7

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (29,29) and color grey and layers
  _0: a rectangle with size (24,24) and color red and mask .......................x|....................x.x.|.....................x..|..................x.x...|...................x....|................x.x.....|.................x......|..............x.x.......|...............x........|............x.x.........|.............x..........|..........x.x...........|...........x............|........x.x.............|.........x..............|......x.x...............|.......x................|....x.x.................|.....x..................|..x.x...................|...x....................|x.x.....................|.x......................|x....................... at (0,0)
  _01: a rectangle with size (18,18) and color red and mask .................x|..............x.x.|...............x..|............x.x...|.............x....|..........x.x...x.|...........x.....x|........x.x...x.x.|.........x.....x..|......x.x...x.x...|.......x.....x....|....x.x...x.x.....|.....x.....x......|..x.x...x.x.......|...x.....x........|x.x...x.x.........|.x.....x..........|x...x.x........... at (0,0)
diff: 
delta: (0,1)=4  (0,3)=6  (0,4)=1  (0,5)=2  (0,7)=4  (0,9)=6  (0,10)=1  (0,11)=2  (0,13)=4  (0,15)=6  (0,16)=1  (0,19)=4  (0,21)=6  (0,22)=1  (0,25)=4  (0,27)=6  (0,28)=1  (1,0)=4  (1,2)=2  (1,3)=1  (1,4)=2  (1,5)=3  (1,6)=4  (1,8)=2  (1,9)=1  (1,10)=2  (1,11)=3  (1,12)=4  (1,15)=1  (1,17)=3  (1,18)=4  (1,21)=1  (1,23)=3  (1,24)=4  (1,26)=2  (1,27)=1  (1,28)=2  (2,1)=6  (2,2)=1  (2,3)=2  (2,5)=4  (2,7)=6  (2,8)=1  (2,9)=2  (2,11)=4  (2,13)=6  (2,14)=1  (2,17)=4  (2,19)=6  (2,20)=1  (2,23)=4  (2,25)=6  (2,26)=1  (2,27)=2  (3,0)=2  (3,1)=1  (3,2)=2  (3,3)=3  (3,4)=4  (3,6)=0  (3,7)=0  (3,8)=2  (3,9)=3  (3,10)=4  (3,13)=1  (3,15)=3  (3,16)=4  (3,19)=1  (3,21)=3  (3,22)=4  (3,24)=2  (3,25)=1  (3,26)=2  (3,27)=3  (3,28)=4  (4,0)=1  (4,1)=2  (4,3)=4  (4,5)=6  (4,6)=0  (4,7)=0  (4,9)=4  (4,11)=6  (4,12)=1  (4,15)=4  (4,17)=6  (4,18)=1  (4,21)=4  (4,23)=6  (4,24)=1  (4,25)=2  (4,27)=4  (5,0)=2  (5,1)=0  (5,2)=0  (5,3)=0  (5,4)=0  (5,5)=1  (5,6)=0  (5,7)=0  (5,8)=4  (5,11)=1  (5,13)=3  (5,14)=4  (5,17)=1  (5,19)=3  (5,20)=4  (5,22)=2  (5,23)=1  (5,24)=2  (5,25)=3  (5,26)=4  (5,28)=2  (6,1)=0  (6,2)=0  (6,3)=0  (6,4)=0  (6,5)=2  (6,6)=0  (6,7)=0  (6,9)=6  (6,10)=1  (6,13)=4  (6,15)=6  (6,16)=1  (6,19)=4  (6,21)=6  (6,22)=1  (6,23)=2  (6,24)=0  (6,25)=0  (6,26)=0  (6,27)=6  (6,28)=1  (7,0)=4  (7,1)=0  (7,2)=0  (7,3)=0  (7,4)=0  (7,5)=0  (7,6)=0  (7,7)=0  (7,9)=1  (7,11)=3  (7,12)=4  (7,15)=1  (7,17)=3  (7,18)=4  (7,20)=2  (7,21)=1  (7,22)=2  (7,23)=3  (7,24)=0  (7,25)=0  (7,26)=0  (7,27)=1  (7,28)=2  (8,1)=6  (8,2)=1  (8,3)=2  (8,4)=0  (8,5)=0  (8,6)=0  (8,7)=0  (8,8)=1  (8,11)=4  (8,13)=6  (8,14)=1  (8,17)=4  (8,19)=6  (8,20)=1  (8,21)=2  (8,23)=4  (8,24)=0  (8,25)=0  (8,26)=0  (8,27)=2  (9,0)=2  (9,1)=1  (9,2)=2  (9,3)=3  (9,4)=0  (9,5)=0  (9,7)=1  (9,9)=3  (9,10)=4  (9,13)=1  (9,15)=3  (9,16)=4  (9,18)=2  (9,19)=1  (9,20)=2  (9,21)=3  (9,22)=4  (9,24)=0  (9,25)=0  (9,26)=0  (9,27)=3  (9,28)=4  (10,0)=1  (10,1)=2  (10,3)=4  (10,5)=6  (10,6)=1  (10,9)=4  (10,11)=6  (10,12)=1  (10,15)=4  (10,17)=6  (10,18)=1  (10,19)=2  (10,21)=4  (10,23)=6  (10,24)=0  (10,25)=0  (10,26)=0  (10,27)=4  (11,0)=2  (11,1)=3  (11,2)=4  (11,5)=1  (11,7)=3  (11,8)=4  (11,11)=1  (11,13)=3  (11,14)=4  (11,16)=2  (11,17)=1  (11,18)=2  (11,19)=3  (11,20)=4  (11,22)=2  (11,23)=1  (11,24)=0  (11,25)=0  (11,26)=0  (11,28)=2  (12,1)=4  (12,3)=6  (12,4)=1  (12,7)=4  (12,9)=6  (12,10)=1  (12,13)=4  (12,15)=6  (12,16)=1  (12,17)=2  (12,19)=4  (12,21)=6  (12,22)=1  (12,23)=2  (12,25)=4  (12,27)=6  (12,28)=1  (13,0)=4  (13,3)=1  (13,5)=3  (13,6)=4  (13,9)=1  (13,11)=3  (13,12)=4  (13,14)=2  (13,15)=1  (13,16)=2  (13,17)=3  (13,18)=4  (13,20)=2  (13,21)=1  (13,22)=2  (13,23)=3  (13,24)=4  (13,26)=2  (13,27)=1  (13,28)=2  (14,1)=6  (14,2)=1  (14,5)=4  (14,7)=6  (14,8)=1  (14,11)=4  (14,13)=6  (14,14)=1  (14,15)=2  (14,17)=4  (14,19)=6  (14,20)=1  (14,21)=2  (14,23)=4  (14,25)=6  (14,26)=1  (14,27)=2  (15,1)=1  (15,3)=3  (15,4)=4  (15,7)=1  (15,9)=3  (15,10)=4  (15,12)=2  (15,13)=1  (15,14)=2  (15,15)=3  (15,16)=4  (15,18)=2  (15,19)=1  (15,20)=2  (15,21)=3  (15,22)=4  (15,24)=2  (15,25)=1  (15,26)=2  (15,27)=3  (15,28)=4  (16,0)=1  (16,3)=4  (16,5)=6  (16,6)=1  (16,9)=4  (16,11)=6  (16,12)=1  (16,13)=2  (16,15)=4  (16,17)=6  (16,18)=1  (16,19)=2  (16,21)=4  (16,23)=6  (16,24)=1  (16,25)=2  (16,27)=4  (17,1)=3  (17,2)=4  (17,5)=1  (17,7)=3  (17,8)=4  (17,10)=2  (17,11)=1  (17,12)=2  (17,13)=3  (17,14)=4  (17,16)=2  (17,17)=1  (17,18)=2  (17,19)=3  (17,20)=4  (17,22)=2  (17,23)=1  (17,24)=2  (17,25)=3  (17,26)=4  (17,28)=2  (18,1)=4  (18,3)=6  (18,4)=1  (18,7)=4  (18,9)=6  (18,10)=1  (18,11)=2  (18,13)=4  (18,15)=6  (18,16)=1  (18,17)=2  (18,19)=4  (18,21)=6  (18,22)=1  (18,23)=2  (18,25)=4  (18,27)=6  (18,28)=1  (19,0)=4  (19,3)=1  (19,5)=3  (19,6)=4  (19,8)=2  (19,9)=1  (19,10)=2  (19,11)=3  (19,12)=4  (19,14)=2  (19,15)=1  (19,16)=2  (19,17)=3  (19,18)=4  (19,20)=2  (19,21)=1  (19,22)=2  (19,23)=3  (19,24)=4  (19,26)=2  (19,27)=1  (19,28)=2  (20,1)=6  (20,2)=1  (20,5)=4  (20,7)=6  (20,8)=1  (20,9)=2  (20,11)=4  (20,13)=6  (20,14)=1  (20,15)=2  (20,17)=4  (20,19)=6  (20,20)=1  (20,21)=2  (20,23)=4  (20,25)=6  (20,26)=1  (20,27)=2  (21,1)=1  (21,3)=3  (21,4)=4  (21,6)=2  (21,7)=1  (21,8)=2  (21,9)=3  (21,10)=4  (21,12)=2  (21,13)=0  (21,14)=0  (21,15)=0  (21,16)=0  (21,18)=2  (21,19)=1  (21,20)=2  (21,21)=3  (21,22)=4  (21,24)=2  (21,25)=1  (21,26)=2  (21,27)=3  (21,28)=4  (22,0)=1  (22,3)=4  (22,5)=6  (22,6)=1  (22,7)=2  (22,9)=4  (22,11)=6  (22,12)=1  (22,13)=0  (22,14)=0  (22,15)=0  (22,16)=0  (22,17)=6  (22,18)=1  (22,19)=2  (22,21)=4  (22,23)=6  (22,24)=1  (22,25)=2  (22,27)=4  (23,1)=3  (23,2)=4  (23,4)=2  (23,5)=1  (23,6)=2  (23,7)=3  (23,8)=4  (23,10)=2  (23,11)=1  (23,12)=2  (23,13)=0  (23,14)=0  (23,15)=0  (23,16)=0  (23,17)=1  (23,18)=2  (23,19)=3  (23,20)=4  (23,22)=2  (23,23)=1  (23,24)=2  (23,25)=3  (23,26)=4  (23,28)=2  (24,1)=4  (24,3)=6  (24,4)=1  (24,5)=2  (24,7)=4  (24,9)=6  (24,10)=1  (24,11)=2  (24,13)=4  (24,15)=6  (24,16)=1  (24,17)=2  (24,19)=4  (24,21)=6  (24,22)=1  (24,23)=2  (24,25)=4  (24,27)=6  (24,28)=1  (25,0)=4  (25,2)=2  (25,3)=1  (25,4)=2  (25,5)=3  (25,6)=4  (25,8)=2  (25,9)=1  (25,10)=2  (25,11)=3  (25,12)=4  (25,14)=2  (25,15)=1  (25,16)=2  (25,17)=3  (25,18)=4  (25,20)=2  (25,21)=1  (25,22)=2  (25,23)=3  (25,24)=4  (25,26)=2  (25,27)=1  (25,28)=2  (26,1)=6  (26,2)=1  (26,3)=2  (26,5)=4  (26,7)=6  (26,8)=1  (26,9)=2  (26,11)=4  (26,13)=6  (26,14)=1  (26,15)=2  (26,17)=4  (26,19)=6  (26,20)=1  (26,21)=2  (26,23)=4  (26,25)=6  (26,26)=1  (26,27)=2  (27,0)=2  (27,1)=1  (27,2)=2  (27,3)=3  (27,4)=4  (27,6)=2  (27,7)=1  (27,8)=2  (27,9)=3  (27,10)=4  (27,12)=2  (27,13)=1  (27,14)=2  (27,15)=3  (27,16)=4  (27,18)=2  (27,19)=1  (27,20)=2  (27,21)=3  (27,22)=4  (27,24)=2  (27,25)=1  (27,26)=2  (27,27)=3  (27,28)=4  (28,0)=1  (28,1)=2  (28,3)=4  (28,5)=6  (28,6)=1  (28,7)=2  (28,9)=4  (28,11)=6  (28,12)=1  (28,13)=2  (28,15)=4  (28,17)=6  (28,18)=1  (28,19)=2  (28,21)=4  (28,23)=6  (28,24)=1  (28,25)=2  (28,27)=4 
   (13805.7 bits)
data: a background with size (29,29) and color grey and layers
  _0: a rectangle with size (24,24) and color red and mask .......................x|....................x.x.|.....................x..|..................x.x...|...................x....|................x.x.....|.................x......|..............x.x.......|...............x........|............x.x.........|.............x..........|..........x.x...........|...........x............|........x.x.............|.........x..............|......x.x...............|.......x................|....x.x.................|.....x..................|..x.x...................|...x....................|x.x.....................|.x......................|x....................... at (0,0)
  _01: a rectangle with size (18,18) and color red and mask .................x|..............x.x.|...............x..|............x.x...|.............x....|..........x.x...x.|...........x.....x|........x.x...x.x.|.........x.....x..|......x.x...x.x...|.......x.....x....|....x.x...x.x.....|.....x.....x......|..x.x...x.x.......|...x.....x........|x.x...x.x.........|.x.....x..........|x...x.x........... at (0,0)
diff: 
delta: (0,1)=4  (0,3)=6  (0,4)=1  (0,5)=2  (0,7)=4  (0,9)=6  (0,10)=1  (0,11)=2  (0,13)=4  (0,15)=6  (0,16)=1  (0,19)=4  (0,21)=6  (0,22)=1  (0,25)=4  (0,27)=6  (0,28)=1  (1,0)=4  (1,2)=2  (1,3)=1  (1,4)=2  (1,5)=3  (1,6)=4  (1,8)=2  (1,9)=1  (1,10)=2  (1,11)=3  (1,12)=4  (1,15)=1  (1,17)=3  (1,18)=4  (1,21)=1  (1,23)=3  (1,24)=4  (1,26)=2  (1,27)=1  (1,28)=2  (2,1)=6  (2,2)=1  (2,3)=2  (2,5)=4  (2,7)=6  (2,8)=1  (2,9)=2  (2,11)=4  (2,13)=6  (2,14)=1  (2,17)=4  (2,19)=6  (2,20)=1  (2,23)=4  (2,25)=6  (2,26)=1  (2,27)=2  (3,0)=2  (3,1)=1  (3,2)=2  (3,3)=3  (3,4)=4  (3,6)=2  (3,7)=1  (3,8)=2  (3,9)=3  (3,10)=4  (3,13)=1  (3,15)=3  (3,16)=4  (3,19)=1  (3,21)=3  (3,22)=4  (3,24)=2  (3,25)=1  (3,26)=2  (3,27)=3  (3,28)=4  (4,0)=1  (4,1)=2  (4,3)=4  (4,5)=6  (4,6)=1  (4,7)=2  (4,9)=4  (4,11)=6  (4,12)=1  (4,15)=4  (4,17)=6  (4,18)=1  (4,21)=4  (4,23)=6  (4,24)=1  (4,25)=2  (4,27)=4  (5,0)=2  (5,1)=3  (5,2)=4  (5,4)=2  (5,5)=1  (5,6)=2  (5,7)=3  (5,8)=4  (5,11)=1  (5,13)=3  (5,14)=4  (5,17)=1  (5,19)=3  (5,20)=4  (5,22)=2  (5,23)=1  (5,24)=2  (5,25)=3  (5,26)=4  (5,28)=2  (6,1)=4  (6,3)=6  (6,4)=1  (6,5)=2  (6,7)=4  (6,9)=6  (6,10)=1  (6,13)=4  (6,15)=6  (6,16)=1  (6,19)=4  (6,21)=6  (6,22)=1  (6,23)=2  (6,25)=4  (6,27)=6  (6,28)=1  (7,0)=4  (7,2)=2  (7,3)=1  (7,4)=2  (7,5)=3  (7,6)=4  (7,9)=1  (7,11)=3  (7,12)=4  (7,15)=1  (7,17)=3  (7,18)=4  (7,20)=2  (7,21)=1  (7,22)=2  (7,23)=3  (7,24)=4  (7,26)=2  (7,27)=1  (7,28)=2  (8,1)=6  (8,2)=1  (8,3)=2  (8,5)=4  (8,7)=6  (8,8)=1  (8,11)=4  (8,13)=6  (8,14)=1  (8,17)=4  (8,19)=6  (8,20)=1  (8,21)=2  (8,23)=4  (8,25)=6  (8,26)=1  (8,27)=2  (9,0)=2  (9,1)=1  (9,2)=2  (9,3)=3  (9,4)=4  (9,7)=1  (9,9)=3  (9,10)=4  (9,13)=1  (9,15)=3  (9,16)=4  (9,18)=2  (9,19)=1  (9,20)=2  (9,21)=3  (9,22)=4  (9,24)=2  (9,25)=1  (9,26)=2  (9,27)=3  (9,28)=4  (10,0)=1  (10,1)=2  (10,3)=4  (10,5)=6  (10,6)=1  (10,9)=4  (10,11)=6  (10,12)=1  (10,15)=4  (10,17)=6  (10,18)=1  (10,19)=2  (10,21)=4  (10,23)=6  (10,24)=1  (10,25)=2  (10,27)=4  (11,0)=2  (11,1)=3  (11,2)=4  (11,5)=1  (11,7)=3  (11,8)=4  (11,11)=1  (11,13)=3  (11,14)=4  (11,16)=2  (11,17)=1  (11,18)=2  (11,19)=3  (11,20)=4  (11,22)=2  (11,23)=1  (11,24)=2  (11,25)=3  (11,26)=4  (11,28)=2  (12,1)=4  (12,3)=6  (12,4)=1  (12,7)=4  (12,9)=6  (12,10)=1  (12,13)=4  (12,15)=6  (12,16)=1  (12,17)=2  (12,19)=4  (12,21)=6  (12,22)=1  (12,23)=2  (12,25)=4  (12,27)=6  (12,28)=1  (13,0)=4  (13,3)=1  (13,5)=3  (13,6)=4  (13,9)=1  (13,11)=3  (13,12)=4  (13,14)=2  (13,15)=1  (13,16)=2  (13,17)=3  (13,18)=4  (13,20)=2  (13,21)=1  (13,22)=2  (13,23)=3  (13,24)=4  (13,26)=2  (13,27)=1  (13,28)=2  (14,1)=6  (14,2)=1  (14,5)=4  (14,7)=6  (14,8)=1  (14,11)=4  (14,13)=6  (14,14)=1  (14,15)=2  (14,17)=4  (14,19)=6  (14,20)=1  (14,21)=2  (14,23)=4  (14,25)=6  (14,26)=1  (14,27)=2  (15,1)=1  (15,3)=3  (15,4)=4  (15,7)=1  (15,9)=3  (15,10)=4  (15,12)=2  (15,13)=1  (15,14)=2  (15,15)=3  (15,16)=4  (15,18)=2  (15,19)=1  (15,20)=2  (15,21)=3  (15,22)=4  (15,24)=2  (15,25)=1  (15,26)=2  (15,27)=3  (15,28)=4  (16,0)=1  (16,3)=4  (16,5)=6  (16,6)=1  (16,9)=4  (16,11)=6  (16,12)=1  (16,13)=2  (16,15)=4  (16,17)=6  (16,18)=1  (16,19)=2  (16,21)=4  (16,23)=6  (16,24)=1  (16,25)=2  (16,27)=4  (17,1)=3  (17,2)=4  (17,5)=1  (17,7)=3  (17,8)=4  (17,10)=2  (17,11)=1  (17,12)=2  (17,13)=3  (17,14)=4  (17,16)=2  (17,17)=1  (17,18)=2  (17,19)=3  (17,20)=4  (17,22)=2  (17,23)=1  (17,24)=2  (17,25)=3  (17,26)=4  (17,28)=2  (18,1)=4  (18,3)=6  (18,4)=1  (18,7)=4  (18,9)=6  (18,10)=1  (18,11)=2  (18,13)=4  (18,15)=6  (18,16)=1  (18,17)=2  (18,19)=4  (18,21)=6  (18,22)=1  (18,23)=2  (18,25)=4  (18,27)=6  (18,28)=1  (19,0)=4  (19,3)=1  (19,5)=3  (19,6)=4  (19,8)=2  (19,9)=1  (19,10)=2  (19,11)=3  (19,12)=4  (19,14)=2  (19,15)=1  (19,16)=2  (19,17)=3  (19,18)=4  (19,20)=2  (19,21)=1  (19,22)=2  (19,23)=3  (19,24)=4  (19,26)=2  (19,27)=1  (19,28)=2  (20,1)=6  (20,2)=1  (20,5)=4  (20,7)=6  (20,8)=1  (20,9)=2  (20,11)=4  (20,13)=6  (20,14)=1  (20,15)=2  (20,17)=4  (20,19)=6  (20,20)=1  (20,21)=2  (20,23)=4  (20,25)=6  (20,26)=1  (20,27)=2  (21,1)=1  (21,3)=3  (21,4)=4  (21,6)=2  (21,7)=1  (21,8)=2  (21,9)=3  (21,10)=4  (21,12)=2  (21,13)=1  (21,14)=2  (21,15)=3  (21,16)=4  (21,18)=2  (21,19)=1  (21,20)=2  (21,21)=3  (21,22)=4  (21,24)=2  (21,25)=1  (21,26)=2  (21,27)=3  (21,28)=4  (22,0)=1  (22,3)=4  (22,5)=6  (22,6)=1  (22,7)=2  (22,9)=4  (22,11)=6  (22,12)=1  (22,13)=2  (22,15)=4  (22,17)=6  (22,18)=1  (22,19)=2  (22,21)=4  (22,23)=6  (22,24)=1  (22,25)=2  (22,27)=4  (23,1)=3  (23,2)=4  (23,4)=2  (23,5)=1  (23,6)=2  (23,7)=3  (23,8)=4  (23,10)=2  (23,11)=1  (23,12)=2  (23,13)=3  (23,14)=4  (23,16)=2  (23,17)=1  (23,18)=2  (23,19)=3  (23,20)=4  (23,22)=2  (23,23)=1  (23,24)=2  (23,25)=3  (23,26)=4  (23,28)=2  (24,1)=4  (24,3)=6  (24,4)=1  (24,5)=2  (24,7)=4  (24,9)=6  (24,10)=1  (24,11)=2  (24,13)=4  (24,15)=6  (24,16)=1  (24,17)=2  (24,19)=4  (24,21)=6  (24,22)=1  (24,23)=2  (24,25)=4  (24,27)=6  (24,28)=1  (25,0)=4  (25,2)=2  (25,3)=1  (25,4)=2  (25,5)=3  (25,6)=4  (25,8)=2  (25,9)=1  (25,10)=2  (25,11)=3  (25,12)=4  (25,14)=2  (25,15)=1  (25,16)=2  (25,17)=3  (25,18)=4  (25,20)=2  (25,21)=1  (25,22)=2  (25,23)=3  (25,24)=4  (25,26)=2  (25,27)=1  (25,28)=2  (26,1)=6  (26,2)=1  (26,3)=2  (26,5)=4  (26,7)=6  (26,8)=1  (26,9)=2  (26,11)=4  (26,13)=6  (26,14)=1  (26,15)=2  (26,17)=4  (26,19)=6  (26,20)=1  (26,21)=2  (26,23)=4  (26,25)=6  (26,26)=1  (26,27)=2  (27,0)=2  (27,1)=1  (27,2)=2  (27,3)=3  (27,4)=4  (27,6)=2  (27,7)=1  (27,8)=2  (27,9)=3  (27,10)=4  (27,12)=2  (27,13)=1  (27,14)=2  (27,15)=3  (27,16)=4  (27,18)=2  (27,19)=1  (27,20)=2  (27,21)=3  (27,22)=4  (27,24)=2  (27,25)=1  (27,26)=2  (27,27)=3  (27,28)=4  (28,0)=1  (28,1)=2  (28,3)=4  (28,5)=6  (28,6)=1  (28,7)=2  (28,9)=4  (28,11)=6  (28,12)=1  (28,13)=2  (28,15)=4  (28,17)=6  (28,18)=1  (28,19)=2  (28,21)=4  (28,23)=6  (28,24)=1  (28,25)=2  (28,27)=4 
   (13454.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (29,29) and color grey and layers
  _0: a rectangle with size (24,24) and color red and mask .......................x|....................x.x.|.....................x..|..................x.x...|...................x....|................x.x.....|.................x......|..............x.x.......|...............x........|............x.x.........|.............x..........|..........x.x...........|...........x............|........x.x.............|.........x..............|......x.x...............|.......x................|....x.x.................|.....x..................|..x.x...................|...x....................|x.x.....................|.x......................|x....................... at (0,0)
  _01: a rectangle with size (18,18) and color red and mask .................x|..............x.x.|...............x..|............x.x...|.............x....|..........x.x...x.|...........x.....x|........x.x...x.x.|.........x.....x..|......x.x...x.x...|.......x.....x....|....x.x...x.x.....|.....x.....x......|..x.x...x.x.......|...x.....x........|x.x...x.x.........|.x.....x..........|x...x.x........... at (0,0)
diff: 
delta: (0,1)=4  (0,3)=6  (0,4)=1  (0,5)=2  (0,7)=4  (0,9)=6  (0,10)=1  (0,11)=2  (0,13)=4  (0,15)=6  (0,16)=1  (0,19)=4  (0,21)=6  (0,22)=1  (0,25)=4  (0,27)=6  (0,28)=1  (1,0)=4  (1,2)=2  (1,3)=1  (1,4)=2  (1,5)=3  (1,6)=4  (1,8)=2  (1,9)=1  (1,10)=2  (1,11)=3  (1,12)=4  (1,15)=1  (1,17)=3  (1,18)=4  (1,21)=1  (1,23)=3  (1,24)=4  (1,26)=2  (1,27)=1  (1,28)=2  (2,1)=6  (2,2)=1  (2,3)=2  (2,5)=4  (2,7)=6  (2,8)=1  (2,9)=2  (2,11)=4  (2,13)=6  (2,14)=1  (2,17)=4  (2,19)=6  (2,20)=1  (2,23)=4  (2,25)=6  (2,26)=1  (2,27)=2  (3,0)=2  (3,1)=1  (3,2)=2  (3,3)=3  (3,4)=4  (3,6)=0  (3,7)=0  (3,8)=2  (3,9)=3  (3,10)=4  (3,13)=1  (3,15)=3  (3,16)=4  (3,19)=1  (3,21)=3  (3,22)=4  (3,24)=2  (3,25)=1  (3,26)=2  (3,27)=3  (3,28)=4  (4,0)=1  (4,1)=2  (4,3)=4  (4,5)=6  (4,6)=0  (4,7)=0  (4,9)=4  (4,11)=6  (4,12)=1  (4,15)=4  (4,17)=6  (4,18)=1  (4,21)=4  (4,23)=6  (4,24)=1  (4,25)=2  (4,27)=4  (5,0)=2  (5,1)=0  (5,2)=0  (5,3)=0  (5,4)=0  (5,5)=1  (5,6)=0  (5,7)=0  (5,8)=4  (5,11)=1  (5,13)=3  (5,14)=4  (5,17)=1  (5,19)=3  (5,20)=4  (5,22)=2  (5,23)=1  (5,24)=2  (5,25)=3  (5,26)=4  (5,28)=2  (6,1)=0  (6,2)=0  (6,3)=0  (6,4)=0  (6,5)=2  (6,6)=0  (6,7)=0  (6,9)=6  (6,10)=1  (6,13)=4  (6,15)=6  (6,16)=1  (6,19)=4  (6,21)=6  (6,22)=1  (6,23)=2  (6,24)=0  (6,25)=0  (6,26)=0  (6,27)=6  (6,28)=1  (7,0)=4  (7,1)=0  (7,2)=0  (7,3)=0  (7,4)=0  (7,5)=0  (7,6)=0  (7,7)=0  (7,9)=1  (7,11)=3  (7,12)=4  (7,15)=1  (7,17)=3  (7,18)=4  (7,20)=2  (7,21)=1  (7,22)=2  (7,23)=3  (7,24)=0  (7,25)=0  (7,26)=0  (7,27)=1  (7,28)=2  (8,1)=6  (8,2)=1  (8,3)=2  (8,4)=0  (8,5)=0  (8,6)=0  (8,7)=0  (8,8)=1  (8,11)=4  (8,13)=6  (8,14)=1  (8,17)=4  (8,19)=6  (8,20)=1  (8,21)=2  (8,23)=4  (8,24)=0  (8,25)=0  (8,26)=0  (8,27)=2  (9,0)=2  (9,1)=1  (9,2)=2  (9,3)=3  (9,4)=0  (9,5)=0  (9,7)=1  (9,9)=3  (9,10)=4  (9,13)=1  (9,15)=3  (9,16)=4  (9,18)=2  (9,19)=1  (9,20)=2  (9,21)=3  (9,22)=4  (9,24)=0  (9,25)=0  (9,26)=0  (9,27)=3  (9,28)=4  (10,0)=1  (10,1)=2  (10,3)=4  (10,5)=6  (10,6)=1  (10,9)=4  (10,11)=6  (10,12)=1  (10,15)=4  (10,17)=6  (10,18)=1  (10,19)=2  (10,21)=4  (10,23)=6  (10,24)=0  (10,25)=0  (10,26)=0  (10,27)=4  (11,0)=2  (11,1)=3  (11,2)=4  (11,5)=1  (11,7)=3  (11,8)=4  (11,11)=1  (11,13)=3  (11,14)=4  (11,16)=2  (11,17)=1  (11,18)=2  (11,19)=3  (11,20)=4  (11,22)=2  (11,23)=1  (11,24)=0  (11,25)=0  (11,26)=0  (11,28)=2  (12,1)=4  (12,3)=6  (12,4)=1  (12,7)=4  (12,9)=6  (12,10)=1  (12,13)=4  (12,15)=6  (12,16)=1  (12,17)=2  (12,19)=4  (12,21)=6  (12,22)=1  (12,23)=2  (12,25)=4  (12,27)=6  (12,28)=1  (13,0)=4  (13,3)=1  (13,5)=3  (13,6)=4  (13,9)=1  (13,11)=3  (13,12)=4  (13,14)=2  (13,15)=1  (13,16)=2  (13,17)=3  (13,18)=4  (13,20)=2  (13,21)=1  (13,22)=2  (13,23)=3  (13,24)=4  (13,26)=2  (13,27)=1  (13,28)=2  (14,1)=6  (14,2)=1  (14,5)=4  (14,7)=6  (14,8)=1  (14,11)=4  (14,13)=6  (14,14)=1  (14,15)=2  (14,17)=4  (14,19)=6  (14,20)=1  (14,21)=2  (14,23)=4  (14,25)=6  (14,26)=1  (14,27)=2  (15,1)=1  (15,3)=3  (15,4)=4  (15,7)=1  (15,9)=3  (15,10)=4  (15,12)=2  (15,13)=1  (15,14)=2  (15,15)=3  (15,16)=4  (15,18)=2  (15,19)=1  (15,20)=2  (15,21)=3  (15,22)=4  (15,24)=2  (15,25)=1  (15,26)=2  (15,27)=3  (15,28)=4  (16,0)=1  (16,3)=4  (16,5)=6  (16,6)=1  (16,9)=4  (16,11)=6  (16,12)=1  (16,13)=2  (16,15)=4  (16,17)=6  (16,18)=1  (16,19)=2  (16,21)=4  (16,23)=6  (16,24)=1  (16,25)=2  (16,27)=4  (17,1)=3  (17,2)=4  (17,5)=1  (17,7)=3  (17,8)=4  (17,10)=2  (17,11)=1  (17,12)=2  (17,13)=3  (17,14)=4  (17,16)=2  (17,17)=1  (17,18)=2  (17,19)=3  (17,20)=4  (17,22)=2  (17,23)=1  (17,24)=2  (17,25)=3  (17,26)=4  (17,28)=2  (18,1)=4  (18,3)=6  (18,4)=1  (18,7)=4  (18,9)=6  (18,10)=1  (18,11)=2  (18,13)=4  (18,15)=6  (18,16)=1  (18,17)=2  (18,19)=4  (18,21)=6  (18,22)=1  (18,23)=2  (18,25)=4  (18,27)=6  (18,28)=1  (19,0)=4  (19,3)=1  (19,5)=3  (19,6)=4  (19,8)=2  (19,9)=1  (19,10)=2  (19,11)=3  (19,12)=4  (19,14)=2  (19,15)=1  (19,16)=2  (19,17)=3  (19,18)=4  (19,20)=2  (19,21)=1  (19,22)=2  (19,23)=3  (19,24)=4  (19,26)=2  (19,27)=1  (19,28)=2  (20,1)=6  (20,2)=1  (20,5)=4  (20,7)=6  (20,8)=1  (20,9)=2  (20,11)=4  (20,13)=6  (20,14)=1  (20,15)=2  (20,17)=4  (20,19)=6  (20,20)=1  (20,21)=2  (20,23)=4  (20,25)=6  (20,26)=1  (20,27)=2  (21,1)=1  (21,3)=3  (21,4)=4  (21,6)=2  (21,7)=1  (21,8)=2  (21,9)=3  (21,10)=4  (21,12)=2  (21,13)=0  (21,14)=0  (21,15)=0  (21,16)=0  (21,18)=2  (21,19)=1  (21,20)=2  (21,21)=3  (21,22)=4  (21,24)=2  (21,25)=1  (21,26)=2  (21,27)=3  (21,28)=4  (22,0)=1  (22,3)=4  (22,5)=6  (22,6)=1  (22,7)=2  (22,9)=4  (22,11)=6  (22,12)=1  (22,13)=0  (22,14)=0  (22,15)=0  (22,16)=0  (22,17)=6  (22,18)=1  (22,19)=2  (22,21)=4  (22,23)=6  (22,24)=1  (22,25)=2  (22,27)=4  (23,1)=3  (23,2)=4  (23,4)=2  (23,5)=1  (23,6)=2  (23,7)=3  (23,8)=4  (23,10)=2  (23,11)=1  (23,12)=2  (23,13)=0  (23,14)=0  (23,15)=0  (23,16)=0  (23,17)=1  (23,18)=2  (23,19)=3  (23,20)=4  (23,22)=2  (23,23)=1  (23,24)=2  (23,25)=3  (23,26)=4  (23,28)=2  (24,1)=4  (24,3)=6  (24,4)=1  (24,5)=2  (24,7)=4  (24,9)=6  (24,10)=1  (24,11)=2  (24,13)=4  (24,15)=6  (24,16)=1  (24,17)=2  (24,19)=4  (24,21)=6  (24,22)=1  (24,23)=2  (24,25)=4  (24,27)=6  (24,28)=1  (25,0)=4  (25,2)=2  (25,3)=1  (25,4)=2  (25,5)=3  (25,6)=4  (25,8)=2  (25,9)=1  (25,10)=2  (25,11)=3  (25,12)=4  (25,14)=2  (25,15)=1  (25,16)=2  (25,17)=3  (25,18)=4  (25,20)=2  (25,21)=1  (25,22)=2  (25,23)=3  (25,24)=4  (25,26)=2  (25,27)=1  (25,28)=2  (26,1)=6  (26,2)=1  (26,3)=2  (26,5)=4  (26,7)=6  (26,8)=1  (26,9)=2  (26,11)=4  (26,13)=6  (26,14)=1  (26,15)=2  (26,17)=4  (26,19)=6  (26,20)=1  (26,21)=2  (26,23)=4  (26,25)=6  (26,26)=1  (26,27)=2  (27,0)=2  (27,1)=1  (27,2)=2  (27,3)=3  (27,4)=4  (27,6)=2  (27,7)=1  (27,8)=2  (27,9)=3  (27,10)=4  (27,12)=2  (27,13)=1  (27,14)=2  (27,15)=3  (27,16)=4  (27,18)=2  (27,19)=1  (27,20)=2  (27,21)=3  (27,22)=4  (27,24)=2  (27,25)=1  (27,26)=2  (27,27)=3  (27,28)=4  (28,0)=1  (28,1)=2  (28,3)=4  (28,5)=6  (28,6)=1  (28,7)=2  (28,9)=4  (28,11)=6  (28,12)=1  (28,13)=2  (28,15)=4  (28,17)=6  (28,18)=1  (28,19)=2  (28,21)=4  (28,23)=6  (28,24)=1  (28,25)=2  (28,27)=4 
! size mismatch, 10x10 instead of 29x29

TRAIN 484b58aa.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (29,29) and color grey and layers
  _0: a rectangle with size (29,29) and color red and mask ........x..x..x.x.x.x....xx..|........x.xx..x..x..x.x.x.x..|.....x...x....x.xx..x..x..x..|......x.x..x...x....x.xx..x..|.......xx...x.x..x...x....x.x|..x.x.x.x....xx...x.x..x...x.|..x..x..x.x.x.x....xx...x.x..|..x.xx..x..x..x.x.x.x....xx..|...x....x.xx..x..x..x.x.x.x..|x.x..x...x....x.xx..x..x..x..|.xx...x.x..x...x....x.xx..x..|x.x....xx...x.x...........x.x|..x.x.x.x....xx............x.|..x..x..x.....x.........x.x..|..x.xx..x.....x.x.x......xx..|...x....x.xx..x..x......x.x..|x.x......x....x.xx.....x..x..|.xx.....x..x...x....x.xx..x..|x.x....xx...x.x..x...x....x.x|..x.....x....xx...x.x..x...x.|..x.....x.x.x.x....xx...x.x..|..x.....x..x..x.x.x.x....xx..|...x....x.xx..x..x..x.x.x.x..|x.x..x...x....x.xx..x..x..x..|.xx...x.x..x...x....x.xx..x..|x.x....xx...x.x..x...x....x.x|..x.x.x.x....xx...x.x..x...x.|..x..x..x.x.x.x....xx...x.x..|..x.xx..x..x..x...x.x....xx.. at (0,0)
  _01: a rectangle with size (25,1) and color orange and mask Full at (2,11)
diff: 
delta: (0,1)=4  (0,2)=2  (0,3)=1  (0,4)=2  (0,5)=2  (0,7)=3  (0,9)=7# (0,10)=1  (0,12)=3  (0,13)=6  (0,15)=6  (0,17)=1  (0,23)=7# (0,24)=1  (0,27)=4  (0,28)=3  (1,0)=0  (1,1)=0  (1,2)=0  (1,3)=0  (1,5)=7# (1,7)=4  (1,9)=1  (1,13)=3  (1,15)=7# (1,16)=1  (1,18)=3  (1,19)=6  (1,21)=6  (1,23)=1  (2,0)=0  (2,1)=0  (2,2)=0  (2,3)=0  (2,4)=3  (2,6)=3  (2,7)=7# (2,8)=1  (2,13)=4  (2,15)=1  (2,19)=3  (2,21)=7# (2,22)=1  (2,24)=3  (2,25)=6  (2,27)=6  (2,28)=2  (3,0)=0  (3,1)=0  (3,2)=0  (3,3)=0  (3,4)=3  (3,5)=7# (3,7)=1  (3,9)=3  (3,10)=3  (3,12)=3  (3,13)=7# (3,14)=1  (3,17)=7# (3,19)=4  (3,21)=1  (3,25)=3  (3,27)=7# (3,28)=1  (4,0)=0  (4,1)=0  (4,2)=0  (4,3)=0  (4,5)=7# (4,6)=1  (4,9)=4  (4,10)=3  (4,13)=1  (4,15)=3  (4,16)=3  (4,18)=3  (4,19)=7# (4,20)=1  (4,23)=7# (4,25)=4  (4,27)=1  (5,0)=3  (5,1)=6  (5,3)=6  (5,5)=1  (5,12)=1  (5,15)=4  (5,16)=3  (5,17)=7# (5,19)=1  (5,21)=3  (5,22)=3  (5,24)=3  (5,25)=7# (5,26)=1  (6,1)=3  (6,3)=7# (6,4)=1  (6,6)=3  (6,7)=6  (6,9)=6  (6,11)=1  (6,17)=7# (6,18)=1  (6,21)=4  (6,22)=3  (6,23)=7# (6,25)=1  (6,27)=3  (6,28)=3  (7,1)=4  (7,3)=1  (7,7)=3  (7,9)=7# (7,10)=1  (7,12)=3  (7,13)=6  (7,15)=6  (7,17)=1  (7,23)=7# (7,24)=1  (7,27)=4  (7,28)=3  (8,0)=3  (8,1)=7# (8,2)=1  (8,5)=7# (8,7)=4  (8,9)=1  (8,13)=3  (8,15)=7# (8,16)=1  (8,18)=3  (8,19)=6  (8,21)=6  (8,23)=1  (9,1)=1  (9,3)=3  (9,4)=3  (9,6)=3  (9,7)=7# (9,8)=1  (9,13)=4  (9,15)=1  (9,19)=3  (9,21)=7# (9,22)=1  (9,24)=3  (9,25)=6  (9,27)=6  (9,28)=2  (10,0)=1  (10,3)=4  (10,4)=3  (10,5)=7# (10,7)=1  (10,9)=3  (10,10)=3  (10,12)=3  (10,13)=7# (10,14)=1  (10,17)=7# (10,19)=4  (10,21)=1  (10,25)=3  (10,27)=7# (10,28)=1  (11,5)=7# (11,6)=1  (11,9)=4  (11,10)=3  (11,13)=1  (11,15)=3  (11,16)=3  (11,17)=2  (11,18)=3  (11,19)=0  (11,20)=0  (11,21)=0  (11,22)=0  (11,23)=0  (11,25)=4  (11,27)=1  (12,0)=3  (12,1)=6  (12,3)=6  (12,5)=1  (12,12)=1  (12,15)=4  (12,16)=3  (12,17)=7# (12,18)=2  (12,19)=0  (12,20)=0  (12,21)=0  (12,22)=0  (12,23)=0  (12,24)=3  (12,25)=7# (12,26)=1  (13,1)=3  (13,3)=7# (13,4)=1  (13,6)=3  (13,7)=6  (13,9)=0  (13,10)=0  (13,11)=0  (13,12)=0  (13,13)=0  (13,17)=7# (13,18)=1  (13,19)=0  (13,20)=0  (13,21)=0  (13,22)=0  (13,23)=0  (13,25)=1  (13,27)=3  (13,28)=3  (14,1)=4  (14,3)=1  (14,7)=3  (14,9)=0  (14,10)=0  (14,11)=0  (14,12)=0  (14,13)=0  (14,15)=6  (14,17)=1  (14,19)=0  (14,20)=0  (14,21)=0  (14,22)=0  (14,23)=0  (14,24)=1  (14,27)=4  (14,28)=3  (15,0)=3  (15,1)=7# (15,2)=1  (15,5)=7# (15,7)=4  (15,9)=1  (15,13)=3  (15,15)=7# (15,16)=1  (15,18)=3  (15,19)=0  (15,20)=0  (15,21)=0  (15,22)=0  (15,23)=1  (16,1)=1  (16,3)=3  (16,4)=0  (16,5)=0  (16,6)=0  (16,7)=7# (16,8)=1  (16,13)=4  (16,15)=1  (16,19)=0  (16,20)=0  (16,21)=0  (16,22)=0  (16,24)=3  (16,25)=6  (16,27)=6  (16,28)=2  (17,0)=1  (17,3)=4  (17,4)=0  (17,5)=0  (17,6)=0  (17,7)=1  (17,9)=3  (17,10)=3  (17,12)=3  (17,13)=7# (17,14)=1  (17,17)=7# (17,19)=4  (17,21)=1  (17,25)=3  (17,27)=7# (17,28)=1  (18,4)=0  (18,5)=0  (18,6)=0  (18,9)=4  (18,10)=3  (18,13)=1  (18,15)=3  (18,16)=3  (18,18)=3  (18,19)=7# (18,20)=1  (18,23)=7# (18,25)=4  (18,27)=1  (19,0)=3  (19,1)=6  (19,3)=6  (19,4)=0  (19,5)=0  (19,6)=0  (19,12)=1  (19,15)=4  (19,16)=3  (19,17)=7# (19,19)=1  (19,21)=3  (19,22)=3  (19,24)=3  (19,25)=7# (19,26)=1  (20,1)=3  (20,3)=7# (20,4)=0  (20,5)=0  (20,6)=0  (20,7)=6  (20,9)=6  (20,11)=1  (20,17)=7# (20,18)=1  (20,21)=4  (20,22)=3  (20,23)=7# (20,25)=1  (20,27)=3  (20,28)=3  (21,1)=4  (21,3)=1  (21,4)=0  (21,5)=0  (21,6)=0  (21,7)=3  (21,9)=7# (21,10)=1  (21,12)=3  (21,13)=6  (21,15)=6  (21,17)=1  (21,23)=7# (21,24)=1  (21,27)=4  (21,28)=3  (22,0)=3  (22,1)=7# (22,2)=1  (22,5)=7# (22,7)=4  (22,9)=1  (22,13)=3  (22,15)=7# (22,16)=1  (22,18)=3  (22,19)=6  (22,21)=6  (22,23)=1  (23,1)=1  (23,3)=3  (23,4)=3  (23,6)=3  (23,7)=7# (23,8)=1  (23,13)=4  (23,15)=1  (23,19)=3  (23,21)=7# (23,22)=1  (23,24)=3  (23,25)=6  (23,27)=6  (23,28)=2  (24,0)=1  (24,3)=4  (24,4)=3  (24,5)=7# (24,7)=1  (24,9)=3  (24,10)=3  (24,12)=3  (24,13)=7# (24,14)=1  (24,17)=7# (24,19)=4  (24,21)=1  (24,25)=3  (24,27)=7# (24,28)=1  (25,5)=7# (25,6)=1  (25,9)=4  (25,10)=3  (25,13)=1  (25,15)=3  (25,16)=3  (25,18)=3  (25,19)=7# (25,20)=1  (25,23)=7# (25,25)=4  (25,27)=1  (26,0)=3  (26,1)=6  (26,3)=6  (26,5)=1  (26,12)=1  (26,15)=4  (26,16)=3  (26,17)=7# (26,19)=1  (26,21)=3  (26,22)=3  (26,24)=3  (26,25)=7# (26,26)=1  (27,1)=3  (27,3)=7# (27,4)=1  (27,6)=3  (27,7)=6  (27,9)=6  (27,11)=1  (27,17)=7# (27,18)=1  (27,21)=4  (27,22)=3  (27,23)=7# (27,25)=1  (27,27)=3  (27,28)=3  (28,1)=4  (28,3)=1  (28,7)=3  (28,9)=7# (28,10)=1  (28,12)=3  (28,13)=6  (28,15)=6  (28,16)=2  (28,17)=1  (28,23)=7# (28,24)=1  (28,27)=4  (28,28)=3 
   (10860.9 bits)
data: a background with size (29,29) and color grey and layers
  _0: a rectangle with size (29,29) and color red and mask ..x.xx..x..x..x.x.x.x....xx..|...x....x.xx..x..x..x.x.x.x..|x.x..x...x....x.xx..x..x..x..|.xx...x.x..x...x....x.xx..x..|x.x....xx...x.x..x...x....x.x|..x.x.x.x....xx...x.x..x...x.|..x..x..x.x.x.x....xx...x.x..|..x.xx..x..x..x.x.x.x....xx..|...x....x.xx..x..x..x.x.x.x..|x.x..x...x....x.xx..x..x..x..|.xx...x.x..x...x....x.xx..x..|x.x....xx...x.x..x...x....x.x|..x.x.x.x....xx...x.x..x...x.|..x..x..x.x.x.x....xx...x.x..|..x.xx..x..x..x.x.x.x....xx..|...x....x.xx..x..x..x.x.x.x..|x.x..x...x....x.xx..x..x..x..|.xx...x.x..x...x....x.xx..x..|x.x....xx...x.x..x...x....x.x|..x.x.x.x....xx...x.x..x...x.|..x..x..x.x.x.x....xx...x.x..|..x.xx..x..x..x.x.x.x....xx..|...x....x.xx..x..x..x.x.x.x..|x.x..x...x....x.xx..x..x..x..|.xx...x.x..x...x....x.xx..x..|x.x....xx...x.x..x...x....x.x|..x.x.x.x....xx...x.x..x...x.|..x..x..x.x.x.x....xx...x.x..|..x.xx..x..x..x...x.x....xx.. at (0,0)
  _01: a rectangle with size (29,1) and color orange and mask Full at (0,23)
diff: 
delta: (0,1)=4  (0,3)=1  (0,7)=3  (0,9)=7# (0,10)=1  (0,12)=3  (0,13)=6  (0,15)=6  (0,17)=1  (0,24)=1  (0,27)=4  (0,28)=3  (1,0)=3  (1,1)=7# (1,2)=1  (1,5)=7# (1,7)=4  (1,9)=1  (1,13)=3  (1,15)=7# (1,16)=1  (1,18)=3  (1,19)=6  (1,21)=6  (1,23)=1  (2,1)=1  (2,3)=3  (2,4)=3  (2,6)=3  (2,7)=7# (2,8)=1  (2,11)=7# (2,13)=4  (2,15)=1  (2,19)=3  (2,21)=7# (2,22)=1  (2,24)=3  (2,25)=6  (2,27)=6  (2,28)=2  (3,0)=1  (3,3)=4  (3,4)=3  (3,5)=7# (3,7)=1  (3,9)=3  (3,10)=3  (3,12)=3  (3,13)=7# (3,14)=1  (3,17)=7# (3,19)=4  (3,21)=1  (3,25)=3  (3,27)=7# (3,28)=1  (4,5)=7# (4,6)=1  (4,9)=4  (4,10)=3  (4,11)=7# (4,13)=1  (4,15)=3  (4,16)=3  (4,18)=3  (4,19)=7# (4,20)=1  (4,25)=4  (4,27)=1  (5,0)=3  (5,1)=6  (5,3)=6  (5,5)=1  (5,11)=7# (5,12)=1  (5,15)=4  (5,16)=3  (5,17)=7# (5,19)=1  (5,21)=3  (5,22)=3  (5,24)=3  (5,25)=7# (5,26)=1  (6,1)=3  (6,3)=7# (6,4)=1  (6,6)=3  (6,7)=6  (6,9)=6  (6,11)=1  (6,17)=7# (6,18)=1  (6,21)=4  (6,22)=3  (6,25)=1  (6,27)=3  (6,28)=3  (7,1)=4  (7,3)=1  (7,7)=3  (7,9)=7# (7,10)=1  (7,12)=3  (7,13)=6  (7,15)=6  (7,17)=1  (7,24)=1  (7,27)=4  (7,28)=3  (8,0)=3  (8,1)=7# (8,2)=1  (8,5)=7# (8,7)=4  (8,9)=1  (8,13)=3  (8,15)=7# (8,16)=1  (8,18)=3  (8,19)=6  (8,21)=6  (8,23)=1  (9,1)=1  (9,3)=3  (9,4)=3  (9,6)=3  (9,7)=7# (9,8)=1  (9,11)=7# (9,13)=4  (9,15)=1  (9,19)=3  (9,21)=7# (9,22)=1  (9,24)=3  (9,25)=6  (9,27)=6  (9,28)=2  (10,0)=1  (10,3)=4  (10,4)=3  (10,5)=7# (10,7)=1  (10,9)=3  (10,10)=3  (10,12)=3  (10,13)=7# (10,14)=1  (10,17)=7# (10,19)=4  (10,21)=1  (10,25)=3  (10,27)=7# (10,28)=1  (11,5)=7# (11,6)=1  (11,9)=4  (11,10)=3  (11,11)=7# (11,13)=1  (11,15)=3  (11,16)=3  (11,18)=3  (11,19)=7# (11,20)=1  (11,25)=4  (11,27)=1  (12,0)=3  (12,1)=6  (12,3)=6  (12,5)=1  (12,11)=7# (12,12)=1  (12,15)=4  (12,16)=3  (12,17)=7# (12,19)=1  (12,21)=3  (12,22)=3  (12,24)=3  (12,25)=7# (12,26)=1  (13,1)=3  (13,3)=7# (13,4)=1  (13,6)=3  (13,7)=6  (13,9)=6  (13,11)=1  (13,17)=7# (13,18)=1  (13,21)=4  (13,22)=3  (13,25)=1  (13,27)=3  (13,28)=3  (14,1)=4  (14,3)=1  (14,7)=3  (14,9)=7# (14,10)=1  (14,12)=3  (14,13)=6  (14,15)=6  (14,17)=1  (14,24)=1  (14,27)=4  (14,28)=3  (15,0)=3  (15,1)=7# (15,2)=1  (15,5)=7# (15,7)=4  (15,9)=1  (15,13)=3  (15,15)=7# (15,16)=1  (15,18)=3  (15,19)=6  (15,21)=6  (15,23)=1  (16,1)=1  (16,3)=3  (16,4)=3  (16,6)=3  (16,7)=7# (16,8)=1  (16,11)=7# (16,13)=4  (16,15)=1  (16,19)=3  (16,21)=7# (16,22)=1  (16,24)=3  (16,25)=6  (16,27)=6  (16,28)=2  (17,0)=1  (17,3)=4  (17,4)=3  (17,5)=7# (17,7)=1  (17,9)=3  (17,10)=3  (17,12)=3  (17,13)=7# (17,14)=1  (17,17)=7# (17,19)=4  (17,21)=1  (17,25)=3  (17,27)=7# (17,28)=1  (18,5)=7# (18,6)=1  (18,9)=4  (18,10)=3  (18,11)=7# (18,13)=1  (18,15)=3  (18,16)=3  (18,18)=3  (18,19)=7# (18,20)=1  (18,25)=4  (18,27)=1  (19,0)=3  (19,1)=6  (19,3)=6  (19,5)=1  (19,11)=7# (19,12)=1  (19,15)=4  (19,16)=3  (19,17)=7# (19,19)=1  (19,21)=3  (19,22)=3  (19,24)=3  (19,25)=7# (19,26)=1  (20,1)=3  (20,3)=7# (20,4)=1  (20,6)=3  (20,7)=6  (20,9)=6  (20,11)=1  (20,17)=7# (20,18)=1  (20,21)=4  (20,22)=3  (20,25)=1  (20,27)=3  (20,28)=3  (21,1)=4  (21,3)=1  (21,7)=3  (21,9)=7# (21,10)=1  (21,12)=3  (21,13)=6  (21,15)=6  (21,17)=1  (21,24)=1  (21,27)=4  (21,28)=3  (22,0)=3  (22,1)=7# (22,2)=1  (22,5)=7# (22,7)=4  (22,9)=1  (22,13)=3  (22,15)=7# (22,16)=1  (22,18)=3  (22,19)=6  (22,21)=6  (22,23)=1  (23,1)=1  (23,3)=3  (23,4)=3  (23,6)=3  (23,7)=7# (23,8)=1  (23,11)=7# (23,13)=4  (23,15)=1  (23,19)=3  (23,21)=7# (23,22)=1  (23,24)=3  (23,25)=6  (23,27)=6  (23,28)=2  (24,0)=1  (24,3)=4  (24,4)=3  (24,5)=7# (24,7)=1  (24,9)=3  (24,10)=3  (24,12)=3  (24,13)=7# (24,14)=1  (24,17)=7# (24,19)=4  (24,21)=1  (24,25)=3  (24,27)=7# (24,28)=1  (25,5)=7# (25,6)=1  (25,9)=4  (25,10)=3  (25,11)=7# (25,13)=1  (25,15)=3  (25,16)=3  (25,18)=3  (25,19)=7# (25,20)=1  (25,25)=4  (25,27)=1  (26,0)=3  (26,1)=6  (26,3)=6  (26,5)=1  (26,11)=7# (26,12)=1  (26,15)=4  (26,16)=3  (26,17)=7# (26,19)=1  (26,21)=3  (26,22)=3  (26,24)=3  (26,25)=7# (26,26)=1  (27,1)=3  (27,3)=7# (27,4)=1  (27,6)=3  (27,7)=6  (27,9)=6  (27,11)=1  (27,17)=7# (27,18)=1  (27,21)=4  (27,22)=3  (27,25)=1  (27,27)=3  (27,28)=3  (28,1)=4  (28,3)=1  (28,7)=3  (28,9)=7# (28,10)=1  (28,12)=3  (28,13)=6  (28,15)=6  (28,16)=2  (28,17)=1  (28,24)=1  (28,27)=4  (28,28)=3 
   (9960.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (29,29) and color grey and layers
  _0: a rectangle with size (29,29) and color red and mask ........x..x..x.x.x.x....xx..|........x.xx..x..x..x.x.x.x..|.....x...x....x.xx..x..x..x..|......x.x..x...x....x.xx..x..|.......xx...x.x..x...x....x.x|..x.x.x.x....xx...x.x..x...x.|..x..x..x.x.x.x....xx...x.x..|..x.xx..x..x..x.x.x.x....xx..|...x....x.xx..x..x..x.x.x.x..|x.x..x...x....x.xx..x..x..x..|.xx...x.x..x...x....x.xx..x..|x.x....xx...x.x...........x.x|..x.x.x.x....xx............x.|..x..x..x.....x.........x.x..|..x.xx..x.....x.x.x......xx..|...x....x.xx..x..x......x.x..|x.x......x....x.xx.....x..x..|.xx.....x..x...x....x.xx..x..|x.x....xx...x.x..x...x....x.x|..x.....x....xx...x.x..x...x.|..x.....x.x.x.x....xx...x.x..|..x.....x..x..x.x.x.x....xx..|...x....x.xx..x..x..x.x.x.x..|x.x..x...x....x.xx..x..x..x..|.xx...x.x..x...x....x.xx..x..|x.x....xx...x.x..x...x....x.x|..x.x.x.x....xx...x.x..x...x.|..x..x..x.x.x.x....xx...x.x..|..x.xx..x..x..x...x.x....xx.. at (0,0)
  _01: a rectangle with size (25,1) and color orange and mask Full at (2,11)
diff: 
delta: (0,1)=4  (0,2)=2  (0,3)=1  (0,4)=2  (0,5)=2  (0,7)=3  (0,9)=7# (0,10)=1  (0,12)=3  (0,13)=6  (0,15)=6  (0,17)=1  (0,23)=7# (0,24)=1  (0,27)=4  (0,28)=3  (1,0)=0  (1,1)=0  (1,2)=0  (1,3)=0  (1,5)=7# (1,7)=4  (1,9)=1  (1,13)=3  (1,15)=7# (1,16)=1  (1,18)=3  (1,19)=6  (1,21)=6  (1,23)=1  (2,0)=0  (2,1)=0  (2,2)=0  (2,3)=0  (2,4)=3  (2,6)=3  (2,7)=7# (2,8)=1  (2,13)=4  (2,15)=1  (2,19)=3  (2,21)=7# (2,22)=1  (2,24)=3  (2,25)=6  (2,27)=6  (2,28)=2  (3,0)=0  (3,1)=0  (3,2)=0  (3,3)=0  (3,4)=3  (3,5)=7# (3,7)=1  (3,9)=3  (3,10)=3  (3,12)=3  (3,13)=7# (3,14)=1  (3,17)=7# (3,19)=4  (3,21)=1  (3,25)=3  (3,27)=7# (3,28)=1  (4,0)=0  (4,1)=0  (4,2)=0  (4,3)=0  (4,5)=7# (4,6)=1  (4,9)=4  (4,10)=3  (4,13)=1  (4,15)=3  (4,16)=3  (4,18)=3  (4,19)=7# (4,20)=1  (4,23)=7# (4,25)=4  (4,27)=1  (5,0)=3  (5,1)=6  (5,3)=6  (5,5)=1  (5,12)=1  (5,15)=4  (5,16)=3  (5,17)=7# (5,19)=1  (5,21)=3  (5,22)=3  (5,24)=3  (5,25)=7# (5,26)=1  (6,1)=3  (6,3)=7# (6,4)=1  (6,6)=3  (6,7)=6  (6,9)=6  (6,11)=1  (6,17)=7# (6,18)=1  (6,21)=4  (6,22)=3  (6,23)=7# (6,25)=1  (6,27)=3  (6,28)=3  (7,1)=4  (7,3)=1  (7,7)=3  (7,9)=7# (7,10)=1  (7,12)=3  (7,13)=6  (7,15)=6  (7,17)=1  (7,23)=7# (7,24)=1  (7,27)=4  (7,28)=3  (8,0)=3  (8,1)=7# (8,2)=1  (8,5)=7# (8,7)=4  (8,9)=1  (8,13)=3  (8,15)=7# (8,16)=1  (8,18)=3  (8,19)=6  (8,21)=6  (8,23)=1  (9,1)=1  (9,3)=3  (9,4)=3  (9,6)=3  (9,7)=7# (9,8)=1  (9,13)=4  (9,15)=1  (9,19)=3  (9,21)=7# (9,22)=1  (9,24)=3  (9,25)=6  (9,27)=6  (9,28)=2  (10,0)=1  (10,3)=4  (10,4)=3  (10,5)=7# (10,7)=1  (10,9)=3  (10,10)=3  (10,12)=3  (10,13)=7# (10,14)=1  (10,17)=7# (10,19)=4  (10,21)=1  (10,25)=3  (10,27)=7# (10,28)=1  (11,5)=7# (11,6)=1  (11,9)=4  (11,10)=3  (11,13)=1  (11,15)=3  (11,16)=3  (11,17)=2  (11,18)=3  (11,19)=0  (11,20)=0  (11,21)=0  (11,22)=0  (11,23)=0  (11,25)=4  (11,27)=1  (12,0)=3  (12,1)=6  (12,3)=6  (12,5)=1  (12,12)=1  (12,15)=4  (12,16)=3  (12,17)=7# (12,18)=2  (12,19)=0  (12,20)=0  (12,21)=0  (12,22)=0  (12,23)=0  (12,24)=3  (12,25)=7# (12,26)=1  (13,1)=3  (13,3)=7# (13,4)=1  (13,6)=3  (13,7)=6  (13,9)=0  (13,10)=0  (13,11)=0  (13,12)=0  (13,13)=0  (13,17)=7# (13,18)=1  (13,19)=0  (13,20)=0  (13,21)=0  (13,22)=0  (13,23)=0  (13,25)=1  (13,27)=3  (13,28)=3  (14,1)=4  (14,3)=1  (14,7)=3  (14,9)=0  (14,10)=0  (14,11)=0  (14,12)=0  (14,13)=0  (14,15)=6  (14,17)=1  (14,19)=0  (14,20)=0  (14,21)=0  (14,22)=0  (14,23)=0  (14,24)=1  (14,27)=4  (14,28)=3  (15,0)=3  (15,1)=7# (15,2)=1  (15,5)=7# (15,7)=4  (15,9)=1  (15,13)=3  (15,15)=7# (15,16)=1  (15,18)=3  (15,19)=0  (15,20)=0  (15,21)=0  (15,22)=0  (15,23)=1  (16,1)=1  (16,3)=3  (16,4)=0  (16,5)=0  (16,6)=0  (16,7)=7# (16,8)=1  (16,13)=4  (16,15)=1  (16,19)=0  (16,20)=0  (16,21)=0  (16,22)=0  (16,24)=3  (16,25)=6  (16,27)=6  (16,28)=2  (17,0)=1  (17,3)=4  (17,4)=0  (17,5)=0  (17,6)=0  (17,7)=1  (17,9)=3  (17,10)=3  (17,12)=3  (17,13)=7# (17,14)=1  (17,17)=7# (17,19)=4  (17,21)=1  (17,25)=3  (17,27)=7# (17,28)=1  (18,4)=0  (18,5)=0  (18,6)=0  (18,9)=4  (18,10)=3  (18,13)=1  (18,15)=3  (18,16)=3  (18,18)=3  (18,19)=7# (18,20)=1  (18,23)=7# (18,25)=4  (18,27)=1  (19,0)=3  (19,1)=6  (19,3)=6  (19,4)=0  (19,5)=0  (19,6)=0  (19,12)=1  (19,15)=4  (19,16)=3  (19,17)=7# (19,19)=1  (19,21)=3  (19,22)=3  (19,24)=3  (19,25)=7# (19,26)=1  (20,1)=3  (20,3)=7# (20,4)=0  (20,5)=0  (20,6)=0  (20,7)=6  (20,9)=6  (20,11)=1  (20,17)=7# (20,18)=1  (20,21)=4  (20,22)=3  (20,23)=7# (20,25)=1  (20,27)=3  (20,28)=3  (21,1)=4  (21,3)=1  (21,4)=0  (21,5)=0  (21,6)=0  (21,7)=3  (21,9)=7# (21,10)=1  (21,12)=3  (21,13)=6  (21,15)=6  (21,17)=1  (21,23)=7# (21,24)=1  (21,27)=4  (21,28)=3  (22,0)=3  (22,1)=7# (22,2)=1  (22,5)=7# (22,7)=4  (22,9)=1  (22,13)=3  (22,15)=7# (22,16)=1  (22,18)=3  (22,19)=6  (22,21)=6  (22,23)=1  (23,1)=1  (23,3)=3  (23,4)=3  (23,6)=3  (23,7)=7# (23,8)=1  (23,13)=4  (23,15)=1  (23,19)=3  (23,21)=7# (23,22)=1  (23,24)=3  (23,25)=6  (23,27)=6  (23,28)=2  (24,0)=1  (24,3)=4  (24,4)=3  (24,5)=7# (24,7)=1  (24,9)=3  (24,10)=3  (24,12)=3  (24,13)=7# (24,14)=1  (24,17)=7# (24,19)=4  (24,21)=1  (24,25)=3  (24,27)=7# (24,28)=1  (25,5)=7# (25,6)=1  (25,9)=4  (25,10)=3  (25,13)=1  (25,15)=3  (25,16)=3  (25,18)=3  (25,19)=7# (25,20)=1  (25,23)=7# (25,25)=4  (25,27)=1  (26,0)=3  (26,1)=6  (26,3)=6  (26,5)=1  (26,12)=1  (26,15)=4  (26,16)=3  (26,17)=7# (26,19)=1  (26,21)=3  (26,22)=3  (26,24)=3  (26,25)=7# (26,26)=1  (27,1)=3  (27,3)=7# (27,4)=1  (27,6)=3  (27,7)=6  (27,9)=6  (27,11)=1  (27,17)=7# (27,18)=1  (27,21)=4  (27,22)=3  (27,23)=7# (27,25)=1  (27,27)=3  (27,28)=3  (28,1)=4  (28,3)=1  (28,7)=3  (28,9)=7# (28,10)=1  (28,12)=3  (28,13)=6  (28,15)=6  (28,16)=2  (28,17)=1  (28,23)=7# (28,24)=1  (28,27)=4  (28,28)=3 
! size mismatch, 10x10 instead of 29x29

TRAIN 484b58aa.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (29,29) and color red and layers
  _0: a rectangle with size (29,29) and color blue and mask x.x.x.x.x.x.x.x.x.x.x.x.x.x.x|.x.x.x.x.x.x.x.x.x.x.x.x.x.x.|x.x.x.x.x.x.x.x.x.x.x.x.x.x.x|.x.x.x.x.x.x.x.x.x.x.x.x.x.x.|x.x.x.........x.x.x.x.x.x.x.x|.x.x.x.......x.x.x.x.x.x.x.x.|x.x.x.........x.x.x.x.x.x.x.x|.x.x.x.......x.x.x.x.x.x.x.x.|x.x.x.........x.x.x.x.x.x.x.x|.x.x.x.......x.x.x.x.x.x.x.x.|x.x.x.........x.x.x.x.x.x.x.x|.x.x.x.x.x.x.x.x.x.x.x.x.x.x.|x.x.x.x.x.x.x.x.x.x.x.x.x.x.x|.x.x.x.x.x.x.x.x.x.x.x.x.x.x.|x.x.x.x.x.x.x.x.x.x.x.x.x.x.x|.x.x.x.x.x.x.x.x.x.x.x.x.x.x.|x.x.x.x.x.x.x.x.x.x.x.x.....x|.x.x.x.x.x.x.x.x.x.x.x.....x.|x.x.x.x.x.x.x.x.x.x.x.x.....x|.x.x.x.x.x.x.x.x.x.x.........|x.x.x.x.x.x.x.x.x.x..........|.x.x.x.x.x.x.x.x.x.x.........|x.x.x.x.x.x.x.x.x.x.x........|.x.x.x.x.x.x.x.x.x.x.........|x.x.x.x.x.x.x.x.x.x.x.x......|.x.x.x.x.x.x.x.x.x.x.x.x.....|x.x.x.x.x.x.x.x.x.x.x.x.x.x.x|.x.x.x.x.x.x.x.x.x.x.x.x.x.x.|x.x.x.x.x.x.x.x.x.x.x.x.x.x.x at (0,0)
  _01: a rectangle with size (1,29) and color red and mask Full at (1,0)
diff: 
delta: (0,3)=4  (0,5)=6  (0,7)=8  (0,11)=4  (0,13)=6  (0,15)=8  (0,19)=4  (0,21)=6  (0,23)=8  (0,27)=4  (2,1)=4  (2,3)=6  (2,5)=8  (2,9)=4  (2,11)=6  (2,13)=8  (2,17)=4  (2,19)=6  (2,21)=8  (2,25)=4  (2,27)=6  (4,1)=6  (4,3)=8  (4,6)=0  (4,7)=0  (4,8)=0  (4,9)=0  (4,10)=0  (4,11)=0  (4,12)=0  (4,15)=4  (4,17)=6  (4,19)=8  (4,23)=4  (4,25)=6  (4,27)=8  (5,6)=0  (5,7)=0  (5,8)=0  (5,9)=0  (5,10)=0  (5,11)=0  (5,12)=0  (6,1)=8  (6,5)=4  (6,6)=0  (6,7)=0  (6,8)=0  (6,9)=0  (6,10)=0  (6,11)=0  (6,12)=0  (6,13)=4  (6,15)=6  (6,17)=8  (6,21)=4  (6,23)=6  (6,25)=8  (7,6)=0  (7,7)=0  (7,8)=0  (7,9)=0  (7,10)=0  (7,11)=0  (7,12)=0  (8,3)=4  (8,5)=6  (8,6)=0  (8,7)=0  (8,8)=0  (8,9)=0  (8,10)=0  (8,11)=0  (8,12)=0  (8,13)=6  (8,15)=8  (8,19)=4  (8,21)=6  (8,23)=8  (8,27)=4  (9,6)=0  (9,7)=0  (9,8)=0  (9,9)=0  (9,10)=0  (9,11)=0  (9,12)=0  (10,1)=4  (10,3)=6  (10,5)=8  (10,6)=0  (10,7)=0  (10,8)=0  (10,9)=0  (10,10)=0  (10,11)=0  (10,12)=0  (10,13)=8  (10,17)=4  (10,19)=6  (10,21)=8  (10,25)=4  (10,27)=6  (12,1)=6  (12,3)=8  (12,7)=4  (12,9)=6  (12,11)=8  (12,15)=4  (12,17)=6  (12,19)=8  (12,23)=4  (12,25)=6  (12,27)=8  (14,1)=8  (14,5)=4  (14,7)=6  (14,9)=8  (14,13)=4  (14,15)=6  (14,17)=8  (14,21)=4  (14,23)=6  (14,25)=8  (16,3)=4  (16,5)=6  (16,7)=8  (16,11)=4  (16,13)=6  (16,15)=8  (16,19)=4  (16,21)=6  (16,23)=0  (16,24)=0  (16,25)=0  (16,26)=0  (16,27)=4  (17,23)=0  (17,24)=0  (17,25)=0  (17,26)=0  (18,1)=4  (18,3)=6  (18,5)=8  (18,9)=4  (18,11)=6  (18,13)=8  (18,17)=4  (18,19)=6  (18,21)=8  (18,23)=0  (18,24)=0  (18,25)=0  (18,26)=0  (18,27)=6  (19,21)=0  (19,22)=0  (19,23)=0  (19,24)=0  (19,25)=0  (19,26)=0  (19,27)=0  (20,1)=6  (20,3)=8  (20,7)=4  (20,9)=6  (20,11)=8  (20,15)=4  (20,17)=6  (20,19)=8  (20,20)=0  (20,21)=0  (20,22)=0  (20,23)=0  (20,24)=0  (20,25)=0  (20,26)=0  (20,27)=0  (20,28)=1  (21,20)=0  (21,21)=0  (21,22)=0  (21,23)=0  (21,24)=0  (21,25)=0  (21,26)=0  (21,27)=0  (22,1)=8  (22,5)=4  (22,7)=6  (22,9)=8  (22,13)=4  (22,15)=6  (22,17)=8  (22,21)=0  (22,22)=0  (22,23)=0  (22,24)=0  (22,25)=0  (22,26)=0  (22,27)=0  (22,28)=1  (23,21)=0  (23,22)=0  (23,23)=0  (23,24)=0  (23,25)=0  (23,26)=0  (23,27)=0  (24,3)=4  (24,5)=6  (24,7)=8  (24,11)=4  (24,13)=6  (24,15)=8  (24,19)=4  (24,21)=6  (24,23)=8  (24,24)=0  (24,25)=0  (24,26)=0  (24,27)=0  (24,28)=1  (25,24)=0  (25,25)=0  (25,26)=0  (25,27)=0  (26,1)=4  (26,3)=6  (26,5)=8  (26,9)=4  (26,11)=6  (26,13)=8  (26,17)=4  (26,19)=6  (26,21)=8  (26,25)=4  (26,27)=6  (28,1)=6  (28,3)=8  (28,7)=4  (28,9)=6  (28,11)=8  (28,15)=4  (28,17)=6  (28,19)=8  (28,23)=4  (28,25)=6  (28,27)=8 
   (6443.8 bits)
data: a background with size (29,29) and color red and layers
  _0: a rectangle with size (29,29) and color blue and mask Even Checkboard at (0,0)
  _01: a rectangle with size (1,29) and color red and mask Full at (1,0)
diff: 
delta: (0,3)=4  (0,5)=6  (0,7)=8  (0,11)=4  (0,13)=6  (0,15)=8  (0,19)=4  (0,21)=6  (0,23)=8  (0,27)=4  (2,1)=4  (2,3)=6  (2,5)=8  (2,9)=4  (2,11)=6  (2,13)=8  (2,17)=4  (2,19)=6  (2,21)=8  (2,25)=4  (2,27)=6  (4,1)=6  (4,3)=8  (4,7)=4  (4,9)=6  (4,11)=8  (4,15)=4  (4,17)=6  (4,19)=8  (4,23)=4  (4,25)=6  (4,27)=8  (6,1)=8  (6,5)=4  (6,7)=6  (6,9)=8  (6,13)=4  (6,15)=6  (6,17)=8  (6,21)=4  (6,23)=6  (6,25)=8  (8,3)=4  (8,5)=6  (8,7)=8  (8,11)=4  (8,13)=6  (8,15)=8  (8,19)=4  (8,21)=6  (8,23)=8  (8,27)=4  (10,1)=4  (10,3)=6  (10,5)=8  (10,9)=4  (10,11)=6  (10,13)=8  (10,17)=4  (10,19)=6  (10,21)=8  (10,25)=4  (10,27)=6  (12,1)=6  (12,3)=8  (12,7)=4  (12,9)=6  (12,11)=8  (12,15)=4  (12,17)=6  (12,19)=8  (12,23)=4  (12,25)=6  (12,27)=8  (14,1)=8  (14,5)=4  (14,7)=6  (14,9)=8  (14,13)=4  (14,15)=6  (14,17)=8  (14,21)=4  (14,23)=6  (14,25)=8  (16,3)=4  (16,5)=6  (16,7)=8  (16,11)=4  (16,13)=6  (16,15)=8  (16,19)=4  (16,21)=6  (16,23)=8  (16,27)=4  (18,1)=4  (18,3)=6  (18,5)=8  (18,9)=4  (18,11)=6  (18,13)=8  (18,17)=4  (18,19)=6  (18,21)=8  (18,25)=4  (18,27)=6  (20,1)=6  (20,3)=8  (20,7)=4  (20,9)=6  (20,11)=8  (20,15)=4  (20,17)=6  (20,19)=8  (20,23)=4  (20,25)=6  (20,27)=8  (22,1)=8  (22,5)=4  (22,7)=6  (22,9)=8  (22,13)=4  (22,15)=6  (22,17)=8  (22,21)=4  (22,23)=6  (22,25)=8  (24,3)=4  (24,5)=6  (24,7)=8  (24,11)=4  (24,13)=6  (24,15)=8  (24,19)=4  (24,21)=6  (24,23)=8  (24,27)=4  (26,1)=4  (26,3)=6  (26,5)=8  (26,9)=4  (26,11)=6  (26,13)=8  (26,17)=4  (26,19)=6  (26,21)=8  (26,25)=4  (26,27)=6  (28,1)=6  (28,3)=8  (28,7)=4  (28,9)=6  (28,11)=8  (28,15)=4  (28,17)=6  (28,19)=8  (28,23)=4  (28,25)=6  (28,27)=8 
   (3605.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (29,29) and color red and layers
  _0: a rectangle with size (29,29) and color blue and mask x.x.x.x.x.x.x.x.x.x.x.x.x.x.x|.x.x.x.x.x.x.x.x.x.x.x.x.x.x.|x.x.x.x.x.x.x.x.x.x.x.x.x.x.x|.x.x.x.x.x.x.x.x.x.x.x.x.x.x.|x.x.x.........x.x.x.x.x.x.x.x|.x.x.x.......x.x.x.x.x.x.x.x.|x.x.x.........x.x.x.x.x.x.x.x|.x.x.x.......x.x.x.x.x.x.x.x.|x.x.x.........x.x.x.x.x.x.x.x|.x.x.x.......x.x.x.x.x.x.x.x.|x.x.x.........x.x.x.x.x.x.x.x|.x.x.x.x.x.x.x.x.x.x.x.x.x.x.|x.x.x.x.x.x.x.x.x.x.x.x.x.x.x|.x.x.x.x.x.x.x.x.x.x.x.x.x.x.|x.x.x.x.x.x.x.x.x.x.x.x.x.x.x|.x.x.x.x.x.x.x.x.x.x.x.x.x.x.|x.x.x.x.x.x.x.x.x.x.x.x.....x|.x.x.x.x.x.x.x.x.x.x.x.....x.|x.x.x.x.x.x.x.x.x.x.x.x.....x|.x.x.x.x.x.x.x.x.x.x.........|x.x.x.x.x.x.x.x.x.x..........|.x.x.x.x.x.x.x.x.x.x.........|x.x.x.x.x.x.x.x.x.x.x........|.x.x.x.x.x.x.x.x.x.x.........|x.x.x.x.x.x.x.x.x.x.x.x......|.x.x.x.x.x.x.x.x.x.x.x.x.....|x.x.x.x.x.x.x.x.x.x.x.x.x.x.x|.x.x.x.x.x.x.x.x.x.x.x.x.x.x.|x.x.x.x.x.x.x.x.x.x.x.x.x.x.x at (0,0)
  _01: a rectangle with size (1,29) and color red and mask Full at (1,0)
diff: 
delta: (0,3)=4  (0,5)=6  (0,7)=8  (0,11)=4  (0,13)=6  (0,15)=8  (0,19)=4  (0,21)=6  (0,23)=8  (0,27)=4  (2,1)=4  (2,3)=6  (2,5)=8  (2,9)=4  (2,11)=6  (2,13)=8  (2,17)=4  (2,19)=6  (2,21)=8  (2,25)=4  (2,27)=6  (4,1)=6  (4,3)=8  (4,6)=0  (4,7)=0  (4,8)=0  (4,9)=0  (4,10)=0  (4,11)=0  (4,12)=0  (4,15)=4  (4,17)=6  (4,19)=8  (4,23)=4  (4,25)=6  (4,27)=8  (5,6)=0  (5,7)=0  (5,8)=0  (5,9)=0  (5,10)=0  (5,11)=0  (5,12)=0  (6,1)=8  (6,5)=4  (6,6)=0  (6,7)=0  (6,8)=0  (6,9)=0  (6,10)=0  (6,11)=0  (6,12)=0  (6,13)=4  (6,15)=6  (6,17)=8  (6,21)=4  (6,23)=6  (6,25)=8  (7,6)=0  (7,7)=0  (7,8)=0  (7,9)=0  (7,10)=0  (7,11)=0  (7,12)=0  (8,3)=4  (8,5)=6  (8,6)=0  (8,7)=0  (8,8)=0  (8,9)=0  (8,10)=0  (8,11)=0  (8,12)=0  (8,13)=6  (8,15)=8  (8,19)=4  (8,21)=6  (8,23)=8  (8,27)=4  (9,6)=0  (9,7)=0  (9,8)=0  (9,9)=0  (9,10)=0  (9,11)=0  (9,12)=0  (10,1)=4  (10,3)=6  (10,5)=8  (10,6)=0  (10,7)=0  (10,8)=0  (10,9)=0  (10,10)=0  (10,11)=0  (10,12)=0  (10,13)=8  (10,17)=4  (10,19)=6  (10,21)=8  (10,25)=4  (10,27)=6  (12,1)=6  (12,3)=8  (12,7)=4  (12,9)=6  (12,11)=8  (12,15)=4  (12,17)=6  (12,19)=8  (12,23)=4  (12,25)=6  (12,27)=8  (14,1)=8  (14,5)=4  (14,7)=6  (14,9)=8  (14,13)=4  (14,15)=6  (14,17)=8  (14,21)=4  (14,23)=6  (14,25)=8  (16,3)=4  (16,5)=6  (16,7)=8  (16,11)=4  (16,13)=6  (16,15)=8  (16,19)=4  (16,21)=6  (16,23)=0  (16,24)=0  (16,25)=0  (16,26)=0  (16,27)=4  (17,23)=0  (17,24)=0  (17,25)=0  (17,26)=0  (18,1)=4  (18,3)=6  (18,5)=8  (18,9)=4  (18,11)=6  (18,13)=8  (18,17)=4  (18,19)=6  (18,21)=8  (18,23)=0  (18,24)=0  (18,25)=0  (18,26)=0  (18,27)=6  (19,21)=0  (19,22)=0  (19,23)=0  (19,24)=0  (19,25)=0  (19,26)=0  (19,27)=0  (20,1)=6  (20,3)=8  (20,7)=4  (20,9)=6  (20,11)=8  (20,15)=4  (20,17)=6  (20,19)=8  (20,20)=0  (20,21)=0  (20,22)=0  (20,23)=0  (20,24)=0  (20,25)=0  (20,26)=0  (20,27)=0  (20,28)=1  (21,20)=0  (21,21)=0  (21,22)=0  (21,23)=0  (21,24)=0  (21,25)=0  (21,26)=0  (21,27)=0  (22,1)=8  (22,5)=4  (22,7)=6  (22,9)=8  (22,13)=4  (22,15)=6  (22,17)=8  (22,21)=0  (22,22)=0  (22,23)=0  (22,24)=0  (22,25)=0  (22,26)=0  (22,27)=0  (22,28)=1  (23,21)=0  (23,22)=0  (23,23)=0  (23,24)=0  (23,25)=0  (23,26)=0  (23,27)=0  (24,3)=4  (24,5)=6  (24,7)=8  (24,11)=4  (24,13)=6  (24,15)=8  (24,19)=4  (24,21)=6  (24,23)=8  (24,24)=0  (24,25)=0  (24,26)=0  (24,27)=0  (24,28)=1  (25,24)=0  (25,25)=0  (25,26)=0  (25,27)=0  (26,1)=4  (26,3)=6  (26,5)=8  (26,9)=4  (26,11)=6  (26,13)=8  (26,17)=4  (26,19)=6  (26,21)=8  (26,25)=4  (26,27)=6  (28,1)=6  (28,3)=8  (28,7)=4  (28,9)=6  (28,11)=8  (28,15)=4  (28,17)=6  (28,19)=8  (28,23)=4  (28,25)=6  (28,27)=8 
! size mismatch, 10x10 instead of 29x29

TRAIN 484b58aa.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (29,29) and color blue and layers
  _0: a rectangle with size (23,24) and color red and mask .....................x..|.....................x.x|......................x.|..................xx.x..|....................xx..|.................x.x....|...............x..x.....|...............x.x......|................x.......|............xx.x........|..............xx........|...........x.x..........|.........x..x...........|.........x.x............|..........x.............|......xx.x..............|........xx..............|.....x.x................|...x..x.................|...x.x..................|....x...................|xx.x....................|..xx.................... at (6,5)
  _01: a rectangle with size (12,13) and color red and mask .........xx.x|...........xx|........x.x..|......x..x...|......x.x....|.......x.....|...xx.x.....x|.....xx.....x|..x.x........|x..x.....xx.x|x.x........xx|.x......x.x.. at (0,14)
diff: 
delta: (0,0)=8  (0,2)=2  (0,3)=6  (0,5)=2  (0,6)=0  (0,7)=0  (0,8)=0  (0,9)=0  (0,11)=2  (0,12)=5# (0,14)=2  (0,15)=9# (0,17)=2  (0,18)=8  (0,20)=2  (0,21)=6  (0,27)=3  (1,1)=8  (1,2)=2  (1,4)=5# (1,5)=9# (1,6)=0  (1,7)=0  (1,8)=0  (1,9)=0  (1,10)=8  (1,11)=9# (1,13)=5# (1,14)=0  (1,15)=0  (1,16)=0  (1,17)=9# (1,19)=8  (1,20)=2  (1,22)=5# (1,23)=9# (1,28)=8  (2,0)=5# (2,1)=3  (2,3)=8  (2,4)=2  (2,6)=0  (2,7)=0  (2,8)=0  (2,9)=0  (2,10)=8  (2,12)=8  (2,13)=9# (2,14)=0  (2,15)=0  (2,16)=0  (2,18)=5# (2,19)=3  (2,21)=8  (2,25)=6  (2,27)=5# (2,28)=8  (3,0)=5# (3,2)=2  (3,3)=9# (3,5)=2  (3,6)=0  (3,7)=0  (3,8)=0  (3,9)=0  (3,11)=2  (3,12)=2  (3,14)=0  (3,15)=0  (3,16)=0  (3,17)=2  (3,18)=5# (3,21)=9# (3,24)=8  (3,26)=2  (3,27)=6  (4,1)=5# (4,2)=2  (4,4)=2  (4,5)=9# (4,6)=0  (4,7)=0  (4,8)=0  (4,9)=0  (4,10)=5# (4,11)=9# (4,13)=2  (4,14)=0  (4,15)=0  (4,16)=0  (4,17)=9# (4,19)=5# (4,23)=9# (4,25)=8  (4,26)=2  (4,28)=5# (5,0)=8  (5,1)=9# (5,3)=2  (5,4)=5# (5,6)=5# (5,7)=3  (5,9)=8  (5,10)=2  (5,12)=2  (5,13)=6  (5,14)=0  (5,15)=0  (5,16)=0  (5,18)=8  (5,19)=9# (5,22)=5# (5,24)=5# (5,25)=3  (5,27)=8  (5,28)=2  (6,0)=2  (6,2)=2  (6,3)=3  (6,5)=2  (6,6)=5# (6,8)=2  (6,9)=9# (6,11)=2  (6,12)=8  (6,14)=0  (6,15)=0  (6,16)=0  (6,21)=3  (6,23)=2  (6,24)=5# (6,27)=9# (7,1)=2  (7,2)=2  (7,4)=8  (7,5)=9# (7,7)=5# (7,8)=2  (7,10)=2  (7,11)=9# (7,13)=8  (7,14)=0  (7,15)=0  (7,16)=0  (7,17)=9# (7,22)=8  (7,23)=9# (7,25)=5# (8,0)=2  (8,1)=6  (8,3)=5# (8,4)=8  (8,6)=8  (8,7)=9# (8,9)=2  (8,10)=5# (8,12)=5# (8,13)=3  (8,15)=8  (8,19)=6  (8,21)=5# (8,22)=8  (8,24)=8  (8,25)=9# (8,28)=5# (9,0)=8  (9,2)=2  (9,3)=6  (9,5)=2  (9,6)=2  (9,8)=2  (9,9)=3  (9,11)=2  (9,12)=5# (9,15)=9# (9,18)=8  (9,20)=2  (9,21)=6  (9,27)=3  (10,1)=8  (10,2)=2  (10,4)=5# (10,5)=9# (10,7)=2  (10,8)=2  (10,10)=8  (10,11)=9# (10,13)=5# (10,17)=9# (10,19)=8  (10,20)=2  (10,22)=5# (10,23)=9# (10,28)=8  (11,0)=5# (11,1)=3  (11,3)=8  (11,4)=2  (11,6)=2  (11,7)=6  (11,9)=5# (11,10)=8  (11,12)=8  (11,13)=9# (11,16)=5# (11,18)=5# (11,19)=3  (11,21)=8  (11,25)=6  (11,27)=5# (11,28)=8  (12,0)=5# (12,2)=0  (12,3)=0  (12,5)=2  (12,6)=8  (12,8)=2  (12,9)=6  (12,11)=2  (12,12)=2  (12,13)=0  (12,14)=0  (12,15)=0  (12,17)=2  (12,18)=5# (12,21)=9# (12,24)=8  (12,26)=2  (12,27)=6  (13,1)=5# (13,2)=0  (13,3)=0  (13,4)=2  (13,5)=9# (13,7)=8  (13,8)=2  (13,10)=5# (13,11)=9# (13,13)=0  (13,14)=0  (13,15)=0  (13,16)=8  (13,17)=9# (13,19)=5# (13,23)=9# (13,25)=8  (13,26)=2  (13,28)=5# (14,0)=8  (14,1)=9# (14,2)=0  (14,3)=0  (14,4)=5# (14,6)=5# (14,7)=3  (14,9)=8  (14,10)=2  (14,12)=2  (14,13)=6  (14,15)=5# (14,16)=8  (14,18)=8  (14,19)=9# (14,22)=5# (14,24)=5# (14,25)=3  (14,27)=8  (14,28)=2  (15,0)=2  (15,2)=0  (15,3)=0  (15,4)=0  (15,5)=2  (15,6)=5# (15,8)=2  (15,9)=9# (15,11)=2  (15,12)=8  (15,14)=2  (15,15)=6  (15,21)=3  (15,23)=2  (15,24)=5# (15,26)=2  (15,27)=9# (16,1)=2  (16,2)=0  (16,3)=0  (16,4)=0  (16,5)=9# (16,7)=5# (16,8)=2  (16,10)=2  (16,11)=9# (16,13)=8  (16,14)=2  (16,16)=5# (16,17)=9# (16,22)=8  (16,23)=9# (16,25)=5# (16,26)=2  (16,28)=2  (17,0)=2  (17,1)=6  (17,3)=0  (17,4)=0  (17,6)=8  (17,7)=9# (17,9)=2  (17,10)=5# (17,12)=5# (17,13)=3  (17,15)=8  (17,19)=6  (17,21)=5# (17,22)=8  (17,24)=8  (17,25)=9# (17,27)=2  (17,28)=5# (18,0)=8  (18,2)=2  (18,3)=0  (18,4)=0  (18,5)=2  (18,6)=2  (18,8)=2  (18,9)=3  (18,11)=2  (18,12)=5# (18,15)=9# (18,18)=8  (18,20)=2  (18,21)=6  (18,23)=2  (18,24)=2  (18,26)=2  (18,27)=3  (19,1)=8  (19,2)=2  (19,4)=5# (19,5)=9# (19,7)=2  (19,8)=2  (19,10)=8  (19,11)=9# (19,13)=5# (19,17)=9# (19,19)=8  (19,20)=2  (19,22)=5# (19,23)=9# (19,25)=2  (19,26)=2  (19,28)=8  (20,0)=5# (20,1)=3  (20,3)=8  (20,4)=2  (20,6)=2  (20,7)=6  (20,9)=5# (20,10)=8  (20,12)=8  (20,13)=9# (20,16)=5# (20,18)=5# (20,19)=3  (20,21)=8  (20,22)=2  (20,24)=2  (20,25)=6  (20,27)=5# (20,28)=8  (21,0)=5# (21,2)=2  (21,3)=9# (21,5)=2  (21,6)=8  (21,8)=2  (21,9)=6  (21,15)=3  (21,17)=2  (21,18)=5# (21,20)=2  (21,21)=9# (21,23)=2  (21,24)=8  (21,26)=2  (21,27)=6  (22,1)=5# (22,2)=2  (22,4)=2  (22,5)=9# (22,7)=8  (22,8)=2  (22,10)=5# (22,11)=9# (22,16)=8  (22,17)=9# (22,19)=5# (22,20)=2  (22,22)=2  (22,23)=9# (22,25)=8  (22,26)=2  (22,28)=5# (23,0)=8  (23,1)=9# (23,3)=2  (23,4)=5# (23,6)=5# (23,7)=3  (23,9)=8  (23,13)=6  (23,15)=5# (23,16)=8  (23,18)=8  (23,19)=9# (23,21)=2  (23,22)=5# (23,24)=5# (23,25)=3  (23,27)=8  (23,28)=2  (24,0)=2  (24,2)=2  (24,3)=3  (24,5)=2  (24,6)=5# (24,9)=9# (24,12)=8  (24,14)=2  (24,15)=6  (24,17)=2  (24,18)=2  (24,20)=2  (24,21)=3  (24,23)=2  (24,24)=5# (24,26)=2  (24,27)=9# (25,1)=2  (25,2)=2  (25,4)=8  (25,5)=9# (25,7)=5# (25,11)=9# (25,13)=8  (25,14)=2  (25,16)=5# (25,17)=9# (25,19)=2  (25,20)=2  (25,22)=8  (25,23)=9# (25,25)=5# (25,26)=2  (25,28)=2  (26,0)=2  (26,1)=6  (26,3)=5# (26,4)=8  (26,6)=8  (26,7)=9# (26,10)=5# (26,12)=5# (26,13)=3  (26,15)=8  (26,16)=2  (26,18)=2  (26,19)=6  (26,21)=5# (26,22)=8  (26,24)=8  (26,25)=9# (26,27)=2  (26,28)=5# (27,0)=8  (27,2)=2  (27,3)=6  (27,9)=3  (27,11)=2  (27,12)=5# (27,14)=2  (27,15)=9# (27,17)=2  (27,18)=8  (27,20)=2  (27,21)=6  (27,23)=2  (27,24)=2  (27,26)=2  (27,27)=3  (28,1)=8  (28,2)=2  (28,4)=5# (28,5)=9# (28,10)=8  (28,11)=9# (28,13)=5# (28,14)=2  (28,16)=2  (28,17)=9# (28,19)=8  (28,20)=2  (28,22)=5# (28,23)=9# (28,25)=2  (28,26)=2  (28,28)=8 
! size mismatch, 10x10 instead of 29x29

TEST 484b58aa.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.7 sec (29.7 sec/task)
bits-train-error = 270203.2 bits (270203.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-290] Checking task 48d8fb45.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 8407.6 = 8416.6
DL output with Mo: L = 9.0 + 2372.5 = 2381.5
DL input+output M: L = 17.9 + 10780.1 = 10798.1

# learning a model for train pairs
2.000	
1.641	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.397	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.073	OUT DEF: ^.layer_0.shape=^.layer_0.shape
0.824	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.669	OUT DEF: ^.size=^.layer_0.shape.size
0.609	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.590	OUT DEF: ^.color=black
0.575	OUT DEF: ^.layer_0.pos=(?,?)
0.538	OUT DEF: ^.layer_0.pos.i=(0)
0.502	OUT DEF: ^.layer_0.pos.j=(0)
0.497	IN  DEF: ^.color=black
0.492	IN  DEF: ^.size=(?,?)
0.461	IN  DEF: ^.size.i=10
0.430	IN  DEF: ^.size.j=10
0.426	IN  DEF: ^.layer_0.pos=(?,?)
0.422	IN  DEF: ^.layer_0.shape.size=(?,?)
0.402	IN  DEF: ^.layer_0.shape.size.i=3
0.383	IN  DEF: ^.layer_0.shape.size.j=3
0.379	IN  DEF: ^.layer_01.pos=(?,?)
0.375	IN  DEF: ^.layer_01.shape.size=(?,?)
0.355	IN  DEF: ^.layer_01.shape.size.i=3
0.336	IN  DEF: ^.layer_01.shape.size.j=3
0.332	IN  DEF: ^.layer_011.pos=(?,?)
0.315	IN  DEF: ^.layer_011.pos.j=7
0.311	IN  DEF: ^.layer_011.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color black and layers
  _0: ^.layer_0.shape at ((0),(0))
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color ? and mask ? at (?,?)
  _01: a rectangle with size (3,3) and color ? and mask ? at (?,?)
  _011: a rectangle with size (?,?) and color ? and mask ? at (?,7)

DL input  with Mi: L = 118.7 + 2416.8 = 2535.5
DL output with Mo: L = 23.9 + 0.0 = 23.9
DL input+output M: L = 142.6 + 2416.8 = 2559.4

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask .x.|xxx|.xx at (3,2)
  _01: a rectangle with size (3,3) and color blue and mask .xx|xxx|.xx at (7,5)
  _011: a rectangle with size (3,3) and color blue and mask .xx|xx.|.x. at (1,7)
diff: 
delta: (2,3)=5#
   (105.2 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask .x.|xxx|.xx at (0,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask .xx|xxx|.xx at (7,5)
  _01: a rectangle with size (3,3) and color blue and mask .x.|xxx|.xx at (3,2)
  _011: a rectangle with size (3,3) and color blue and mask .xx|xx.|.x. at (1,7)
diff: 
delta: (2,3)=5#
! 1 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask .x.|xxx|.xx at (3,2)
  _01: a rectangle with size (3,3) and color blue and mask .xx|xxx|.xx at (7,5)
  _011: a rectangle with size (3,3) and color blue and mask .xx|xx.|.x. at (1,7)
diff: 
delta: (2,3)=5#
correct output grid

TRAIN 48d8fb45.json/1: 1 2nd (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask xx.|..x|.x. at (2,6)
  _01: a rectangle with size (3,3) and color yellow and mask .x.|x.x|.xx at (3,1)
  _011: a rectangle with size (1,1) and color grey and mask Full at (1,7)
diff: 
delta:
   (68.2 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask xx.|..x|.x. at (0,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask .x.|x.x|.xx at (3,1)
  _01: a rectangle with size (3,3) and color yellow and mask xx.|..x|.x. at (2,6)
  _011: a rectangle with size (1,1) and color grey and mask Full at (1,7)
diff: 
delta:
! 3 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask xx.|..x|.x. at (2,6)
  _01: a rectangle with size (3,3) and color yellow and mask .x.|x.x|.xx at (3,1)
  _011: a rectangle with size (1,1) and color grey and mask Full at (1,7)
diff: 
delta:
correct output grid

TRAIN 48d8fb45.json/2: 1 2nd (SUCCESS)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask .xx|xx.|.x. at (5,6)
  _01: a rectangle with size (3,3) and color red and mask .xx|x.x|.x. at (2,1)
  _011: a rectangle with size (1,1) and color grey and mask Full at (4,7)
diff: 
delta:
   (68.2 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask .xx|xx.|.x. at (0,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask .xx|x.x|.x. at (2,1)
  _01: a rectangle with size (3,3) and color red and mask .xx|xx.|.x. at (5,6)
  _011: a rectangle with size (1,1) and color grey and mask Full at (4,7)
diff: 
delta:
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask .xx|xx.|.x. at (5,6)
  _01: a rectangle with size (3,3) and color red and mask .xx|x.x|.x. at (2,1)
  _011: a rectangle with size (1,1) and color grey and mask Full at (4,7)
diff: 
delta:
correct output grid

TRAIN 48d8fb45.json/3: 1 2nd (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask .x.|xxx|.xx at (6,5)
  _01: a rectangle with size (3,3) and color green and mask .x.|xx.|.xx at (1,5)
  _011: a rectangle with size (3,2) and color green and mask .x|xx|.x at (4,1)
diff:   ^.layer_011.pos.j
delta: (0,6)=5#
! 1 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask .x.|xx.|.xx at (1,5)
  _01: a rectangle with size (3,3) and color green and mask .x.|xxx|.xx at (6,5)
  _011: a rectangle with size (3,2) and color green and mask .x|xx|.x at (4,1)
diff:   ^.layer_011.pos.j
delta: (0,6)=5#
correct output grid

TEST 48d8fb45.json/1: 1 2nd (SUCCESS)

# Performance measures on task
runtime-learning = 1.9 sec (1.9 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 0.50
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 0.50

=====================================
[-289] Checking task 4938f0c2.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 11330.6 = 11339.6
DL output with Mo: L = 9.0 + 21236.5 = 21245.4
DL input+output M: L = 17.9 + 32567.1 = 32585.0

# learning a model for train pairs
2.000	
1.736	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.551	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.401	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.262	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.122	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.981	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.874	OUT OBJECT at ^.layer_01111: ^.layer_01.shape at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: ^.layer_01.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 6598.0 = 6646.0
DL output with Mo: L = 84.0 + 6028.2 = 6112.2
DL input+output M: L = 132.0 + 12626.2 = 12758.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (20,30) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask x..x|x..x|x..x|xxxx at (3,5)
  _01: a rectangle with size (2,2) and color green and mask Full at (7,9)
diff: 
delta:
   (106.9 bits)
data: a background with size (20,30) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask x..x|x..x|x..x|xxxx at (3,5)
  _01: a rectangle with size (4,4) and color red and mask x..x|x..x|x..x|xxxx at (3,11)
  _011: a rectangle with size (4,4) and color red and mask xxxx|x..x|x..x|x..x at (9,5)
  _0111: a rectangle with size (4,4) and color red and mask xxxx|x..x|x..x|x..x at (9,11)
  _01111: a rectangle with size (2,2) and color green and mask Full at (7,9)
diff: 
delta:
   (204.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,30) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask x..x|x..x|x..x|xxxx at (3,5)
  _01: a rectangle with size (2,2) and color green and mask Full at (7,9)
diff: 
delta:
! size mismatch, 10x10 instead of 20x30
>> Trial 2
data: a background with size (20,30) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask Full at (7,9)
  _01: a rectangle with size (4,4) and color red and mask x..x|x..x|x..x|xxxx at (3,5)
diff: 
delta:
! size mismatch, 10x10 instead of 20x30
>> Trial 3
data: a background with size (20,30) and color black and layers
  _0: a rectangle with size (1,4) and color red and mask Full at (6,5)
  _01: a rectangle with size (4,4) and color red and mask x..x|x..x|x..x|xxxx at (3,5)
diff: 
delta: (7,9)=3  (7,10)=3  (8,9)=3  (8,10)=3 
! size mismatch, 10x10 instead of 20x30

TRAIN 4938f0c2.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask xx.|x.x|.xx at (0,1)
  _01: a rectangle with size (2,2) and color green and mask Full at (3,4)
diff: 
delta:
   (87.9 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask xx.|x.x|.xx at (0,1)
  _01: a rectangle with size (3,3) and color red and mask .xx|x.x|xx. at (0,6)
  _011: a rectangle with size (3,3) and color red and mask .xx|x.x|xx. at (5,1)
  _0111: a rectangle with size (3,3) and color red and mask xx.|x.x|.xx at (5,6)
  _01111: a rectangle with size (2,2) and color green and mask Full at (3,4)
diff: 
delta:
   (160.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask xx.|x.x|.xx at (0,1)
  _01: a rectangle with size (2,2) and color green and mask Full at (3,4)
diff: 
delta:
! 30 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask Full at (3,4)
  _01: a rectangle with size (3,3) and color red and mask xx.|x.x|.xx at (0,1)
diff: 
delta:
! 31 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask Full at (0,1)
  _01: a rectangle with size (2,2) and color green and mask Full at (3,4)
diff: 
delta: (0,3)=0  (1,2)=0  (2,1)=0 
! 29 wrong pixels (generated / expected)

TRAIN 4938f0c2.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (12,14) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask x..|x..|xxx at (1,2)
  _01: a rectangle with size (3,3) and color red and mask ..x|..x|xxx at (1,7)
diff: 
delta: (1,4)=2  (1,7)=2  (4,5)=3  (4,6)=3  (5,5)=3  (5,6)=3  (6,2)=2  (6,3)=2  (6,4)=2  (6,7)=2  (6,8)=2  (6,9)=2  (7,2)=2  (7,9)=2  (8,2)=2  (8,4)=2  (8,7)=2  (8,9)=2 
   (465.1 bits)
data: a background with size (12,14) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask x..|x..|xxx at (1,2)
  _01: a rectangle with size (3,3) and color red and mask xxx|x..|x.. at (6,2)
  _011: a rectangle with size (3,3) and color red and mask xxx|..x|..x at (6,7)
  _0111: a rectangle with size (2,2) and color green and mask Full at (4,5)
  _01111: a rectangle with size (3,3) and color red and mask ..x|..x|xxx at (1,7)
diff: 
delta: (1,4)=2  (1,7)=2  (8,4)=2  (8,7)=2 
   (237.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,14) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask x..|x..|xxx at (1,2)
  _01: a rectangle with size (3,3) and color red and mask ..x|..x|xxx at (1,7)
diff: 
delta: (1,4)=2  (1,7)=2  (4,5)=3  (4,6)=3  (5,5)=3  (5,6)=3  (6,2)=2  (6,3)=2  (6,4)=2  (6,7)=2  (6,8)=2  (6,9)=2  (7,2)=2  (7,9)=2  (8,2)=2  (8,4)=2  (8,7)=2  (8,9)=2 
! size mismatch, 10x10 instead of 12x14
>> Trial 2
data: a background with size (12,14) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask x..|x..|xxx at (1,2)
  _01: a rectangle with size (3,3) and color red and mask xxx|x..|x.. at (6,2)
diff: 
delta: (1,4)=2  (1,7)=2  (1,9)=2  (2,9)=2  (3,7)=2  (3,8)=2  (3,9)=2  (4,5)=3  (4,6)=3  (5,5)=3  (5,6)=3  (6,7)=2  (6,8)=2  (6,9)=2  (7,9)=2  (8,4)=2  (8,7)=2  (8,9)=2 
! size mismatch, 10x10 instead of 12x14
>> Trial 3
data: a background with size (12,14) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask ..x|..x|xxx at (1,7)
  _01: a rectangle with size (3,3) and color red and mask x..|x..|xxx at (1,2)
diff: 
delta: (1,4)=2  (1,7)=2  (4,5)=3  (4,6)=3  (5,5)=3  (5,6)=3  (6,2)=2  (6,3)=2  (6,4)=2  (6,7)=2  (6,8)=2  (6,9)=2  (7,2)=2  (7,9)=2  (8,2)=2  (8,4)=2  (8,7)=2  (8,9)=2 
! size mismatch, 10x10 instead of 12x14

TRAIN 4938f0c2.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (18,14) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask xxxx|.x..|..x.|..xx at (2,2)
  _01: a rectangle with size (2,2) and color green and mask Full at (6,6)
diff: 
delta:
! size mismatch, 10x10 instead of 18x14
>> Trial 2
data: a background with size (18,14) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask Full at (6,6)
  _01: a rectangle with size (4,4) and color red and mask xxxx|.x..|..x.|..xx at (2,2)
diff: 
delta:
! size mismatch, 10x10 instead of 18x14
>> Trial 3
data: a background with size (18,14) and color black and layers
  _0: a rectangle with size (1,4) and color red and mask Full at (2,2)
  _01: a rectangle with size (2,2) and color green and mask Full at (6,6)
diff: 
delta: (3,3)=2  (4,4)=2  (5,4)=2  (5,5)=2 
! size mismatch, 10x10 instead of 18x14

TEST 4938f0c2.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.0 sec (26.0 sec/task)
bits-train-error = 6028.2 bits (6028.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-288] Checking task 496994bd.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3829.3 = 3838.3
DL output with Mo: L = 9.0 + 7265.7 = 7274.7
DL input+output M: L = 17.9 + 11095.0 = 11112.9

# learning a model for train pairs
2.000	
1.560	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.194	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.879	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.628	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.583	OUT DEF: ^.size=^.size
0.558	OUT DEF: ^.layer_01.pos=^.layer_01.pos
0.534	IN  DEF: ^.layer_0.shape.color=red
0.512	OUT DEF: ^.color=^.layer_0.shape.color
0.499	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.486	OUT DEF: ^.layer_0.shape.color=^.color
0.474	IN  DEF: ^.layer_0.shape.mask=Full
0.461	IN  DEF: ^.layer_01.shape.mask=Full
0.453	IN  DEF: ^.color=black
0.447	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
0.440	OUT DEF: ^.layer_01.shape.mask=^.layer_01.shape.mask
0.435	IN  DEF: ^.size=(?,?)
0.389	IN  DEF: ^.size.i=10
0.384	IN  DEF: ^.layer_0.pos=(?,?)
0.360	IN  DEF: ^.layer_0.pos.i=(0)
0.343	IN  DEF: ^.layer_0.pos.j=(0)
0.337	IN  DEF: ^.layer_0.shape.size=(?,?)
0.331	IN  DEF: ^.layer_01.pos=(?,?)
0.314	IN  DEF: ^.layer_01.pos.j=(0)
0.309	IN  DEF: ^.layer_01.shape.size=(?,?)
0.296	IN  DEF: ^.layer_01.shape.size.i=1
0.293	OUT DEF: ^.layer_0.pos=(?,?)
0.282	OUT DEF: ^.layer_0.pos.i=^.layer_01.pos.i + 1
0.273	OUT DEF: ^.layer_0.pos.j=(0)
0.270	OUT DEF: ^.layer_0.shape.size=(?,?)
0.253	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.j + 1
0.236	OUT DEF: ^.layer_0.shape.size.j=^.layer_0.shape.size.j
0.233	OUT DEF: ^.layer_01.shape.size=(?,?)
0.213	OUT DEF: ^.layer_01.shape.size.i=^.layer_01.shape.size.j + 3
0.196	OUT DEF: ^.layer_01.shape.size.j=^.layer_01.shape.size.j

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ^.layer_0.shape.color and layers
  _0: a rectangle with size (^.layer_0.shape.size.j + 1,^.layer_0.shape.size.j) and color ^.color and mask ^.layer_0.shape.mask at (^.layer_01.pos.i + 1,(0))
  _01: a rectangle with size (^.layer_01.shape.size.j + 3,^.layer_01.shape.size.j) and color ^.layer_01.shape.color and mask ^.layer_01.shape.mask at ^.layer_01.pos
WHERE (Mi)
a background with size (10,?) and color black and layers
  _0: a rectangle with size (?,?) and color red and mask Full at ((0),(0))
  _01: a rectangle with size (1,?) and color ? and mask Full at (?,(0))

DL input  with Mi: L = 74.8 + 625.9 = 700.7
DL output with Mo: L = 95.9 + 0.0 = 95.9
DL input+output M: L = 170.7 + 625.9 = 796.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,3) and color black and layers
  _0: a rectangle with size (2,3) and color red and mask Full at (0,0)
  _01: a rectangle with size (1,3) and color green and mask Full at (2,0)
diff: 
delta:
   (30.1 bits)
data: a background with size (10,3) and color red and layers
  _0: a rectangle with size (4,3) and color black and mask Full at (3,0)
  _01: a rectangle with size (6,3) and color green and mask Full at (2,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,3) and color black and layers
  _0: a rectangle with size (2,3) and color red and mask Full at (0,0)
  _01: a rectangle with size (1,3) and color green and mask Full at (2,0)
diff: 
delta:
correct output grid

TRAIN 496994bd.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (10,5) and color black and layers
  _0: a rectangle with size (1,5) and color red and mask Full at (0,0)
  _01: a rectangle with size (1,5) and color cyan and mask Full at (1,0)
diff: 
delta:
   (32.5 bits)
data: a background with size (10,5) and color red and layers
  _0: a rectangle with size (6,5) and color black and mask Full at (2,0)
  _01: a rectangle with size (8,5) and color cyan and mask Full at (1,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,5) and color black and layers
  _0: a rectangle with size (1,5) and color red and mask Full at (0,0)
  _01: a rectangle with size (1,5) and color cyan and mask Full at (1,0)
diff: 
delta:
correct output grid

TRAIN 496994bd.json/2: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,6) and color black and layers
  _0: a rectangle with size (1,6) and color green and mask Full at (0,0)
  _01: a rectangle with size (2,6) and color grey and mask Full at (1,0)
diff:   ^.layer_01.shape.size.i  ^.layer_0.shape.color
delta:
! 24 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,6) and color black and layers
  _0: a rectangle with size (2,6) and color grey and mask Full at (1,0)
  _01: a rectangle with size (1,6) and color green and mask Full at (0,0)
diff:   ^.layer_0.shape.color  ^.layer_0.pos.i
delta:
! 30 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,6) and color grey and layers
  _0: a rectangle with size (1,6) and color green and mask Full at (0,0)
  _01: a rectangle with size (7,6) and color black and mask Full at (3,0)
diff:   ^.color  ^.layer_01.shape.size.i  ^.layer_0.shape.color
delta:
! 36 wrong pixels (generated / expected)

TEST 496994bd.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 1.0 sec (1.0 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-287] Checking task 49d1d64f.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2507.4 = 2516.3
DL output with Mo: L = 9.0 + 7826.2 = 7835.1
DL input+output M: L = 17.9 + 10333.5 = 10351.4

# learning a model for train pairs
2.000	
1.912	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.823	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.777	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.722	IN  DEF: ^.layer_0.shape.color=blue
1.672	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.615	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.576	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.499	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.481	OUT DEF: ^.layer_011.shape.color=^.layer_011.shape.color
1.460	OUT DEF: ^.layer_01.shape.mask=.x|xx
1.443	OUT DEF: ^.layer_0.shape.color=^.color
1.425	OUT DEF: ^.layer_0111.shape.color=^.layer_01.shape.color
1.421	OUT DEF: ^.size=(?,?)
1.396	OUT DEF: ^.size.j=^.size.j + 2
1.372	OUT DEF: ^.size.i=^.size.i + 2
1.349	OUT DEF: ^.layer_0111.shape.mask=x.|xx
1.297	IN  DEF: ^.layer_011.shape.color=green
1.283	IN  DEF: ^.size=(?,?)
1.269	IN  DEF: ^.layer_0.pos=(?,?)
1.239	IN  DEF: ^.layer_0.pos.i=(0)
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size (^.size.i + 2,^.size.j + 2) and color ? and layers
  _0: a rectangle with size ? and color ^.color and mask ? at ?
  _01: a rectangle with size ? and color ? and mask .x|xx at ?
  _011: a rectangle with size ? and color ^.layer_011.shape.color and mask ? at ?
  _0111: a rectangle with size ? and color ^.layer_01.shape.color and mask x.|xx at ?
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _0: a point with color blue at ((0),?)
  _01: a point with color ? at ?
  _011: a point with color green at ?

DL input  with Mi: L = 59.3 + 1649.8 = 1709.1
DL output with Mo: L = 116.1 + 4270.0 = 4386.1
DL input+output M: L = 175.3 + 5919.8 = 6095.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (2,2) and color cyan and layers
  _0: a point with color blue at (0,0)
  _01: a point with color red at (0,1)
  _011: a point with color green at (1,0)
diff: 
delta:
   (35.5 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask xx|x. at (2,2)
  _01: a rectangle with size (2,2) and color blue and mask .x|xx at (0,0)
  _011: a rectangle with size (2,2) and color green and mask xx|.x at (2,0)
  _0111: a rectangle with size (2,2) and color red and mask x.|xx at (0,2)
diff: 
delta:
   (91.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (2,2) and color cyan and layers
  _0: a point with color blue at (0,0)
  _01: a point with color red at (0,1)
  _011: a point with color green at (1,0)
diff: 
delta:
! 13 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (2,2) and color red and layers
  _0: a point with color blue at (0,0)
  _01: a point with color cyan at (1,1)
  _011: a point with color green at (1,0)
diff: 
delta:
! 13 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (2,2) and color green and layers
  _0: a point with color blue at (0,0)
  _01: a point with color red at (0,1)
  _011: a point with color cyan at (1,1)
diff:   ^.layer_011.shape.color
delta:
! 13 wrong pixels (generated / expected)

TRAIN 49d1d64f.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (2,3) and color cyan and layers
  _0: a point with color blue at (0,0)
  _01: a point with color yellow at (0,2)
  _011: a point with color green at (1,1)
diff: 
delta:
   (38.4 bits)
data: a background with size (4,5) and color black and layers
  _0: a rectangle with size (4,5) and color cyan and mask ..x..|..x..|xx.xx|.x.x. at (0,0)
  _01: a rectangle with size (2,2) and color blue and mask .x|xx at (0,0)
  _011: a rectangle with size (2,1) and color green and mask Full at (2,2)
  _0111: a rectangle with size (2,2) and color yellow and mask x.|xx at (0,3)
diff: 
delta:
   (107.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (2,3) and color cyan and layers
  _0: a point with color blue at (0,0)
  _01: a point with color yellow at (0,2)
  _011: a point with color green at (1,1)
diff: 
delta:
! 17 wrong pixels (generated / expected)

TRAIN 49d1d64f.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,3) and color red and layers
  _0: a point with color blue at (0,1)
  _01: a point with color yellow at (0,2)
  _011: a point with color green at (2,0)
diff: 
delta: (1,0)=8  (1,1)=0  (2,2)=8 
   (91.0 bits)
data: a background with size (5,5) and color cyan and layers
  _0: a rectangle with size (3,3) and color red and mask .xx|x..|x.. at (2,2)
  _01: a rectangle with size (2,2) and color red and mask .x|xx at (0,0)
  _011: a rectangle with size (2,2) and color green and mask Full at (3,0)
  _0111: a rectangle with size (2,2) and color yellow and mask x.|xx at (0,3)
diff: 
delta: (0,0)=0  (0,2)=1  (0,4)=0  (1,2)=1  (2,2)=0  (4,0)=0  (4,4)=0 
   (227.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color red and layers
  _0: a point with color blue at (0,1)
  _01: a point with color yellow at (0,2)
  _011: a point with color green at (2,0)
diff: 
delta: (1,0)=8  (1,1)=0  (2,2)=8 
! 18 wrong pixels (generated / expected)

TRAIN 49d1d64f.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,2) and color yellow and layers
  _0: a point with color blue at (1,0)
  _01: a point with color red at (0,0)
  _011: a point with color green at (2,0)
diff:   ^.layer_0.pos.i
delta: (0,1)=8 
! 17 wrong pixels (generated / expected)

TEST 49d1d64f.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.5 sec (26.5 sec/task)
bits-train-error = 4270.0 bits (4270.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-286] Checking task 4be741c5.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 45722.3 = 45731.3
DL output with Mo: L = 9.0 + 1605.9 = 1614.9
DL input+output M: L = 17.9 + 47328.2 = 47346.1

# learning a model for train pairs
2.000	
1.497	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.189	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.110	OUT OBJECT at ^.layer_0: a point with color ? at ?
0.962	OUT DEF: ^.color=^.color
0.876	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.829	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.807	OUT DEF: ^.size=(?,?)
0.785	OUT DEF: ^.layer_0.pos=(?,?)
0.747	OUT DEF: ^.layer_0.pos.i=^.layer_011.shape.size.i - 2
0.745	IN  DEF: ^.layer_011.shape.mask=Full
0.691	OUT DEF: ^.size.j=^.layer_01.shape.size.j - ^.layer_011.pos.i
0.691	IN  DEF: ^.size=(?,?)
0.690	IN  DEF: ^.layer_01.pos=(?,?)
0.687	IN  DEF: ^.layer_01.pos.j=(0)
0.686	IN  DEF: ^.layer_0.pos=(?,?)
0.685	IN  DEF: ^.layer_0.shape.size=(?,?)
0.685	IN  DEF: ^.layer_01.shape.size=(?,?)
0.684	IN  DEF: ^.layer_011.pos=(?,?)
0.683	IN  DEF: ^.layer_011.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (?,^.layer_01.shape.size.j - ^.layer_011.pos.i) and color ^.color and layers
  _0: a point with color ^.layer_0.shape.color at (^.layer_011.shape.size.i - 2,?)
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,(0))
  _011: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 98.8 + 5956.7 = 6055.4
DL output with Mo: L = 58.8 + 830.4 = 889.2
DL input+output M: L = 157.6 + 6787.1 = 6944.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (14,16) and color cyan and layers
  _0: a rectangle with size (14,10) and color red and mask ...xxxxxxx|....xxxx..|....xxxx..|...xxxxx..|..xxxxxxx.|..xxxxxx..|...xxxxx..|...xxxxxx.|.xxxxxxxxx|.xxxxxxxxx|xxxxxxxxx.|xxxxxxxx..|.xxxxxxx..|..xxxxxxx. at (0,4)
  _01: a rectangle with size (14,8) and color yellow and mask Full at (0,0)
  _011: a rectangle with size (2,4) and color cyan and mask Full at (5,12)
diff: 
delta:
   (261.4 bits)
data: a background with size (1,3) and color cyan and layers
  _0: a point with color red at (0,1)
diff: 
delta: (0,0)=4 
   (21.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,16) and color cyan and layers
  _0: a rectangle with size (14,10) and color red and mask ...xxxxxxx|....xxxx..|....xxxx..|...xxxxx..|..xxxxxxx.|..xxxxxx..|...xxxxx..|...xxxxxx.|.xxxxxxxxx|.xxxxxxxxx|xxxxxxxxx.|xxxxxxxx..|.xxxxxxx..|..xxxxxxx. at (0,4)
  _01: a rectangle with size (14,8) and color yellow and mask Full at (0,0)
  _011: a rectangle with size (2,4) and color cyan and mask Full at (5,12)
diff: 
delta:
! size mismatch, 10x3 instead of 1x3
>> Trial 2
data: a background with size (14,16) and color cyan and layers
  _0: a rectangle with size (14,10) and color red and mask ...xxxxxxx|....xxxx..|....xxxx..|...xxxxx..|..xxxxxxx.|..xxxxxx..|...xxxxx..|...xxxxxx.|.xxxxxxxxx|.xxxxxxxxx|xxxxxxxxx.|xxxxxxxx..|.xxxxxxx..|..xxxxxxx. at (0,4)
  _01: a rectangle with size (14,8) and color yellow and mask Full at (0,0)
  _011: a rectangle with size (3,4) and color cyan and mask Full at (1,12)
diff: 
delta:
! size mismatch, 10x7 instead of 1x3

TRAIN 4be741c5.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (9,7) and color grey and layers
  _0: a rectangle with size (5,7) and color cyan and mask .xxx..x|xxxxxxx|xxxxxxx|xxx..xx|.x..... at (3,0)
  _01: a rectangle with size (4,7) and color red and mask Full at (0,0)
  _011: a rectangle with size (3,2) and color grey and mask Full at (6,3)
diff: 
delta:
   (139.6 bits)
data: a background with size (3,1) and color grey and layers
  _0: a point with color cyan at (1,0)
diff: 
delta: (0,0)=2 
   (22.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,7) and color grey and layers
  _0: a rectangle with size (5,7) and color cyan and mask .xxx..x|xxxxxxx|xxxxxxx|xxx..xx|.x..... at (3,0)
  _01: a rectangle with size (4,7) and color red and mask Full at (0,0)
  _011: a rectangle with size (3,2) and color grey and mask Full at (6,3)
diff: 
delta:
! size mismatch, 10x1 instead of 3x1
>> Trial 2
data: a background with size (9,7) and color grey and layers
  _0: a rectangle with size (5,7) and color cyan and mask .xxx..x|xxxxxxx|xxxxxxx|xxx..xx|.x..... at (3,0)
  _01: a rectangle with size (4,7) and color red and mask Full at (0,0)
  _011: a rectangle with size (2,5) and color grey and mask Full at (7,2)
diff: 
delta:
! size mismatch, 10x0 instead of 3x1

TRAIN 4be741c5.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (11,9) and color pink and layers
  _0: a rectangle with size (6,9) and color yellow and mask ..xx.....|.xxx.x.xx|xxxxxxxxx|xxxxxxxxx|xxxxxxxxx|x..xxx..x at (1,0)
  _01: a rectangle with size (3,9) and color red and mask xxxxxxxxx|xxxxxxxxx|x.xxxxx.. at (6,0)
  _011: a rectangle with size (3,9) and color green and mask Full at (8,0)
diff: 
delta:
   (194.7 bits)
data: a background with size (4,1) and color pink and layers
  _0: a point with color yellow at (1,0)
diff: 
delta: (2,0)=2  (3,0)=3 
   (39.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,9) and color red and layers
  _0: a rectangle with size (6,9) and color yellow and mask ..xx.....|.xxx.x.xx|xxxxxxxxx|xxxxxxxxx|xxxxxxxxx|x..xxx..x at (1,0)
  _01: a rectangle with size (3,9) and color green and mask .x.....xx|xxxxxxxxx|xxxxxxxxx at (8,0)
  _011: a rectangle with size (3,9) and color pink and mask Full at (0,0)
diff: 
delta:
! size mismatch, 10x9 instead of 4x1
>> Trial 2
data: a background with size (11,9) and color pink and layers
  _0: a rectangle with size (6,9) and color yellow and mask ..xx.....|.xxx.x.xx|xxxxxxxxx|xxxxxxxxx|xxxxxxxxx|x..xxx..x at (1,0)
  _01: a rectangle with size (3,9) and color green and mask .x.....xx|xxxxxxxxx|xxxxxxxxx at (8,0)
  _011: a rectangle with size (3,9) and color red and mask Full at (6,0)
diff: 
delta:
! size mismatch, 10x3 instead of 4x1
>> Trial 3
data: a background with size (11,9) and color pink and layers
  _0: a rectangle with size (6,9) and color yellow and mask ..xx.....|.xxx.x.xx|xxxxxxxxx|xxxxxxxxx|xxxxxxxxx|x..xxx..x at (1,0)
  _01: a rectangle with size (3,9) and color red and mask xxxxxxxxx|xxxxxxxxx|x.xxxxx.. at (6,0)
  _011: a rectangle with size (3,9) and color green and mask Full at (8,0)
diff: 
delta:
! size mismatch, 10x1 instead of 4x1

TRAIN 4be741c5.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,14) and color blue and layers
  _0: a rectangle with size (14,6) and color red and mask .xxxxx|xxxxx.|..xx..|..xx..|.xxxxx|..xxxx|xxxxx.|.xxxx.|.xxxx.|xxxxxx|xxxxxx|.xxxx.|..xxx.|...xxx at (0,3)
  _01: a rectangle with size (14,6) and color green and mask Full at (0,0)
  _011: a rectangle with size (14,4) and color cyan and mask ..xx|.xxx|xxxx|.xxx|..xx|...x|..xx|.xxx|..xx|..xx|.xxx|..xx|..xx|..xx at (0,10)
diff:   ^.layer_011.shape.mask
delta:
! size mismatch, 10x6 instead of 1x4
>> Trial 2
data: a background with size (14,14) and color red and layers
  _0: a rectangle with size (14,6) and color blue and mask ..xxx.|.xxx..|xxx...|xxxx..|..xxx.|..xxxx|.xxxx.|.xxx..|.xxxx.|..xxx.|..xx..|.xxxx.|.xxxx.|..xxx. at (0,7)
  _01: a rectangle with size (14,6) and color green and mask xxxx..|xxx...|xxxxx.|xxxxx.|xxxx..|xxxxx.|xxx...|xxxx..|xxxx..|xxx...|xxx...|xxxx..|xxxxx.|xxxxxx at (0,0)
  _011: a rectangle with size (14,4) and color cyan and mask Full at (0,10)
diff: 
delta:
! size mismatch, 10x6 instead of 1x4
>> Trial 3
data: a background with size (14,14) and color cyan and layers
  _0: a rectangle with size (14,6) and color blue and mask ..xxx.|.xxx..|xxx...|xxxx..|..xxx.|..xxxx|.xxxx.|.xxx..|.xxxx.|..xxx.|..xx..|.xxxx.|.xxxx.|..xxx. at (0,7)
  _01: a rectangle with size (14,6) and color green and mask xxxx..|xxx...|xxxxx.|xxxxx.|xxxx..|xxxxx.|xxx...|xxxx..|xxxx..|xxx...|xxx...|xxxx..|xxxxx.|xxxxxx at (0,0)
  _011: a rectangle with size (14,6) and color red and mask Full at (0,3)
diff: 
delta:
! size mismatch, 10x6 instead of 1x4

TEST 4be741c5.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 1.6 sec (1.6 sec/task)
bits-train-error = 830.4 bits (830.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-285] Checking task 4c4377d9.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4054.1 = 4063.1
DL output with Mo: L = 9.0 + 7592.7 = 7601.6
DL input+output M: L = 17.9 + 11646.8 = 11664.7

# learning a model for train pairs
2.000	
1.389	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.973	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.931	OUT DEF: ^.color=^.color
0.906	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.894	IN  DEF: ^.layer_0.pos=(?,?)
0.862	IN  DEF: ^.layer_0.pos.j=(0)
0.833	IN  DEF: ^.layer_0.pos.i=(0)
0.821	IN  DEF: ^.size=(?,?)
0.760	IN  DEF: ^.size.j=4
0.706	IN  DEF: ^.size.i=3
0.694	IN  DEF: ^.layer_0.shape.size=(?,?)
0.679	IN  DEF: ^.layer_0.shape.size.i=3
0.634	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.627	OUT DEF: ^.size=(?,?)
0.589	OUT DEF: ^.size.i=6
0.555	OUT DEF: ^.size.j=^.size.j
0.549	OUT DEF: ^.layer_0.shape.size=(?,?)
0.510	OUT DEF: ^.layer_0.shape.size.i=6
0.478	OUT DEF: ^.layer_0.shape.size.j=^.layer_0.shape.size.j

# Learned model:
CONSTRUCT (Mo)
a background with size (6,^.size.j) and color ^.color and layers
  _0: a rectangle with size (6,^.layer_0.shape.size.j) and color ^.layer_0.shape.color and mask ? at ^.layer_0.pos
WHERE (Mi)
a background with size (3,4) and color ? and layers
  _0: a rectangle with size (3,?) and color ? and mask ? at ((0),(0))

DL input  with Mi: L = 51.2 + 1321.3 = 1372.5
DL output with Mo: L = 45.1 + 1022.4 = 1067.5
DL input+output M: L = 96.3 + 2343.7 = 2440.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,4) and color brown and layers
  _0: a rectangle with size (3,3) and color grey and mask ..x|xx.|.x. at (0,0)
diff: 
delta:
   (30.2 bits)
data: a background with size (6,4) and color brown and layers
  _0: a rectangle with size (6,3) and color grey and mask .x.|xx.|..x|..x|xx.|.x. at (0,0)
diff: 
delta:
   (21.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,4) and color brown and layers
  _0: a rectangle with size (3,3) and color grey and mask ..x|xx.|.x. at (0,0)
diff: 
delta:
! 10 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,4) and color grey and layers
  _0: a rectangle with size (3,4) and color brown and mask xx.x|..xx|..xx at (0,0)
diff: 
delta: (2,0)=9#
! 8 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,4) and color brown and layers
  _0: a rectangle with size (1,2) and color grey and mask Full at (1,0)
diff:   ^.layer_0.shape.size.i  ^.layer_0.pos.i
delta: (0,2)=5# (2,1)=5#
! 8 wrong pixels (generated / expected)

TRAIN 4c4377d9.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,4) and color yellow and layers
  _0: a rectangle with size (3,4) and color blue and mask .xx.|xxxx|...x at (0,0)
diff: 
delta:
   (34.0 bits)
data: a background with size (6,4) and color yellow and layers
  _0: a rectangle with size (6,4) and color blue and mask ...x|xxxx|.xx.|.xx.|xxxx|...x at (0,0)
diff: 
delta:
   (27.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,4) and color yellow and layers
  _0: a rectangle with size (3,4) and color blue and mask .xx.|xxxx|...x at (0,0)
diff: 
delta:
! 10 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,4) and color blue and layers
  _0: a rectangle with size (1,3) and color yellow and mask Full at (2,0)
diff:   ^.layer_0.shape.size.i  ^.layer_0.pos.i
delta: (0,0)=4  (0,3)=4 
! 12 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,4) and color yellow and layers
  _0: a rectangle with size (1,4) and color blue and mask Full at (1,0)
diff:   ^.layer_0.shape.size.i  ^.layer_0.pos.i
delta: (0,1)=1  (0,2)=1  (2,3)=1 
! 8 wrong pixels (generated / expected)

TRAIN 4c4377d9.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,4) and color brown and layers
  _0: a rectangle with size (3,4) and color yellow and mask .x.x|..xx|xxxx at (0,0)
diff: 
delta:
   (34.0 bits)
data: a background with size (6,4) and color brown and layers
  _0: a rectangle with size (6,4) and color yellow and mask xxxx|..xx|.x.x|.x.x|..xx|xxxx at (0,0)
diff: 
delta:
   (27.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,4) and color brown and layers
  _0: a rectangle with size (3,4) and color yellow and mask .x.x|..xx|xxxx at (0,0)
diff: 
delta:
! 8 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,4) and color yellow and layers
  _0: a rectangle with size (2,3) and color brown and mask x.x|xx. at (0,0)
diff:   ^.layer_0.shape.size.i
delta:
! 10 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,4) and color yellow and layers
  _0: a rectangle with size (2,1) and color brown and mask Full at (0,0)
diff:   ^.layer_0.shape.size.i
delta: (0,2)=9# (1,1)=9#
! 6 wrong pixels (generated / expected)

TRAIN 4c4377d9.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (3,4) and color green and layers
  _0: a rectangle with size (3,4) and color grey and mask ..xx|.xx.|xx.. at (0,0)
diff: 
delta:
   (34.0 bits)
data: a background with size (6,4) and color green and layers
  _0: a rectangle with size (6,4) and color grey and mask xx..|.xx.|..xx|..xx|.xx.|xx.. at (0,0)
diff: 
delta:
   (27.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,4) and color green and layers
  _0: a rectangle with size (3,4) and color grey and mask ..xx|.xx.|xx.. at (0,0)
diff: 
delta:
! 12 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,4) and color grey and layers
  _0: a rectangle with size (2,2) and color green and mask xx|x. at (0,0)
diff:   ^.layer_0.shape.size.i
delta: (1,3)=3  (2,2)=3  (2,3)=3 
! 12 wrong pixels (generated / expected)

TRAIN 4c4377d9.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,4) and color brown and layers
  _0: a rectangle with size (3,4) and color yellow and mask xx..|xxxx|xx.. at (0,0)
diff: 
delta:
! 8 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,4) and color brown and layers
  _0: a rectangle with size (3,2) and color yellow and mask Full at (0,0)
diff: 
delta: (1,2)=4  (1,3)=4 
! 4 wrong pixels (generated / expected)

TEST 4c4377d9.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 1.8 sec (1.8 sec/task)
bits-train-error = 1022.4 bits (1022.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-284] Checking task 4c5c2cf0.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 8200.7 = 8209.6
DL output with Mo: L = 9.0 + 21330.0 = 21339.0
DL input+output M: L = 17.9 + 29530.6 = 29548.6

# learning a model for train pairs
2.000	
1.626	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.384	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.196	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.054	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.914	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.773	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.646	OUT OBJECT at ^.layer_01111: ^.layer_01.shape at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: ^.layer_01.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 3106.0 = 3154.0
DL output with Mo: L = 84.0 + 5510.3 = 5594.3
DL input+output M: L = 132.0 + 8616.3 = 8748.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (5,4) and color red and mask x..x|xx.x|..xx|.xx.|x... at (3,3)
  _01: a rectangle with size (3,3) and color yellow and mask x-cross at (7,6)
diff: 
delta:
   (111.7 bits)
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (5,4) and color red and mask x..x|xx.x|..xx|.xx.|x... at (3,3)
  _01: a rectangle with size (5,4) and color red and mask x..x|x.xx|xx..|.xx.|...x at (3,8)
  _011: a rectangle with size (5,4) and color red and mask x...|.xx.|..xx|xx.x|x..x at (9,3)
  _0111: a rectangle with size (5,4) and color red and mask ...x|.xx.|xx..|x.xx|x..x at (9,8)
  _01111: a rectangle with size (3,3) and color yellow and mask x-cross at (7,6)
diff: 
delta:
   (207.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (5,4) and color red and mask x..x|xx.x|..xx|.xx.|x... at (3,3)
  _01: a rectangle with size (3,3) and color yellow and mask x-cross at (7,6)
diff: 
delta:
! size mismatch, 10x10 instead of 14x14
>> Trial 2
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask x-cross at (7,6)
  _01: a rectangle with size (5,4) and color red and mask x..x|xx.x|..xx|.xx.|x..x at (3,3)
diff: 
delta:
! size mismatch, 10x10 instead of 14x14

TRAIN 4c5c2cf0.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (3,4) and color cyan and mask ..x.|.xxx|xxx. at (3,6)
  _01: a rectangle with size (3,3) and color green and mask x-cross at (6,4)
diff: 
delta:
   (102.2 bits)
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (3,4) and color cyan and mask ..x.|.xxx|xxx. at (3,6)
  _01: a rectangle with size (3,4) and color cyan and mask .x..|xxx.|.xxx at (3,1)
  _011: a rectangle with size (3,4) and color cyan and mask .xxx|xxx.|.x.. at (9,1)
  _0111: a rectangle with size (3,4) and color cyan and mask xxx.|.xxx|..x. at (9,6)
  _01111: a rectangle with size (3,3) and color green and mask x-cross at (6,4)
diff: 
delta:
   (179.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (3,4) and color cyan and mask ..x.|.xxx|xxx. at (3,6)
  _01: a rectangle with size (3,3) and color green and mask x-cross at (6,4)
diff: 
delta:
! size mismatch, 10x10 instead of 14x14
>> Trial 2
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask x-cross at (6,4)
  _01: a rectangle with size (3,4) and color cyan and mask ..x.|.xxx|xxx. at (3,6)
diff: 
delta:
! size mismatch, 10x10 instead of 14x14

TRAIN 4c5c2cf0.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask x-cross at (6,4)
  _01: a rectangle with size (3,3) and color blue and mask .xx|x.x|.x. at (9,1)
diff: 
delta:
   (96.6 bits)
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask x-cross at (6,4)
  _01: a rectangle with size (3,3) and color blue and mask .x.|x.x|.xx at (3,1)
  _011: a rectangle with size (3,3) and color blue and mask .x.|x.x|xx. at (3,7)
  _0111: a rectangle with size (3,3) and color blue and mask xx.|x.x|.x. at (9,7)
  _01111: a rectangle with size (3,3) and color blue and mask .xx|x.x|.x. at (9,1)
diff: 
delta:
   (164.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask x-cross at (6,4)
  _01: a rectangle with size (3,3) and color blue and mask .xx|x.x|.x. at (9,1)
diff: 
delta:
! size mismatch, 10x10 instead of 12x12
>> Trial 2
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask .xx|x.x|.x. at (9,1)
  _01: a rectangle with size (3,3) and color cyan and mask x-cross at (6,4)
diff: 
delta:
! size mismatch, 10x10 instead of 12x12

TRAIN 4c5c2cf0.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (6,4) and color yellow and mask ..x.|xx.x|.x..|.xx.|x...|x... at (8,7)
  _01: a rectangle with size (3,3) and color orange and mask x-cross at (6,5)
diff: 
delta:
! size mismatch, 10x10 instead of 15x15
>> Trial 2
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (3,3) and color orange and mask x-cross at (6,5)
  _01: a rectangle with size (6,4) and color yellow and mask x.x.|xx.x|.x..|.xx.|x...|x... at (8,7)
diff: 
delta:
! size mismatch, 10x10 instead of 15x15

TEST 4c5c2cf0.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.6 sec (27.6 sec/task)
bits-train-error = 5510.3 bits (5510.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-283] Checking task 50846271.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 125767.2 = 125776.2
DL output with Mo: L = 9.0 + 130143.1 = 130152.1
DL input+output M: L = 17.9 + 255910.3 = 255928.3

# learning a model for train pairs
2.000	
1.283	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.730	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.667	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.629	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 35584.9 = 35613.8
DL output with Mo: L = 66.8 + 44984.3 = 45051.1
DL input+output M: L = 95.7 + 80569.3 = 80664.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (20,22) and color black and layers
  _0: a rectangle with size (20,22) and color grey and mask .......x..............|.x..xxxx............xx|x.xx.xxx............x.|x..xx...x........xxx..|.....x...x.......x.xx.|....x...x.x.....x.x...|....x.....x.....x..xxx|.....x...xx....xx.x...|x.....x.x..........x..|x..x.....xx........x..|.x.x.xxxxx......xxx.xx|.xx..x..x.xx....xx..xx|..xx..xxx..x.....xx...|..x..xxx.....x..xx....|...xx.......xx.x..x...|.xx..xx.x..x..xxx.....|x...x..xx.x..x..xxx...|..xx..x...x...xx...xxx|.xxx...xxxx..xx.x...xx|.............x.x.x...x at (0,0)
diff: 
delta: (0,10)=5# (0,11)=5# (0,12)=5# (0,13)=5# (0,14)=5# (0,15)=5# (0,18)=5# (1,10)=5# (1,12)=5# (1,14)=5# (1,17)=5# (2,10)=5# (2,11)=5# (2,12)=2  (3,12)=2  (3,13)=5# (3,14)=5# (3,15)=5# (4,12)=2  (4,13)=5# (4,14)=5# (5,1)=5# (5,9)=2  (5,11)=2  (5,12)=5# (5,13)=5# (5,14)=5# (5,15)=2  (6,1)=5# (6,2)=5# (6,12)=2  (6,13)=5# (7,12)=2  (7,13)=5# (8,12)=2  (8,21)=5# (9,12)=5# (9,13)=5# (10,14)=5# (11,13)=5# (11,14)=5# (12,5)=2  (13,0)=5# (13,21)=5# (14,2)=2  (14,5)=2  (14,6)=2  (14,7)=2  (14,8)=2  (14,20)=5# (16,5)=2  (17,5)=2 
   (1614.2 bits)
data: a background with size (20,22) and color black and layers
  _0: a rectangle with size (19,16) and color grey and mask ..............xx|..............x.|...........xxx..|...........x.xx.|..........x.x...|..........x..xxx|.........xx.x...|.............x..|.............x..|..........xxx.xx|..........xx..xx|...........xx...|.......x..xx....|......xx.x..x...|x.x..x..xxx.....|.xx.x..x..xxx...|x...x...xx...xxx|.xxxx..xx.x...xx|.......x.x.x...x at (1,6)
  _01: a rectangle with size (9,10) and color grey and mask .......x..|.x..xxxx..|x.xx.xxx..|x..xx...x.|.....x...x|....x...x.|....x.....|.....x....|......x... at (0,0)
  _011: a rectangle with size (8,7) and color grey and mask .....x.|x...xx.|.x.x...|....xx.|xxxxx..|...x.xx|.xxx..x|.xx.... at (6,5)
diff: 
delta: (0,10)=5# (0,11)=5# (0,12)=5# (0,13)=5# (0,14)=5# (0,15)=5# (0,18)=5# (1,10)=5# (1,12)=5# (1,14)=5# (1,17)=5# (2,10)=5# (2,11)=5# (2,12)=2  (3,12)=2  (3,13)=5# (3,14)=5# (3,15)=5# (4,12)=2  (4,13)=5# (4,14)=5# (5,1)=5# (5,9)=2  (5,10)=8  (5,11)=2  (5,12)=8  (5,13)=8  (5,14)=8  (5,15)=2  (6,1)=5# (6,2)=5# (6,12)=2  (6,13)=5# (7,12)=2  (7,13)=5# (8,0)=5# (8,12)=2  (8,21)=5# (9,0)=5# (9,3)=5# (9,12)=5# (9,13)=5# (10,1)=5# (10,3)=5# (10,14)=5# (11,1)=5# (11,2)=5# (11,5)=8  (11,13)=5# (11,14)=5# (12,2)=5# (12,3)=5# (12,5)=2  (13,0)=5# (13,2)=5# (13,5)=8  (13,21)=5# (14,2)=2  (14,3)=8  (14,4)=8  (14,5)=2  (14,6)=2  (14,7)=2  (14,8)=2  (14,20)=5# (15,1)=5# (15,2)=5# (15,5)=8  (16,0)=5# (16,4)=5# (16,5)=2  (17,2)=5# (17,3)=5# (17,5)=2  (18,1)=5# (18,2)=5# (18,3)=5#
   (2227.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,22) and color black and layers
  _0: a rectangle with size (20,22) and color grey and mask .......x..............|.x..xxxx............xx|x.xx.xxx............x.|x..xx...x........xxx..|.....x...x.......x.xx.|....x...x.x.....x.x...|....x.....x.....x..xxx|.....x...xx....xx.x...|x.....x.x..........x..|x..x.....xx........x..|.x.x.xxxxx......xxx.xx|.xx..x..x.xx....xx..xx|..xx..xxx..x.....xx...|..x..xxx.....x..xx....|...xx.......xx.x..x...|.xx..xx.x..x..xxx.....|x...x..xx.x..x..xxx...|..xx..x...x...xx...xxx|.xxx...xxxx..xx.x...xx|.............x.x.x...x at (0,0)
diff: 
delta: (0,10)=5# (0,11)=5# (0,12)=5# (0,13)=5# (0,14)=5# (0,15)=5# (0,18)=5# (1,10)=5# (1,12)=5# (1,14)=5# (1,17)=5# (2,10)=5# (2,11)=5# (2,12)=2  (3,12)=2  (3,13)=5# (3,14)=5# (3,15)=5# (4,12)=2  (4,13)=5# (4,14)=5# (5,1)=5# (5,9)=2  (5,11)=2  (5,12)=5# (5,13)=5# (5,14)=5# (5,15)=2  (6,1)=5# (6,2)=5# (6,12)=2  (6,13)=5# (7,12)=2  (7,13)=5# (8,12)=2  (8,21)=5# (9,12)=5# (9,13)=5# (10,14)=5# (11,13)=5# (11,14)=5# (12,5)=2  (13,0)=5# (13,21)=5# (14,2)=2  (14,5)=2  (14,6)=2  (14,7)=2  (14,8)=2  (14,20)=5# (16,5)=2  (17,5)=2 
! size mismatch, 10x10 instead of 20x22

TRAIN 50846271.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (20,20) and color grey and mask .x.x...xx.xx...xx.xx|xx.xxx.xx.x..x...xx.|.x.xx.xx.x..x..x..xx|x..xx..x.x.x...xxxxx|.x.x.x....xx.x.xx...|xx..xx.xxx.x..xx....|..xx..xx..xx..x..x.x|...x.x.xxx.xxx..xx.x|....x..xxxx.xxx..x.x|...x.xxx.xx.x.xxxxxx|..xx.xxxxx.x.x.....x|..x......xxx..x..x.x|..x..x.xx.xxxxxxxxx.|xx..xx.x..xxx.......|xx...xxx.xx.xxxx..xx|..x.xxx..xx..x..xx..|.xx..xx.x.xx..x.xx..|..x.x.xx.xxx..x...x.|..x.xx.xxx.xxx.x..xx|xxx.x.x.xx..xx.....x at (0,0)
diff: 
delta: (3,6)=2  (4,4)=2  (4,6)=2  (4,7)=2  (4,8)=2  (5,6)=2  (8,0)=5# (9,0)=5# (10,0)=5# (10,12)=2  (10,14)=2  (10,15)=2  (10,16)=2  (15,7)=2  (15,8)=2  (16,7)=2 
   (810.8 bits)
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (20,20) and color grey and mask .x.x...xx.xx...xx.xx|xx.xxx.xx.x..x...xx.|.x.xx..x.x..x..x..xx|x..xx..x.x.x...xxxxx|.x.x......xx.x.xx...|xx..xx.xxx.x..xx....|..xx...x..xx..x.....|...x.x.xxx.xxx......|....x..xxxx.xx......|...x.xxx.xx.x.......|..xx.xxxxx.x........|..x......xxx........|..x..x.xx.xxxx......|xx..xx....xxx.......|xx...xx..xx.xxxx..xx|..x.x.....x..x..xx..|.xx..xx.x.xx..x.xx..|..x.x.x..xxx..x...x.|..x.xx.xxx.xxx.x..xx|xxx.x.x.xx..xx.....x at (0,0)
  _01: a rectangle with size (7,5) and color grey and mask ..x.x|.xx.x|..x.x|xxxxx|....x|..x.x|xxxx. at (6,15)
  _011: a rectangle with size (3,3) and color red and mask xx.|xxx|xxx at (3,6)
diff: 
delta: (2,6)=8  (4,4)=2  (4,5)=8  (6,6)=8  (8,0)=5# (8,14)=8  (9,0)=5# (9,14)=8  (10,0)=5# (10,12)=2  (10,13)=8  (10,14)=2  (10,15)=2  (10,16)=2  (11,14)=8  (12,14)=8  (13,7)=8  (14,7)=8  (15,5)=8  (15,6)=8  (15,7)=2  (15,8)=2  (15,9)=8  (16,7)=2  (17,7)=8 
   (1113.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (20,20) and color grey and mask .x.x...xx.xx...xx.xx|xx.xxx.xx.x..x...xx.|.x.xx.xx.x..x..x..xx|x..xx..x.x.x...xxxxx|.x.x.x....xx.x.xx...|xx..xx.xxx.x..xx....|..xx..xx..xx..x..x.x|...x.x.xxx.xxx..xx.x|....x..xxxx.xxx..x.x|...x.xxx.xx.x.xxxxxx|..xx.xxxxx.x.x.....x|..x......xxx..x..x.x|..x..x.xx.xxxxxxxxx.|xx..xx.x..xxx.......|xx...xxx.xx.xxxx..xx|..x.xxx..xx..x..xx..|.xx..xx.x.xx..x.xx..|..x.x.xx.xxx..x...x.|..x.xx.xxx.xxx.x..xx|xxx.x.x.xx..xx.....x at (0,0)
diff: 
delta: (3,6)=2  (4,4)=2  (4,6)=2  (4,7)=2  (4,8)=2  (5,6)=2  (8,0)=5# (9,0)=5# (10,0)=5# (10,12)=2  (10,14)=2  (10,15)=2  (10,16)=2  (15,7)=2  (15,8)=2  (16,7)=2 
! size mismatch, 10x10 instead of 20x20

TRAIN 50846271.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (18,19) and color black and layers
  _0: a rectangle with size (18,19) and color grey and mask ..x.x.xxxx.xx...xx.|..xxx.xxxx..xxxxx.x|.xxx.x.xx...xxx.x..|xxxxx...xxxxxx..x..|xx...xxx.xxxx...x..|x.....x.x.x.x..x.xx|x.x..xx.x..x..xx.x.|.x.xxxxx.x.xxxx.xxx|xxx.xxxx..x.xxx....|x..x..x..xxxxxxxx..|x.xxx..xxxx..xxxx.x|..x.xx..xxxxx.xxxx.|.x..xx..xx..x..x...|x..xxxxx..xxx.xxx..|.xxx..x...x.xxxx...|xx..xxxx.xx.x.x....|x.x.x......x..x.x.x|.xx.x.....x..x.xxxx at (0,0)
diff: 
delta: (5,11)=2  (6,9)=2  (6,10)=2  (6,12)=2  (6,13)=2  (8,11)=2  (9,1)=2  (9,2)=2  (10,1)=2  (11,1)=2  (13,18)=5#
   (643.7 bits)
data: a background with size (18,19) and color black and layers
  _0: a rectangle with size (18,19) and color grey and mask ..x.x.xxxx.xx...xx.|..xxx.xxxx..xxxxx.x|.xxx.x.xx...xxx.x..|xxxxx...xxxxxx..x..|xx...xxx.xx.x...x..|x.....x.x.x.x..x.xx|x.x..xx.x.....xx.x.|...xxxxx.x..xxx.xxx|..x.xxxx..x.xxx....|......x..xxxxxxxx..|..xxx..xxxx..xxxx.x|..x.xx..xxxxx.xxxx.|.x..xx..xx..x..x...|x..xxxxx..xxx.xxx..|.xxx..x...x.xxxx...|xx..xxxx.xx.x.x....|x.x.x......x..x.x.x|.xx.x.....x..x.xxxx at (0,0)
  _01: a rectangle with size (2,5) and color red and mask .xxx.|xx.xx at (5,9)
  _011: a rectangle with size (3,2) and color red and mask Full at (9,1)
diff: 
delta: (4,11)=8  (6,11)=8  (7,1)=8  (7,11)=8  (8,0)=5# (8,1)=8  (8,11)=2  (9,0)=8  (9,3)=8  (10,0)=5# (13,18)=5#
   (716.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (18,19) and color black and layers
  _0: a rectangle with size (18,19) and color grey and mask ..x.x.xxxx.xx...xx.|..xxx.xxxx..xxxxx.x|.xxx.x.xx...xxx.x..|xxxxx...xxxxxx..x..|xx...xxx.xxxx...x..|x.....x.x.x.x..x.xx|x.x..xx.x..x..xx.x.|.x.xxxxx.x.xxxx.xxx|xxx.xxxx..x.xxx....|x..x..x..xxxxxxxx..|x.xxx..xxxx..xxxx.x|..x.xx..xxxxx.xxxx.|.x..xx..xx..x..x...|x..xxxxx..xxx.xxx..|.xxx..x...x.xxxx...|xx..xxxx.xx.x.x....|x.x.x......x..x.x.x|.xx.x.....x..x.xxxx at (0,0)
diff: 
delta: (5,11)=2  (6,9)=2  (6,10)=2  (6,12)=2  (6,13)=2  (8,11)=2  (9,1)=2  (9,2)=2  (10,1)=2  (11,1)=2  (13,18)=5#
! size mismatch, 10x10 instead of 18x19

TRAIN 50846271.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (11,12) and color black and layers
  _0: a rectangle with size (11,12) and color grey and mask .x..........|x.x.........|x.x..xx.....|xx..x.x.....|x..xxx.x....|xxx.xx.x....|xxx.x..xx...|x....x......|.xx.x....x..|x...xxxxx...|x....x..xxxx at (0,0)
diff: 
delta: (0,6)=5# (0,11)=5# (1,8)=5# (1,11)=5# (2,8)=2  (2,10)=5# (3,8)=2  (3,9)=5# (3,11)=5# (4,6)=2  (4,8)=2  (4,9)=2  (4,10)=2  (5,8)=2  (5,11)=5#
   (489.7 bits)
data: a background with size (11,12) and color black and layers
  _0: a rectangle with size (11,12) and color grey and mask .x..........|x.x.........|x.x..xx.....|xx..x.x.....|x..xxx......|xxx.xx......|xxx.x.......|x....x......|.xx.x....x..|x...xxxxx...|x....x..xxxx at (0,0)
  _01: a rectangle with size (4,3) and color red and mask x..|x..|xxx|x.. at (2,8)
  _011: a rectangle with size (4,3) and color grey and mask ..x|..x|.x.|x.x at (0,9)
diff: 
delta: (0,6)=5# (1,8)=5# (4,6)=2  (4,7)=8  (5,7)=5# (5,11)=5# (6,7)=5# (6,8)=8 
   (440.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,12) and color black and layers
  _0: a rectangle with size (11,12) and color grey and mask .x..........|x.x.........|x.x..xx.....|xx..x.x.....|x..xxx.x....|xxx.xx.x....|xxx.x..xx...|x....x......|.xx.x....x..|x...xxxxx...|x....x..xxxx at (0,0)
diff: 
delta: (0,6)=5# (0,11)=5# (1,8)=5# (1,11)=5# (2,8)=2  (2,10)=5# (3,8)=2  (3,9)=5# (3,11)=5# (4,6)=2  (4,8)=2  (4,9)=2  (4,10)=2  (5,8)=2  (5,11)=5#
! size mismatch, 10x10 instead of 11x12

TRAIN 50846271.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (19,22) and color black and layers
  _0: a rectangle with size (19,22) and color grey and mask .............x.....xx.|............xx.....xxx|...........xx..xx..xxx|...........x.x.xx.xxx.|............x.xxx..xx.|...........x....xxxx..|xx...........x...xxxxx|x..........xxx.x..x.x.|xxxxx..xx.x.x.xx..xxx.|...xxx..x...xx.xxx....|...xxx.x.x.xx.x.x..xx.|.xxx...xxxx..x.xx...xx|xx..xxx..xx.x.xx..xx.x|..xxxxxxxx..xxxxx..x.x|xx.xx...xxx.xxx.x..xx.|x...x.x.x.x.xxxx....xx|xxx....xx.......x.x.xx|x.x..x.x.......xxx.xx.|xxxxx.x.xxxx....xx.x.x at (0,0)
diff: 
delta: (0,1)=5# (0,3)=5# (0,6)=5# (0,7)=5# (0,9)=5# (0,15)=5# (1,1)=5# (1,3)=5# (1,4)=5# (1,8)=5# (1,9)=5# (2,4)=5# (2,5)=5# (2,6)=5# (3,2)=5# (3,3)=5# (3,5)=5# (3,6)=5# (3,7)=5# (3,9)=5# (4,1)=5# (4,3)=5# (4,4)=2  (4,5)=2  (4,6)=5# (4,7)=2  (4,8)=2  (4,9)=5# (5,3)=5# (5,5)=5# (5,6)=2  (5,7)=5# (5,8)=5# (5,9)=5# (6,4)=5# (6,5)=5# (6,6)=2  (6,8)=5# (6,9)=5# (8,11)=2  (8,13)=2  (10,13)=2  (14,5)=2  (14,6)=2  (14,7)=2  (15,5)=2  (16,5)=2  (16,11)=2  (16,12)=2  (16,13)=2  (16,14)=2  (16,15)=2  (17,13)=5# (18,13)=5#
! size mismatch, 10x10 instead of 19x22

TEST 50846271.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.5 sec (29.5 sec/task)
bits-train-error = 44984.3 bits (44984.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-282] Checking task 508bd3b6.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 18820.1 = 18829.1
DL output with Mo: L = 9.0 + 24281.7 = 24290.7
DL input+output M: L = 17.9 + 43101.8 = 43119.8

# learning a model for train pairs
2.000	
1.178	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.517	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.403	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.376	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.321	OUT OBJECT at ^.layer_011: ^.layer_01.shape at ?
0.296	OUT DEF: ^.size=^.size
0.282	OUT DEF: ^.layer_0=^.layer_0
0.268	OUT DEF: ^.layer_011=^.layer_01
0.261	IN  DEF: ^.layer_0.shape.color=red
0.253	IN  DEF: ^.layer_01.shape.color=cyan
0.248	OUT DEF: ^.layer_01.shape.color=green
0.244	IN  DEF: ^.layer_0.shape.mask=Full
0.242	IN  DEF: ^.color=black
0.240	OUT DEF: ^.color=black
0.238	IN  DEF: ^.size=(?,?)
0.223	IN  DEF: ^.size.i=12
0.208	IN  DEF: ^.size.j=12
0.206	IN  DEF: ^.layer_0.pos=(?,?)
0.205	IN  DEF: ^.layer_0.shape.size=(?,?)
0.203	IN  DEF: ^.layer_01.pos=(?,?)
0.201	IN  DEF: ^.layer_01.shape.size=(?,?)
0.199	OUT DEF: ^.layer_01.pos=(?,?)
0.198	OUT DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: a rectangle with size (?,?) and color green and mask ? at (?,?)
  _011: ^.layer_01
WHERE (Mi)
a background with size (12,12) and color black and layers
  _0: a rectangle with size (?,?) and color red and mask Full at (?,?)
  _01: a rectangle with size (?,?) and color cyan and mask ? at (?,?)

DL input  with Mi: L = 83.3 + 1628.7 = 1712.0
DL output with Mo: L = 46.5 + 2553.8 = 2600.3
DL input+output M: L = 129.9 + 4182.5 = 4312.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (12,2) and color red and mask Full at (0,10)
  _01: a rectangle with size (2,2) and color cyan and mask Odd Checkboard at (10,2)
diff: 
delta:
   (48.7 bits)
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (12,2) and color red and mask Full at (0,10)
  _01: a rectangle with size (10,6) and color green and mask .x....|..x...|...x..|....x.|.....x|....x.|...x..|..x...|.x....|x..... at (0,4)
  _011: a rectangle with size (2,2) and color cyan and mask Odd Checkboard at (10,2)
diff: 
delta:
   (89.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (12,2) and color red and mask Full at (0,10)
  _01: a rectangle with size (2,2) and color cyan and mask Odd Checkboard at (10,2)
diff: 
delta:
! 14 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (12,2) and color red and mask Full at (0,10)
  _01: a rectangle with size (1,1) and color cyan and mask Full at (10,3)
diff: 
delta: (11,2)=8 
! 15 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (12,2) and color red and mask Full at (0,10)
  _01: a rectangle with size (1,1) and color cyan and mask Full at (11,2)
diff: 
delta: (10,3)=8 
! 15 wrong pixels (generated / expected)

TRAIN 508bd3b6.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (3,12) and color red and mask Full at (9,0)
  _01: a rectangle with size (3,3) and color cyan and mask x..|.x.|..x at (2,0)
diff: 
delta:
   (57.7 bits)
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (3,12) and color red and mask Full at (9,0)
  _01: a rectangle with size (6,9) and color green and mask ........x|.......x.|x.....x..|.x...x...|..x.x....|...x..... at (3,3)
  _011: a rectangle with size (3,3) and color cyan and mask x..|.x.|..x at (2,0)
diff: 
delta:
   (83.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (3,12) and color red and mask Full at (9,0)
  _01: a rectangle with size (3,3) and color cyan and mask x..|.x.|..x at (2,0)
diff: 
delta:
! 13 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (3,12) and color red and mask Full at (9,0)
  _01: a rectangle with size (1,1) and color cyan and mask Full at (2,0)
diff: 
delta: (3,1)=8  (4,2)=8 
! 15 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (3,12) and color red and mask Full at (9,0)
  _01: a rectangle with size (1,1) and color cyan and mask Full at (3,1)
diff: 
delta: (2,0)=8  (4,2)=8 
! 15 wrong pixels (generated / expected)

TRAIN 508bd3b6.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (12,2) and color red and mask Full at (0,0)
  _01: a rectangle with size (3,3) and color cyan and mask x..|.x.|..x at (9,6)
diff: 
delta:
   (56.5 bits)
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (12,2) and color red and mask Full at (0,0)
  _01: a rectangle with size (9,6) and color green and mask .....x|....x.|...x..|..x...|.x....|x.....|.x....|..x...|...x.. at (0,2)
  _011: a rectangle with size (3,3) and color cyan and mask x..|.x.|..x at (9,6)
diff: 
delta:
   (83.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (12,2) and color red and mask Full at (0,0)
  _01: a rectangle with size (3,3) and color cyan and mask x..|.x.|..x at (9,6)
diff: 
delta:
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (12,2) and color red and mask Full at (0,0)
  _01: a rectangle with size (1,1) and color cyan and mask Full at (9,6)
diff: 
delta: (10,7)=8  (11,8)=8 
! 11 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (12,2) and color red and mask Full at (0,0)
  _01: a rectangle with size (1,1) and color cyan and mask Full at (10,7)
diff: 
delta: (9,6)=8  (11,8)=8 
! 11 wrong pixels (generated / expected)

TRAIN 508bd3b6.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (12,4) and color red and mask Full at (0,8)
  _01: a rectangle with size (2,2) and color cyan and mask Even Checkboard at (0,3)
diff: 
delta:
! 14 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (12,4) and color red and mask Full at (0,8)
  _01: a rectangle with size (1,1) and color cyan and mask Full at (0,3)
diff: 
delta: (1,4)=8 
! 15 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (12,4) and color red and mask Full at (0,8)
  _01: a rectangle with size (1,1) and color cyan and mask Full at (1,4)
diff: 
delta: (0,3)=8 
! 15 wrong pixels (generated / expected)

TEST 508bd3b6.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 20.5 sec (20.5 sec/task)
bits-train-error = 2553.8 bits (2553.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-281] Checking task 50cb2852.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 36338.7 = 36347.7
DL output with Mo: L = 9.0 + 36338.7 = 36347.7
DL input+output M: L = 17.9 + 72677.4 = 72695.4

# learning a model for train pairs
2.000	
1.568	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.214	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.932	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.692	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.549	OUT OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
0.421	OUT OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.357	OUT OBJECT at ^.layer_0101: a rectangle with size ? and color ? and mask ? at ?
0.340	OUT DEF: ^.size=^.size
0.330	OUT DEF: ^.layer_0=^.layer_0
0.321	OUT DEF: ^.layer_01=^.layer_01
0.316	OUT OBJECT at ^.layer_01011: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: a rectangle with size ? and color ? and mask ? at ?
  _0: ^.layer_0
  _010: a rectangle with size ? and color ? and mask ? at ?
  _0101: a rectangle with size ? and color ? and mask ? at ?
  _01011: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_01
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 7731.7 = 7779.7
DL output with Mo: L = 92.9 + 3620.3 = 3713.2
DL input+output M: L = 140.9 + 11352.0 = 11492.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (13,15) and color black and layers
  _0: a rectangle with size (5,7) and color green and mask Full at (8,8)
  _01: a rectangle with size (6,5) and color red and mask Full at (1,2)
diff: 
delta: (1,10)=1  (1,11)=1  (1,12)=1  (2,10)=1  (2,11)=1  (2,12)=1  (3,10)=1  (3,11)=1  (3,12)=1 
   (277.1 bits)
data: a background with size (13,15) and color black and layers
  _00: a rectangle with size (3,5) and color cyan and mask Full at (9,9)
  _0: a rectangle with size (5,7) and color green and mask Full at (8,8)
  _010: a rectangle with size (4,3) and color cyan and mask Full at (2,3)
  _0101: a rectangle with size (3,3) and color blue and mask Border at (1,10)
  _01011: a rectangle with size (1,1) and color cyan and mask Full at (2,11)
  _01: a rectangle with size (6,5) and color red and mask Full at (1,2)
diff: 
delta:
   (123.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,15) and color black and layers
  _0: a rectangle with size (5,7) and color green and mask Full at (8,8)
  _01: a rectangle with size (6,5) and color red and mask Full at (1,2)
diff: 
delta: (1,10)=1  (1,11)=1  (1,12)=1  (2,10)=1  (2,11)=1  (2,12)=1  (3,10)=1  (3,11)=1  (3,12)=1 
! 40 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (13,15) and color black and layers
  _0: a rectangle with size (5,7) and color green and mask Full at (8,8)
  _01: a rectangle with size (3,3) and color blue and mask Full at (1,10)
diff: 
delta: (1,2)=2  (1,3)=2  (1,4)=2  (1,5)=2  (1,6)=2  (2,2)=2  (2,3)=2  (2,4)=2  (2,5)=2  (2,6)=2  (3,2)=2  (3,3)=2  (3,4)=2  (3,5)=2  (3,6)=2  (4,2)=2  (4,3)=2  (4,4)=2  (4,5)=2  (4,6)=2  (5,2)=2  (5,3)=2  (5,4)=2  (5,5)=2  (5,6)=2  (6,2)=2  (6,3)=2  (6,4)=2  (6,5)=2  (6,6)=2 
! 50 wrong pixels (generated / expected)

TRAIN 50cb2852.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (12,11) and color black and layers
  _0: a rectangle with size (3,6) and color blue and mask Full at (7,2)
  _01: a rectangle with size (4,4) and color red and mask Full at (1,1)
diff: 
delta:
   (85.7 bits)
data: a background with size (12,11) and color black and layers
  _00: a rectangle with size (1,4) and color cyan and mask Full at (8,3)
  _0: a rectangle with size (3,6) and color blue and mask Full at (7,2)
  _010: a rectangle with size (1,4) and color red and mask Full at (1,1)
  _0101: a rectangle with size (1,4) and color red and mask Full at (4,1)
  _01011: a rectangle with size (2,2) and color cyan and mask Full at (2,2)
  _01: a rectangle with size (4,4) and color red and mask Full at (1,1)
diff: 
delta:
   (113.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,11) and color black and layers
  _0: a rectangle with size (3,6) and color blue and mask Full at (7,2)
  _01: a rectangle with size (4,4) and color red and mask Full at (1,1)
diff: 
delta:
! 12 wrong pixels (generated / expected)

TRAIN 50cb2852.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (12,13) and color black and layers
  _0: a rectangle with size (4,8) and color blue and mask Full at (8,2)
  _01: a rectangle with size (6,4) and color red and mask Full at (1,6)
diff: 
delta: (2,0)=3  (2,1)=3  (2,2)=3  (2,3)=3  (3,0)=3  (3,1)=3  (3,2)=3  (3,3)=3  (4,0)=3  (4,1)=3  (4,2)=3  (4,3)=3  (5,0)=3  (5,1)=3  (5,2)=3  (5,3)=3 
   (410.3 bits)
data: a background with size (12,13) and color black and layers
  _00: a rectangle with size (2,6) and color cyan and mask Full at (9,3)
  _0: a rectangle with size (4,8) and color blue and mask Full at (8,2)
  _010: a rectangle with size (4,4) and color green and mask Border at (2,0)
  _0101: a rectangle with size (4,2) and color cyan and mask Full at (2,7)
  _01011: a rectangle with size (2,2) and color cyan and mask Full at (3,1)
  _01: a rectangle with size (6,4) and color red and mask Full at (1,6)
diff: 
delta:
   (125.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,13) and color black and layers
  _0: a rectangle with size (4,8) and color blue and mask Full at (8,2)
  _01: a rectangle with size (6,4) and color red and mask Full at (1,6)
diff: 
delta: (2,0)=3  (2,1)=3  (2,2)=3  (2,3)=3  (3,0)=3  (3,1)=3  (3,2)=3  (3,3)=3  (4,0)=3  (4,1)=3  (4,2)=3  (4,3)=3  (5,0)=3  (5,1)=3  (5,2)=3  (5,3)=3 
! 40 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,13) and color black and layers
  _0: a rectangle with size (4,8) and color blue and mask Full at (8,2)
  _01: a rectangle with size (4,4) and color green and mask Full at (2,0)
diff: 
delta: (1,6)=2  (1,7)=2  (1,8)=2  (1,9)=2  (2,6)=2  (2,7)=2  (2,8)=2  (2,9)=2  (3,6)=2  (3,7)=2  (3,8)=2  (3,9)=2  (4,6)=2  (4,7)=2  (4,8)=2  (4,9)=2  (5,6)=2  (5,7)=2  (5,8)=2  (5,9)=2  (6,6)=2  (6,7)=2  (6,8)=2  (6,9)=2 
! 44 wrong pixels (generated / expected)

TRAIN 50cb2852.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,13) and color black and layers
  _0: a rectangle with size (6,6) and color red and mask Full at (5,2)
  _01: a rectangle with size (7,4) and color green and mask Full at (7,9)
diff: 
delta: (0,1)=1  (0,2)=1  (0,3)=1  (0,4)=1  (0,5)=1  (1,1)=1  (1,2)=1  (1,3)=1  (1,4)=1  (1,5)=1  (1,8)=1  (1,9)=1  (1,10)=1  (2,1)=1  (2,2)=1  (2,3)=1  (2,4)=1  (2,5)=1  (2,8)=1  (2,9)=1  (2,10)=1  (3,1)=1  (3,2)=1  (3,3)=1  (3,4)=1  (3,5)=1  (3,8)=1  (3,9)=1  (3,10)=1 
! 57 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (14,13) and color black and layers
  _0: a rectangle with size (6,6) and color red and mask Full at (5,2)
  _01: a rectangle with size (4,5) and color blue and mask Full at (0,1)
diff: 
delta: (1,8)=1  (1,9)=1  (1,10)=1  (2,8)=1  (2,9)=1  (2,10)=1  (3,8)=1  (3,9)=1  (3,10)=1  (7,9)=3  (7,10)=3  (7,11)=3  (7,12)=3  (8,9)=3  (8,10)=3  (8,11)=3  (8,12)=3  (9,9)=3  (9,10)=3  (9,11)=3  (9,12)=3  (10,9)=3  (10,10)=3  (10,11)=3  (10,12)=3  (11,9)=3  (11,10)=3  (11,11)=3  (11,12)=3  (12,9)=3  (12,10)=3  (12,11)=3  (12,12)=3  (13,9)=3  (13,10)=3  (13,11)=3  (13,12)=3 
! 63 wrong pixels (generated / expected)

TEST 50cb2852.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 23.5 sec (23.5 sec/task)
bits-train-error = 3620.3 bits (3620.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-280] Checking task 5117e062.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 12722.5 = 12731.5
DL output with Mo: L = 9.0 + 2276.9 = 2285.9
DL input+output M: L = 17.9 + 14999.4 = 15017.3

# learning a model for train pairs
2.000	
1.668	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.437	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.268	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.106	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
0.945	OUT DEF: ^.size=^.layer_0.shape.size
0.826	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.781	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.720	OUT DEF: ^.layer_0.shape.color=^.layer_011.shape.color
0.700	OUT DEF: ^.color=black
0.685	OUT DEF: ^.layer_0.pos=(?,?)
0.647	OUT DEF: ^.layer_0.pos.i=(0)
0.609	OUT DEF: ^.layer_0.pos.j=(0)
0.605	IN  DEF: ^.color=black
0.603	IN  DEF: ^.size=(?,?)
0.580	IN  DEF: ^.size.i=13
0.558	IN  DEF: ^.size.j=13
0.555	IN  DEF: ^.layer_0.pos=(?,?)
0.552	IN  DEF: ^.layer_0.shape.size=(?,?)
0.540	IN  DEF: ^.layer_0.shape.size.i=3
0.527	IN  DEF: ^.layer_0.shape.size.j=3
0.524	IN  DEF: ^.layer_01.pos=(?,?)
0.521	IN  DEF: ^.layer_01.shape.size=(?,?)
0.509	IN  DEF: ^.layer_01.shape.size.i=3
0.496	IN  DEF: ^.layer_01.shape.size.j=3
0.493	IN  DEF: ^.layer_011.pos=(?,?)
0.490	IN  DEF: ^.layer_011.shape.size=(?,?)
0.478	IN  DEF: ^.layer_011.shape.size.j=3
0.475	IN  DEF: ^.layer_0111.pos=(?,?)
0.472	IN  DEF: ^.layer_0111.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color black and layers
  _0: a rectangle with size ^.layer_0.shape.size and color ^.layer_011.shape.color and mask ? at ((0),(0))
WHERE (Mi)
a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,3) and color ? and mask ? at (?,?)
  _01: a rectangle with size (3,3) and color ? and mask ? at (?,?)
  _011: a rectangle with size (?,3) and color ? and mask ? at (?,?)
  _0111: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 148.9 + 3652.3 = 3801.2
DL output with Mo: L = 34.8 + 361.8 = 396.6
DL input+output M: L = 183.8 + 4014.1 = 4197.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,3) and color pink and mask .xx|x.x|xxx at (9,8)
  _01: a rectangle with size (3,3) and color green and mask .x.|xxx|xx. at (0,1)
  _011: a rectangle with size (3,3) and color yellow and mask Odd Checkboard at (0,9)
  _0111: a rectangle with size (3,3) and color red and mask x..|xxx|.x. at (4,4)
diff: 
delta: (1,10)=8 
   (139.7 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask .x.|xxx|.x. at (0,0)
diff: 
delta:
   (12.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,3) and color pink and mask .xx|x.x|xxx at (9,8)
  _01: a rectangle with size (3,3) and color green and mask .x.|xxx|xx. at (0,1)
  _011: a rectangle with size (3,3) and color red and mask x..|xxx|.x. at (4,4)
  _0111: a rectangle with size (3,3) and color yellow and mask Odd Checkboard at (0,9)
diff: 
delta: (1,10)=8 
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,3) and color pink and mask .xx|x.x|xxx at (9,8)
  _01: a rectangle with size (3,3) and color green and mask .x.|xxx|xx. at (0,1)
  _011: a rectangle with size (3,3) and color yellow and mask Odd Checkboard at (0,9)
  _0111: a rectangle with size (3,3) and color red and mask x..|xxx|.x. at (4,4)
diff: 
delta: (1,10)=8 
! 4 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,3) and color pink and mask .xx|x.x|xxx at (9,8)
  _01: a rectangle with size (3,3) and color red and mask x..|xxx|.x. at (4,4)
  _011: a rectangle with size (3,3) and color green and mask .x.|xxx|xx. at (0,1)
  _0111: a rectangle with size (3,3) and color yellow and mask Odd Checkboard at (0,9)
diff: 
delta: (1,10)=8 
! 9 wrong pixels (generated / expected)

TRAIN 5117e062.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask x.x|xxx|xxx at (8,7)
  _01: a rectangle with size (3,3) and color red and mask .x.|xxx|.x. at (0,7)
  _011: a rectangle with size (3,3) and color green and mask .xx|x..|.xx at (4,2)
  _0111: a rectangle with size (1,1) and color cyan and mask Full at (5,3)
diff: 
delta:
   (107.4 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask .xx|xx.|.xx at (0,0)
diff: 
delta:
   (12.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask x.x|xxx|xxx at (8,7)
  _01: a rectangle with size (3,3) and color red and mask .x.|xxx|.x. at (0,7)
  _011: a rectangle with size (3,3) and color green and mask .xx|x..|.xx at (4,2)
  _0111: a rectangle with size (1,1) and color cyan and mask Full at (5,3)
diff: 
delta:
! 3 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask x.x|xxx|xxx at (8,7)
  _01: a rectangle with size (3,3) and color green and mask .xx|x..|.xx at (4,2)
  _011: a rectangle with size (3,3) and color red and mask .x.|xxx|.x. at (0,7)
  _0111: a rectangle with size (1,1) and color cyan and mask Full at (5,3)
diff: 
delta:
! 9 wrong pixels (generated / expected)

TRAIN 5117e062.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask x.x|xxx|..x at (3,8)
  _01: a rectangle with size (3,3) and color blue and mask x.x|xxx|.x. at (8,3)
  _011: a rectangle with size (1,3) and color red and mask Full at (2,1)
  _0111: a rectangle with size (1,2) and color red and mask Full at (4,1)
diff: 
delta: (3,2)=8 
   (118.1 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask xxx|.x.|xx. at (0,0)
diff: 
delta:
   (12.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask x.x|xxx|..x at (3,8)
  _01: a rectangle with size (3,3) and color blue and mask x.x|xxx|.x. at (8,3)
  _011: a rectangle with size (1,3) and color red and mask Full at (2,1)
  _0111: a rectangle with size (1,2) and color red and mask Full at (4,1)
diff: 
delta: (3,2)=8 
! 3 wrong pixels (generated / expected)

TRAIN 5117e062.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask xxx|.x.|xxx at (9,7)
  _01: a rectangle with size (3,3) and color blue and mask xxx|.xx|..x at (1,5)
  _011: a rectangle with size (3,3) and color orange and mask .xx|x.x|.x. at (4,9)
  _0111: a rectangle with size (3,3) and color red and mask x..|xx.|.xx at (6,1)
diff: 
delta: (5,10)=8 
! 3 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask xxx|.x.|xxx at (9,7)
  _01: a rectangle with size (3,3) and color blue and mask xxx|.xx|..x at (1,5)
  _011: a rectangle with size (3,3) and color red and mask x..|xx.|.xx at (6,1)
  _0111: a rectangle with size (3,3) and color orange and mask .xx|x.x|.x. at (4,9)
diff: 
delta: (5,10)=8 
! 9 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask xxx|.x.|xxx at (9,7)
  _01: a rectangle with size (3,3) and color orange and mask .xx|x.x|.x. at (4,9)
  _011: a rectangle with size (3,3) and color blue and mask xxx|.xx|..x at (1,5)
  _0111: a rectangle with size (3,3) and color red and mask x..|xx.|.xx at (6,1)
diff: 
delta: (5,10)=8 
! 9 wrong pixels (generated / expected)

TEST 5117e062.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 4.5 sec (4.5 sec/task)
bits-train-error = 361.8 bits (361.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-279] Checking task 5168d44c.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 8412.4 = 8421.4
DL output with Mo: L = 9.0 + 8412.4 = 8421.4
DL input+output M: L = 17.9 + 16824.9 = 16842.8

# learning a model for train pairs
2.000	
1.573	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.146	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.988	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.916	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.808	OUT DEF: ^.layer_0=^.layer_01
0.742	OUT DEF: ^.size=^.size
0.726	IN  DEF: ^.layer_0.shape.color=red
0.710	IN  DEF: ^.layer_0.shape.mask=Border
0.693	IN  DEF: ^.layer_01.shape.color=green
0.685	IN  DEF: ^.layer_01.shape.mask=Full
0.680	OUT DEF: ^.color=black
0.674	IN  DEF: ^.color=black
0.670	OUT DEF: ^.layer_00.pos=(?,?)
0.655	OUT DEF: ^.layer_00.pos.j=^.layer_0.pos.i
0.640	OUT DEF: ^.layer_00.pos.i=^.layer_0.pos.j + 2
0.636	IN  DEF: ^.size=(?,?)
0.632	IN  DEF: ^.layer_0.pos=(?,?)
0.628	IN  DEF: ^.layer_0.shape.size=(?,?)
0.609	IN  DEF: ^.layer_0.shape.size.i=3
0.589	IN  DEF: ^.layer_0.shape.size.j=3
0.585	IN  DEF: ^.layer_01.pos=(?,?)
0.581	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: ^.layer_0.shape at (^.layer_0.pos.j + 2,^.layer_0.pos.i)
  _0: ^.layer_01
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask Border at (?,?)
  _01: a rectangle with size (?,?) and color green and mask Full at (?,?)

DL input  with Mi: L = 76.7 + 3174.3 = 3250.9
DL output with Mo: L = 42.8 + 1598.4 = 1641.3
DL input+output M: L = 119.5 + 4772.7 = 4892.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (7,13) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask Border at (2,0)
  _01: a rectangle with size (1,11) and color green and mask Full at (3,1)
diff: 
delta: (3,4)=0  (3,6)=0  (3,8)=0  (3,10)=0 
   (127.2 bits)
data: a background with size (7,13) and color black and layers
  _00: a rectangle with size (3,3) and color red and mask Border at (2,2)
  _0: a rectangle with size (1,11) and color green and mask Full at (3,1)
diff: 
delta: (3,6)=0  (3,8)=0  (3,10)=0 
   (60.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,13) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask Border at (2,0)
  _01: a rectangle with size (1,11) and color green and mask Full at (3,1)
diff: 
delta: (3,4)=0  (3,6)=0  (3,8)=0  (3,10)=0 
! 3 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (7,13) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask Border at (2,0)
  _01: a rectangle with size (1,1) and color green and mask Full at (3,1)
diff: 
delta: (3,3)=3  (3,5)=3  (3,7)=3  (3,9)=3  (3,11)=3 
! 5 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (7,13) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask Border at (2,0)
  _01: a rectangle with size (1,1) and color green and mask Full at (3,3)
diff: 
delta: (3,1)=3  (3,5)=3  (3,7)=3  (3,9)=3  (3,11)=3 
! 5 wrong pixels (generated / expected)

TRAIN 5168d44c.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (13,7) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask Border at (3,3)
  _01: a rectangle with size (13,1) and color green and mask Full at (0,4)
diff: 
delta: (1,4)=0  (7,4)=0  (9,4)=0  (11,4)=0 
   (127.7 bits)
data: a background with size (13,7) and color black and layers
  _00: a rectangle with size (3,3) and color red and mask Border at (5,3)
  _0: a rectangle with size (13,1) and color green and mask Full at (0,4)
diff: 
delta: (1,4)=0  (3,4)=0  (9,4)=0  (11,4)=0 
   (79.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,7) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask Border at (3,3)
  _01: a rectangle with size (13,1) and color green and mask Full at (0,4)
diff: 
delta: (1,4)=0  (7,4)=0  (9,4)=0  (11,4)=0 
! 4 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (13,7) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask Full at (3,3)
  _01: a rectangle with size (13,1) and color green and mask Full at (0,4)
diff:   ^.layer_0.shape.mask
delta: (1,4)=0  (4,4)=3  (7,4)=0  (9,4)=0  (11,4)=0 
! 5 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (13,7) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask Border at (3,3)
  _01: a rectangle with size (1,1) and color green and mask Full at (0,4)
diff: 
delta: (2,4)=3  (4,4)=3  (6,4)=3  (8,4)=3  (10,4)=3  (12,4)=3 
! 6 wrong pixels (generated / expected)

TRAIN 5168d44c.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask Border at (1,1)
  _01: a rectangle with size (7,1) and color green and mask Full at (0,2)
diff: 
delta: (5,2)=0 
   (62.5 bits)
data: a background with size (7,7) and color black and layers
  _00: a rectangle with size (3,3) and color red and mask Border at (3,1)
  _0: a rectangle with size (7,1) and color green and mask Full at (0,2)
diff: 
delta: (1,2)=0 
   (19.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask Border at (1,1)
  _01: a rectangle with size (7,1) and color green and mask Full at (0,2)
diff: 
delta: (5,2)=0 
! 1 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask Full at (1,1)
  _01: a rectangle with size (7,1) and color green and mask Full at (0,2)
diff:   ^.layer_0.shape.mask
delta: (2,2)=3  (5,2)=0 
! 2 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask Border at (1,1)
  _01: a rectangle with size (1,1) and color green and mask Full at (0,2)
diff: 
delta: (2,2)=3  (4,2)=3  (6,2)=3 
! 3 wrong pixels (generated / expected)

TRAIN 5168d44c.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,17) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask Border at (3,7)
  _01: a rectangle with size (1,17) and color green and mask Full at (4,0)
diff: 
delta: (4,1)=0  (4,3)=0  (4,5)=0  (4,11)=0  (4,13)=0  (4,15)=0 
! 14 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (7,17) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask Border at (3,7)
  _01: a rectangle with size (1,1) and color green and mask Full at (4,0)
diff: 
delta: (4,2)=3  (4,4)=3  (4,6)=3  (4,8)=3  (4,10)=3  (4,12)=3  (4,14)=3  (4,16)=3 
! 16 wrong pixels (generated / expected)

TEST 5168d44c.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 2.8 sec (2.8 sec/task)
bits-train-error = 1598.4 bits (1598.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-278] Checking task 539a4f51.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 8987.5 = 8996.4
DL output with Mo: L = 9.0 + 26460.5 = 26469.4
DL input+output M: L = 17.9 + 35447.9 = 35465.9

# learning a model for train pairs
2.000	
1.691	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.420	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.204	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.126	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
1.007	OUT OBJECT at ^.layer_000: a rectangle with size ? and color ? and mask ? at ?
0.909	OUT OBJECT at ^.layer_001: ^.layer_01.shape at ?
0.849	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.836	OUT DEF: ^.layer_00=^.layer_0
0.824	OUT DEF: ^.layer_001=^.layer_01
0.794	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.774	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.762	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.751	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.689	OUT OBJECT at ^.layer_0011: ^.layer_011.shape at ?
0.677	OUT DEF: ^.layer_0011=^.layer_011
0.669	IN  DEF: ^.layer_011.shape.mask=Full
0.665	IN  DEF: ^.size=(?,?)
0.642	IN  DEF: ^.size.i=5
0.620	IN  DEF: ^.size.j=5
0.616	IN  DEF: ^.layer_0.pos=(?,?)
0.604	IN  DEF: ^.layer_0.pos.i=0
0.581	IN  DEF: ^.layer_0.pos.j=0
0.535	IN  DEF: ^.layer_0.shape.mask=Full
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _000: a rectangle with size ? and color ? and mask ? at ?
  _00: ^.layer_0
  _001: ^.layer_01
  _0011: ^.layer_011
  _0: a rectangle with size ? and color ^.layer_0.shape.color and mask ? at ^.layer_0.pos
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size (5,5) and color ? and layers
  _0: a rectangle with size ? and color ? and mask Full at (0,0)
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask Full at ?

DL input  with Mi: L = 82.0 + 2349.1 = 2431.1
DL output with Mo: L = 99.4 + 6918.6 = 7018.0
DL input+output M: L = 181.4 + 9267.7 = 9449.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask Full at (0,0)
  _01: a rectangle with size (1,4) and color green and mask Full at (3,0)
  _011: a rectangle with size (4,1) and color green and mask Full at (0,3)
diff: 
delta:
   (67.2 bits)
data: a background with size (10,10) and color green and layers
  _000: a rectangle with size (2,10) and color red and mask Full at (8,0)
  _00: a rectangle with size (3,3) and color red and mask Full at (0,0)
  _001: a rectangle with size (1,4) and color green and mask Full at (3,0)
  _0011: a rectangle with size (4,1) and color green and mask Full at (0,3)
  _0: a rectangle with size (7,7) and color red and mask Full at (0,0)
  _01: a rectangle with size (10,2) and color red and mask Full at (0,8)
  _011: a rectangle with size (1,8) and color green and mask Full at (7,0)
diff: 
delta:
   (140.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask Full at (0,0)
  _01: a rectangle with size (1,4) and color green and mask Full at (3,0)
  _011: a rectangle with size (4,1) and color green and mask Full at (0,3)
diff: 
delta:
! 88 wrong pixels (generated / expected)

TRAIN 539a4f51.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask Full at (0,0)
  _01: a rectangle with size (3,3) and color yellow and mask Full at (0,0)
  _011: a rectangle with size (4,4) and color pink and mask Full at (0,0)
diff: 
delta:
   (71.2 bits)
data: a background with size (10,10) and color pink and layers
  _000: a rectangle with size (2,10) and color blue and mask Full at (8,0)
  _00: a rectangle with size (2,2) and color blue and mask Full at (0,0)
  _001: a rectangle with size (3,3) and color yellow and mask Full at (0,0)
  _0011: a rectangle with size (4,4) and color pink and mask Full at (0,0)
  _0: a rectangle with size (6,6) and color blue and mask Full at (0,0)
  _01: a rectangle with size (10,2) and color blue and mask Full at (0,8)
  _011: a rectangle with size (7,7) and color yellow and mask Full at (0,0)
diff: 
delta:
   (145.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask Full at (0,0)
  _01: a rectangle with size (3,3) and color yellow and mask Full at (0,0)
  _011: a rectangle with size (4,4) and color pink and mask Full at (0,0)
diff: 
delta:
! 88 wrong pixels (generated / expected)

TRAIN 539a4f51.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (5,5) and color pink and layers
  _0: a rectangle with size (2,2) and color green and mask Full at (0,0)
  _01: a rectangle with size (3,3) and color yellow and mask Full at (0,0)
  _011: a rectangle with size (4,4) and color blue and mask Full at (0,0)
diff: 
delta: (0,0)=2 
   (96.6 bits)
data: a background with size (10,10) and color pink and layers
  _000: a rectangle with size (9,9) and color blue and mask ........x|........x|........x|........x|........x|........x|........x|........x|xxxxxxxxx at (0,0)
  _00: a rectangle with size (2,2) and color green and mask Full at (0,0)
  _001: a rectangle with size (3,3) and color yellow and mask Full at (0,0)
  _0011: a rectangle with size (4,4) and color blue and mask Full at (0,0)
  _0: a rectangle with size (7,7) and color green and mask xxxx..x|xxxx..x|xxxx..x|xxxx..x|......x|......x|xxxxxxx at (0,0)
  _01: a rectangle with size (8,8) and color yellow and mask xxxx..xx|xxxx..xx|xxxx..xx|xxxx..xx|......xx|......xx|xxxxxxxx|xxxxxxxx at (0,0)
  _011: a rectangle with size (6,6) and color red and mask xxxx.x|xxxx.x|xxxx.x|xxxx.x|.....x|xxxxxx at (0,0)
diff: 
delta: (0,0)=2 
   (406.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color blue and layers
  _0: a rectangle with size (5,5) and color pink and mask ....x|....x|....x|....x|xxxxx at (0,0)
  _01: a rectangle with size (3,3) and color yellow and mask ..x|..x|xxx at (0,0)
  _011: a rectangle with size (2,2) and color green and mask Full at (0,0)
diff:   ^.layer_0.shape.mask
delta: (0,0)=2 
! 86 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,5) and color yellow and layers
  _0: a rectangle with size (5,5) and color pink and mask ....x|....x|....x|....x|xxxxx at (0,0)
  _01: a rectangle with size (4,4) and color blue and mask ...x|...x|...x|xxxx at (0,0)
  _011: a rectangle with size (2,2) and color green and mask Full at (0,0)
diff:   ^.layer_0.shape.mask
delta: (0,0)=2 
! 84 wrong pixels (generated / expected)

TRAIN 539a4f51.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color green and layers
  _0: a rectangle with size (2,2) and color orange and mask Full at (0,0)
  _01: a rectangle with size (2,5) and color red and mask Full at (3,0)
  _011: a rectangle with size (5,2) and color red and mask Full at (0,3)
diff: 
delta:
! 84 wrong pixels (generated / expected)

TEST 539a4f51.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 24.5 sec (24.5 sec/task)
bits-train-error = 6918.6 bits (6918.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-277] Checking task 53b68214.json: 3 train, 2 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 5706.7 = 5715.7
DL output with Mo: L = 9.0 + 8599.6 = 8608.5
DL input+output M: L = 17.9 + 14306.3 = 14324.2

# learning a model for train pairs
2.000	
1.333	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.720	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.683	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.667	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.659	IN  DEF: ^.color=black
0.653	IN  DEF: ^.layer_0.pos=(?,?)
0.632	IN  DEF: ^.layer_0.pos.i=(0)
0.626	IN  DEF: ^.size=(?,?)
0.580	IN  DEF: ^.size.j=10
0.574	IN  DEF: ^.layer_0.shape.size=(?,?)
0.569	OUT DEF: ^.color=black
0.565	OUT DEF: ^.size=(?,?)
0.533	OUT DEF: ^.size.j=^.size.j
0.502	OUT DEF: ^.size.i=^.size.j
0.498	OUT DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (^.size.j,^.size.j) and color black and layers
  _0: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask ? at ^.layer_0.pos
WHERE (Mi)
a background with size (?,10) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at ((0),?)

DL input  with Mi: L = 47.1 + 1636.1 = 1683.2
DL output with Mo: L = 37.4 + 1718.1 = 1755.6
DL input+output M: L = 84.6 + 3354.3 = 3438.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (6,10) and color black and layers
  _0: a rectangle with size (6,7) and color blue and mask xxx....|..x....|..xxx..|....x..|....xxx|......x at (0,0)
diff: 
delta:
   (77.3 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (9,10) and color blue and mask xxx.......|..x.......|..xxx.....|....x.....|....xxx...|......x...|......xxx.|........x.|........xx at (0,0)
diff: 
delta:
   (110.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,10) and color black and layers
  _0: a rectangle with size (6,7) and color blue and mask xxx....|..x....|..xxx..|....x..|....xxx|......x at (0,0)
diff: 
delta:
! 18 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (6,10) and color black and layers
  _0: a rectangle with size (3,1) and color blue and mask Full at (0,2)
diff: 
delta: (0,0)=1  (0,1)=1  (2,3)=1  (2,4)=1  (3,4)=1  (4,4)=1  (4,5)=1  (4,6)=1  (5,6)=1 
! 18 wrong pixels (generated / expected)

TRAIN 53b68214.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (5,10) and color black and layers
  _0: a rectangle with size (5,1) and color green and mask Full at (0,2)
diff: 
delta:
   (27.9 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,1) and color green and mask Full at (0,2)
diff: 
delta:
   (13.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,10) and color black and layers
  _0: a rectangle with size (5,1) and color green and mask Full at (0,2)
diff: 
delta:
! 10 wrong pixels (generated / expected)

TRAIN 53b68214.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (8,10) and color black and layers
  _0: a rectangle with size (8,3) and color red and mask .x.|.x.|x.x|.x.|.x.|x.x|.x.|.x. at (0,0)
diff: 
delta:
   (58.5 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,3) and color red and mask .x.|.x.|x.x|.x.|.x.|x.x|.x.|.x.|x.x|.x. at (0,0)
diff: 
delta:
   (47.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,10) and color black and layers
  _0: a rectangle with size (8,3) and color red and mask .x.|.x.|x.x|.x.|.x.|x.x|.x.|.x. at (0,0)
diff: 
delta:
! 13 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (8,10) and color black and layers
  _0: a rectangle with size (8,1) and color red and mask Full at (0,1)
diff: 
delta: (2,0)=2  (2,1)=0  (2,2)=2  (5,0)=2  (5,1)=0  (5,2)=2 
! 13 wrong pixels (generated / expected)

TRAIN 53b68214.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,10) and color black and layers
  _0: a rectangle with size (8,2) and color pink and mask Odd Checkboard at (0,3)
diff: 
delta:
! 10 wrong pixels (generated / expected)

TEST 53b68214.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,10) and color black and layers
  _0: a rectangle with size (5,3) and color cyan and mask xxx|x.x|xxx|x.x|xxx at (0,1)
diff: 
delta:
! 23 wrong pixels (generated / expected)

TEST 53b68214.json/2: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.7 sec (0.7 sec/task)
bits-train-error = 1718.1 bits (1718.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-276] Checking task 543a7ed5.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 16254.8 = 16263.7
DL output with Mo: L = 9.0 + 44809.5 = 44818.4
DL input+output M: L = 17.9 + 61064.2 = 61082.2

# learning a model for train pairs
2.000	
1.586	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.178	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.018	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.872	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.759	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.685	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 6971.7 = 7019.7
DL output with Mo: L = 85.3 + 11252.7 = 11338.0
DL input+output M: L = 133.3 + 18224.3 = 18357.7

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (15,15) and color pink and layers
  _0: a rectangle with size (15,15) and color cyan and mask xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xxxxxxxx....xxx|xxxxxxxx....xxx|xxx..xxx....xxx|xxx..xxx....xxx|xxxxxxxx....xxx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xxxxx....xxxxxx|xxxxx....xxxxxx|xxxxx....xxxxxx|xxxxx....xxxxxx|xxxxxxxxxxxxxxx at (0,0)
  _01: a rectangle with size (3,2) and color cyan and mask Full at (3,9)
diff: 
delta:
   (325.5 bits)
data: a background with size (15,15) and color pink and layers
  _0: a rectangle with size (15,15) and color cyan and mask xxxxxxxxxxxxxxx|xxxxxxx......xx|xxxxxxx......xx|xx....x......xx|xx....x......xx|xx....x......xx|xx....x......xx|xxxxxxx......xx|xxxxxxxxxxxxxxx|xxxx......xxxxx|xxxx......xxxxx|xxxx......xxxxx|xxxx......xxxxx|xxxx......xxxxx|xxxx......xxxxx at (0,0)
  _01: a rectangle with size (7,6) and color green and mask Border at (1,7)
  _011: a rectangle with size (6,6) and color green and mask Border at (9,4)
  _0111: a rectangle with size (4,4) and color green and mask Border at (3,2)
diff: 
delta: (3,9)=4  (3,10)=4  (4,9)=4  (4,10)=4  (5,9)=4  (5,10)=4 
   (531.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color pink and layers
  _0: a rectangle with size (15,15) and color cyan and mask xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xxxxxxxx....xxx|xxxxxxxx....xxx|xxx..xxx....xxx|xxx..xxx....xxx|xxxxxxxx....xxx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xxxxx....xxxxxx|xxxxx....xxxxxx|xxxxx....xxxxxx|xxxxx....xxxxxx|xxxxxxxxxxxxxxx at (0,0)
  _01: a rectangle with size (3,2) and color cyan and mask Full at (3,9)
diff: 
delta:
! size mismatch, 10x10 instead of 15x15

TRAIN 543a7ed5.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (15,15) and color pink and layers
  _0: a rectangle with size (15,15) and color cyan and mask xxxxxxxxxxxxxxx|xxxxxxxx...xxxx|xxxxxxxx...xxxx|xx....xx...xxxx|xx....xxxxxxxxx|xx....xxxxxxxxx|xx....xxxxxxxxx|xxxxxxxxxxxxxxx|xxxxxxxx......x|xxxxxxxx......x|xxxxxxxx......x|xxxxxxxx......x|xxxxxxxx......x|xxxxxxxx......x|xxxxxxxxxxxxxxx at (0,0)
  _01: a rectangle with size (4,4) and color cyan and mask Full at (9,9)
diff: 
delta: (4,3)=8  (5,3)=8 
   (371.7 bits)
data: a background with size (15,15) and color pink and layers
  _0: a rectangle with size (15,7) and color cyan and mask xxxxxxx|xxxxxxx|x......|x......|x......|x......|x......|x......|xxxxxxx|xxxxxxx|xxxxxxx|xxxxxxx|xxxxxxx|xxxxxxx|xxxxxxx at (0,0)
  _01: a rectangle with size (15,14) and color green and mask xxxxxxxxxxx...|xxxxxxx...x...|xxxxxxx...x...|x....xx...x...|x....xxxxxx...|x....x........|x....x........|xxxxxxxxxxxxxx|xxxxxxx......x|xxxxxxx......x|xxxxxxx......x|xxxxxxx......x|xxxxxxx......x|xxxxxxx......x|xxxxxxxxxxxxxx at (0,1)
  _011: a rectangle with size (7,8) and color cyan and mask xxxxxxxx|x...xxxx|x...xxxx|x...xxxx|xxxxxxxx|xxxxxxxx|xxxxxxxx at (0,7)
  _0111: a rectangle with size (4,4) and color yellow and mask Full at (9,9)
diff: 
delta: (4,3)=4  (5,3)=4 
   (593.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color pink and layers
  _0: a rectangle with size (15,15) and color cyan and mask xxxxxxxxxxxxxxx|xxxxxxxx...xxxx|xxxxxxxx...xxxx|xx....xx...xxxx|xx....xxxxxxxxx|xx....xxxxxxxxx|xx....xxxxxxxxx|xxxxxxxxxxxxxxx|xxxxxxxx......x|xxxxxxxx......x|xxxxxxxx......x|xxxxxxxx......x|xxxxxxxx......x|xxxxxxxx......x|xxxxxxxxxxxxxxx at (0,0)
  _01: a rectangle with size (4,4) and color cyan and mask Full at (9,9)
diff: 
delta: (4,3)=8  (5,3)=8 
! size mismatch, 10x10 instead of 15x15

TRAIN 543a7ed5.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color pink and layers
  _0: a rectangle with size (15,15) and color cyan and mask xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xxxxxxxxx...xxx|xx....xxx...xxx|xx....xxx...xxx|xx....xxx...xxx|xx....xxx...xxx|xxxxxxxxx...xxx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xxxx.......xxxx|xxxx.......xxxx|xxxx.......xxxx|xxxxxxxxxxxxxxx at (0,0)
  _01: a rectangle with size (2,3) and color pink and mask Full at (2,9)
diff: 
delta: (4,3)=8  (4,4)=8  (4,10)=8  (5,3)=8  (5,4)=8  (5,10)=8  (6,10)=8  (12,6)=8  (12,7)=8 
! size mismatch, 10x10 instead of 15x15

TEST 543a7ed5.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.2 sec (27.2 sec/task)
bits-train-error = 11252.7 bits (11252.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-275] Checking task 54d82841.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 5136.7 = 5145.7
DL output with Mo: L = 9.0 + 6032.5 = 6041.5
DL input+output M: L = 17.9 + 11169.3 = 11187.2

# learning a model for train pairs
2.000	
1.675	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.277	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.094	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.837	OUT OBJECT at ^.layer_00: ^.layer_00.shape at ?
0.755	OUT DEF: ^.size=^.size
0.703	IN  DEF: ^.layer_0.shape.mask=xxx|x.x
0.657	OUT DEF: ^.layer_00=^.layer_00
0.610	OUT DEF: ^.layer_0=^.layer_0
0.587	OUT OBJECT at ^.layer_01: a point with color ? at ?
0.564	OUT DEF: ^.layer_01.shape.color=yellow
0.555	IN  DEF: ^.color=black
0.548	OUT DEF: ^.color=black
0.541	IN  DEF: ^.size=(?,?)
0.534	IN  DEF: ^.layer_00.pos=(?,?)
0.511	IN  DEF: ^.layer_00.pos.j=1
0.504	IN  DEF: ^.layer_00.shape.size=(?,?)
0.475	IN  DEF: ^.layer_00.shape.size.j=3
0.468	IN  DEF: ^.layer_0.pos=(?,?)
0.461	IN  DEF: ^.layer_0.shape.size=(?,?)
0.430	IN  DEF: ^.layer_0.shape.size.j=3
0.405	IN  DEF: ^.layer_0.shape.size.i=2
0.399	OUT DEF: ^.layer_01.pos=(?,?)
0.379	OUT DEF: ^.layer_01.pos.j=2
0.362	OUT DEF: ^.layer_01.pos.i=^.size.i - 1

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: ^.layer_00
  _0: ^.layer_0
  _01: a point with color yellow at (^.size.i - 1,2)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _00: a rectangle with size (?,3) and color ? and mask ? at (?,1)
  _0: a rectangle with size (2,3) and color ? and mask xxx|x.x at (?,?)

DL input  with Mi: L = 83.3 + 1400.6 = 1483.9
DL output with Mo: L = 51.0 + 396.4 = 447.4
DL input+output M: L = 134.3 + 1797.0 = 1931.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (8,8) and color black and layers
  _00: a rectangle with size (2,3) and color pink and mask xxx|x.x at (0,1)
  _0: a rectangle with size (2,3) and color pink and mask xxx|x.x at (2,5)
diff: 
delta:
   (52.3 bits)
data: a background with size (8,8) and color black and layers
  _00: a rectangle with size (2,3) and color pink and mask xxx|x.x at (0,1)
  _0: a rectangle with size (2,3) and color pink and mask xxx|x.x at (2,5)
  _01: a point with color yellow at (7,2)
diff: 
delta: (7,6)=4 
   (20.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,8) and color black and layers
  _00: a rectangle with size (2,3) and color pink and mask xxx|x.x at (0,1)
  _0: a rectangle with size (2,3) and color pink and mask xxx|x.x at (2,5)
diff: 
delta:
! 1 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (8,8) and color black and layers
  _00: a rectangle with size (2,3) and color pink and mask Full at (0,1)
  _0: a rectangle with size (2,3) and color pink and mask xxx|x.x at (2,5)
diff: 
delta: (1,2)=0 
! 2 wrong pixels (generated / expected)

TRAIN 54d82841.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (5,5) and color black and layers
  _00: a rectangle with size (1,3) and color green and mask Full at (0,1)
  _0: a rectangle with size (2,3) and color green and mask xxx|x.x at (0,1)
diff: 
delta:
   (38.8 bits)
data: a background with size (5,5) and color black and layers
  _00: a rectangle with size (1,3) and color green and mask Full at (0,1)
  _0: a rectangle with size (2,3) and color green and mask xxx|x.x at (0,1)
  _01: a point with color yellow at (4,2)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _00: a rectangle with size (1,3) and color green and mask Full at (0,1)
  _0: a rectangle with size (2,3) and color green and mask xxx|x.x at (0,1)
diff: 
delta:
correct output grid

TRAIN 54d82841.json/2: 1 1st (SUCCESS)

## instance 3

> Input and output best reading:
data: a background with size (5,7) and color black and layers
  _00: a rectangle with size (2,3) and color cyan and mask xxx|x.x at (1,1)
  _0: a rectangle with size (2,3) and color pink and mask xxx|x.x at (2,4)
diff: 
delta:
   (49.0 bits)
data: a background with size (5,7) and color black and layers
  _00: a rectangle with size (2,3) and color cyan and mask xxx|x.x at (1,1)
  _0: a rectangle with size (2,3) and color pink and mask xxx|x.x at (2,4)
  _01: a point with color yellow at (4,2)
diff: 
delta: (4,5)=4 
   (19.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,7) and color black and layers
  _00: a rectangle with size (2,3) and color cyan and mask xxx|x.x at (1,1)
  _0: a rectangle with size (2,3) and color pink and mask xxx|x.x at (2,4)
diff: 
delta:
! 1 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,7) and color black and layers
  _00: a rectangle with size (2,3) and color cyan and mask Full at (1,1)
  _0: a rectangle with size (2,3) and color pink and mask xxx|x.x at (2,4)
diff: 
delta: (2,2)=0 
! 2 wrong pixels (generated / expected)

TRAIN 54d82841.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,11) and color black and layers
  _00: a rectangle with size (2,3) and color grey and mask xxx|x.x at (0,1)
  _0: a rectangle with size (2,3) and color cyan and mask xxx|x.x at (1,5)
diff: 
delta: (2,8)=3  (2,9)=3  (2,10)=3  (3,8)=3  (3,10)=3 
! 7 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (7,11) and color black and layers
  _00: a rectangle with size (2,3) and color grey and mask xxx|x.x at (0,1)
  _0: a rectangle with size (2,3) and color green and mask xxx|x.x at (2,8)
diff: 
delta: (1,5)=8  (1,6)=8  (1,7)=8  (2,5)=8  (2,7)=8 
! 7 wrong pixels (generated / expected)

TEST 54d82841.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 2.4 sec (2.4 sec/task)
bits-train-error = 396.4 bits (396.4 bits/task)
acc-train-micro = 0.33 tasks (33.33%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.33
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-274] Checking task 54d9e175.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 11063.7 = 11072.7
DL output with Mo: L = 9.0 + 22265.3 = 22274.2
DL input+output M: L = 17.9 + 33329.0 = 33346.9

# learning a model for train pairs
2.000	
1.640	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.368	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.155	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.009	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.932	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.861	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.831	OUT DEF: ^.size=^.size
0.805	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.788	OUT DEF: ^.layer_00=^.layer_0
0.774	IN  OBJECT at ^.layer_011: a point with color ? at ?
0.758	IN  OBJECT at ^.layer_0111: a point with color ? at ?
0.740	IN  OBJECT at ^.layer_01111: a point with color ? at ?
0.725	OUT DEF: ^.color=brown
0.720	IN  DEF: ^.color=black
0.703	IN  DEF: ^.layer_0.shape.color=grey
0.699	IN  DEF: ^.size=(?,?)
0.666	IN  DEF: ^.size.j=11
0.662	IN  DEF: ^.layer_0.pos=(?,?)
0.650	IN  DEF: ^.layer_0.pos.i=(0)
0.642	IN  DEF: ^.layer_01.shape.mask=Full
0.637	IN  DEF: ^.layer_0.shape.size=(?,?)
0.633	IN  DEF: ^.layer_01.pos=(?,?)
0.629	IN  DEF: ^.layer_01.shape.size=(?,?)
0.620	IN  DEF: ^.layer_01.shape.size.j=1
0.616	IN  DEF: ^.layer_011.pos=(?,?)
0.599	IN  DEF: ^.layer_011.pos.j=5
0.587	IN  DEF: ^.layer_011.pos.i=1
0.583	IN  DEF: ^.layer_0111.pos=(?,?)
0.566	IN  DEF: ^.layer_0111.pos.j=1
0.562	IN  DEF: ^.layer_01111.pos=(?,?)
0.544	IN  DEF: ^.layer_01111.pos.j=9
0.533	IN  DEF: ^.layer_01111.pos.i=1
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color brown and layers
  _00: ^.layer_0
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size (?,11) and color black and layers
  _0: a rectangle with size (?,?) and color grey and mask ? at ((0),?)
  _01: a rectangle with size (?,1) and color ? and mask Full at (?,?)
  _011: a point with color ? at (1,5)
  _0111: a point with color ? at (?,1)
  _01111: a point with color ? at (1,9)

DL input  with Mi: L = 135.1 + 3493.2 = 3628.2
DL output with Mo: L = 95.6 + 4478.9 = 4574.5
DL input+output M: L = 230.7 + 7972.0 = 8202.7

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,11) and color black and layers
  _0: a rectangle with size (3,1) and color grey and mask Full at (0,3)
  _01: a rectangle with size (3,1) and color grey and mask Full at (0,7)
  _011: a point with color red at (1,5)
  _0111: a point with color blue at (1,1)
  _01111: a point with color blue at (1,9)
diff: 
delta:
   (55.1 bits)
data: a background with size (3,11) and color brown and layers
  _00: a rectangle with size (3,1) and color grey and mask Full at (0,3)
  _0: a rectangle with size (3,3) and color pink and mask Full at (0,0)
  _01: a rectangle with size (3,3) and color orange and mask Full at (0,4)
  _011: a rectangle with size (3,3) and color pink and mask Full at (0,8)
  _0111: a rectangle with size (3,1) and color grey and mask Full at (0,7)
diff: 
delta:
   (110.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,11) and color black and layers
  _0: a rectangle with size (3,1) and color grey and mask Full at (0,3)
  _01: a rectangle with size (3,1) and color grey and mask Full at (0,7)
  _011: a point with color red at (1,5)
  _0111: a point with color blue at (1,1)
  _01111: a point with color blue at (1,9)
diff: 
delta:
! 30 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,11) and color black and layers
  _0: a rectangle with size (3,1) and color grey and mask Full at (0,7)
  _01: a rectangle with size (3,1) and color grey and mask Full at (0,3)
  _011: a point with color red at (1,5)
  _0111: a point with color blue at (1,1)
  _01111: a point with color blue at (1,9)
diff: 
delta:
! 30 wrong pixels (generated / expected)

TRAIN 54d9e175.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,11) and color black and layers
  _0: a rectangle with size (3,1) and color grey and mask Full at (0,3)
  _01: a rectangle with size (3,1) and color grey and mask Full at (0,7)
  _011: a point with color green at (1,5)
  _0111: a point with color red at (1,1)
  _01111: a point with color blue at (1,9)
diff: 
delta:
   (55.1 bits)
data: a background with size (3,11) and color brown and layers
  _00: a rectangle with size (3,1) and color grey and mask Full at (0,3)
  _0: a rectangle with size (3,3) and color orange and mask Full at (0,0)
  _01: a rectangle with size (3,3) and color cyan and mask Full at (0,4)
  _011: a rectangle with size (3,3) and color pink and mask Full at (0,8)
  _0111: a rectangle with size (3,1) and color grey and mask Full at (0,7)
diff: 
delta:
   (110.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,11) and color black and layers
  _0: a rectangle with size (3,1) and color grey and mask Full at (0,3)
  _01: a rectangle with size (3,1) and color grey and mask Full at (0,7)
  _011: a point with color green at (1,5)
  _0111: a point with color red at (1,1)
  _01111: a point with color blue at (1,9)
diff: 
delta:
! 30 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,11) and color black and layers
  _0: a rectangle with size (3,1) and color grey and mask Full at (0,7)
  _01: a rectangle with size (3,1) and color grey and mask Full at (0,3)
  _011: a point with color green at (1,5)
  _0111: a point with color red at (1,1)
  _01111: a point with color blue at (1,9)
diff: 
delta:
! 30 wrong pixels (generated / expected)

TRAIN 54d9e175.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,11) and color black and layers
  _0: a rectangle with size (3,1) and color grey and mask Full at (0,3)
  _01: a rectangle with size (3,1) and color grey and mask Full at (0,7)
  _011: a point with color blue at (1,5)
  _0111: a point with color green at (1,1)
  _01111: a point with color yellow at (1,9)
diff: 
delta:
   (55.1 bits)
data: a background with size (3,11) and color brown and layers
  _00: a rectangle with size (3,1) and color grey and mask Full at (0,3)
  _0: a rectangle with size (3,3) and color cyan and mask Full at (0,0)
  _01: a rectangle with size (3,3) and color pink and mask Full at (0,4)
  _011: a rectangle with size (3,3) and color brown and mask Full at (0,8)
  _0111: a rectangle with size (3,1) and color grey and mask Full at (0,7)
diff: 
delta:
   (110.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,11) and color black and layers
  _0: a rectangle with size (3,1) and color grey and mask Full at (0,3)
  _01: a rectangle with size (3,1) and color grey and mask Full at (0,7)
  _011: a point with color blue at (1,5)
  _0111: a point with color green at (1,1)
  _01111: a point with color yellow at (1,9)
diff: 
delta:
! 21 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,11) and color black and layers
  _0: a rectangle with size (3,1) and color grey and mask Full at (0,7)
  _01: a rectangle with size (3,1) and color grey and mask Full at (0,3)
  _011: a point with color blue at (1,5)
  _0111: a point with color green at (1,1)
  _01111: a point with color yellow at (1,9)
diff: 
delta:
! 21 wrong pixels (generated / expected)

TRAIN 54d9e175.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (7,11) and color black and layers
  _0: a rectangle with size (7,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _01: a rectangle with size (1,1) and color yellow and mask Full at (1,1)
  _011: a point with color blue at (1,5)
  _0111: a point with color red at (5,1)
  _01111: a point with color red at (1,9)
diff: 
delta: (5,5)=3  (5,9)=4 
   (184.1 bits)
data: a background with size (7,11) and color brown and layers
  _00: a rectangle with size (7,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _0: a rectangle with size (3,3) and color pink and mask Full at (0,4)
  _01: a rectangle with size (3,3) and color orange and mask Full at (0,8)
  _011: a rectangle with size (3,3) and color orange and mask Full at (4,0)
  _0111: a rectangle with size (3,3) and color cyan and mask Full at (4,4)
diff: 
delta:
   (118.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,11) and color black and layers
  _0: a rectangle with size (7,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _01: a rectangle with size (1,1) and color yellow and mask Full at (1,1)
  _011: a point with color blue at (1,5)
  _0111: a point with color red at (5,1)
  _01111: a point with color red at (1,9)
diff: 
delta: (5,5)=3  (5,9)=4 
! 40 wrong pixels (generated / expected)

TRAIN 54d9e175.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,11) and color black and layers
  _0: a rectangle with size (7,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _01: a rectangle with size (1,1) and color red and mask Full at (1,1)
  _011: a point with color green at (1,5)
  _0111: a point with color blue at (5,1)
  _01111: a point with color yellow at (1,9)
diff: 
delta: (5,5)=1  (5,9)=3 
! 45 wrong pixels (generated / expected)

TEST 54d9e175.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 24.6 sec (24.6 sec/task)
bits-train-error = 4478.9 bits (4478.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-273] Checking task 5521c0d9.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 17832.8 = 17841.8
DL output with Mo: L = 9.0 + 17832.8 = 17841.8
DL input+output M: L = 17.9 + 35665.6 = 35683.5

# learning a model for train pairs
2.000	
1.534	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.069	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.835	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
0.635	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.466	OUT OBJECT at ^.layer_00: ^.layer_00.shape at ?
0.327	IN  OBJECT at ^.layer_001: a rectangle with size ? and color ? and mask ? at ?
0.291	OUT DEF: ^.size=^.size
0.261	OUT DEF: ^.layer_0.shape=^.layer_001.shape
0.253	IN  DEF: ^.layer_00.shape.color=yellow
0.245	IN  DEF: ^.layer_001.shape.color=red
0.238	IN  DEF: ^.layer_0.shape.color=blue
0.234	IN  DEF: ^.layer_00.shape.mask=Full
0.230	IN  DEF: ^.layer_001.shape.mask=Full
0.226	IN  DEF: ^.layer_0.shape.mask=Full
0.223	OUT DEF: ^.color=black
0.221	IN  DEF: ^.color=black
0.219	OUT DEF: ^.layer_00.pos=(?,?)
0.210	OUT DEF: ^.layer_00.pos.j=^.layer_00.pos.j
0.202	OUT DEF: ^.layer_00.pos.i=^.layer_00.pos.i - ^.layer_00.shape.size.i
0.200	OUT DEF: ^.layer_0.pos=(?,?)
0.191	OUT DEF: ^.layer_0.pos.j=^.layer_001.pos.j
0.183	OUT DEF: ^.layer_0.pos.i=^.layer_001.pos.i - ^.layer_001.shape.size.i
0.181	OUT DEF: ^.layer_01.pos=(?,?)
0.173	OUT DEF: ^.layer_01.pos.j=^.layer_0.pos.j
0.165	OUT DEF: ^.layer_01.pos.i=^.layer_0.pos.i - ^.layer_0.shape.size.i
0.163	IN  DEF: ^.layer_00.pos=(?,?)
0.161	IN  DEF: ^.size=(?,?)
0.144	IN  DEF: ^.size.i=15
0.127	IN  DEF: ^.size.j=15
0.125	IN  DEF: ^.layer_00.shape.size=(?,?)
0.123	IN  DEF: ^.layer_0.pos=(?,?)
0.121	IN  DEF: ^.layer_001.pos=(?,?)
0.120	IN  DEF: ^.layer_001.shape.size=(?,?)
0.118	IN  DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: ^.layer_00.shape at (^.layer_00.pos.i - ^.layer_00.shape.size.i,^.layer_00.pos.j)
  _0: ^.layer_001.shape at (^.layer_001.pos.i - ^.layer_001.shape.size.i,^.layer_001.pos.j)
  _01: ^.layer_0.shape at (^.layer_0.pos.i - ^.layer_0.shape.size.i,^.layer_0.pos.j)
WHERE (Mi)
a background with size (15,15) and color black and layers
  _00: a rectangle with size (?,?) and color yellow and mask Full at (?,?)
  _001: a rectangle with size (?,?) and color red and mask Full at (?,?)
  _0: a rectangle with size (?,?) and color blue and mask Full at (?,?)

DL input  with Mi: L = 112.0 + 1889.0 = 2001.0
DL output with Mo: L = 96.8 + 0.0 = 96.8
DL input+output M: L = 208.7 + 1889.0 = 2097.7

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (15,15) and color black and layers
  _00: a rectangle with size (4,4) and color yellow and mask Full at (11,9)
  _001: a rectangle with size (2,4) and color red and mask Full at (13,4)
  _0: a rectangle with size (4,2) and color blue and mask Full at (11,1)
diff: 
delta:
   (65.3 bits)
data: a background with size (15,15) and color black and layers
  _00: a rectangle with size (4,4) and color yellow and mask Full at (7,9)
  _0: a rectangle with size (2,4) and color red and mask Full at (11,4)
  _01: a rectangle with size (4,2) and color blue and mask Full at (7,1)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color black and layers
  _00: a rectangle with size (4,4) and color yellow and mask Full at (11,9)
  _001: a rectangle with size (2,4) and color red and mask Full at (13,4)
  _0: a rectangle with size (4,2) and color blue and mask Full at (11,1)
diff: 
delta:
correct output grid

TRAIN 5521c0d9.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (15,15) and color black and layers
  _00: a rectangle with size (6,4) and color yellow and mask Full at (9,1)
  _001: a rectangle with size (5,2) and color red and mask Full at (10,11)
  _0: a rectangle with size (2,2) and color blue and mask Full at (13,7)
diff: 
delta:
   (65.1 bits)
data: a background with size (15,15) and color black and layers
  _00: a rectangle with size (6,4) and color yellow and mask Full at (3,1)
  _0: a rectangle with size (5,2) and color red and mask Full at (5,11)
  _01: a rectangle with size (2,2) and color blue and mask Full at (11,7)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color black and layers
  _00: a rectangle with size (6,4) and color yellow and mask Full at (9,1)
  _001: a rectangle with size (5,2) and color red and mask Full at (10,11)
  _0: a rectangle with size (2,2) and color blue and mask Full at (13,7)
diff: 
delta:
correct output grid

TRAIN 5521c0d9.json/2: 1 1st (SUCCESS)

## instance 3

> Input and output best reading:
data: a background with size (15,15) and color black and layers
  _00: a rectangle with size (3,2) and color yellow and mask Full at (12,11)
  _001: a rectangle with size (1,4) and color red and mask Full at (14,1)
  _0: a rectangle with size (4,1) and color blue and mask Full at (11,7)
diff: 
delta:
   (58.5 bits)
data: a background with size (15,15) and color black and layers
  _00: a rectangle with size (3,2) and color yellow and mask Full at (9,11)
  _0: a rectangle with size (1,4) and color red and mask Full at (13,1)
  _01: a rectangle with size (4,1) and color blue and mask Full at (7,7)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color black and layers
  _00: a rectangle with size (3,2) and color yellow and mask Full at (12,11)
  _001: a rectangle with size (1,4) and color red and mask Full at (14,1)
  _0: a rectangle with size (4,1) and color blue and mask Full at (11,7)
diff: 
delta:
correct output grid

TRAIN 5521c0d9.json/3: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color black and layers
  _00: a rectangle with size (6,3) and color yellow and mask Full at (9,5)
  _001: a rectangle with size (7,4) and color red and mask Full at (8,0)
  _0: a rectangle with size (3,5) and color blue and mask Full at (12,10)
diff: 
delta:
correct output grid

TEST 5521c0d9.json/1: 1 1st (SUCCESS)

# Performance measures on task
runtime-learning = 0.4 sec (0.4 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 1.00

=====================================
[-272] Checking task 5582e5ca.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3552.8 = 3561.8
DL output with Mo: L = 9.0 + 608.1 = 617.1
DL input+output M: L = 17.9 + 4160.9 = 4178.9

# learning a model for train pairs
2.000	
1.399	OUT DEF: ^.size=^.size
1.009	OUT DEF: ^.color=^.color
0.935	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.894	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.874	IN  DEF: ^.layer_0.shape.mask=Full
0.864	IN  DEF: ^.layer_01.shape.size=(?,?)
0.855	IN  DEF: ^.size=(?,?)
0.809	IN  DEF: ^.size.i=3
0.763	IN  DEF: ^.size.j=3
0.754	IN  DEF: ^.layer_0.pos=(?,?)
0.744	IN  DEF: ^.layer_0.shape.size=(?,?)
0.734	IN  DEF: ^.layer_01.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ^.color and layers
WHERE (Mi)
a background with size (3,3) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 74.6 + 2493.4 = 2567.9
DL output with Mo: L = 7.9 + 0.0 = 7.9
DL input+output M: L = 82.5 + 2493.4 = 2575.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color yellow and layers
  _0: a rectangle with size (2,1) and color pink and mask Full at (1,0)
  _01: a rectangle with size (2,2) and color green and mask Odd Checkboard at (1,1)
diff: 
delta: (0,2)=8  (2,2)=0 
   (84.8 bits)
data: a background with size (3,3) and color yellow and layers
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color green and layers
  _0: a rectangle with size (2,1) and color pink and mask Full at (1,0)
  _01: a rectangle with size (2,2) and color yellow and mask Full at (0,0)
diff: 
delta: (0,2)=8  (2,2)=0 
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color yellow and layers
  _0: a rectangle with size (2,1) and color pink and mask Full at (1,0)
  _01: a rectangle with size (2,2) and color green and mask Odd Checkboard at (1,1)
diff: 
delta: (0,2)=8  (2,2)=0 
correct output grid

TRAIN 5582e5ca.json/1: 1 2nd (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color brown and layers
  _0: a rectangle with size (2,1) and color cyan and mask Full at (0,1)
  _01: a rectangle with size (1,3) and color blue and mask Full at (1,0)
diff: 
delta: (0,0)=6  (2,1)=4 
   (79.7 bits)
data: a background with size (3,3) and color brown and layers
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color brown and layers
  _0: a rectangle with size (2,1) and color cyan and mask Full at (0,1)
  _01: a rectangle with size (1,3) and color blue and mask Full at (1,0)
diff: 
delta: (0,0)=6  (2,1)=4 
correct output grid

TRAIN 5582e5ca.json/2: 1 1st (SUCCESS)

## instance 3

> Input and output best reading:
data: a background with size (3,3) and color pink and layers
  _0: a rectangle with size (1,2) and color cyan and mask Full at (2,0)
  _01: a rectangle with size (2,2) and color yellow and mask Even Checkboard at (0,0)
diff: 
delta: (0,2)=9# (1,2)=1 
   (84.8 bits)
data: a background with size (3,3) and color pink and layers
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color pink and layers
  _0: a rectangle with size (1,2) and color cyan and mask Full at (2,0)
  _01: a rectangle with size (2,2) and color yellow and mask Even Checkboard at (0,0)
diff: 
delta: (0,2)=9# (1,2)=1 
correct output grid

TRAIN 5582e5ca.json/3: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (1,1) and color yellow and mask Full at (1,0)
  _01: a rectangle with size (2,2) and color pink and mask Odd Checkboard at (0,1)
diff: 
delta: (1,2)=9# (2,1)=3  (2,2)=0 
correct output grid

TEST 5582e5ca.json/1: 1 1st (SUCCESS)

# Performance measures on task
runtime-learning = 0.5 sec (0.5 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 0.83
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 1.00

=====================================
[-271] Checking task 5614dbcf.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 13620.8 = 13629.8
DL output with Mo: L = 9.0 + 1438.3 = 1447.3
DL input+output M: L = 17.9 + 15059.1 = 15077.1

# learning a model for train pairs
2.000	
1.798	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.622	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.453	OUT DEF: ^.size=^.layer_0.shape.size
1.369	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.285	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.203	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.150	OUT OBJECT at ^.layer_0: a point with color ? at ?
1.086	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.026	OUT OBJECT at ^.layer_01: a point with color ? at ?
0.962	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.940	OUT DEF: ^.color=black
0.925	OUT DEF: ^.layer_0.pos=(?,?)
0.885	OUT DEF: ^.layer_0.pos.i=(0)
0.855	OUT DEF: ^.layer_0.pos.j=^.layer_01111.pos.i - ^.layer_01.pos.j
0.840	OUT DEF: ^.layer_01.pos=(?,?)
0.810	OUT DEF: ^.layer_01.pos.i=^.layer_0.shape.size.i - ^.layer_011.pos.i
0.805	IN  DEF: ^.layer_011.shape.mask=Full
0.800	IN  OBJECT at ^.layer_011111: a point with color ? at ?
0.797	IN  DEF: ^.layer_0.shape.mask=Full
0.793	IN  DEF: ^.layer_01.shape.mask=Full
0.762	OUT DEF: ^.layer_01.pos.j=^.layer_011111.pos.j - 2
0.756	IN  DEF: ^.layer_011111.shape.color=grey
0.752	IN  DEF: ^.layer_0111.shape.mask=Full
0.747	IN  OBJECT at ^.layer_0111111: a point with color ? at ?
0.741	IN  DEF: ^.layer_0111111.shape.color=grey
0.737	IN  DEF: ^.layer_01111.shape.mask=Full
0.735	IN  DEF: ^.color=black
0.733	IN  DEF: ^.size=(?,?)
0.721	IN  DEF: ^.size.i=9
0.709	IN  DEF: ^.size.j=9
0.707	IN  DEF: ^.layer_0.pos=(?,?)
0.700	IN  DEF: ^.layer_0.pos.i=(0)
0.699	IN  DEF: ^.layer_0.shape.size=(?,?)
0.691	IN  DEF: ^.layer_0.shape.size.i=3
0.683	IN  DEF: ^.layer_0.shape.size.j=3
0.681	IN  DEF: ^.layer_01111.pos=(?,?)
0.680	IN  DEF: ^.layer_0111111.pos=(?,?)
0.673	IN  DEF: ^.layer_0111111.pos.i=6
0.672	IN  DEF: ^.layer_01.pos=(?,?)
0.670	IN  DEF: ^.layer_01.shape.size=(?,?)
0.662	IN  DEF: ^.layer_01.shape.size.i=3
0.654	IN  DEF: ^.layer_01.shape.size.j=3
0.653	IN  DEF: ^.layer_011.pos=(?,?)
0.651	IN  DEF: ^.layer_011.shape.size=(?,?)
0.649	IN  DEF: ^.layer_0111.pos=(?,?)
0.643	IN  DEF: ^.layer_0111.pos.j=(0)
0.641	IN  DEF: ^.layer_0111.shape.size=(?,?)
0.640	IN  DEF: ^.layer_01111.shape.size=(?,?)
0.638	IN  DEF: ^.layer_011111.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color black and layers
  _0: a point with color ^.layer_0.shape.color at ((0),^.layer_01111.pos.i - ^.layer_01.pos.j)
  _01: a point with color ^.layer_01.shape.color at (^.layer_0.shape.size.i - ^.layer_011.pos.i,^.layer_011111.pos.j - 2)
WHERE (Mi)
a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color ? and mask Full at ((0),?)
  _01: a rectangle with size (3,3) and color ? and mask Full at (?,?)
  _011: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _0111: a rectangle with size (?,?) and color ? and mask Full at (?,(0))
  _01111: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _011111: a point with color grey at (?,?)
  _0111111: a point with color grey at (6,?)

DL input  with Mi: L = 204.9 + 2917.5 = 3122.4
DL output with Mo: L = 89.3 + 502.7 = 592.0
DL input+output M: L = 294.2 + 3420.2 = 3714.4

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask Full at (0,0)
  _01: a rectangle with size (3,3) and color cyan and mask Full at (0,6)
  _011: a rectangle with size (3,3) and color orange and mask Full at (3,3)
  _0111: a rectangle with size (3,3) and color pink and mask Full at (6,0)
  _01111: a rectangle with size (3,3) and color brown and mask Full at (6,6)
  _011111: a point with color grey at (8,4)
  _0111111: a point with color grey at (6,5)
diff: 
delta: (1,7)=5# (3,4)=5# (8,1)=5# (8,8)=5#
   (184.6 bits)
data: a background with size (3,3) and color black and layers
  _0: a point with color green at (0,0)
  _01: a point with color cyan at (0,2)
diff: 
delta: (1,1)=7# (2,0)=6  (2,2)=9#
   (50.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask Full at (0,0)
  _01: a rectangle with size (3,3) and color cyan and mask Border at (0,6)
  _011: a rectangle with size (3,3) and color orange and mask Full at (3,3)
  _0111: a rectangle with size (3,3) and color pink and mask Full at (6,0)
  _01111: a rectangle with size (3,3) and color brown and mask Full at (6,6)
  _011111: a point with color grey at (1,7)
  _0111111: a point with color grey at (6,5)
diff:   ^.layer_01.shape.mask
delta: (3,4)=5# (8,1)=5# (8,4)=5# (8,8)=5#
! 4 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask Full at (0,0)
  _01: a rectangle with size (3,3) and color cyan and mask Full at (0,6)
  _011: a rectangle with size (3,3) and color orange and mask x.x|xxx|xxx at (3,3)
  _0111: a rectangle with size (3,3) and color pink and mask Full at (6,0)
  _01111: a rectangle with size (3,3) and color brown and mask Full at (6,6)
  _011111: a point with color grey at (3,4)
  _0111111: a point with color grey at (6,5)
diff:   ^.layer_011.shape.mask
delta: (1,7)=5# (8,1)=5# (8,4)=5# (8,8)=5#
! 3 wrong pixels (generated / expected)

TRAIN 5614dbcf.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask Full at (0,3)
  _01: a rectangle with size (3,3) and color orange and mask Full at (6,3)
  _011: a rectangle with size (1,1) and color grey and mask Full at (1,1)
  _0111: a rectangle with size (1,1) and color grey and mask Full at (3,0)
  _01111: a rectangle with size (1,1) and color grey and mask Full at (4,7)
  _011111: a point with color grey at (4,3)
  _0111111: a point with color grey at (6,1)
diff: 
delta: (7,5)=5#
   (107.2 bits)
data: a background with size (3,3) and color black and layers
  _0: a point with color red at (0,1)
  _01: a point with color orange at (2,1)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask Full at (0,3)
  _01: a rectangle with size (3,3) and color orange and mask Full at (6,3)
  _011: a rectangle with size (1,1) and color grey and mask Full at (1,1)
  _0111: a rectangle with size (1,1) and color grey and mask Full at (3,0)
  _01111: a rectangle with size (1,1) and color grey and mask Full at (4,3)
  _011111: a point with color grey at (4,7)
  _0111111: a point with color grey at (6,1)
diff: 
delta: (7,5)=5#
! 1 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask Full at (0,3)
  _01: a rectangle with size (3,3) and color orange and mask Full at (6,3)
  _011: a rectangle with size (1,1) and color grey and mask Full at (1,1)
  _0111: a rectangle with size (1,1) and color grey and mask Full at (3,0)
  _01111: a rectangle with size (1,1) and color grey and mask Full at (4,7)
  _011111: a point with color grey at (4,3)
  _0111111: a point with color grey at (6,1)
diff: 
delta: (7,5)=5#
correct output grid

TRAIN 5614dbcf.json/2: 1 2nd (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
negative integer

TEST 5614dbcf.json/1: 0 - (ERROR)

# Performance measures on task
runtime-learning = 13.2 sec (13.2 sec/task)
bits-train-error = 502.7 bits (502.7 bits/task)
acc-train-micro = 0.50 tasks (50.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.25
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-270] Checking task 56dc2b01.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 8618.6 = 8627.5
DL output with Mo: L = 9.0 + 11238.4 = 11247.4
DL input+output M: L = 17.9 + 19857.0 = 19874.9

# learning a model for train pairs
2.000	
1.557	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.119	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.899	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.692	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.523	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.474	OUT DEF: ^.size=^.size
0.446	OUT DEF: ^.layer_011.shape.size=^.layer_01.shape.size
0.418	OUT DEF: ^.layer_01=^.layer_01
0.402	IN  DEF: ^.layer_0.shape.color=green
0.386	IN  DEF: ^.layer_01.shape.color=red
0.374	OUT DEF: ^.layer_011.shape.color=cyan
0.366	IN  DEF: ^.layer_01.shape.mask=Full
0.359	OUT DEF: ^.layer_011.shape.mask=Full
0.354	IN  DEF: ^.color=black
0.350	IN  DEF: ^.size=(?,?)
0.346	IN  DEF: ^.layer_0.pos=(?,?)
0.331	IN  DEF: ^.layer_0.pos.j=(0)
0.327	IN  DEF: ^.layer_0.shape.size=(?,?)
0.323	IN  DEF: ^.layer_01.pos=(?,?)
0.319	IN  DEF: ^.layer_01.shape.size=(?,?)
0.315	OUT DEF: ^.color=black
0.312	OUT DEF: ^.layer_0.pos=(?,?)
0.309	OUT DEF: ^.layer_011.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0.shape at (?,?)
  _01: ^.layer_01
  _011: a rectangle with size ^.layer_01.shape.size and color cyan and mask Full at (?,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color green and mask ? at (?,(0))
  _01: a rectangle with size (?,?) and color red and mask Full at (?,?)

DL input  with Mi: L = 71.5 + 2146.0 = 2217.5
DL output with Mo: L = 49.8 + 535.0 = 584.8
DL input+output M: L = 121.3 + 2681.0 = 2802.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (4,16) and color black and layers
  _0: a rectangle with size (4,4) and color green and mask .x..|.xxx|xx..|.xxx at (0,0)
  _01: a rectangle with size (4,1) and color red and mask Full at (0,10)
diff: 
delta:
   (69.0 bits)
data: a background with size (4,16) and color black and layers
  _0: a rectangle with size (4,4) and color green and mask .x..|.xxx|xx..|.xxx at (0,6)
  _01: a rectangle with size (4,1) and color red and mask Full at (0,10)
  _011: a rectangle with size (4,1) and color cyan and mask Full at (0,5)
diff: 
delta:
   (17.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,16) and color black and layers
  _0: a rectangle with size (4,4) and color green and mask .x..|.xxx|xx..|.xxx at (0,0)
  _01: a rectangle with size (4,1) and color red and mask Full at (0,10)
diff: 
delta:
! 25 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (4,16) and color black and layers
  _0: a rectangle with size (4,4) and color green and mask .x..|.xxx|xx..|.xxx at (0,0)
  _01: a rectangle with size (1,1) and color black and mask Full at (3,0)
diff:   ^.layer_01.shape.color
delta: (0,10)=2  (1,10)=2  (2,10)=2  (3,10)=2 
! 27 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (4,16) and color black and layers
  _0: a rectangle with size (4,4) and color green and mask .x..|.xxx|xx..|.xxx at (0,0)
  _01: a rectangle with size (2,1) and color black and mask Full at (0,0)
diff:   ^.layer_01.shape.color
delta: (0,10)=2  (1,10)=2  (2,10)=2  (3,10)=2 
! 26 wrong pixels (generated / expected)

TRAIN 56dc2b01.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (17,5) and color black and layers
  _0: a rectangle with size (4,5) and color green and mask xx...|x....|xx.xx|.xxx. at (1,0)
  _01: a rectangle with size (1,5) and color red and mask Full at (15,0)
diff: 
delta:
   (77.6 bits)
data: a background with size (17,5) and color black and layers
  _0: a rectangle with size (4,5) and color green and mask xx...|x....|xx.xx|.xxx. at (11,0)
  _01: a rectangle with size (1,5) and color red and mask Full at (15,0)
  _011: a rectangle with size (1,5) and color cyan and mask Full at (10,0)
diff: 
delta:
   (18.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,5) and color black and layers
  _0: a rectangle with size (4,5) and color green and mask xx...|x....|xx.xx|.xxx. at (1,0)
  _01: a rectangle with size (1,5) and color red and mask Full at (15,0)
diff: 
delta:
! 28 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (17,5) and color black and layers
  _0: a rectangle with size (1,5) and color red and mask Full at (15,0)
  _01: a rectangle with size (4,5) and color green and mask xx...|x....|xx.xx|.xxx. at (1,0)
diff:   ^.layer_01.shape.mask  ^.layer_01.shape.color  ^.layer_0.shape.color
delta:
! 43 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (17,5) and color black and layers
  _0: a rectangle with size (4,5) and color green and mask xx...|x....|xx.xx|.xxx. at (1,0)
  _01: a rectangle with size (1,4) and color black and mask Full at (2,1)
diff:   ^.layer_01.shape.color
delta: (15,0)=2  (15,1)=2  (15,2)=2  (15,3)=2  (15,4)=2 
! 32 wrong pixels (generated / expected)

TRAIN 56dc2b01.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (17,5) and color black and layers
  _0: a rectangle with size (3,4) and color green and mask xxxx|x..x|xx.x at (11,0)
  _01: a rectangle with size (1,5) and color red and mask Full at (3,0)
diff: 
delta:
   (68.1 bits)
data: a background with size (17,5) and color black and layers
  _0: a rectangle with size (3,4) and color green and mask xxxx|x..x|xx.x at (4,0)
  _01: a rectangle with size (1,5) and color red and mask Full at (3,0)
  _011: a rectangle with size (1,5) and color cyan and mask Full at (7,0)
diff: 
delta:
   (18.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,5) and color black and layers
  _0: a rectangle with size (3,4) and color green and mask xxxx|x..x|xx.x at (11,0)
  _01: a rectangle with size (1,5) and color red and mask Full at (3,0)
diff: 
delta:
! 24 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (17,5) and color black and layers
  _0: a rectangle with size (1,5) and color red and mask Full at (3,0)
  _01: a rectangle with size (3,4) and color green and mask xxxx|x..x|xx.x at (11,0)
diff:   ^.layer_01.shape.mask  ^.layer_01.shape.color  ^.layer_0.shape.color
delta:
! 41 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (17,5) and color black and layers
  _0: a rectangle with size (3,4) and color green and mask Full at (11,0)
  _01: a rectangle with size (1,5) and color red and mask Full at (3,0)
diff: 
delta: (12,1)=0  (12,2)=0  (13,2)=0 
! 27 wrong pixels (generated / expected)

TRAIN 56dc2b01.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,18) and color black and layers
  _0: a rectangle with size (4,3) and color green and mask .xx|x.x|xxx|x.. at (0,11)
  _01: a rectangle with size (4,1) and color red and mask Full at (0,4)
diff:   ^.layer_0.pos.j
delta:
! 21 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (4,18) and color black and layers
  _0: a rectangle with size (4,3) and color green and mask Full at (0,11)
  _01: a rectangle with size (4,1) and color red and mask Full at (0,4)
diff:   ^.layer_0.pos.j
delta: (0,11)=0  (1,12)=0  (3,12)=0  (3,13)=0 
! 24 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (4,18) and color black and layers
  _0: a rectangle with size (1,3) and color green and mask Full at (2,11)
  _01: a rectangle with size (4,1) and color red and mask Full at (0,4)
diff:   ^.layer_0.pos.j
delta: (0,12)=3  (0,13)=3  (1,11)=3  (1,13)=3  (3,11)=3 
! 18 wrong pixels (generated / expected)

TEST 56dc2b01.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 6.2 sec (6.2 sec/task)
bits-train-error = 535.0 bits (535.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-269] Checking task 56ff96f3.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3178.2 = 3187.2
DL output with Mo: L = 9.0 + 18859.2 = 18868.2
DL input+output M: L = 17.9 + 22037.4 = 22055.4

# learning a model for train pairs
2.000	
1.345	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.292	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.232	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.193	OUT DEF: ^.size=^.size
1.174	IN  DEF: ^.color=black
1.159	IN  DEF: ^.size=(?,?)
1.144	IN  DEF: ^.layer_0.pos=(?,?)
1.087	IN  DEF: ^.layer_0.pos.j=1
1.072	IN  DEF: ^.layer_01.pos=(?,?)
1.062	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.057	OUT DEF: ^.layer_0.shape.mask=Full
1.054	OUT DEF: ^.color=black
1.051	OUT DEF: ^.layer_0.pos=(?,?)
1.041	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.j
1.039	OUT DEF: ^.layer_0.shape.size=(?,?)
1.025	OUT DEF: ^.layer_0.shape.size.j=^.layer_01.pos.j

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,^.layer_01.pos.j) and color ^.layer_0.shape.color and mask Full at (?,^.layer_0.pos.j)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a point with color ? at (?,1)
  _01: a point with color ? at (?,?)

DL input  with Mi: L = 49.7 + 2393.0 = 2442.7
DL output with Mo: L = 36.7 + 4838.8 = 4875.6
DL input+output M: L = 86.4 + 7231.8 = 7318.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (3,1)
  _01: a point with color blue at (1,6)
diff: 
delta: (5,3)=2  (7,7)=2 
   (82.1 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,6) and color blue and mask Full at (1,1)
diff: 
delta: (5,3)=2  (5,4)=2  (5,5)=2  (5,6)=2  (5,7)=2  (6,3)=2  (6,4)=2  (6,5)=2  (6,6)=2  (6,7)=2  (7,3)=2  (7,4)=2  (7,5)=2  (7,6)=2  (7,7)=2 
   (301.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (3,1)
  _01: a point with color blue at (1,6)
diff: 
delta: (5,3)=2  (7,7)=2 
! 33 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (3,1)
  _01: a point with color red at (5,3)
diff: 
delta: (1,6)=1  (7,7)=2 
! 33 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (3,1)
  _01: a point with color red at (7,7)
diff: 
delta: (1,6)=1  (5,3)=2 
! 35 wrong pixels (generated / expected)

TRAIN 56ff96f3.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (7,8) and color black and layers
  _0: a point with color green at (1,1)
  _01: a point with color green at (4,2)
diff: 
delta: (3,7)=7# (4,4)=7#
   (77.4 bits)
data: a background with size (7,8) and color black and layers
  _0: a rectangle with size (4,2) and color green and mask Full at (1,1)
diff: 
delta: (3,4)=7# (3,5)=7# (3,6)=7# (3,7)=7# (4,4)=7# (4,5)=7# (4,6)=7# (4,7)=7#
   (161.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,8) and color black and layers
  _0: a point with color green at (1,1)
  _01: a point with color orange at (3,7)
diff: 
delta: (4,2)=3  (4,4)=7#
! 26 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (7,8) and color black and layers
  _0: a point with color green at (1,1)
  _01: a point with color green at (4,2)
diff: 
delta: (3,7)=7# (4,4)=7#
! 16 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (7,8) and color black and layers
  _0: a point with color green at (1,1)
  _01: a point with color orange at (4,4)
diff: 
delta: (3,7)=7# (4,2)=3 
! 20 wrong pixels (generated / expected)

TRAIN 56ff96f3.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a point with color yellow at (2,1)
  _01: a point with color yellow at (6,5)
diff: 
delta:
   (41.2 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,5) and color yellow and mask Full at (2,1)
diff: 
delta:
   (11.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color yellow at (2,1)
  _01: a point with color yellow at (6,5)
diff: 
delta:
! 35 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a point with color yellow at (6,5)
  _01: a point with color yellow at (2,1)
diff:   ^.layer_0.pos.j
delta:
! 27 wrong pixels (generated / expected)

TRAIN 56ff96f3.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (6,11) and color black and layers
  _0: a point with color orange at (1,1)
  _01: a point with color orange at (3,7)
diff: 
delta:
   (38.6 bits)
data: a background with size (6,11) and color black and layers
  _0: a rectangle with size (3,7) and color orange and mask Full at (1,1)
diff: 
delta:
   (9.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,11) and color black and layers
  _0: a point with color orange at (1,1)
  _01: a point with color orange at (3,7)
diff: 
delta:
! 21 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (6,11) and color black and layers
  _0: a point with color orange at (3,7)
  _01: a point with color orange at (1,1)
diff:   ^.layer_0.pos.j
delta:
! 21 wrong pixels (generated / expected)

TRAIN 56ff96f3.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,8) and color black and layers
  _0: a point with color pink at (7,1)
  _01: a point with color cyan at (0,0)
diff: 
delta: (1,2)=8  (4,5)=6 
! 26 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,8) and color black and layers
  _0: a point with color pink at (7,1)
  _01: a point with color cyan at (1,2)
diff: 
delta: (0,0)=8  (4,5)=6 
! 26 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (9,8) and color black and layers
  _0: a point with color pink at (7,1)
  _01: a point with color pink at (4,5)
diff: 
delta: (0,0)=8  (1,2)=8 
! 32 wrong pixels (generated / expected)

TEST 56ff96f3.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.3 sec (0.3 sec/task)
bits-train-error = 4838.8 bits (4838.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-268] Checking task 57aa92db.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 14262.9 = 14271.9
DL output with Mo: L = 9.0 + 32487.2 = 32496.2
DL input+output M: L = 17.9 + 46750.1 = 46768.0

# learning a model for train pairs
2.000	
1.460	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.236	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.057	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.925	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.800	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.713	OUT OBJECT at ^.layer_001: ^.layer_011.shape at ?
0.682	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.655	OUT DEF: ^.size=^.size
0.640	OUT DEF: ^.layer_00=^.layer_0
0.625	OUT DEF: ^.layer_001=^.layer_011
0.612	IN  OBJECT at ^.layer_0110: a point with color ? at ?
0.605	IN  DEF: ^.layer_01.shape.mask=Full
0.600	OUT DEF: ^.layer_01.shape.color=^.layer_0110.shape.color
0.596	IN  DEF: ^.color=black
0.592	IN  DEF: ^.size=(?,?)
0.589	IN  DEF: ^.layer_0.pos=(?,?)
0.585	IN  DEF: ^.layer_0.shape.size=(?,?)
0.582	IN  DEF: ^.layer_01.pos=(?,?)
0.579	IN  DEF: ^.layer_01.shape.size=(?,?)
0.575	IN  DEF: ^.layer_0110.pos=(?,?)
0.572	IN  DEF: ^.layer_011.pos=(?,?)
0.569	IN  DEF: ^.layer_011.shape.size=(?,?)
0.567	OUT DEF: ^.color=black
0.565	OUT DEF: ^.layer_0.pos=(?,?)
0.564	OUT DEF: ^.layer_0.shape.size=(?,?)
0.562	OUT DEF: ^.layer_01.pos=(?,?)
0.561	OUT DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: ^.layer_0
  _001: ^.layer_011
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ^.layer_0110.shape.color and mask ? at (?,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _0110: a point with color ? at (?,?)
  _011: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 113.0 + 5786.8 = 5899.8
DL output with Mo: L = 76.4 + 4711.1 = 4787.5
DL input+output M: L = 189.4 + 10497.9 = 10687.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (16,12) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask Full at (9,7)
  _01: a rectangle with size (2,2) and color yellow and mask Full at (9,5)
  _0110: a point with color blue at (2,4)
  _011: a rectangle with size (3,2) and color green and mask .x|xx|.x at (1,2)
diff: 
delta:
   (117.8 bits)
data: a background with size (16,12) and color black and layers
  _00: a rectangle with size (2,2) and color blue and mask Full at (9,7)
  _001: a rectangle with size (3,2) and color green and mask .x|xx|.x at (1,2)
  _0: a rectangle with size (6,4) and color yellow and mask ..xx|..xx|xxxx|xxxx|..xx|..xx at (7,3)
  _01: a rectangle with size (1,1) and color blue and mask Full at (2,4)
diff: 
delta:
   (72.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,12) and color black and layers
  _0: a rectangle with size (2,2) and color yellow and mask Full at (9,5)
  _01: a rectangle with size (2,2) and color blue and mask Full at (9,7)
  _0110: a point with color blue at (2,4)
  _011: a rectangle with size (3,2) and color green and mask .x|xx|.x at (1,2)
diff: 
delta:
! 21 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (16,12) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask Full at (9,7)
  _01: a rectangle with size (2,2) and color yellow and mask Full at (9,5)
  _0110: a point with color blue at (2,4)
  _011: a rectangle with size (3,2) and color green and mask .x|xx|.x at (1,2)
diff: 
delta:
! 21 wrong pixels (generated / expected)

TRAIN 57aa92db.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (16,18) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask ..x|xxx|..x at (1,3)
  _01: a rectangle with size (1,1) and color red and mask Full at (2,2)
  _0110: a point with color pink at (7,11)
  _011: a rectangle with size (1,1) and color red and mask Full at (7,10)
diff: 
delta: (12,5)=2  (12,6)=3 
   (161.5 bits)
data: a background with size (16,18) and color black and layers
  _00: a rectangle with size (3,3) and color cyan and mask ..x|xxx|..x at (1,3)
  _001: a rectangle with size (1,1) and color red and mask Full at (7,10)
  _0: a rectangle with size (3,3) and color green and mask ..x|xxx|..x at (11,6)
  _01: a rectangle with size (3,3) and color pink and mask ..x|xxx|..x at (6,11)
diff: 
delta: (2,2)=2  (12,5)=2 
   (116.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,18) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask ..x|xxx|..x at (1,3)
  _01: a rectangle with size (1,1) and color red and mask Full at (2,2)
  _0110: a point with color red at (7,10)
  _011: a rectangle with size (1,1) and color pink and mask Full at (7,11)
diff: 
delta: (12,5)=2  (12,6)=3 
! 16 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (16,18) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask ..x|xxx|..x at (1,3)
  _01: a rectangle with size (1,1) and color red and mask Full at (2,2)
  _0110: a point with color red at (7,10)
  _011: a rectangle with size (1,1) and color red and mask Full at (12,5)
diff: 
delta: (7,11)=6  (12,6)=3 
! 16 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (16,18) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask ..x|xxx|..x at (1,3)
  _01: a rectangle with size (1,1) and color red and mask Full at (2,2)
  _0110: a point with color pink at (7,11)
  _011: a rectangle with size (1,1) and color red and mask Full at (7,10)
diff: 
delta: (12,5)=2  (12,6)=3 
! 16 wrong pixels (generated / expected)

TRAIN 57aa92db.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (17,18) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask xxx|x.x|x.x at (2,2)
  _01: a rectangle with size (3,3) and color cyan and mask Full at (7,9)
  _0110: a point with color yellow at (3,3)
  _011: a rectangle with size (3,3) and color yellow and mask Full at (10,9)
diff: 
delta:
   (130.7 bits)
data: a background with size (17,18) and color black and layers
  _00: a rectangle with size (3,3) and color blue and mask xxx|x.x|x.x at (2,2)
  _001: a rectangle with size (3,3) and color yellow and mask Full at (10,9)
  _0: a rectangle with size (9,9) and color cyan and mask xxxxxxxxx|xxxxxxxxx|xxxxxxxxx|xxxxxxxxx|xxxxxxxxx|xxxxxxxxx|xxx...xxx|xxx...xxx|xxx...xxx at (7,6)
  _01: a rectangle with size (1,1) and color yellow and mask Full at (3,3)
diff: 
delta:
   (134.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,18) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask xxx|x.x|x.x at (2,2)
  _01: a rectangle with size (3,3) and color cyan and mask Full at (7,9)
  _0110: a point with color yellow at (3,3)
  _011: a rectangle with size (3,3) and color yellow and mask Full at (10,9)
diff: 
delta:
! 68 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (17,18) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask xxx|x.x|x.x at (2,2)
  _01: a rectangle with size (3,3) and color yellow and mask Full at (10,9)
  _0110: a point with color yellow at (3,3)
  _011: a rectangle with size (3,3) and color cyan and mask Full at (7,9)
diff: 
delta:
! 68 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (17,18) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask Full at (7,9)
  _01: a rectangle with size (3,3) and color yellow and mask Full at (10,9)
  _0110: a point with color yellow at (3,3)
  _011: a rectangle with size (3,3) and color blue and mask xxx|xxx|x.x at (2,2)
diff: 
delta:
! 68 wrong pixels (generated / expected)

TRAIN 57aa92db.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (15,18) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (9,6)
  _01: a rectangle with size (2,2) and color yellow and mask Full at (7,6)
  _0110: a point with color green at (2,4)
  _011: a rectangle with size (3,3) and color cyan and mask ..x|xx.|..x at (3,12)
diff: 
delta: (2,5)=2  (4,14)=2 
   (168.7 bits)
data: a background with size (15,18) and color black and layers
  _00: a rectangle with size (2,2) and color red and mask Full at (9,6)
  _001: a rectangle with size (3,3) and color cyan and mask ..x|xx.|..x at (3,12)
  _0: a rectangle with size (6,6) and color yellow and mask ....xx|....xx|xxxxxx|xxxxxx|....xx|....xx at (7,2)
  _01: a rectangle with size (3,3) and color green and mask ..x|xx.|..x at (1,3)
diff: 
delta: (2,5)=2  (4,14)=2 
   (147.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,18) and color black and layers
  _0: a rectangle with size (2,2) and color yellow and mask Full at (7,6)
  _01: a rectangle with size (2,2) and color red and mask Full at (9,6)
  _0110: a point with color green at (2,4)
  _011: a rectangle with size (3,3) and color cyan and mask ..x|xx.|..x at (3,12)
diff: 
delta: (2,5)=2  (4,14)=2 
! 26 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (15,18) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (9,6)
  _01: a rectangle with size (2,2) and color yellow and mask Full at (7,6)
  _0110: a point with color green at (2,4)
  _011: a rectangle with size (3,3) and color cyan and mask ..x|xx.|..x at (3,12)
diff: 
delta: (2,5)=2  (4,14)=2 
! 26 wrong pixels (generated / expected)

TRAIN 57aa92db.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (19,30) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask Full at (7,21)
  _01: a rectangle with size (4,4) and color red and mask Full at (7,25)
  _0110: a point with color cyan at (2,4)
  _011: a rectangle with size (3,3) and color yellow and mask Full at (3,10)
diff: 
delta: (2,5)=8  (3,3)=8  (3,4)=1  (3,5)=8  (3,13)=1  (3,14)=1  (3,15)=1  (4,3)=8  (4,4)=8  (4,13)=1  (4,14)=1  (4,15)=1  (5,13)=1  (5,14)=1  (5,15)=1  (10,6)=1  (10,7)=1  (11,6)=1  (11,7)=1  (12,6)=3  (12,7)=3  (13,6)=3  (13,7)=3 
! 189 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (19,30) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask Full at (7,21)
  _01: a rectangle with size (4,4) and color red and mask Full at (7,25)
  _0110: a point with color cyan at (2,4)
  _011: a rectangle with size (3,3) and color blue and mask Full at (3,13)
diff: 
delta: (2,5)=8  (3,3)=8  (3,4)=1  (3,5)=8  (3,10)=4  (3,11)=4  (3,12)=4  (4,3)=8  (4,4)=8  (4,10)=4  (4,11)=4  (4,12)=4  (5,10)=4  (5,11)=4  (5,12)=4  (10,6)=1  (10,7)=1  (11,6)=1  (11,7)=1  (12,6)=3  (12,7)=3  (13,6)=3  (13,7)=3 
! 189 wrong pixels (generated / expected)

TEST 57aa92db.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 18.9 sec (18.9 sec/task)
bits-train-error = 4711.1 bits (4711.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-267] Checking task 5ad4f10b.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 75152.3 = 75161.3
DL output with Mo: L = 9.0 + 2372.5 = 2381.5
DL input+output M: L = 17.9 + 77524.9 = 77542.8

# learning a model for train pairs
2.000	
1.348	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.988	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.969	OUT DEF: ^.color=black
0.954	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.896	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.881	OUT DEF: ^.size=(?,?)
0.813	OUT DEF: ^.size.i=3
0.744	OUT DEF: ^.size.j=3
0.730	OUT DEF: ^.layer_0.pos=(?,?)
0.693	OUT DEF: ^.layer_0.pos.i=0
0.656	OUT DEF: ^.layer_0.pos.j=0
0.641	OUT DEF: ^.layer_0.shape.size=(?,?)
0.573	OUT DEF: ^.layer_0.shape.size.i=3
0.505	OUT DEF: ^.layer_0.shape.size.j=3
0.496	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.493	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.488	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.485	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.484	IN  OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
0.483	IN  DEF: ^.layer_01111.shape.mask=Full
0.482	IN  DEF: ^.color=black
0.482	IN  DEF: ^.size=(?,?)
0.482	IN  DEF: ^.layer_01.pos=(?,?)
0.481	IN  DEF: ^.layer_00.pos=(?,?)
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color ^.layer_0.shape.color and mask ? at (0,0)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _00: a rectangle with size ? and color ? and mask ? at (?,?)
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at (?,?)
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask Full at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 151.6 + 23026.4 = 23178.0
DL output with Mo: L = 49.5 + 361.8 = 411.3
DL input+output M: L = 201.0 + 23388.2 = 23589.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (20,24) and color black and layers
  _00: a rectangle with size (12,12) and color yellow and mask xxxx....xxxx|xxxx....xxxx|xxxx....xxxx|xxxx....xxxx|....xxxx....|....xxxx....|....xxxx....|....xxxx....|xxxxxxxxxxxx|xxxxxxxxxxxx|xxxxxxxxxxxx|xxxxxxxxxxxx at (3,3)
  _0: a rectangle with size (1,4) and color cyan and mask Full at (11,19)
  _01: a rectangle with size (2,2) and color cyan and mask xx|.x at (0,9)
  _011: a rectangle with size (2,3) and color cyan and mask ..x|xx. at (14,15)
  _0111: a rectangle with size (3,2) and color cyan and mask Odd Checkboard at (1,20)
  _01111: a rectangle with size (1,2) and color cyan and mask Full at (19,0)
  _011111: a rectangle with size (2,2) and color cyan and mask Even Checkboard at (13,19)
diff: 
delta: (0,23)=8  (2,1)=8  (2,18)=8  (3,7)=8  (5,17)=8  (8,15)=8  (8,18)=8  (9,11)=8  (9,23)=8  (10,15)=8  (11,21)=0  (12,17)=8  (14,0)=8  (17,12)=8  (17,16)=8  (17,20)=8  (17,22)=8  (19,3)=8  (19,5)=8  (19,10)=8  (19,18)=8 
   (854.9 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask x.x|.x.|xxx at (0,0)
diff: 
delta:
   (12.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,24) and color black and layers
  _00: a rectangle with size (12,12) and color yellow and mask xxxx....xxxx|xxxx....xxxx|xxxx....xxxx|xxxx....xxxx|....xxxx....|....xxxx....|....xxxx....|....xxxx....|xxxxxxxxxxxx|xxxxxxxxxxxx|xxxxxxxxxxxx|xxxxxxxxxxxx at (3,3)
  _0: a rectangle with size (1,4) and color cyan and mask Full at (11,19)
  _01: a rectangle with size (2,2) and color cyan and mask xx|.x at (0,9)
  _011: a rectangle with size (2,3) and color cyan and mask ..x|xx. at (14,15)
  _0111: a rectangle with size (3,2) and color cyan and mask Odd Checkboard at (1,20)
  _01111: a rectangle with size (1,2) and color cyan and mask Full at (19,0)
  _011111: a rectangle with size (2,2) and color cyan and mask Even Checkboard at (13,19)
diff: 
delta: (0,23)=8  (2,1)=8  (2,18)=8  (3,7)=8  (5,17)=8  (8,15)=8  (8,18)=8  (9,11)=8  (9,23)=8  (10,15)=8  (11,21)=0  (12,17)=8  (14,0)=8  (17,12)=8  (17,16)=8  (17,20)=8  (17,22)=8  (19,3)=8  (19,5)=8  (19,10)=8  (19,18)=8 
! 3 wrong pixels (generated / expected)

TRAIN 5ad4f10b.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (22,23) and color black and layers
  _00: a rectangle with size (9,9) and color blue and mask xxx...xxx|xxx...xxx|xxx...xxx|...xxx...|...xxx...|...xxx...|xxx......|xxx......|xxx...... at (1,10)
  _0: a rectangle with size (2,5) and color red and mask Even Checkboard at (5,8)
  _01: a rectangle with size (2,2) and color red and mask x.|xx at (3,1)
  _011: a rectangle with size (1,2) and color red and mask Full at (9,15)
  _0111: a rectangle with size (1,2) and color red and mask Full at (12,4)
  _01111: a rectangle with size (2,1) and color red and mask Full at (1,5)
  _011111: a rectangle with size (2,2) and color red and mask Odd Checkboard at (8,6)
diff: 
delta: (0,2)=2  (1,21)=2  (4,20)=2  (5,18)=2  (6,1)=2  (8,22)=2  (10,0)=2  (10,12)=2  (10,21)=2  (11,15)=2  (12,10)=2  (13,19)=2  (14,9)=2  (14,15)=2  (15,11)=2  (15,19)=2  (17,10)=2  (20,7)=2  (20,10)=2  (20,13)=2  (21,4)=2  (21,11)=2 
   (803.5 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask x.x|.x.|x.. at (0,0)
diff: 
delta:
   (12.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (22,23) and color black and layers
  _00: a rectangle with size (9,9) and color blue and mask xxx...xxx|xxx...xxx|xxx...xxx|...xxx...|...xxx...|...xxx...|xxx......|xxx......|xxx...... at (1,10)
  _0: a rectangle with size (2,5) and color red and mask Even Checkboard at (5,8)
  _01: a rectangle with size (2,2) and color red and mask x.|xx at (3,1)
  _011: a rectangle with size (1,2) and color red and mask Full at (9,15)
  _0111: a rectangle with size (1,2) and color red and mask Full at (12,4)
  _01111: a rectangle with size (2,1) and color red and mask Full at (1,5)
  _011111: a rectangle with size (2,2) and color red and mask Odd Checkboard at (8,6)
diff: 
delta: (0,2)=2  (1,21)=2  (4,20)=2  (5,18)=2  (6,1)=2  (8,22)=2  (10,0)=2  (10,12)=2  (10,21)=2  (11,15)=2  (12,10)=2  (13,19)=2  (14,9)=2  (14,15)=2  (15,11)=2  (15,19)=2  (17,10)=2  (20,7)=2  (20,10)=2  (20,13)=2  (21,4)=2  (21,11)=2 
! 5 wrong pixels (generated / expected)

TRAIN 5ad4f10b.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (24,23) and color black and layers
  _00: a rectangle with size (15,15) and color pink and mask .....xxxxx.....|.....xxxxx.....|.....xxxxx.....|.....xxxxx.....|.....xxxxx.....|.....xxxxxxxxxx|.....xxxxxxxxxx|.....xxxxxxxxxx|.....xxxxxxxxxx|.....xxxxxxxxxx|xxxxx.....xxxxx|xxxxx.....xxxxx|xxxxx.....xxxxx|xxxxx.....xxxxx|xxxxx.....xxxxx at (5,2)
  _0: a rectangle with size (2,1) and color green and mask Full at (10,3)
  _01: a rectangle with size (2,1) and color green and mask Full at (17,8)
  _011: a rectangle with size (1,1) and color green and mask Full at (0,1)
  _0111: a rectangle with size (1,1) and color green and mask Full at (1,6)
  _01111: a rectangle with size (1,1) and color green and mask Full at (1,15)
  _011111: a rectangle with size (1,1) and color green and mask Full at (2,0)
diff: 
delta: (3,4)=3  (3,13)=3  (4,10)=3  (6,21)=3  (8,15)=3  (12,18)=3  (12,22)=3  (15,19)=3  (23,21)=3 
   (644.2 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask .x.|.xx|x.x at (0,0)
diff: 
delta:
   (12.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (24,23) and color black and layers
  _00: a rectangle with size (15,15) and color pink and mask .....xxxxx.....|.....xxxxx.....|.....xxxxx.....|.....xxxxx.....|.....xxxxx.....|.....xxxxxxxxxx|.....xxxxxxxxxx|.....xxxxxxxxxx|.....xxxxxxxxxx|.....xxxxxxxxxx|xxxxx.....xxxxx|xxxxx.....xxxxx|xxxxx.....xxxxx|xxxxx.....xxxxx|xxxxx.....xxxxx at (5,2)
  _0: a rectangle with size (2,1) and color green and mask Full at (10,3)
  _01: a rectangle with size (2,1) and color green and mask Full at (17,8)
  _011: a rectangle with size (1,1) and color green and mask Full at (0,1)
  _0111: a rectangle with size (1,1) and color green and mask Full at (1,6)
  _01111: a rectangle with size (1,1) and color green and mask Full at (1,15)
  _011111: a rectangle with size (1,1) and color green and mask Full at (2,0)
diff: 
delta: (3,4)=3  (3,13)=3  (4,10)=3  (6,21)=3  (8,15)=3  (12,18)=3  (12,22)=3  (15,19)=3  (23,21)=3 
! 4 wrong pixels (generated / expected)

TRAIN 5ad4f10b.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (22,26) and color black and layers
  _00: a rectangle with size (12,12) and color cyan and mask xxxx....xxxx|xxxx....xxxx|xxxx....xxxx|xxxx....xxxx|....xxxxxxxx|....xxxxxxxx|....xxxxxxxx|....xxxxxxxx|........xxxx|........xxxx|........xxxx|........xxxx at (4,2)
  _0: a rectangle with size (2,5) and color yellow and mask .x..x|x.xx. at (15,1)
  _01: a rectangle with size (1,4) and color yellow and mask Full at (2,18)
  _011: a rectangle with size (4,2) and color yellow and mask Odd Checkboard at (15,16)
  _0111: a rectangle with size (2,3) and color yellow and mask Odd Checkboard at (6,21)
  _01111: a rectangle with size (1,2) and color yellow and mask Full at (9,15)
  _011111: a rectangle with size (3,2) and color yellow and mask x.|x.|.x at (11,1)
diff: 
delta: (0,21)=4  (1,3)=4  (1,10)=4  (1,23)=4  (2,8)=4  (2,13)=4  (3,4)=4  (3,9)=4  (3,12)=4  (4,19)=4  (7,14)=4  (9,24)=4  (12,4)=4  (12,9)=4  (13,25)=4  (14,0)=4  (14,8)=4  (14,19)=4  (15,19)=4  (15,25)=4  (16,9)=4  (16,11)=4  (18,4)=4  (18,13)=4  (18,21)=4  (18,25)=4  (19,8)=4  (19,11)=4  (21,11)=4  (21,14)=4  (21,15)=4  (21,20)=4 
! 4 wrong pixels (generated / expected)

TEST 5ad4f10b.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.5 sec (27.5 sec/task)
bits-train-error = 361.8 bits (361.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-266] Checking task 5bd6f4ac.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 22199.2 = 22208.1
DL output with Mo: L = 9.0 + 3744.8 = 3753.8
DL input+output M: L = 17.9 + 25944.0 = 25961.9

# learning a model for train pairs
2.000	
1.941	OUT OBJECT at ^.layer_0: a point with color ? at ?
1.897	OUT OBJECT at ^.layer_01: a point with color ? at ?
1.850	OUT OBJECT at ^.layer_011: a point with color ? at ?
1.808	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.787	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.771	OUT DEF: ^.color=black
1.758	OUT DEF: ^.size=(?,?)
1.700	OUT DEF: ^.size.i=3
1.642	OUT DEF: ^.size.j=3
1.629	OUT DEF: ^.layer_0.pos=(?,?)
1.601	OUT DEF: ^.layer_0.pos.j=^.layer_0.shape.size.j - 1
1.552	OUT DEF: ^.layer_011.shape.color=yellow
1.524	OUT DEF: ^.layer_0.pos.i=^.layer_01.shape.size.j - 1
1.511	OUT DEF: ^.layer_01.pos=(?,?)
1.498	OUT DEF: ^.layer_011.pos=(?,?)
1.495	IN  DEF: ^.color=black
1.493	IN  DEF: ^.size=(?,?)
1.478	IN  DEF: ^.size.i=9
1.462	IN  DEF: ^.size.j=9
1.460	IN  DEF: ^.layer_0.pos=(?,?)
1.457	IN  OBJECT at ^.layer_00: a point with color ? at ?
1.454	IN  DEF: ^.color=black

# Learned model:
CONSTRUCT (Mo)
a background with size (3,3) and color black and layers
  _0: a point with color ? at (^.layer_01.shape.size.j - 1,^.layer_0.shape.size.j - 1)
  _01: a point with color ? at (?,?)
  _011: a point with color yellow at (?,?)
WHERE (Mi)
a background with size (9,9) and color black and layers
  _00: a point with color ? at ?
  _0: a rectangle with size ? and color ? and mask ? at (?,?)
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 78.2 + 19752.1 = 19830.4
DL output with Mo: L = 90.0 + 2016.3 = 2106.2
DL input+output M: L = 168.2 + 21768.4 = 21936.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _00: a point with color green at (0,0)
  _0: a rectangle with size (3,3) and color orange and mask ..x|xx.|x.. at (3,4)
  _01: a rectangle with size (2,2) and color blue and mask Full at (2,0)
diff: 
delta: (0,3)=7# (0,6)=9# (0,7)=7# (1,0)=8  (1,1)=4  (1,3)=6  (1,4)=6  (1,6)=4  (1,7)=8  (1,8)=4  (2,1)=7# (2,6)=4  (3,3)=9# (3,4)=1  (5,0)=8  (5,3)=1  (5,6)=8  (5,7)=4  (6,1)=7# (6,3)=9# (6,4)=9# (6,5)=2  (6,6)=1  (7,6)=5# (8,3)=2  (8,4)=4  (8,6)=8 
   (591.8 bits)
data: a background with size (3,3) and color black and layers
  _0: a point with color yellow at (1,2)
  _01: a point with color brown at (0,0)
  _011: a point with color yellow at (1,0)
diff: 
delta: (0,1)=7# (1,1)=8  (2,0)=4 
   (71.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _00: a point with color green at (0,0)
  _0: a rectangle with size (3,3) and color orange and mask ..x|xx.|x.. at (3,4)
  _01: a rectangle with size (2,2) and color blue and mask Full at (2,0)
diff: 
delta: (0,3)=7# (0,6)=9# (0,7)=7# (1,0)=8  (1,1)=4  (1,3)=6  (1,4)=6  (1,6)=4  (1,7)=8  (1,8)=4  (2,1)=7# (2,6)=4  (3,3)=9# (3,4)=1  (5,0)=8  (5,3)=1  (5,6)=8  (5,7)=4  (6,1)=7# (6,3)=9# (6,4)=9# (6,5)=2  (6,6)=1  (7,6)=5# (8,3)=2  (8,4)=4  (8,6)=8 
! 6 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _00: a point with color green at (0,0)
  _0: a rectangle with size (2,2) and color blue and mask Full at (2,0)
  _01: a rectangle with size (3,3) and color orange and mask ..x|xx.|x.. at (3,4)
diff: 
delta: (0,3)=7# (0,6)=9# (0,7)=7# (1,0)=8  (1,1)=4  (1,3)=6  (1,4)=6  (1,6)=4  (1,7)=8  (1,8)=4  (2,1)=7# (2,6)=4  (3,3)=9# (3,4)=1  (5,0)=8  (5,3)=1  (5,6)=8  (5,7)=4  (6,1)=7# (6,3)=9# (6,4)=9# (6,5)=2  (6,6)=1  (7,6)=5# (8,3)=2  (8,4)=4  (8,6)=8 
! 7 wrong pixels (generated / expected)

TRAIN 5bd6f4ac.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _00: a point with color brown at (0,0)
  _0: a rectangle with size (1,2) and color yellow and mask Full at (2,6)
  _01: a rectangle with size (3,1) and color orange and mask Full at (4,8)
diff: 
delta: (0,7)=6  (1,1)=4  (1,3)=7# (1,5)=5# (1,7)=8  (1,8)=1  (2,1)=2  (2,4)=7# (2,5)=1  (2,8)=5# (3,1)=6  (3,4)=4  (4,0)=8  (4,1)=3  (4,3)=4  (4,4)=2  (4,7)=9# (5,2)=2  (5,3)=3  (5,5)=2  (5,7)=6  (6,0)=4  (6,2)=4  (6,4)=3  (6,5)=4  (6,6)=7# (7,0)=7# (7,1)=1  (7,6)=3  (8,0)=3  (8,1)=2  (8,4)=4 
   (670.3 bits)
data: a background with size (3,3) and color black and layers
  _0: a point with color pink at (0,1)
  _01: a point with color cyan at (1,1)
  _011: a point with color yellow at (2,0)
diff: 
delta: (1,2)=1  (2,1)=4  (2,2)=5#
   (71.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _00: a point with color brown at (0,0)
  _0: a rectangle with size (3,1) and color orange and mask Full at (4,8)
  _01: a rectangle with size (1,2) and color yellow and mask Full at (2,6)
diff: 
delta: (0,7)=6  (1,1)=4  (1,3)=7# (1,5)=5# (1,7)=8  (1,8)=1  (2,1)=2  (2,4)=7# (2,5)=1  (2,8)=5# (3,1)=6  (3,4)=4  (4,0)=8  (4,1)=3  (4,3)=4  (4,4)=2  (4,7)=9# (5,2)=2  (5,3)=3  (5,5)=2  (5,7)=6  (6,0)=4  (6,2)=4  (6,4)=3  (6,5)=4  (6,6)=7# (7,0)=7# (7,1)=1  (7,6)=3  (8,0)=3  (8,1)=2  (8,4)=4 
! 8 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _00: a point with color brown at (0,0)
  _0: a rectangle with size (1,2) and color yellow and mask Full at (2,6)
  _01: a rectangle with size (3,1) and color orange and mask Full at (4,8)
diff: 
delta: (0,7)=6  (1,1)=4  (1,3)=7# (1,5)=5# (1,7)=8  (1,8)=1  (2,1)=2  (2,4)=7# (2,5)=1  (2,8)=5# (3,1)=6  (3,4)=4  (4,0)=8  (4,1)=3  (4,3)=4  (4,4)=2  (4,7)=9# (5,2)=2  (5,3)=3  (5,5)=2  (5,7)=6  (6,0)=4  (6,2)=4  (6,4)=3  (6,5)=4  (6,6)=7# (7,0)=7# (7,1)=1  (7,6)=3  (8,0)=3  (8,1)=2  (8,4)=4 
! 7 wrong pixels (generated / expected)

TRAIN 5bd6f4ac.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _00: a point with color pink at (0,4)
  _0: a rectangle with size (2,1) and color red and mask Full at (0,0)
  _01: a rectangle with size (2,2) and color grey and mask x.|xx at (0,1)
diff: 
delta: (1,3)=7# (1,6)=6  (1,8)=1  (2,1)=3  (2,5)=1  (2,6)=9# (2,7)=4  (3,1)=7# (3,3)=6  (4,1)=9# (4,5)=1  (4,8)=8  (6,2)=4  (7,3)=1  (7,8)=4  (8,1)=5#
   (376.5 bits)
data: a background with size (3,3) and color black and layers
  _0: a point with color pink at (1,0)
  _01: a point with color blue at (1,2)
  _011: a point with color yellow at (2,1)
diff: 
delta: (2,0)=9#
   (38.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _00: a point with color pink at (0,4)
  _0: a rectangle with size (2,2) and color grey and mask x.|xx at (0,1)
  _01: a rectangle with size (2,1) and color red and mask Full at (0,0)
diff: 
delta: (1,3)=7# (1,6)=6  (1,8)=1  (2,1)=3  (2,5)=1  (2,6)=9# (2,7)=4  (3,1)=7# (3,3)=6  (4,1)=9# (4,5)=1  (4,8)=8  (6,2)=4  (7,3)=1  (7,8)=4  (8,1)=5#
! 6 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _00: a point with color pink at (0,4)
  _0: a rectangle with size (2,1) and color red and mask Full at (0,0)
  _01: a rectangle with size (2,2) and color grey and mask x.|xx at (0,1)
diff: 
delta: (1,3)=7# (1,6)=6  (1,8)=1  (2,1)=3  (2,5)=1  (2,6)=9# (2,7)=4  (3,1)=7# (3,3)=6  (4,1)=9# (4,5)=1  (4,8)=8  (6,2)=4  (7,3)=1  (7,8)=4  (8,1)=5#
! 5 wrong pixels (generated / expected)

TRAIN 5bd6f4ac.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _00: a point with color grey at (0,1)
  _0: a rectangle with size (1,1) and color cyan and mask Full at (0,4)
  _01: a rectangle with size (2,2) and color blue and mask Odd Checkboard at (3,0)
diff: 
delta: (0,8)=4  (1,6)=3  (2,4)=2  (2,5)=1  (2,8)=3  (3,6)=3  (4,3)=1  (5,7)=8  (7,2)=9# (7,3)=4  (8,0)=3  (8,2)=7# (8,5)=2  (8,8)=6 
   (336.5 bits)
data: a background with size (3,3) and color black and layers
  _0: a point with color green at (1,0)
  _01: a point with color green at (2,2)
  _011: a point with color yellow at (0,2)
diff: 
delta:
   (20.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _00: a point with color grey at (0,1)
  _0: a rectangle with size (1,1) and color cyan and mask Full at (0,4)
  _01: a rectangle with size (2,2) and color blue and mask Odd Checkboard at (3,0)
diff: 
delta: (0,8)=4  (1,6)=3  (2,4)=2  (2,5)=1  (2,8)=3  (3,6)=3  (4,3)=1  (5,7)=8  (7,2)=9# (7,3)=4  (8,0)=3  (8,2)=7# (8,5)=2  (8,8)=6 
! 4 wrong pixels (generated / expected)

TRAIN 5bd6f4ac.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _00: a point with color pink at (0,0)
  _0: a rectangle with size (3,4) and color brown and mask ...x|..x.|xx.. at (0,5)
  _01: a rectangle with size (2,2) and color brown and mask Full at (7,0)
diff: 
delta: (0,1)=9# (0,4)=1  (0,6)=5# (0,7)=8  (1,0)=2  (1,1)=9# (1,3)=6  (1,5)=8  (2,7)=2  (3,0)=9# (3,1)=2  (3,2)=6  (3,5)=8  (3,7)=6  (3,8)=8  (4,0)=7# (4,1)=7# (4,2)=4  (4,4)=7# (4,6)=9# (5,2)=7# (5,5)=1  (5,6)=5# (5,7)=7# (5,8)=4  (6,0)=4  (6,1)=1  (6,4)=7# (6,5)=5# (6,8)=9# (7,6)=1  (8,0)=4  (8,2)=2  (8,6)=8  (8,7)=4 
! 6 wrong pixels (generated / expected)

TEST 5bd6f4ac.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 13.2 sec (13.2 sec/task)
bits-train-error = 2016.3 bits (2016.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-265] Checking task 5c0a986e.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 5346.9 = 5355.9
DL output with Mo: L = 9.0 + 9554.1 = 9563.1
DL input+output M: L = 17.9 + 14901.0 = 14919.0

# learning a model for train pairs
2.000	
1.725	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.434	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.192	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.937	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.876	OUT DEF: ^.size=^.size
0.843	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.817	IN  DEF: ^.layer_0.shape.color=red
0.791	IN  DEF: ^.layer_01.shape.color=blue
0.777	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.762	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.749	IN  DEF: ^.layer_0.shape.mask=Full
0.736	IN  DEF: ^.layer_01.shape.mask=Full
0.727	IN  DEF: ^.color=black
0.721	IN  DEF: ^.size=(?,?)
0.672	IN  DEF: ^.size.i=10
0.622	IN  DEF: ^.size.j=10
0.616	IN  DEF: ^.layer_0.pos=(?,?)
0.609	IN  DEF: ^.layer_0.shape.size=(?,?)
0.585	IN  DEF: ^.layer_0.shape.size.i=2
0.561	IN  DEF: ^.layer_0.shape.size.j=2
0.555	IN  DEF: ^.layer_01.pos=(?,?)
0.548	IN  DEF: ^.layer_01.shape.size=(?,?)
0.524	IN  DEF: ^.layer_01.shape.size.i=2
0.500	IN  DEF: ^.layer_01.shape.size.j=2
0.495	OUT DEF: ^.color=black
0.492	OUT DEF: ^.layer_0.shape.size=(?,?)
0.470	OUT DEF: ^.layer_0.shape.size.j=^.layer_01.pos.j + 2
0.449	OUT DEF: ^.layer_0.shape.size.i=^.layer_01.pos.j + 2
0.445	OUT DEF: ^.layer_01.pos=(?,?)
0.431	OUT DEF: ^.layer_01.pos.j=(0)
0.417	OUT DEF: ^.layer_01.pos.i=^.layer_01.pos.i - ^.layer_01.pos.j
0.414	OUT DEF: ^.layer_01.shape.size=(?,?)
0.392	OUT DEF: ^.layer_01.shape.size.j=^.layer_01.pos.j + 2
0.371	OUT DEF: ^.layer_01.shape.size.i=^.layer_01.pos.j + 2

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (^.layer_01.pos.j + 2,^.layer_01.pos.j + 2) and color ^.layer_0.shape.color and mask ? at ^.layer_0.pos
  _01: a rectangle with size (^.layer_01.pos.j + 2,^.layer_01.pos.j + 2) and color ^.layer_01.shape.color and mask ? at (^.layer_01.pos.i - ^.layer_01.pos.j,(0))
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (?,?)
  _01: a rectangle with size (2,2) and color blue and mask Full at (?,?)

DL input  with Mi: L = 85.3 + 557.3 = 642.5
DL output with Mo: L = 116.7 + 2283.5 = 2400.3
DL input+output M: L = 202.0 + 2840.8 = 3042.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (6,4)
  _01: a rectangle with size (2,2) and color blue and mask Full at (2,2)
diff: 
delta:
   (18.6 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask xx..|xx..|..x.|...x at (6,4)
  _01: a rectangle with size (4,4) and color blue and mask x...|.x..|..xx|..xx at (0,0)
diff: 
delta:
   (38.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (6,4)
  _01: a rectangle with size (2,2) and color blue and mask Full at (2,2)
diff: 
delta:
! 20 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask Full at (2,2)
  _01: a rectangle with size (2,2) and color red and mask Full at (6,4)
diff:   ^.layer_01.shape.color  ^.layer_0.shape.color
delta:
! 48 wrong pixels (generated / expected)

TRAIN 5c0a986e.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (0,2)
  _01: a rectangle with size (2,2) and color blue and mask Full at (7,6)
diff: 
delta:
   (18.6 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (8,8) and color red and mask xx......|xx......|..x.....|...x....|....x...|.....x..|......x.|.......x at (0,2)
  _01: a rectangle with size (8,8) and color blue and mask x.xx....|.x..x...|..x..x..|...x..x.|....x..x|.....x..|......xx|......xx at (1,0)
diff: 
delta:
   (134.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (0,2)
  _01: a rectangle with size (2,2) and color blue and mask Full at (7,6)
diff: 
delta:
! 72 wrong pixels (generated / expected)

TRAIN 5c0a986e.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (2,5)
  _01: a rectangle with size (2,2) and color blue and mask Full at (5,3)
diff: 
delta:
   (18.6 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,5) and color red and mask xx...|xx...|..x..|...x.|....x at (2,5)
  _01: a rectangle with size (5,5) and color blue and mask x....|.x...|..x..|...xx|...xx at (2,0)
diff: 
delta:
   (56.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (2,5)
  _01: a rectangle with size (2,2) and color blue and mask Full at (5,3)
diff: 
delta:
! 36 wrong pixels (generated / expected)

TRAIN 5c0a986e.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask Full at (3,6)
  _01: a rectangle with size (2,2) and color red and mask Full at (5,2)
diff:   ^.layer_01.shape.color  ^.layer_0.shape.color
delta:
! 30 wrong pixels (generated / expected)

TEST 5c0a986e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 2.7 sec (2.7 sec/task)
bits-train-error = 2283.5 bits (2283.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-264] Checking task 5c2c9af4.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2802.6 = 2811.6
DL output with Mo: L = 9.0 + 114957.2 = 114966.1
DL input+output M: L = 17.9 + 117759.8 = 117777.7

# learning a model for train pairs
2.000	
1.723	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.541	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.396	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.272	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.200	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.157	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.110	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.054	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.029	OUT OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
1.009	OUT OBJECT at ^.layer_0111111: ^.layer_0.shape at ?
1.002	OUT DEF: ^.size=^.size
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?
  _0111111: ^.layer_0.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a point with color ? at ?
  _01: a point with color ? at ?
  _011: a point with color ? at ?

DL input  with Mi: L = 46.8 + 2354.6 = 2401.5
DL output with Mo: L = 130.4 + 16898.8 = 17029.1
DL input+output M: L = 177.2 + 19253.4 = 19430.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (23,23) and color black and layers
  _0: a point with color cyan at (2,11)
  _01: a point with color cyan at (5,14)
  _011: a point with color cyan at (8,17)
diff: 
delta:
   (78.5 bits)
data: a background with size (23,23) and color black and layers
  _0: a rectangle with size (18,21) and color cyan and mask x....................|x....................|x....................|x....................|x....................|x....................|x....................|x....................|x....................|x....................|x....................|x....................|x....................|x....................|x....................|x....................|x....................|xxxxxxxxxxxxxxxxxxxxx at (0,2)
  _01: a rectangle with size (12,13) and color cyan and mask x...........x|x...........x|x...........x|x...........x|x...........x|x...........x|x...........x|x...........x|x...........x|x...........x|x...........x|xxxxxxxxxxxxx at (0,8)
  _011: a rectangle with size (7,7) and color cyan and mask Border at (2,11)
  _0111: a rectangle with size (1,23) and color cyan and mask Full at (20,0)
  _01111: a rectangle with size (1,18) and color cyan and mask Full at (14,5)
  _011111: a rectangle with size (15,1) and color cyan and mask Full at (0,5)
  _0111111: a point with color cyan at (5,14)
diff: 
delta:
   (776.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (23,23) and color black and layers
  _0: a point with color cyan at (2,11)
  _01: a point with color cyan at (5,14)
  _011: a point with color cyan at (8,17)
diff: 
delta:
! 157 wrong pixels (generated / expected)

TRAIN 5c2c9af4.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (23,23) and color black and layers
  _0: a point with color red at (11,13)
  _01: a point with color red at (13,11)
  _011: a point with color red at (15,9)
diff: 
delta:
   (78.5 bits)
data: a background with size (23,23) and color black and layers
  _0: a rectangle with size (17,17) and color red and mask Border at (5,3)
  _01: a rectangle with size (20,21) and color red and mask xxxxxxxxxxxxxxxxxxxxx|x...................x|x.xxxxxxxxxxxxxxxxx.x|x.x...............x.x|x.x...............x.x|x.x...............x.x|x.x...............x.x|x.x...............x.x|x.x...............x.x|x.x...............x.x|x.x...............x.x|x.x...............x.x|x.x...............x.x|x.x...............x.x|x.x...............x.x|x.x...............x.x|x.x...............x.x|x.x...............x.x|x.xxxxxxxxxxxxxxxxx.x|x...................x at (3,1)
  _011: a rectangle with size (13,13) and color red and mask Border at (7,5)
  _0111: a rectangle with size (9,9) and color red and mask Border at (9,7)
  _01111: a rectangle with size (1,23) and color red and mask Full at (1,0)
  _011111: a rectangle with size (5,5) and color red and mask Border at (11,9)
  _0111111: a point with color red at (13,11)
diff: 
delta:
   (679.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (23,23) and color black and layers
  _0: a point with color red at (11,13)
  _01: a point with color red at (13,11)
  _011: a point with color red at (15,9)
diff: 
delta:
! 245 wrong pixels (generated / expected)

TRAIN 5c2c9af4.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (23,23) and color black and layers
  _0: a point with color green at (4,12)
  _01: a point with color green at (8,8)
  _011: a point with color green at (12,4)
diff: 
delta:
   (78.5 bits)
data: a background with size (23,23) and color black and layers
  _0: a rectangle with size (17,17) and color green and mask Border at (0,0)
  _01: a rectangle with size (1,21) and color green and mask Full at (20,0)
  _011: a rectangle with size (21,1) and color green and mask Full at (0,20)
  _0111: a rectangle with size (1,9) and color green and mask Full at (4,4)
  _01111: a rectangle with size (1,9) and color green and mask Full at (12,4)
  _011111: a rectangle with size (9,9) and color green and mask Border at (4,4)
  _0111111: a point with color green at (8,8)
diff: 
delta:
   (234.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (23,23) and color black and layers
  _0: a point with color green at (4,12)
  _01: a point with color green at (8,8)
  _011: a point with color green at (12,4)
diff: 
delta:
! 139 wrong pixels (generated / expected)

TRAIN 5c2c9af4.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (28,28) and color black and layers
  _0: a point with color yellow at (12,7)
  _01: a point with color yellow at (18,13)
  _011: a point with color yellow at (24,19)
diff: 
delta:
! 146 wrong pixels (generated / expected)

TEST 5c2c9af4.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 24.4 sec (24.4 sec/task)
bits-train-error = 16898.8 bits (16898.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-263] Checking task 5daaa586.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 48326.7 = 48335.7
DL output with Mo: L = 9.0 + 30217.5 = 30226.5
DL input+output M: L = 17.9 + 78544.2 = 78562.2

# learning a model for train pairs
2.000	
1.638	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.445	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.266	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.101	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.939	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.788	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.634	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.514	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.503	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.497	IN  OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 122.2 + 13626.1 = 13748.2
DL output with Mo: L = 85.3 + 6341.5 = 6426.8
DL input+output M: L = 207.5 + 19967.6 = 20175.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (22,22) and color black and layers
  _0: a rectangle with size (22,1) and color green and mask Full at (0,5)
  _01: a rectangle with size (22,1) and color cyan and mask Full at (0,16)
  _011: a rectangle with size (1,22) and color blue and mask Full at (1,0)
  _0111: a rectangle with size (1,22) and color red and mask Full at (15,0)
  _01111: a rectangle with size (2,1) and color red and mask Full at (4,0)
  _011111: a rectangle with size (2,2) and color red and mask Even Checkboard at (6,18)
diff: 
delta: (0,9)=2  (5,15)=2  (6,3)=2  (7,9)=2  (8,14)=2  (12,3)=2  (12,7)=2  (12,14)=2  (14,6)=2  (16,8)=2  (17,0)=2  (21,0)=2  (21,20)=2 
   (509.0 bits)
data: a background with size (15,12) and color black and layers
  _0: a rectangle with size (11,10) and color red and mask .........x|.........x|...x.....x|...x....xx|...x....xx|...x....xx|...x....xx|.x.x....xx|.x.x....xx|xx.x....xx|xxxxxxxxxx at (4,1)
  _01: a rectangle with size (15,1) and color green and mask Full at (0,0)
  _011: a rectangle with size (15,1) and color cyan and mask Full at (0,11)
  _0111: a rectangle with size (1,10) and color blue and mask Full at (0,1)
diff: 
delta:
   (266.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (22,22) and color black and layers
  _0: a rectangle with size (22,1) and color green and mask Full at (0,5)
  _01: a rectangle with size (22,1) and color cyan and mask Full at (0,16)
  _011: a rectangle with size (1,22) and color blue and mask Full at (1,0)
  _0111: a rectangle with size (1,22) and color red and mask Full at (15,0)
  _01111: a rectangle with size (2,1) and color red and mask Full at (4,0)
  _011111: a rectangle with size (2,2) and color red and mask Even Checkboard at (6,18)
diff: 
delta: (0,9)=2  (5,15)=2  (6,3)=2  (7,9)=2  (8,14)=2  (12,3)=2  (12,7)=2  (12,14)=2  (14,6)=2  (16,8)=2  (17,0)=2  (21,0)=2  (21,20)=2 
! size mismatch, 10x10 instead of 15x12

TRAIN 5daaa586.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (12,1) and color blue and mask Full at (0,9)
  _01: a rectangle with size (1,12) and color pink and mask Full at (9,0)
  _011: a rectangle with size (12,1) and color yellow and mask Full at (0,2)
  _0111: a rectangle with size (1,12) and color cyan and mask Full at (2,0)
  _01111: a rectangle with size (2,1) and color cyan and mask Full at (5,6)
  _011111: a rectangle with size (2,2) and color cyan and mask Even Checkboard at (10,6)
diff: 
delta: (5,11)=8  (6,3)=8  (8,7)=8  (8,11)=8  (11,1)=8 
   (307.5 bits)
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (7,6) and color cyan and mask xxxxxx|x..xx.|x..xx.|x..xx.|x..xx.|....x.|....x. at (0,1)
  _01: a rectangle with size (8,1) and color blue and mask Full at (0,7)
  _011: a rectangle with size (1,7) and color pink and mask Full at (7,0)
  _0111: a rectangle with size (7,1) and color yellow and mask Full at (0,0)
diff: 
delta:
   (181.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (12,1) and color blue and mask Full at (0,9)
  _01: a rectangle with size (1,12) and color pink and mask Full at (9,0)
  _011: a rectangle with size (12,1) and color yellow and mask Full at (0,2)
  _0111: a rectangle with size (1,12) and color cyan and mask Full at (2,0)
  _01111: a rectangle with size (2,1) and color cyan and mask Full at (5,6)
  _011111: a rectangle with size (2,2) and color cyan and mask Even Checkboard at (10,6)
diff: 
delta: (5,11)=8  (6,3)=8  (8,7)=8  (8,11)=8  (11,1)=8 
! size mismatch, 10x10 instead of 8x8

TRAIN 5daaa586.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (14,15) and color black and layers
  _0: a rectangle with size (14,3) and color yellow and mask .x.|.x.|.x.|.x.|xxx|.x.|.x.|.x.|xx.|xx.|.x.|xx.|.x.|.x. at (0,10)
  _01: a rectangle with size (14,1) and color green and mask Full at (0,3)
  _011: a rectangle with size (1,15) and color red and mask Full at (5,0)
  _0111: a rectangle with size (1,15) and color cyan and mask Full at (10,0)
  _01111: a rectangle with size (3,2) and color yellow and mask Even Checkboard at (1,5)
  _011111: a rectangle with size (1,2) and color yellow and mask Full at (6,4)
diff: 
delta: (0,2)=4  (0,7)=4  (4,14)=4  (6,0)=4  (6,7)=4  (8,0)=4  (8,8)=4  (9,0)=4  (9,6)=4  (11,14)=4  (12,4)=4  (12,7)=4  (13,2)=4  (13,9)=4 
   (546.1 bits)
data: a background with size (6,9) and color black and layers
  _0: a rectangle with size (6,8) and color yellow and mask .......x|xxxxxxxx|.......x|....xxxx|..xxxxxx|.......x at (0,1)
  _01: a rectangle with size (1,7) and color red and mask Full at (0,1)
  _011: a rectangle with size (1,7) and color cyan and mask Full at (5,1)
  _0111: a rectangle with size (6,1) and color green and mask Full at (0,0)
diff: 
delta:
   (185.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,15) and color black and layers
  _0: a rectangle with size (14,3) and color yellow and mask .x.|.x.|.x.|.x.|xxx|.x.|.x.|.x.|xx.|xx.|.x.|xx.|.x.|.x. at (0,10)
  _01: a rectangle with size (14,1) and color green and mask Full at (0,3)
  _011: a rectangle with size (1,15) and color red and mask Full at (5,0)
  _0111: a rectangle with size (1,15) and color cyan and mask Full at (10,0)
  _01111: a rectangle with size (3,2) and color yellow and mask Even Checkboard at (1,5)
  _011111: a rectangle with size (1,2) and color yellow and mask Full at (6,4)
diff: 
delta: (0,2)=4  (0,7)=4  (4,14)=4  (6,0)=4  (6,7)=4  (8,0)=4  (8,8)=4  (9,0)=4  (9,6)=4  (11,14)=4  (12,4)=4  (12,7)=4  (13,2)=4  (13,9)=4 
! size mismatch, 10x10 instead of 6x9

TRAIN 5daaa586.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,15) and color black and layers
  _0: a rectangle with size (1,15) and color cyan and mask Full at (13,0)
  _01: a rectangle with size (16,1) and color blue and mask Full at (0,3)
  _011: a rectangle with size (16,1) and color red and mask Full at (0,12)
  _0111: a rectangle with size (1,15) and color green and mask Full at (2,0)
  _01111: a rectangle with size (1,3) and color blue and mask Full at (10,5)
  _011111: a rectangle with size (2,2) and color blue and mask Odd Checkboard at (7,9)
diff: 
delta: (0,5)=1  (0,9)=1  (1,7)=1  (3,0)=1  (4,5)=1  (4,10)=1  (5,0)=1  (6,8)=1  (6,14)=1  (9,1)=1  (9,4)=1  (10,6)=0  (11,1)=1  (14,4)=1  (15,6)=1 
! size mismatch, 10x10 instead of 12x10

TEST 5daaa586.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 15.6 sec (15.6 sec/task)
bits-train-error = 6341.5 bits (6341.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-262] Checking task 60b61512.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 5200.6 = 5209.5
DL output with Mo: L = 9.0 + 7265.6 = 7274.6
DL input+output M: L = 17.9 + 12466.2 = 12484.1

# learning a model for train pairs
2.000	
1.647	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.315	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.056	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.800	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.694	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.642	OUT DEF: ^.size=^.size
0.613	OUT DEF: ^.layer_0=^.layer_0
0.584	OUT DEF: ^.layer_01=^.layer_01
0.567	IN  DEF: ^.layer_0.shape.color=yellow
0.549	IN  DEF: ^.layer_01.shape.color=yellow
0.537	OUT DEF: ^.layer_011.shape.color=orange
0.524	OUT OBJECT at ^.layer_0111: a point with color ? at ?
0.512	OUT DEF: ^.layer_0111.shape.color=orange
0.505	OUT DEF: ^.layer_011.shape.mask=Full
0.499	IN  DEF: ^.color=black
0.495	OUT DEF: ^.color=black
0.491	IN  DEF: ^.size=(?,?)
0.459	IN  DEF: ^.size.i=9
0.426	IN  DEF: ^.size.j=9
0.422	IN  DEF: ^.layer_0.pos=(?,?)
0.405	IN  DEF: ^.layer_0.pos.j=(0)
0.388	IN  DEF: ^.layer_0.pos.i=1
0.384	IN  DEF: ^.layer_0.shape.size=(?,?)
0.363	IN  DEF: ^.layer_0.shape.size.i=3
0.343	IN  DEF: ^.layer_0.shape.size.j=3
0.338	IN  DEF: ^.layer_01.pos=(?,?)
0.321	IN  DEF: ^.layer_01.pos.i=4
0.304	IN  DEF: ^.layer_01.pos.j=5
0.300	IN  DEF: ^.layer_01.shape.size=(?,?)
0.279	IN  DEF: ^.layer_01.shape.size.i=3
0.259	IN  DEF: ^.layer_01.shape.size.j=3
0.256	OUT DEF: ^.layer_011.pos=(?,?)
0.253	OUT DEF: ^.layer_011.shape.size=(?,?)
0.241	OUT DEF: ^.layer_011.shape.size.i=2
0.238	OUT DEF: ^.layer_0111.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: ^.layer_01
  _011: a rectangle with size (2,?) and color orange and mask Full at (?,?)
  _0111: a point with color orange at (?,?)
WHERE (Mi)
a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask ? at (1,(0))
  _01: a rectangle with size (3,3) and color yellow and mask ? at (4,5)

DL input  with Mi: L = 95.4 + 482.4 = 577.7
DL output with Mo: L = 64.2 + 861.1 = 925.2
DL input+output M: L = 159.5 + 1343.4 = 1502.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask xxx|x.x|..x at (1,0)
  _01: a rectangle with size (3,3) and color yellow and mask xx.|.xx|x.x at (4,5)
diff: 
delta:
   (24.1 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask xxx|x.x|..x at (1,0)
  _01: a rectangle with size (3,3) and color yellow and mask xx.|.xx|x.x at (4,5)
  _011: a rectangle with size (2,2) and color orange and mask Full at (2,0)
  _0111: a point with color orange at (4,7)
diff: 
delta: (5,5)=7# (6,6)=7#
   (62.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask xxx|x.x|..x at (1,0)
  _01: a rectangle with size (3,3) and color yellow and mask xx.|.xx|x.x at (4,5)
diff: 
delta:
! 8 wrong pixels (generated / expected)

TRAIN 60b61512.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask xxx|.xx|xxx at (1,0)
  _01: a rectangle with size (3,3) and color yellow and mask xxx|.x.|.x. at (4,5)
diff: 
delta:
   (24.1 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask xxx|.xx|xxx at (1,0)
  _01: a rectangle with size (3,3) and color yellow and mask xxx|.x.|.x. at (4,5)
  _011: a rectangle with size (2,3) and color orange and mask Full at (5,5)
  _0111: a point with color orange at (2,0)
diff: 
delta:
   (23.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask xxx|.xx|xxx at (1,0)
  _01: a rectangle with size (3,3) and color yellow and mask xxx|.x.|.x. at (4,5)
diff: 
delta:
! 7 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask Full at (1,0)
  _01: a rectangle with size (3,3) and color yellow and mask xxx|.x.|.x. at (4,5)
diff: 
delta: (2,0)=0 
! 7 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask xxx|.xx|xxx at (1,0)
  _01: a rectangle with size (1,3) and color yellow and mask Full at (4,5)
diff:   ^.layer_01.shape.size.i
delta: (5,6)=4  (6,6)=4 
! 9 wrong pixels (generated / expected)

TRAIN 60b61512.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask ..x|xx.|x.. at (1,2)
  _01: a rectangle with size (3,3) and color yellow and mask x..|xxx|.x. at (6,5)
diff:   ^.layer_01.pos.i  ^.layer_0.pos.j
delta:
! 13 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask ..x|xx.|x.. at (1,2)
  _01: a rectangle with size (1,3) and color yellow and mask Full at (7,5)
diff:   ^.layer_01.shape.size.i  ^.layer_01.pos.i  ^.layer_0.pos.j
delta: (6,5)=4  (8,6)=4 
! 15 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask ..x|xx.|x.. at (1,2)
  _01: a rectangle with size (3,3) and color yellow and mask Full at (6,5)
diff:   ^.layer_01.pos.i  ^.layer_0.pos.j
delta: (6,6)=0  (6,7)=0  (8,5)=0  (8,7)=0 
! 13 wrong pixels (generated / expected)

TEST 60b61512.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 7.7 sec (7.7 sec/task)
bits-train-error = 861.1 bits (861.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-261] Checking task 6150a2bd.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1985.3 = 1994.2
DL output with Mo: L = 9.0 + 1985.3 = 1994.2
DL input+output M: L = 17.9 + 3970.6 = 3988.5

# learning a model for train pairs
2.000	
1.807	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.613	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.448	OUT DEF: ^.layer_0.shape=^.layer_0.shape
1.324	OUT DEF: ^.size=^.size
1.284	OUT OBJECT at ^.layer_01: a point with color ? at ?
1.237	OUT OBJECT at ^.layer_011: a point with color ? at ?
1.197	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.149	OUT DEF: ^.layer_01.shape=^.layer_01.shape
1.103	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.055	OUT DEF: ^.layer_011.shape=^.layer_011.shape
1.032	IN  DEF: ^.layer_0.shape.mask=Full
1.016	IN  DEF: ^.color=black
1.000	OUT DEF: ^.color=black
0.990	OUT DEF: ^.layer_0.pos=(?,?)
0.962	OUT DEF: ^.layer_0.pos.j=1
0.939	OUT DEF: ^.layer_0.pos.i=^.layer_01.pos.i + 1
0.928	OUT DEF: ^.layer_01.pos=(?,?)
0.900	OUT DEF: ^.layer_01.pos.j=^.layer_011.pos.j
0.872	OUT DEF: ^.layer_01.pos.i=^.layer_0.shape.size.i
0.861	OUT DEF: ^.layer_011.pos=(?,?)
0.833	OUT DEF: ^.layer_011.pos.j=^.layer_01.pos.j
0.806	OUT DEF: ^.layer_011.pos.i=^.layer_011.pos.j
0.795	IN  DEF: ^.size=(?,?)
0.741	IN  DEF: ^.size.i=3
0.687	IN  DEF: ^.size.j=3
0.676	IN  DEF: ^.layer_0.pos=(?,?)
0.647	IN  DEF: ^.layer_0.pos.i=0
0.617	IN  DEF: ^.layer_0.pos.j=0
0.606	IN  DEF: ^.layer_0.shape.size=(?,?)
0.563	IN  DEF: ^.layer_0.shape.size.j=2
0.552	IN  DEF: ^.layer_01.pos=(?,?)
0.542	IN  DEF: ^.layer_011.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0.shape at (^.layer_01.pos.i + 1,1)
  _01: ^.layer_01.shape at (^.layer_0.shape.size.i,^.layer_011.pos.j)
  _011: ^.layer_011.shape at (^.layer_011.pos.j,^.layer_01.pos.j)
WHERE (Mi)
a background with size (3,3) and color black and layers
  _0: a rectangle with size (?,2) and color ? and mask Full at (0,0)
  _01: a point with color ? at (?,?)
  _011: a point with color ? at (?,?)

DL input  with Mi: L = 78.3 + 751.9 = 830.2
DL output with Mo: L = 75.5 + 174.2 = 249.8
DL input+output M: L = 153.9 + 926.1 = 1080.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask Full at (0,0)
  _01: a point with color cyan at (0,2)
  _011: a point with color grey at (2,0)
diff: 
delta: (1,1)=7#
   (47.3 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask Full at (1,1)
  _01: a point with color cyan at (2,0)
  _011: a point with color grey at (0,2)
diff: 
delta: (1,1)=7#
   (17.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask Full at (0,0)
  _01: a point with color cyan at (0,2)
  _011: a point with color grey at (2,0)
diff: 
delta: (1,1)=7#
! 1 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask Full at (0,0)
  _01: a point with color grey at (2,0)
  _011: a point with color cyan at (0,2)
diff: 
delta: (1,1)=7#
! 5 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask xx|x. at (0,0)
  _01: a point with color cyan at (0,2)
  _011: a point with color orange at (1,1)
diff:   ^.layer_0.shape.mask
delta: (2,0)=5#
! 4 wrong pixels (generated / expected)

TRAIN 6150a2bd.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color grey and mask Full at (0,0)
  _01: a point with color blue at (1,0)
  _011: a point with color red at (0,2)
diff: 
delta:
   (27.9 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color grey and mask Full at (2,1)
  _01: a point with color blue at (1,2)
  _011: a point with color red at (2,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color grey and mask Full at (0,0)
  _01: a point with color red at (0,2)
  _011: a point with color blue at (1,0)
diff: 
delta:
! 7 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color grey and mask Full at (0,0)
  _01: a point with color blue at (1,0)
  _011: a point with color red at (0,2)
diff: 
delta:
correct output grid

TRAIN 6150a2bd.json/2: 1 2nd (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,1) and color pink and mask Full at (0,0)
  _01: a point with color green at (0,1)
  _011: a point with color grey at (0,2)
diff:   ^.layer_0.shape.size.j
delta: (1,1)=8  (2,0)=4 
! 6 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,1) and color pink and mask Full at (0,0)
  _01: a point with color green at (0,1)
  _011: a point with color cyan at (1,1)
diff:   ^.layer_0.shape.size.j
delta: (0,2)=5# (2,0)=4 
! 6 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,1) and color pink and mask Full at (0,0)
  _01: a point with color grey at (0,2)
  _011: a point with color green at (0,1)
diff:   ^.layer_0.shape.size.j
delta: (1,1)=8  (2,0)=4 
! 6 wrong pixels (generated / expected)

TEST 6150a2bd.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 4.3 sec (4.3 sec/task)
bits-train-error = 174.2 bits (174.2 bits/task)
acc-train-micro = 0.50 tasks (50.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.25
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-260] Checking task 623ea044.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1287.6 = 1296.6
DL output with Mo: L = 9.0 + 11291.4 = 11300.4
DL input+output M: L = 17.9 + 12579.0 = 12596.9

# learning a model for train pairs
2.000	
1.571	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.451	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.397	OUT DEF: ^.size=^.size
1.362	IN  DEF: ^.color=black
1.335	IN  DEF: ^.size=(?,?)
1.308	IN  DEF: ^.layer_0.pos=(?,?)
1.296	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.292	OUT DEF: ^.color=black
1.288	OUT DEF: ^.layer_0.pos=(?,?)
1.276	OUT DEF: ^.layer_0.pos.i=(0)
1.264	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.i - 3
1.261	OUT DEF: ^.layer_0.shape.size=(?,?)
1.236	OUT DEF: ^.layer_0.shape.size.i=^.size.i

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (^.size.i,?) and color ^.layer_0.shape.color and mask ? at ((0),^.layer_0.pos.i - 3)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a point with color ? at (?,?)

DL input  with Mi: L = 29.7 + 995.2 = 1024.9
DL output with Mo: L = 46.9 + 4985.3 = 5032.2
DL input+output M: L = 76.6 + 5980.5 = 6057.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (15,15) and color black and layers
  _0: a point with color red at (3,3)
diff: 
delta:
   (35.4 bits)
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (15,15) and color red and mask x.....x........|.x...x.........|..x.x..........|...x...........|..x.x..........|.x...x.........|x.....x........|.......x.......|........x......|.........x.....|..........x....|...........x...|............x..|.............x.|..............x at (0,0)
diff: 
delta:
   (238.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color black and layers
  _0: a point with color red at (3,3)
diff: 
delta:
! 43 wrong pixels (generated / expected)

TRAIN 623ea044.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (15,15) and color black and layers
  _0: a point with color orange at (5,11)
diff: 
delta:
   (35.4 bits)
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (15,13) and color orange and mask ....x........|.....x.......|......x.....x|.......x...x.|........x.x..|.........x...|........x.x..|.......x...x.|......x.....x|.....x.......|....x........|...x.........|..x..........|.x...........|x............ at (0,2)
diff: 
delta:
   (207.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color black and layers
  _0: a point with color orange at (5,11)
diff: 
delta:
! 47 wrong pixels (generated / expected)

TRAIN 623ea044.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (7,7) and color black and layers
  _0: a point with color cyan at (3,2)
diff: 
delta:
   (28.8 bits)
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (7,6) and color cyan and mask .....x|x...x.|.x.x..|..x...|.x.x..|x...x.|.....x at (0,0)
diff: 
delta:
   (52.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color black and layers
  _0: a point with color cyan at (3,2)
diff: 
delta:
! 17 wrong pixels (generated / expected)

TRAIN 623ea044.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,17) and color black and layers
  _0: a point with color pink at (7,12)
diff: 
delta:
! 53 wrong pixels (generated / expected)

TEST 623ea044.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.5 sec (0.5 sec/task)
bits-train-error = 4985.3 bits (4985.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-259] Checking task 62c24649.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3329.0 = 3338.0
DL output with Mo: L = 9.0 + 12784.6 = 12793.6
DL input+output M: L = 17.9 + 16113.6 = 16131.6

# learning a model for train pairs
2.000	
1.753	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.628	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.565	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.483	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.424	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.383	IN  DEF: ^.layer_0.shape.color=green
1.342	IN  DEF: ^.layer_01.shape.color=red
1.300	IN  DEF: ^.layer_011.shape.color=blue
1.280	IN  OBJECT at ^.layer_00: a point with color ? at ?
1.259	IN  DEF: ^.layer_01.shape.mask=Full
1.246	IN  DEF: ^.color=black
1.235	IN  DEF: ^.size=(?,?)
1.186	IN  DEF: ^.size.i=3
1.138	IN  DEF: ^.size.j=3
1.127	IN  DEF: ^.layer_00.pos=(?,?)
1.101	IN  DEF: ^.layer_00.pos.j=0
1.091	IN  DEF: ^.layer_0.pos=(?,?)
1.080	IN  DEF: ^.layer_0.shape.size=(?,?)
1.070	IN  DEF: ^.layer_01.pos=(?,?)
1.043	IN  DEF: ^.layer_01.pos.j=1
1.033	IN  DEF: ^.layer_01.shape.size=(?,?)
1.012	IN  DEF: ^.layer_01.shape.size.i=1
1.001	IN  DEF: ^.layer_011.pos=(?,?)
0.996	OUT DEF: ^.layer_01.shape.mask=^.layer_01.shape.mask
0.993	OUT DEF: ^.size=(?,?)
0.976	OUT DEF: ^.size.i=6
0.958	OUT DEF: ^.size.j=6
0.956	OUT DEF: ^.layer_0.pos=(?,?)
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size (6,6) and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at (?,?)
  _01: a rectangle with size ? and color ? and mask ^.layer_01.shape.mask at ?
WHERE (Mi)
a background with size (3,3) and color black and layers
  _00: a point with color ? at (?,0)
  _0: a rectangle with size (?,?) and color green and mask ? at (?,?)
  _01: a rectangle with size (1,?) and color red and mask Full at (?,1)
  _011: a point with color blue at (?,?)

DL input  with Mi: L = 108.2 + 1136.1 = 1244.3
DL output with Mo: L = 64.5 + 7393.0 = 7457.6
DL input+output M: L = 172.7 + 8529.1 = 8701.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _00: a point with color blue at (2,0)
  _0: a rectangle with size (1,3) and color green and mask Full at (0,0)
  _01: a rectangle with size (1,2) and color red and mask Full at (1,1)
  _011: a point with color blue at (2,1)
diff: 
delta:
   (36.5 bits)
data: a background with size (6,6) and color green and layers
  _0: a rectangle with size (2,6) and color blue and mask Full at (2,0)
  _01: a rectangle with size (4,4) and color red and mask Full at (1,1)
diff: 
delta: (1,0)=0  (1,5)=0  (2,2)=0  (2,3)=0  (3,2)=0  (3,3)=0  (4,0)=0  (4,5)=0 
   (209.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _00: a point with color blue at (2,0)
  _0: a rectangle with size (1,3) and color green and mask Full at (0,0)
  _01: a rectangle with size (1,2) and color red and mask Full at (1,1)
  _011: a point with color blue at (2,1)
diff: 
delta:
! 29 wrong pixels (generated / expected)

TRAIN 62c24649.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _00: a point with color blue at (1,0)
  _0: a rectangle with size (2,2) and color green and mask Full at (0,0)
  _01: a rectangle with size (1,2) and color red and mask Full at (2,1)
  _011: a point with color blue at (0,2)
diff: 
delta:
   (37.4 bits)
data: a background with size (6,6) and color green and layers
  _0: a rectangle with size (2,4) and color red and mask Full at (2,1)
  _01: a rectangle with size (6,2) and color blue and mask Full at (0,2)
diff: 
delta: (1,0)=1  (1,2)=0  (1,3)=0  (1,5)=1  (2,0)=0  (2,5)=0  (3,0)=0  (3,5)=0  (4,0)=1  (4,2)=0  (4,3)=0  (4,5)=1 
   (278.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _00: a point with color blue at (1,0)
  _0: a rectangle with size (2,2) and color green and mask Full at (0,0)
  _01: a rectangle with size (1,2) and color red and mask Full at (2,1)
  _011: a point with color blue at (0,2)
diff: 
delta:
! 28 wrong pixels (generated / expected)

TRAIN 62c24649.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _00: a point with color red at (0,0)
  _0: a rectangle with size (2,2) and color green and mask Odd Checkboard at (1,1)
  _01: a rectangle with size (1,1) and color red and mask Full at (1,1)
  _011: a point with color blue at (0,1)
diff: 
delta:
   (39.7 bits)
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (4,4) and color green and mask .xx.|x..x|x..x|.xx. at (1,1)
  _01: a rectangle with size (1,4) and color red and mask Full at (1,1)
diff: 
delta: (0,0)=2  (0,1)=1  (0,4)=1  (0,5)=2  (4,1)=2  (4,4)=2  (5,0)=2  (5,1)=1  (5,4)=1  (5,5)=2 
   (251.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _00: a point with color red at (0,0)
  _0: a rectangle with size (2,2) and color green and mask Odd Checkboard at (1,1)
  _01: a rectangle with size (1,1) and color red and mask Full at (1,1)
  _011: a point with color blue at (0,1)
diff: 
delta:
! 21 wrong pixels (generated / expected)

TRAIN 62c24649.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _00: a point with color blue at (0,0)
  _0: a rectangle with size (2,2) and color green and mask .x|xx at (1,0)
  _01: a rectangle with size (1,1) and color red and mask Full at (1,2)
  _011: a point with color blue at (0,1)
diff:   ^.layer_01.pos.j
delta:
! 25 wrong pixels (generated / expected)

TEST 62c24649.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.5 sec (25.5 sec/task)
bits-train-error = 7393.0 bits (7393.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-258] Checking task 63613498.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 15455.7 = 15464.7
DL output with Mo: L = 9.0 + 15455.7 = 15464.7
DL input+output M: L = 17.9 + 30911.4 = 30929.3

# learning a model for train pairs
2.000	
1.837	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.673	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.506	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.412	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
1.285	OUT OBJECT at ^.layer_00: ^.layer_00.shape at ?
1.203	IN  OBJECT at ^.layer_001: a rectangle with size ? and color ? and mask ? at ?
1.080	OUT OBJECT at ^.layer_001: ^.layer_001.shape at ?
0.998	IN  OBJECT at ^.layer_0011: a rectangle with size ? and color ? and mask ? at ?
0.916	IN  OBJECT at ^.layer_0010: a rectangle with size ? and color ? and mask ? at ?
0.786	OUT OBJECT at ^.layer_0010: ^.layer_0010.shape at ?
0.748	OUT DEF: ^.size=^.size
0.713	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.692	OUT DEF: ^.layer_00=^.layer_00
0.671	OUT DEF: ^.layer_0010=^.layer_0010
0.650	OUT DEF: ^.layer_001=^.layer_001
0.630	OUT DEF: ^.layer_01=^.layer_0
0.594	IN  DEF: ^.layer_00.shape.mask=...x|...x|...x|xxxx
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: ^.layer_00
  _0010: ^.layer_0010
  _001: ^.layer_001
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_0
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _00: a rectangle with size ? and color ? and mask ...x|...x|...x|xxxx at ?
  _0010: a rectangle with size ? and color ? and mask ? at ?
  _001: a rectangle with size ? and color ? and mask ? at ?
  _0011: a rectangle with size ? and color ? and mask ? at ?
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 119.5 + 7084.5 = 7204.0
DL output with Mo: L = 70.0 + 1906.8 = 1976.8
DL input+output M: L = 189.5 + 8991.3 = 9180.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (4,4) and color grey and mask ...x|...x|...x|xxxx at (0,0)
  _0010: a rectangle with size (2,4) and color cyan and mask .x..|xxxx at (8,3)
  _001: a rectangle with size (3,3) and color blue and mask xx.|.xx|..x at (0,0)
  _0011: a rectangle with size (3,3) and color pink and mask xx.|.xx|..x at (5,5)
  _0: a rectangle with size (3,3) and color orange and mask .x.|xxx|.x. at (0,6)
diff: 
delta: (6,0)=7# (6,1)=7# (6,2)=7# (7,2)=7#
   (287.3 bits)
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (4,4) and color grey and mask ...x|...x|...x|xxxx at (0,0)
  _0010: a rectangle with size (2,4) and color cyan and mask .x..|xxxx at (8,3)
  _001: a rectangle with size (3,3) and color blue and mask xx.|.xx|..x at (0,0)
  _0: a rectangle with size (3,3) and color grey and mask xx.|.xx|..x at (5,5)
  _01: a rectangle with size (3,3) and color orange and mask .x.|xxx|.x. at (0,6)
  _011: a rectangle with size (2,3) and color orange and mask xxx|..x at (6,0)
diff: 
delta:
   (76.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (4,4) and color grey and mask ...x|...x|...x|xxxx at (0,0)
  _0010: a rectangle with size (2,4) and color cyan and mask .x..|xxxx at (8,3)
  _001: a rectangle with size (3,3) and color blue and mask xx.|.xx|..x at (0,0)
  _0011: a rectangle with size (3,3) and color orange and mask .x.|xxx|.x. at (0,6)
  _0: a rectangle with size (3,3) and color pink and mask xx.|.xx|..x at (5,5)
diff: 
delta: (6,0)=7# (6,1)=7# (6,2)=7# (7,2)=7#
! 15 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (4,4) and color grey and mask ...x|...x|...x|xxxx at (0,0)
  _0010: a rectangle with size (2,4) and color cyan and mask .x..|xxxx at (8,3)
  _001: a rectangle with size (3,3) and color blue and mask xx.|.xx|..x at (0,0)
  _0011: a rectangle with size (3,3) and color pink and mask xx.|.xx|..x at (5,5)
  _0: a rectangle with size (3,3) and color orange and mask .x.|xxx|.x. at (0,6)
diff: 
delta: (6,0)=7# (6,1)=7# (6,2)=7# (7,2)=7#
! 10 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (4,4) and color grey and mask ...x|...x|...x|xxxx at (0,0)
  _0010: a rectangle with size (2,4) and color cyan and mask .x..|xxxx at (8,3)
  _001: a rectangle with size (3,3) and color orange and mask .x.|xxx|.x. at (0,6)
  _0011: a rectangle with size (3,3) and color blue and mask xx.|.xx|..x at (0,0)
  _0: a rectangle with size (3,3) and color pink and mask xx.|.xx|..x at (5,5)
diff: 
delta: (6,0)=7# (6,1)=7# (6,2)=7# (7,2)=7#
! 15 wrong pixels (generated / expected)

TRAIN 63613498.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (4,4) and color grey and mask ...x|...x|...x|xxxx at (0,0)
  _0010: a rectangle with size (2,2) and color cyan and mask Full at (8,0)
  _001: a rectangle with size (2,2) and color green and mask .x|xx at (0,0)
  _0011: a rectangle with size (1,3) and color orange and mask Full at (6,2)
  _0: a rectangle with size (2,2) and color yellow and mask xx|x. at (2,6)
diff: 
delta: (7,8)=9# (8,7)=9# (8,8)=9#
   (229.4 bits)
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (4,4) and color grey and mask ...x|...x|...x|xxxx at (0,0)
  _0010: a rectangle with size (2,2) and color cyan and mask Full at (8,0)
  _001: a rectangle with size (2,2) and color green and mask .x|xx at (0,0)
  _0: a rectangle with size (1,3) and color orange and mask Full at (6,2)
  _01: a rectangle with size (2,2) and color yellow and mask xx|x. at (2,6)
  _011: a rectangle with size (2,2) and color grey and mask .x|xx at (7,7)
diff: 
delta:
   (60.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (4,4) and color grey and mask ...x|...x|...x|xxxx at (0,0)
  _0010: a rectangle with size (2,2) and color cyan and mask Full at (8,0)
  _001: a rectangle with size (1,3) and color orange and mask Full at (6,2)
  _0011: a rectangle with size (2,2) and color green and mask .x|xx at (0,0)
  _0: a rectangle with size (2,2) and color yellow and mask xx|x. at (2,6)
diff: 
delta: (7,8)=9# (8,7)=9# (8,8)=9#
! 7 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (4,4) and color grey and mask ...x|...x|...x|xxxx at (0,0)
  _0010: a rectangle with size (2,2) and color cyan and mask Full at (8,0)
  _001: a rectangle with size (2,2) and color green and mask .x|xx at (0,0)
  _0011: a rectangle with size (1,3) and color orange and mask Full at (6,2)
  _0: a rectangle with size (2,2) and color yellow and mask xx|x. at (2,6)
diff: 
delta: (7,8)=9# (8,7)=9# (8,8)=9#
! 7 wrong pixels (generated / expected)

TRAIN 63613498.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (4,4) and color grey and mask ...x|...x|...x|xxxx at (0,0)
  _0010: a rectangle with size (2,3) and color yellow and mask .x.|xxx at (0,0)
  _001: a rectangle with size (2,3) and color pink and mask xxx|.x. at (7,1)
  _0011: a rectangle with size (2,3) and color blue and mask .x.|xxx at (0,6)
  _0: a rectangle with size (3,2) and color green and mask x.|xx|x. at (4,6)
diff: 
delta:
   (191.7 bits)
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (4,4) and color grey and mask ...x|...x|...x|xxxx at (0,0)
  _0010: a rectangle with size (2,3) and color yellow and mask .x.|xxx at (0,0)
  _001: a rectangle with size (2,3) and color pink and mask xxx|.x. at (7,1)
  _0: a rectangle with size (1,3) and color grey and mask Full at (1,6)
  _01: a rectangle with size (3,2) and color green and mask x.|xx|x. at (4,6)
  _011: a rectangle with size (2,1) and color grey and mask Full at (0,7)
diff: 
delta:
   (53.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (4,4) and color grey and mask ...x|...x|...x|xxxx at (0,0)
  _0010: a rectangle with size (2,3) and color yellow and mask .x.|xxx at (0,0)
  _001: a rectangle with size (2,3) and color blue and mask .x.|xxx at (0,6)
  _0011: a rectangle with size (2,3) and color pink and mask xxx|.x. at (7,1)
  _0: a rectangle with size (3,2) and color green and mask x.|xx|x. at (4,6)
diff: 
delta:
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (4,4) and color grey and mask ...x|...x|...x|xxxx at (0,0)
  _0010: a rectangle with size (2,3) and color yellow and mask .x.|xxx at (0,0)
  _001: a rectangle with size (2,3) and color blue and mask .x.|xxx at (0,6)
  _0011: a rectangle with size (3,2) and color green and mask x.|xx|x. at (4,6)
  _0: a rectangle with size (2,3) and color pink and mask xxx|.x. at (7,1)
diff: 
delta:
! 9 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (4,4) and color grey and mask ...x|...x|...x|xxxx at (0,0)
  _0010: a rectangle with size (2,3) and color yellow and mask .x.|xxx at (0,0)
  _001: a rectangle with size (2,3) and color pink and mask xxx|.x. at (7,1)
  _0011: a rectangle with size (2,3) and color blue and mask .x.|xxx at (0,6)
  _0: a rectangle with size (3,2) and color green and mask x.|xx|x. at (4,6)
diff: 
delta:
! 5 wrong pixels (generated / expected)

TRAIN 63613498.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (4,4) and color grey and mask ...x|...x|...x|xxxx at (0,0)
  _0010: a rectangle with size (2,3) and color red and mask xxx|..x at (1,0)
  _001: a rectangle with size (2,3) and color cyan and mask xxx|x.. at (6,0)
  _0011: a rectangle with size (2,3) and color orange and mask xxx|..x at (8,4)
  _0: a rectangle with size (3,2) and color pink and mask x.|xx|x. at (0,7)
diff: 
delta: (3,5)=3  (4,5)=3  (5,5)=3  (5,6)=3  (6,8)=4  (7,8)=4  (8,8)=4 
! 13 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (4,4) and color grey and mask ...x|...x|...x|xxxx at (0,0)
  _0010: a rectangle with size (2,3) and color red and mask xxx|..x at (1,0)
  _001: a rectangle with size (2,3) and color cyan and mask xxx|x.. at (6,0)
  _0011: a rectangle with size (2,3) and color orange and mask xxx|..x at (8,4)
  _0: a rectangle with size (3,2) and color green and mask x.|x.|xx at (3,5)
diff: 
delta: (0,7)=6  (1,7)=6  (1,8)=6  (2,7)=6  (6,8)=4  (7,8)=4  (8,8)=4 
! 13 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (4,4) and color grey and mask ...x|...x|...x|xxxx at (0,0)
  _0010: a rectangle with size (2,3) and color red and mask xxx|..x at (1,0)
  _001: a rectangle with size (2,3) and color cyan and mask xxx|x.. at (6,0)
  _0011: a rectangle with size (3,2) and color pink and mask x.|xx|x. at (0,7)
  _0: a rectangle with size (2,3) and color orange and mask xxx|..x at (8,4)
diff: 
delta: (3,5)=3  (4,5)=3  (5,5)=3  (5,6)=3  (6,8)=4  (7,8)=4  (8,8)=4 
! 17 wrong pixels (generated / expected)

TEST 63613498.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.8 sec (26.8 sec/task)
bits-train-error = 1906.8 bits (1906.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-257] Checking task 6430c8c4.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 14825.0 = 14833.9
DL output with Mo: L = 9.0 + 3733.8 = 3742.8
DL input+output M: L = 17.9 + 18558.8 = 18576.7

# learning a model for train pairs
2.000	
1.721	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.510	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.321	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.172	OUT DEF: ^.size=^.layer_0.shape.size
1.069	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.020	OUT DEF: ^.layer_0.shape.color=green
1.003	OUT DEF: ^.color=black
0.991	OUT DEF: ^.layer_0.pos=(?,?)
0.955	OUT DEF: ^.layer_0.pos.i=(0)
0.923	OUT DEF: ^.layer_0.pos.j=^.layer_01.pos.i - ^.layer_0.shape.size.j
0.911	OUT DEF: ^.layer_0.shape.size=(?,?)
0.907	IN  DEF: ^.layer_0.pos=(?,?)
0.898	IN  DEF: ^.layer_0.pos.j=(0)
0.894	IN  DEF: ^.color=black
0.891	IN  DEF: ^.size=(?,?)
0.868	IN  DEF: ^.size.i=9
0.851	IN  DEF: ^.size.j=4
0.848	IN  DEF: ^.layer_0.shape.size=(?,?)
0.831	IN  DEF: ^.layer_0.shape.size.i=4
0.814	IN  DEF: ^.layer_0.shape.size.j=4
0.811	IN  DEF: ^.layer_01.pos=(?,?)
0.802	IN  DEF: ^.layer_01.pos.j=0
0.799	IN  DEF: ^.layer_01.shape.size=(?,?)
0.782	IN  DEF: ^.layer_01.shape.size.j=4
0.779	IN  DEF: ^.layer_011.pos=(?,?)
0.776	IN  DEF: ^.layer_011.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color black and layers
  _0: a rectangle with size (?,?) and color green and mask ? at ((0),^.layer_01.pos.i - ^.layer_0.shape.size.j)
WHERE (Mi)
a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,4) and color ? and mask ? at (?,(0))
  _01: a rectangle with size (?,4) and color ? and mask ? at (?,0)
  _011: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 115.2 + 4238.5 = 4353.8
DL output with Mo: L = 53.1 + 1751.0 = 1804.1
DL input+output M: L = 168.3 + 5989.6 = 6157.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,4) and color orange and mask xx.x|.xx.|.xxx|.xx. at (0,0)
  _01: a rectangle with size (3,4) and color red and mask .x.x|xxx.|x..x at (6,0)
  _011: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
diff: 
delta:
   (81.3 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (1,1) and color green and mask Full at (0,2)
diff: 
delta: (1,0)=3 
   (25.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,4) and color orange and mask xx.x|.xx.|.xxx|.xx. at (0,0)
  _01: a rectangle with size (3,4) and color red and mask .x.x|xxx.|x..x at (6,0)
  _011: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
diff: 
delta:
! 4 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,4) and color orange and mask xx.x|.xx.|.xxx|.xx. at (0,0)
  _01: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
  _011: a rectangle with size (3,4) and color red and mask .x.x|xxx.|x..x at (6,0)
diff: 
delta:
! 4 wrong pixels (generated / expected)

TRAIN 6430c8c4.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,4) and color orange and mask ..xx|..xx|.xx.|xx.. at (0,0)
  _01: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
  _011: a rectangle with size (4,4) and color red and mask x.x.|.x.x|.xx.|..x. at (5,0)
diff: 
delta:
   (86.1 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (3,2) and color green and mask .x|x.|x. at (0,0)
diff: 
delta: (2,3)=3  (3,3)=3 
   (54.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,4) and color orange and mask ..xx|..xx|.xx.|xx.. at (0,0)
  _01: a rectangle with size (4,4) and color red and mask x.x.|.x.x|.xx.|..x. at (5,0)
  _011: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
diff: 
delta:
! 7 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,4) and color orange and mask ..xx|..xx|.xx.|xx.. at (0,0)
  _01: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
  _011: a rectangle with size (4,4) and color red and mask x.x.|.x.x|.xx.|..x. at (5,0)
diff: 
delta:
! 5 wrong pixels (generated / expected)

TRAIN 6430c8c4.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask ..x.|.xxx|xx..|.x.. at (5,0)
  _01: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
  _011: a rectangle with size (4,3) and color orange and mask ..x|xxx|x..|xxx at (0,1)
diff: 
delta: (8,3)=2 
   (100.7 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask xx|x. at (0,0)
diff: 
delta: (2,2)=3  (2,3)=3  (3,0)=3 
   (68.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask ..x.|.xxx|xx..|.x.. at (5,0)
  _01: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
  _011: a rectangle with size (4,3) and color orange and mask ..x|xxx|x..|xxx at (0,1)
diff: 
delta: (8,3)=2 
! 4 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
  _01: a rectangle with size (4,4) and color red and mask ..x.|.xxx|xx..|.x.. at (5,0)
  _011: a rectangle with size (4,3) and color orange and mask ..x|xxx|x..|xxx at (0,1)
diff:   ^.layer_0.shape.size.i
delta: (8,3)=2 
! size mismatch, 1x4 instead of 4x4
>> Trial 3
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,3) and color orange and mask ..x|xxx|x..|xxx at (0,1)
  _01: a rectangle with size (4,4) and color red and mask ..x.|.xxx|xx..|.x.. at (5,0)
  _011: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
diff:   ^.layer_0.shape.size.j  ^.layer_0.pos.j
delta: (8,3)=2 
! size mismatch, 4x3 instead of 4x4

TRAIN 6430c8c4.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,4) and color orange and mask ..x.|..xx|x.xx|xx.. at (0,0)
  _01: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
  _011: a rectangle with size (1,2) and color red and mask Full at (5,2)
diff: 
delta: (0,0)=7# (7,0)=2  (7,3)=2  (8,1)=2  (8,3)=2 
   (155.7 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (4,3) and color green and mask .x.|xx.|.x.|..x at (0,0)
diff: 
delta:
   (26.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,4) and color orange and mask ..x.|..xx|x.xx|xx.. at (0,0)
  _01: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
  _011: a rectangle with size (1,2) and color red and mask Full at (5,2)
diff: 
delta: (0,0)=7# (7,0)=2  (7,3)=2  (8,1)=2  (8,3)=2 
! 3 wrong pixels (generated / expected)

TRAIN 6430c8c4.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,4) and color orange and mask xxxx|.xxx|x...|x... at (0,0)
  _01: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
  _011: a rectangle with size (2,4) and color red and mask x.xx|.x.. at (7,0)
diff: 
delta: (3,2)=7# (5,1)=2  (5,2)=2  (5,3)=2 
! 5 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,4) and color orange and mask xxxx|.xxx|x...|x... at (0,0)
  _01: a rectangle with size (2,4) and color red and mask x.xx|.x.. at (7,0)
  _011: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
diff: 
delta: (3,2)=7# (5,1)=2  (5,2)=2  (5,3)=2 
! 5 wrong pixels (generated / expected)

TEST 6430c8c4.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 5.8 sec (5.8 sec/task)
bits-train-error = 1751.0 bits (1751.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-256] Checking task 6455b5f5.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 35044.8 = 35053.8
DL output with Mo: L = 9.0 + 94989.8 = 94998.8
DL input+output M: L = 17.9 + 130034.6 = 130052.5

# learning a model for train pairs
2.000	
1.299	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.755	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.402	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.357	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.348	OUT DEF: ^.size=^.size
0.343	OUT DEF: ^.layer_00=^.layer_0
0.338	IN  DEF: ^.layer_0.shape.color=red
0.335	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.333	OUT DEF: ^.layer_0.shape.color=blue
0.331	OUT DEF: ^.layer_01.shape.color=cyan
0.330	IN  DEF: ^.color=black
0.328	IN  DEF: ^.size=(?,?)
0.327	IN  DEF: ^.layer_0.pos=(?,?)
0.321	IN  DEF: ^.layer_0.pos.j=(0)
0.315	IN  DEF: ^.layer_0.pos.i=(0)
0.314	IN  DEF: ^.layer_0.shape.size=(?,?)
0.313	OUT DEF: ^.layer_0.shape.mask=Full
0.312	OUT DEF: ^.layer_01.shape.mask=Full
0.311	OUT DEF: ^.layer_011.shape.mask=Full
0.310	OUT DEF: ^.color=black
0.310	OUT DEF: ^.layer_0.pos=(?,?)
0.309	OUT DEF: ^.layer_0.shape.size=(?,?)
0.309	OUT DEF: ^.layer_01.pos=(?,?)
0.307	OUT DEF: ^.layer_01.pos.i=(0)
0.306	OUT DEF: ^.layer_01.shape.size=(?,?)
0.306	OUT DEF: ^.layer_011.pos=(?,?)
0.305	OUT DEF: ^.layer_011.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: ^.layer_0
  _0: a rectangle with size (?,?) and color blue and mask Full at (?,?)
  _01: a rectangle with size (?,?) and color cyan and mask Full at ((0),?)
  _011: a rectangle with size (?,?) and color ? and mask Full at (?,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color red and mask ? at ((0),(0))

DL input  with Mi: L = 43.3 + 9639.7 = 9683.0
DL output with Mo: L = 95.4 + 2653.1 = 2748.5
DL input+output M: L = 138.7 + 12292.9 = 12431.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (18,13) and color black and layers
  _0: a rectangle with size (18,13) and color red and mask .x....x......|xx....x......|.x....x......|.x....xxxxxxx|.x....x..x...|.xxxxxx..x...|.x....x..x...|.x....xxxxxxx|.x....x....x.|xxxxxxxxxxxxx|..x..........|..x..........|..x..........|..x..........|..x..........|..x..........|..x..........|..x.......... at (0,0)
diff: 
delta:
   (277.8 bits)
data: a background with size (18,13) and color black and layers
  _00: a rectangle with size (18,13) and color red and mask .x....x......|xx....x......|.x....x......|.x....xxxxxxx|.x....x..x...|.xxxxxx..x...|.x....x..x...|.x....xxxxxxx|.x....x....x.|xxxxxxxxxxxxx|..x..........|..x..........|..x..........|..x..........|..x..........|..x..........|..x..........|..x.......... at (0,0)
  _0: a rectangle with size (8,10) and color blue and mask Full at (10,3)
  _01: a rectangle with size (1,1) and color cyan and mask Full at (0,0)
  _011: a rectangle with size (1,1) and color cyan and mask Full at (8,12)
diff: 
delta:
   (57.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (18,13) and color black and layers
  _0: a rectangle with size (18,13) and color red and mask .x....x......|xx....x......|.x....x......|.x....xxxxxxx|.x....x..x...|.xxxxxx..x...|.x....x..x...|.x....xxxxxxx|.x....x....x.|xxxxxxxxxxxxx|..x..........|..x..........|..x..........|..x..........|..x..........|..x..........|..x..........|..x.......... at (0,0)
diff: 
delta:
! 82 wrong pixels (generated / expected)

TRAIN 6455b5f5.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (11,13) and color black and layers
  _0: a rectangle with size (11,13) and color red and mask ....x........|....xxxxxxxxx|....x........|....x........|....x........|xxxxx........|....x........|....x........|....x........|....x........|....x........ at (0,0)
diff: 
delta:
   (184.0 bits)
data: a background with size (11,13) and color black and layers
  _00: a rectangle with size (11,13) and color red and mask ....x........|....xxxxxxxxx|....x........|....x........|....x........|xxxxx........|....x........|....x........|....x........|....x........|....x........ at (0,0)
  _0: a rectangle with size (9,8) and color blue and mask Full at (2,5)
  _01: a rectangle with size (1,8) and color cyan and mask Full at (0,5)
  _011: a rectangle with size (5,4) and color black and mask Full at (0,0)
diff: 
delta:
   (70.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,13) and color black and layers
  _0: a rectangle with size (11,13) and color red and mask ....x........|....xxxxxxxxx|....x........|....x........|....x........|xxxxx........|....x........|....x........|....x........|....x........|....x........ at (0,0)
diff: 
delta:
! 84 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (11,13) and color black and layers
  _0: a rectangle with size (11,1) and color red and mask Full at (0,4)
diff:   ^.layer_0.pos.j
delta: (1,5)=2  (1,6)=2  (1,7)=2  (1,8)=2  (1,9)=2  (1,10)=2  (1,11)=2  (1,12)=2  (5,0)=2  (5,1)=2  (5,2)=2  (5,3)=2 
! 96 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (11,13) and color black and layers
  _0: a rectangle with size (1,9) and color red and mask Full at (1,4)
diff:   ^.layer_0.pos.j  ^.layer_0.pos.i
delta: (0,4)=2  (2,4)=2  (3,4)=2  (4,4)=2  (5,0)=2  (5,1)=2  (5,2)=2  (5,3)=2  (5,4)=2  (6,4)=2  (7,4)=2  (8,4)=2  (9,4)=2  (10,4)=2 
! 98 wrong pixels (generated / expected)

TRAIN 6455b5f5.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (11,16) and color black and layers
  _0: a rectangle with size (11,16) and color red and mask ...x...x........|...x...x........|...xxxxx........|...x...x........|...x...x........|xxxxxxxx........|.......x........|.......xxxxxxxxx|.......x..x.....|.......x..x.....|.......x..x..... at (0,0)
diff: 
delta:
   (218.2 bits)
data: a background with size (11,16) and color black and layers
  _00: a rectangle with size (11,16) and color red and mask ...x...x........|...x...x........|...xxxxx........|...x...x........|...x...x........|xxxxxxxx........|.......x........|.......xxxxxxxxx|.......x..x.....|.......x..x.....|.......x..x..... at (0,0)
  _0: a rectangle with size (7,8) and color blue and mask Full at (0,8)
  _01: a rectangle with size (5,3) and color cyan and mask Full at (0,4)
  _011: a rectangle with size (3,2) and color cyan and mask Full at (8,8)
diff: 
delta:
   (68.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,16) and color black and layers
  _0: a rectangle with size (11,16) and color red and mask ...x...x........|...x...x........|...xxxxx........|...x...x........|...x...x........|xxxxxxxx........|.......x........|.......xxxxxxxxx|.......x..x.....|.......x..x.....|.......x..x..... at (0,0)
diff: 
delta:
! 78 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (11,16) and color black and layers
  _0: a rectangle with size (11,1) and color red and mask Full at (0,7)
diff:   ^.layer_0.pos.j
delta: (0,3)=2  (1,3)=2  (2,3)=2  (2,4)=2  (2,5)=2  (2,6)=2  (3,3)=2  (4,3)=2  (5,0)=2  (5,1)=2  (5,2)=2  (5,3)=2  (5,4)=2  (5,5)=2  (5,6)=2  (7,8)=2  (7,9)=2  (7,10)=2  (7,11)=2  (7,12)=2  (7,13)=2  (7,14)=2  (7,15)=2  (8,10)=2  (9,10)=2  (10,10)=2 
! 104 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (11,16) and color black and layers
  _0: a rectangle with size (1,9) and color red and mask Full at (7,7)
diff:   ^.layer_0.pos.j  ^.layer_0.pos.i
delta: (0,3)=2  (0,7)=2  (1,3)=2  (1,7)=2  (2,3)=2  (2,4)=2  (2,5)=2  (2,6)=2  (2,7)=2  (3,3)=2  (3,7)=2  (4,3)=2  (4,7)=2  (5,0)=2  (5,1)=2  (5,2)=2  (5,3)=2  (5,4)=2  (5,5)=2  (5,6)=2  (5,7)=2  (6,7)=2  (8,7)=2  (8,10)=2  (9,7)=2  (9,10)=2  (10,7)=2  (10,10)=2 
! 106 wrong pixels (generated / expected)

TRAIN 6455b5f5.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (15,16) and color black and layers
  _0: a rectangle with size (15,16) and color red and mask ...x........x...|...x........x...|...x........xxxx|...x........x...|xxxxxxxxxxxxx...|..x.........x...|..x.........x...|..x.........x...|..x.........x...|xxx.........x...|..x.........xxxx|..x.........x...|..x.........x...|..x.........x...|..x.........x... at (0,0)
diff: 
delta:
   (284.0 bits)
data: a background with size (15,16) and color black and layers
  _00: a rectangle with size (15,16) and color red and mask ...x........x...|...x........x...|...x........xxxx|...x........x...|xxxxxxxxxxxxx...|..x.........x...|..x.........x...|..x.........x...|..x.........x...|xxx.........x...|..x.........xxxx|..x.........x...|..x.........x...|..x.........x...|..x.........x... at (0,0)
  _0: a rectangle with size (10,9) and color blue and mask Full at (5,3)
  _01: a rectangle with size (2,3) and color cyan and mask Full at (0,13)
  _011: a rectangle with size (4,2) and color black and mask Full at (5,0)
diff: 
delta:
   (69.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,16) and color black and layers
  _0: a rectangle with size (15,16) and color red and mask ...x........x...|...x........x...|...x........xxxx|...x........x...|xxxxxxxxxxxxx...|..x.........x...|..x.........x...|..x.........x...|..x.........x...|xxx.........x...|..x.........xxxx|..x.........x...|..x.........x...|..x.........x...|..x.........x... at (0,0)
diff: 
delta:
! 100 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (15,16) and color black and layers
  _0: a rectangle with size (15,1) and color red and mask Full at (0,12)
diff:   ^.layer_0.pos.j
delta: (0,3)=2  (1,3)=2  (2,3)=2  (2,13)=2  (2,14)=2  (2,15)=2  (3,3)=2  (4,0)=2  (4,1)=2  (4,2)=2  (4,3)=2  (4,4)=2  (4,5)=2  (4,6)=2  (4,7)=2  (4,8)=2  (4,9)=2  (4,10)=2  (4,11)=2  (5,2)=2  (6,2)=2  (7,2)=2  (8,2)=2  (9,0)=2  (9,1)=2  (9,2)=2  (10,2)=2  (10,13)=2  (10,14)=2  (10,15)=2  (11,2)=2  (12,2)=2  (13,2)=2  (14,2)=2 
! 134 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (15,16) and color black and layers
  _0: a rectangle with size (1,13) and color red and mask Full at (4,0)
diff:   ^.layer_0.pos.i
delta: (0,3)=2  (0,12)=2  (1,3)=2  (1,12)=2  (2,3)=2  (2,12)=2  (2,13)=2  (2,14)=2  (2,15)=2  (3,3)=2  (3,12)=2  (5,2)=2  (5,12)=2  (6,2)=2  (6,12)=2  (7,2)=2  (7,12)=2  (8,2)=2  (8,12)=2  (9,0)=2  (9,1)=2  (9,2)=2  (9,12)=2  (10,2)=2  (10,12)=2  (10,13)=2  (10,14)=2  (10,15)=2  (11,2)=2  (11,12)=2  (12,2)=2  (12,12)=2  (13,2)=2  (13,12)=2  (14,2)=2  (14,12)=2 
! 136 wrong pixels (generated / expected)

TRAIN 6455b5f5.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,16) and color black and layers
  _0: a rectangle with size (13,16) and color red and mask ..........x.....|..........x.....|xxxxxxxxxxx.....|..........x.....|..........xxxxxx|..........x.....|..........x.....|..........x.....|..........x.....|xxxxxxxxxxxxxxxx|...x......x.x...|xxxx......x.x...|...x......x.x... at (0,0)
diff: 
delta:
! 73 wrong pixels (generated / expected)

TEST 6455b5f5.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 6.7 sec (6.7 sec/task)
bits-train-error = 2653.1 bits (2653.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-255] Checking task 662c240a.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 15238.6 = 15247.6
DL output with Mo: L = 9.0 + 3143.0 = 3152.0
DL input+output M: L = 17.9 + 18381.6 = 18399.5

# learning a model for train pairs
2.000	
1.675	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.513	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.358	OUT DEF: ^.size=^.layer_0.shape.size
1.206	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.111	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.970	OUT DEF: ^.layer_0.shape.size=^.layer_011.shape.size
0.906	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.843	OUT DEF: ^.layer_0.shape.mask=^.layer_011.shape.mask
0.828	OUT DEF: ^.layer_0.pos=(?,?)
0.792	OUT DEF: ^.layer_0.pos.j=^.layer_011.pos.j
0.756	OUT DEF: ^.layer_0.pos.i=^.layer_011.pos.j
0.750	IN  DEF: ^.layer_0.shape.mask=Full
0.744	IN  DEF: ^.layer_0111.shape.mask=Full
0.741	IN  DEF: ^.size=(?,?)
0.719	IN  DEF: ^.size.i=9
0.704	IN  DEF: ^.size.j=3
0.701	IN  DEF: ^.layer_0.pos=(?,?)
0.694	IN  DEF: ^.layer_0.pos.j=0
0.690	IN  DEF: ^.layer_01.pos=(?,?)
0.683	IN  DEF: ^.layer_01.pos.j=0
0.680	IN  DEF: ^.layer_011.pos=(?,?)
0.676	IN  DEF: ^.layer_011.shape.size=(?,?)
0.673	IN  DEF: ^.layer_0.shape.size=(?,?)
0.659	IN  DEF: ^.layer_0.shape.size.i=3
0.645	IN  DEF: ^.layer_0.shape.size.j=3
0.642	IN  DEF: ^.layer_01.shape.size=(?,?)
0.627	IN  DEF: ^.layer_01.shape.size.i=3
0.613	IN  DEF: ^.layer_01.shape.size.j=3
0.610	IN  DEF: ^.layer_0111.pos=(?,?)
0.602	IN  DEF: ^.layer_0111.pos.j=0
0.599	IN  DEF: ^.layer_0111.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color ? and layers
  _0: a rectangle with size ^.layer_011.shape.size and color ? and mask ^.layer_011.shape.mask at (^.layer_011.pos.j,^.layer_011.pos.j)
WHERE (Mi)
a background with size (9,3) and color ? and layers
  _0: a rectangle with size (3,3) and color ? and mask Full at (?,0)
  _01: a rectangle with size (3,3) and color ? and mask ? at (?,0)
  _011: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _0111: a rectangle with size (?,?) and color ? and mask Full at (?,0)

DL input  with Mi: L = 140.1 + 5503.4 = 5643.5
DL output with Mo: L = 42.9 + 678.6 = 721.5
DL input+output M: L = 183.0 + 6182.0 = 6365.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (9,3) and color blue and layers
  _0: a rectangle with size (3,3) and color cyan and mask Full at (0,0)
  _01: a rectangle with size (3,3) and color red and mask xx.|xx.|..x at (3,0)
  _011: a rectangle with size (2,3) and color yellow and mask xxx|xx. at (6,0)
  _0111: a rectangle with size (2,3) and color green and mask Full at (7,0)
diff: 
delta: (0,1)=9# (1,0)=9#
   (125.3 bits)
data: a background with size (3,3) and color green and layers
  _0: a rectangle with size (2,3) and color yellow and mask xxx|xx. at (0,0)
diff: 
delta:
   (12.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,3) and color blue and layers
  _0: a rectangle with size (3,3) and color cyan and mask Full at (0,0)
  _01: a rectangle with size (3,3) and color red and mask xx.|xx.|..x at (3,0)
  _011: a rectangle with size (2,3) and color yellow and mask xxx|xx. at (6,0)
  _0111: a rectangle with size (2,3) and color green and mask Full at (7,0)
diff: 
delta: (0,1)=9# (1,0)=9#
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,3) and color green and layers
  _0: a rectangle with size (3,3) and color cyan and mask Full at (0,0)
  _01: a rectangle with size (3,3) and color red and mask xx.|xx.|..x at (3,0)
  _011: a rectangle with size (2,3) and color yellow and mask Full at (6,0)
  _0111: a rectangle with size (3,3) and color blue and mask Full at (3,0)
diff: 
delta: (0,1)=9# (1,0)=9# (7,2)=3 
! 9 wrong pixels (generated / expected)

TRAIN 662c240a.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (9,3) and color grey and layers
  _0: a rectangle with size (3,3) and color green and mask Full at (3,0)
  _01: a rectangle with size (3,3) and color blue and mask x..|.xx|.xx at (0,0)
  _011: a rectangle with size (2,2) and color red and mask Full at (7,1)
  _0111: a rectangle with size (3,3) and color orange and mask Full at (6,0)
diff: 
delta: (4,1)=6  (5,1)=6  (5,2)=6 
   (136.4 bits)
data: a background with size (3,3) and color green and layers
  _0: a rectangle with size (2,2) and color pink and mask Full at (1,1)
diff: 
delta: (1,2)=3 
   (30.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,3) and color grey and layers
  _0: a rectangle with size (3,3) and color green and mask Full at (3,0)
  _01: a rectangle with size (3,3) and color blue and mask x..|.xx|.xx at (0,0)
  _011: a rectangle with size (2,2) and color red and mask Full at (7,1)
  _0111: a rectangle with size (3,3) and color orange and mask Full at (6,0)
diff: 
delta: (4,1)=6  (5,1)=6  (5,2)=6 
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,3) and color red and layers
  _0: a rectangle with size (3,3) and color green and mask Full at (3,0)
  _01: a rectangle with size (3,3) and color blue and mask x..|.xx|.xx at (0,0)
  _011: a rectangle with size (3,3) and color orange and mask xxx|x..|x.. at (6,0)
  _0111: a rectangle with size (3,3) and color grey and mask Full at (0,0)
diff: 
delta: (4,1)=6  (5,1)=6  (5,2)=6 
! 9 wrong pixels (generated / expected)

TRAIN 662c240a.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (9,3) and color blue and layers
  _0: a rectangle with size (3,3) and color red and mask Full at (0,0)
  _01: a rectangle with size (3,3) and color grey and mask x..|.xx|.xx at (3,0)
  _011: a rectangle with size (3,2) and color cyan and mask xx|.x|.x at (6,0)
  _0111: a rectangle with size (3,3) and color orange and mask Full at (3,0)
diff: 
delta: (1,2)=3  (2,1)=3  (2,2)=3 
   (144.4 bits)
data: a background with size (3,3) and color blue and layers
  _0: a rectangle with size (3,2) and color cyan and mask xx|.x|.x at (0,0)
diff: 
delta:
   (12.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,3) and color blue and layers
  _0: a rectangle with size (3,3) and color red and mask Full at (0,0)
  _01: a rectangle with size (3,3) and color grey and mask x..|.xx|.xx at (3,0)
  _011: a rectangle with size (3,2) and color cyan and mask xx|.x|.x at (6,0)
  _0111: a rectangle with size (3,3) and color orange and mask Full at (3,0)
diff: 
delta: (1,2)=3  (2,1)=3  (2,2)=3 
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,3) and color blue and layers
  _0: a rectangle with size (3,3) and color red and mask Full at (0,0)
  _01: a rectangle with size (3,3) and color grey and mask x..|.xx|.xx at (3,0)
  _011: a rectangle with size (3,1) and color cyan and mask Full at (6,1)
  _0111: a rectangle with size (3,3) and color orange and mask Full at (3,0)
diff: 
delta: (1,2)=3  (2,1)=3  (2,2)=3  (6,0)=8 
! 9 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (9,3) and color blue and layers
  _0: a rectangle with size (3,3) and color red and mask Full at (0,0)
  _01: a rectangle with size (3,3) and color grey and mask x..|.xx|.xx at (3,0)
  _011: a rectangle with size (3,3) and color orange and mask Full at (3,0)
  _0111: a rectangle with size (3,2) and color cyan and mask xx|.x|.x at (6,0)
diff:   ^.layer_0111.shape.mask
delta: (1,2)=3  (2,1)=3  (2,2)=3 
! 9 wrong pixels (generated / expected)

TRAIN 662c240a.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (9,3) and color blue and layers
  _0: a rectangle with size (3,3) and color red and mask Full at (6,0)
  _01: a rectangle with size (3,3) and color green and mask ..x|.xx|xx. at (3,0)
  _011: a rectangle with size (3,3) and color yellow and mask ..x|xxx|xx. at (0,0)
  _0111: a rectangle with size (1,2) and color cyan and mask Full at (0,0)
diff: 
delta: (2,2)=8  (6,0)=6  (8,2)=6 
   (144.2 bits)
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (3,3) and color yellow and mask ..x|xxx|xx. at (0,0)
diff: 
delta:
   (12.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,3) and color cyan and layers
  _0: a rectangle with size (3,3) and color red and mask Full at (6,0)
  _01: a rectangle with size (3,3) and color yellow and mask ..x|xxx|xx. at (0,0)
  _011: a rectangle with size (2,2) and color blue and mask xx|x. at (3,0)
  _0111: a rectangle with size (3,3) and color green and mask Full at (3,0)
diff: 
delta: (5,2)=1  (6,0)=6  (8,2)=6 
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,3) and color blue and layers
  _0: a rectangle with size (3,3) and color red and mask Full at (6,0)
  _01: a rectangle with size (3,3) and color yellow and mask ..x|xxx|xx. at (0,0)
  _011: a rectangle with size (3,3) and color green and mask ..x|.xx|xx. at (3,0)
  _0111: a rectangle with size (1,2) and color cyan and mask Full at (0,0)
diff: 
delta: (2,2)=8  (6,0)=6  (8,2)=6 
! 9 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (9,3) and color blue and layers
  _0: a rectangle with size (3,3) and color red and mask Full at (6,0)
  _01: a rectangle with size (3,3) and color green and mask ..x|.xx|xx. at (3,0)
  _011: a rectangle with size (3,3) and color yellow and mask ..x|xxx|xx. at (0,0)
  _0111: a rectangle with size (1,2) and color cyan and mask Full at (0,0)
diff: 
delta: (2,2)=8  (6,0)=6  (8,2)=6 
! 9 wrong pixels (generated / expected)

TRAIN 662c240a.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,3) and color red and layers
  _0: a rectangle with size (3,3) and color yellow and mask Full at (0,0)
  _01: a rectangle with size (3,3) and color green and mask xx.|xx.|..x at (3,0)
  _011: a rectangle with size (2,2) and color cyan and mask Full at (7,1)
  _0111: a rectangle with size (3,3) and color blue and mask Full at (6,0)
diff: 
delta: (0,0)=5# (1,1)=5# (2,1)=5#
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,3) and color cyan and layers
  _0: a rectangle with size (3,3) and color yellow and mask Full at (0,0)
  _01: a rectangle with size (3,3) and color green and mask xx.|xx.|..x at (3,0)
  _011: a rectangle with size (3,3) and color blue and mask xxx|x..|x.. at (6,0)
  _0111: a rectangle with size (3,3) and color red and mask Full at (3,0)
diff: 
delta: (0,0)=5# (1,1)=5# (2,1)=5#
! 9 wrong pixels (generated / expected)

TEST 662c240a.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 6.6 sec (6.6 sec/task)
bits-train-error = 678.6 bits (678.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-254] Checking task 67385a82.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 5645.4 = 5654.3
DL output with Mo: L = 9.0 + 5905.7 = 5914.7
DL input+output M: L = 17.9 + 11551.1 = 11569.0

# learning a model for train pairs
2.000	
1.647	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.413	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.316	OUT DEF: ^.size=^.size
1.257	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.202	OUT DEF: ^.layer_0.pos=^.layer_0.pos
1.169	OUT OBJECT at ^.layer_011: a point with color ? at ?
1.137	IN  DEF: ^.layer_0.shape.color=green
1.105	OUT DEF: ^.layer_011.shape.color=^.layer_0.shape.color
1.074	OUT DEF: ^.layer_0.shape.color=cyan
1.063	IN  DEF: ^.color=black
1.053	OUT DEF: ^.color=black
1.044	IN  DEF: ^.size=(?,?)
1.036	IN  DEF: ^.layer_0.pos=(?,?)
1.013	IN  DEF: ^.layer_0.pos.i=(0)
1.004	IN  DEF: ^.layer_0.shape.size=(?,?)
0.996	OUT DEF: ^.layer_0.shape.size=(?,?)
0.967	OUT DEF: ^.layer_0.shape.size.j=^.layer_0.pos.j + 2
0.955	OUT DEF: ^.layer_0.shape.size.i=2
0.947	OUT DEF: ^.layer_01.pos=(?,?)
0.939	OUT DEF: ^.layer_01.shape.size=(?,?)
0.931	OUT DEF: ^.layer_011.pos=(?,?)
0.909	OUT DEF: ^.layer_011.pos.j=^.size.j - 1

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (2,^.layer_0.pos.j + 2) and color cyan and mask ? at ^.layer_0.pos
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _011: a point with color ^.layer_0.shape.color at (?,^.size.j - 1)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color green and mask ? at ((0),?)

DL input  with Mi: L = 42.8 + 3092.4 = 3135.2
DL output with Mo: L = 99.2 + 1996.9 = 2096.1
DL input+output M: L = 142.0 + 5089.3 = 5231.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask xx.|.x.|x.x at (0,0)
diff: 
delta:
   (36.9 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask xx|.x at (0,0)
  _01: a rectangle with size (1,1) and color green and mask Full at (2,0)
  _011: a point with color green at (2,2)
diff: 
delta:
   (27.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask xx.|.x.|x.x at (0,0)
diff: 
delta:
! 4 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,1) and color green and mask Full at (0,1)
diff: 
delta: (0,0)=3  (2,0)=3  (2,2)=3 
! 6 wrong pixels (generated / expected)

TRAIN 67385a82.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (4,6) and color black and layers
  _0: a rectangle with size (3,4) and color green and mask x...|xxx.|...x at (0,1)
diff: 
delta: (0,5)=3  (3,1)=3 
   (81.4 bits)
data: a background with size (4,6) and color black and layers
  _0: a rectangle with size (2,3) and color cyan and mask x..|xxx at (0,1)
  _01: a rectangle with size (1,1) and color green and mask Full at (2,4)
  _011: a point with color green at (0,5)
diff: 
delta: (3,1)=3 
   (50.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,6) and color black and layers
  _0: a rectangle with size (3,4) and color green and mask x...|xxx.|...x at (0,1)
diff: 
delta: (0,5)=3  (3,1)=3 
! 6 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (4,6) and color black and layers
  _0: a rectangle with size (1,3) and color green and mask Full at (1,1)
diff:   ^.layer_0.pos.i
delta: (0,1)=3  (0,5)=3  (2,4)=3  (3,1)=3 
! 8 wrong pixels (generated / expected)

TRAIN 67385a82.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (3,2) and color green and mask xx|xx|x. at (0,0)
diff: 
delta: (0,3)=3  (2,3)=3  (3,2)=3  (3,3)=3 
   (104.5 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Full at (0,0)
  _01: a rectangle with size (2,2) and color cyan and mask .x|xx at (2,2)
  _011: a point with color green at (0,3)
diff: 
delta: (2,0)=8 
   (50.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (3,2) and color green and mask xx|xx|x. at (0,0)
diff: 
delta: (0,3)=3  (2,3)=3  (3,2)=3  (3,3)=3 
! 4 wrong pixels (generated / expected)

TRAIN 67385a82.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (5,6) and color black and layers
  _0: a rectangle with size (5,3) and color green and mask xx.|.x.|x..|.xx|.xx at (0,0)
diff: 
delta: (1,4)=3  (4,5)=3 
   (86.4 bits)
data: a background with size (5,6) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask xx|.x at (0,0)
  _01: a rectangle with size (2,2) and color cyan and mask Full at (3,1)
  _011: a point with color green at (4,5)
diff: 
delta: (1,4)=3  (2,0)=3 
   (71.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,6) and color black and layers
  _0: a rectangle with size (5,3) and color green and mask xx.|.x.|x..|.xx|.xx at (0,0)
diff: 
delta: (1,4)=3  (4,5)=3 
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,6) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask Full at (3,1)
diff:   ^.layer_0.pos.i
delta: (0,0)=3  (0,1)=3  (1,1)=3  (1,4)=3  (2,0)=3  (4,5)=3 
! 10 wrong pixels (generated / expected)

TRAIN 67385a82.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,3) and color green and mask x.x|xxx at (0,0)
diff: 
delta: (0,4)=3  (2,4)=3  (3,1)=3  (3,2)=3  (4,1)=3  (4,2)=3 
! 8 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask Full at (3,1)
diff:   ^.layer_0.pos.i
delta: (0,0)=3  (0,2)=3  (0,4)=3  (1,0)=3  (1,1)=3  (1,2)=3  (2,4)=3 
! 9 wrong pixels (generated / expected)

TEST 67385a82.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 5.9 sec (5.9 sec/task)
bits-train-error = 1996.9 bits (1996.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-253] Checking task 673ef223.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 8021.3 = 8030.3
DL output with Mo: L = 9.0 + 23391.4 = 23400.4
DL input+output M: L = 17.9 + 31412.7 = 31430.6

# learning a model for train pairs
2.000	
1.736	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.466	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.218	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.069	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.956	OUT OBJECT at ^.layer_010: ^.layer_0.shape at ?
0.851	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
0.764	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.734	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: ^.layer_0.shape at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 3695.8 = 3743.8
DL output with Mo: L = 102.6 + 6165.1 = 6267.7
DL input+output M: L = 150.6 + 9860.9 = 10011.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (19,8) and color black and layers
  _0: a rectangle with size (4,1) and color red and mask Full at (1,0)
  _01: a rectangle with size (4,1) and color red and mask Full at (11,7)
diff: 
delta: (3,4)=8 
   (99.7 bits)
data: a background with size (19,8) and color black and layers
  _0: a rectangle with size (1,7) and color cyan and mask Full at (13,0)
  _010: a rectangle with size (4,1) and color red and mask Full at (1,0)
  _01: a rectangle with size (1,3) and color cyan and mask Full at (3,1)
  _011: a rectangle with size (4,1) and color red and mask Full at (11,7)
  _0111: a rectangle with size (1,1) and color yellow and mask Full at (3,4)
  _01111: a rectangle with size (9,6) and color black and mask Full at (4,1)
diff: 
delta:
   (161.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (19,8) and color black and layers
  _0: a rectangle with size (4,1) and color red and mask Full at (1,0)
  _01: a rectangle with size (4,1) and color red and mask Full at (11,7)
diff: 
delta: (3,4)=8 
! size mismatch, 10x10 instead of 19x8

TRAIN 673ef223.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (20,10) and color black and layers
  _0: a rectangle with size (5,1) and color red and mask Full at (1,0)
  _01: a rectangle with size (5,1) and color red and mask Full at (11,9)
diff: 
delta: (2,7)=8  (4,5)=8 
   (124.0 bits)
data: a background with size (20,10) and color black and layers
  _0: a rectangle with size (1,9) and color cyan and mask Full at (12,0)
  _010: a rectangle with size (5,1) and color red and mask Full at (1,0)
  _01: a rectangle with size (1,9) and color cyan and mask Full at (14,0)
  _011: a rectangle with size (5,1) and color red and mask Full at (11,9)
  _0111: a rectangle with size (1,6) and color cyan and mask Full at (2,1)
  _01111: a rectangle with size (1,4) and color cyan and mask Full at (4,1)
diff: 
delta: (2,7)=4  (4,5)=4 
   (208.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,10) and color black and layers
  _0: a rectangle with size (5,1) and color red and mask Full at (1,0)
  _01: a rectangle with size (5,1) and color red and mask Full at (11,9)
diff: 
delta: (2,7)=8  (4,5)=8 
! size mismatch, 10x10 instead of 20x10

TRAIN 673ef223.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (20,10) and color black and layers
  _0: a rectangle with size (6,1) and color red and mask Full at (3,9)
  _01: a rectangle with size (6,1) and color red and mask Full at (13,0)
diff: 
delta: (4,6)=8  (5,2)=8  (7,4)=8 
   (145.8 bits)
data: a background with size (20,10) and color black and layers
  _0: a rectangle with size (2,9) and color cyan and mask Full at (14,1)
  _010: a rectangle with size (6,1) and color red and mask Full at (3,9)
  _01: a rectangle with size (1,9) and color cyan and mask Full at (17,1)
  _011: a rectangle with size (6,1) and color red and mask Full at (13,0)
  _0111: a rectangle with size (2,6) and color cyan and mask ....xx|xxxxxx at (4,3)
  _01111: a rectangle with size (1,4) and color cyan and mask Full at (7,5)
diff: 
delta: (4,6)=4  (5,2)=4  (7,4)=4 
   (246.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,10) and color black and layers
  _0: a rectangle with size (6,1) and color red and mask Full at (3,9)
  _01: a rectangle with size (6,1) and color red and mask Full at (13,0)
diff: 
delta: (4,6)=8  (5,2)=8  (7,4)=8 
! size mismatch, 10x10 instead of 20x10

TRAIN 673ef223.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (21,12) and color black and layers
  _0: a rectangle with size (6,1) and color red and mask Full at (1,0)
  _01: a rectangle with size (6,1) and color red and mask Full at (14,11)
diff: 
delta: (2,8)=8  (3,7)=8  (5,4)=8 
! size mismatch, 10x10 instead of 21x12

TEST 673ef223.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.2 sec (25.2 sec/task)
bits-train-error = 6165.1 bits (6165.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-252] Checking task 6773b310.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 40802.7 = 40811.6
DL output with Mo: L = 9.0 + 2236.3 = 2245.3
DL input+output M: L = 17.9 + 43038.9 = 43056.9

# learning a model for train pairs
2.000	
1.401	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.282	IN  DEF: ^.layer_0.shape.mask=...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...
1.186	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.103	OUT DEF: ^.layer_0.shape.color=blue
1.049	OUT OBJECT at ^.layer_01: a point with color ? at ?
0.967	OUT DEF: ^.layer_01.shape.color=blue
0.925	OUT DEF: ^.layer_0.shape.mask=Full
0.898	OUT DEF: ^.color=black
0.877	OUT DEF: ^.size=(?,?)
0.780	OUT DEF: ^.size.i=3
0.683	OUT DEF: ^.size.j=3
0.662	OUT DEF: ^.layer_0.pos=(?,?)
0.640	OUT DEF: ^.layer_0.shape.size=(?,?)
0.619	OUT DEF: ^.layer_01.pos=(?,?)
0.567	OUT DEF: ^.layer_01.pos.j=2
0.559	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.515	OUT DEF: ^.layer_0.pos.j=^.layer_01.shape.size.i - 1
0.510	IN  DEF: ^.layer_0.shape.color=cyan
0.506	IN  DEF: ^.layer_01.shape.color=pink
0.504	IN  DEF: ^.color=black
0.503	IN  DEF: ^.size=(?,?)
0.494	IN  DEF: ^.size.i=11
0.485	IN  DEF: ^.size.j=11
0.484	IN  DEF: ^.layer_0.pos=(?,?)
0.479	IN  DEF: ^.layer_0.pos.i=(0)
0.475	IN  DEF: ^.layer_0.pos.j=(0)
0.474	IN  DEF: ^.layer_0.shape.size=(?,?)
0.465	IN  DEF: ^.layer_0.shape.size.i=11
0.456	IN  DEF: ^.layer_0.shape.size.j=11
0.455	IN  DEF: ^.layer_01.pos=(?,?)
0.453	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (3,3) and color black and layers
  _0: a rectangle with size (?,?) and color blue and mask Full at (?,^.layer_01.shape.size.i - 1)
  _01: a point with color blue at (?,2)
WHERE (Mi)
a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color cyan and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at ((0),(0))
  _01: a rectangle with size (?,?) and color pink and mask ? at (?,?)

DL input  with Mi: L = 217.4 + 8610.3 = 8827.7
DL output with Mo: L = 74.1 + 458.3 = 532.4
DL input+output M: L = 291.6 + 9068.6 = 9360.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color cyan and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _01: a rectangle with size (1,1) and color pink and mask Full at (1,0)
diff: 
delta: (1,5)=6  (1,10)=6  (2,2)=6  (2,9)=6  (4,1)=6  (4,6)=6  (6,1)=6  (6,8)=6  (8,2)=6  (9,9)=6  (10,4)=6 
   (234.6 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,1) and color blue and mask Full at (0,0)
  _01: a point with color blue at (0,2)
diff: 
delta:
   (12.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color cyan and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _01: a rectangle with size (2,2) and color pink and mask Odd Checkboard at (1,9)
diff: 
delta: (1,0)=6  (1,5)=6  (2,2)=6  (4,1)=6  (4,6)=6  (6,1)=6  (6,8)=6  (8,2)=6  (9,9)=6  (10,4)=6 
! 5 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color cyan and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _01: a rectangle with size (1,1) and color pink and mask Full at (1,0)
diff: 
delta: (1,5)=6  (1,10)=6  (2,2)=6  (2,9)=6  (4,1)=6  (4,6)=6  (6,1)=6  (6,8)=6  (8,2)=6  (9,9)=6  (10,4)=6 
! 2 wrong pixels (generated / expected)

TRAIN 6773b310.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color cyan and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _01: a rectangle with size (1,3) and color pink and mask Full at (6,6)
diff: 
delta: (0,0)=6  (1,6)=6  (1,10)=6  (4,0)=6  (5,9)=6  (9,0)=6  (10,1)=6  (10,5)=6  (10,10)=6 
   (198.9 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color blue and mask Full at (2,0)
  _01: a point with color blue at (1,2)
diff: 
delta:
   (10.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color cyan and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _01: a rectangle with size (1,3) and color pink and mask Full at (6,6)
diff: 
delta: (0,0)=6  (1,6)=6  (1,10)=6  (4,0)=6  (5,9)=6  (9,0)=6  (10,1)=6  (10,5)=6  (10,10)=6 
! 7 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color cyan and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _01: a rectangle with size (2,2) and color pink and mask Odd Checkboard at (5,8)
diff: 
delta: (0,0)=6  (1,6)=6  (1,10)=6  (4,0)=6  (6,6)=6  (9,0)=6  (10,1)=6  (10,5)=6  (10,10)=6 
! 4 wrong pixels (generated / expected)

TRAIN 6773b310.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color cyan and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _01: a rectangle with size (2,2) and color pink and mask Odd Checkboard at (0,9)
diff: 
delta: (0,5)=6  (2,1)=6  (2,5)=6  (5,5)=6  (6,0)=6  (6,9)=6  (8,8)=6  (9,1)=6  (9,10)=6  (10,4)=6 
   (223.5 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color blue and mask Full at (0,1)
  _01: a point with color blue at (2,2)
diff: 
delta:
   (12.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color cyan and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _01: a rectangle with size (2,2) and color pink and mask Odd Checkboard at (0,9)
diff: 
delta: (0,5)=6  (2,1)=6  (2,5)=6  (5,5)=6  (6,0)=6  (6,9)=6  (8,8)=6  (9,1)=6  (9,10)=6  (10,4)=6 
! 3 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color cyan and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _01: a rectangle with size (1,1) and color pink and mask Full at (0,5)
diff: 
delta: (0,10)=6  (1,9)=6  (2,1)=6  (2,5)=6  (5,5)=6  (6,0)=6  (6,9)=6  (8,8)=6  (9,1)=6  (9,10)=6  (10,4)=6 
! 4 wrong pixels (generated / expected)

TRAIN 6773b310.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color cyan and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _01: a rectangle with size (2,2) and color pink and mask Even Checkboard at (4,5)
diff: 
delta: (0,10)=6  (1,2)=6  (1,8)=6  (2,5)=6  (5,0)=6  (6,9)=6  (9,2)=6  (9,8)=6  (10,5)=6 
   (204.0 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color blue and mask Full at (1,1)
  _01: a point with color blue at (0,2)
diff: 
delta:
   (10.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color cyan and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _01: a rectangle with size (2,2) and color pink and mask Even Checkboard at (4,5)
diff: 
delta: (0,10)=6  (1,2)=6  (1,8)=6  (2,5)=6  (5,0)=6  (6,9)=6  (9,2)=6  (9,8)=6  (10,5)=6 
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color cyan and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _01: a rectangle with size (1,1) and color pink and mask Full at (0,10)
diff: 
delta: (1,2)=6  (1,8)=6  (2,5)=6  (4,5)=6  (5,0)=6  (5,6)=6  (6,9)=6  (9,2)=6  (9,8)=6  (10,5)=6 
! 3 wrong pixels (generated / expected)

TRAIN 6773b310.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color cyan and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _01: a rectangle with size (2,2) and color pink and mask Odd Checkboard at (5,4)
diff: 
delta: (0,8)=6  (0,10)=6  (1,1)=6  (1,6)=6  (4,9)=6  (5,2)=6  (6,10)=6  (8,2)=6  (9,0)=6  (9,9)=6  (10,5)=6 
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color cyan and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _01: a rectangle with size (1,1) and color pink and mask Full at (0,8)
diff: 
delta: (0,10)=6  (1,1)=6  (1,6)=6  (4,9)=6  (5,2)=6  (5,5)=6  (6,4)=6  (6,10)=6  (8,2)=6  (9,0)=6  (9,9)=6  (10,5)=6 
! 5 wrong pixels (generated / expected)

TEST 6773b310.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 3.7 sec (3.7 sec/task)
bits-train-error = 458.3 bits (458.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-251] Checking task 67a3c6ac.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 12860.5 = 12869.4
DL output with Mo: L = 9.0 + 12860.5 = 12869.4
DL input+output M: L = 17.9 + 25720.9 = 25738.8

# learning a model for train pairs
2.000	
1.795	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.591	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.488	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.386	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.349	OUT DEF: ^.size=^.size
1.317	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
1.269	OUT OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
1.240	OUT DEF: ^.layer_00.shape.size=^.layer_01.shape.size
1.220	IN  OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
1.207	OUT DEF: ^.color=^.color
1.178	IN  DEF: ^.layer_0.shape.color=orange
1.152	OUT DEF: ^.layer_01.shape.size=^.layer_010.shape.size
1.131	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.112	OUT DEF: ^.color=^.color
1.102	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.091	OUT DEF: ^.layer_00.shape.color=^.layer_01.shape.color
1.080	OUT DEF: ^.layer_01.shape.color=^.layer_010.shape.color
1.071	IN  DEF: ^.color=red
1.061	IN  DEF: ^.layer_01.shape.color=blue
1.055	OUT DEF: ^.layer_00.shape=^.layer_01.shape
1.049	OUT DEF: ^.layer_011.shape.mask=Full
1.044	IN  DEF: ^.layer_01.shape.mask=Full
1.041	OUT DEF: ^.layer_00.pos=(?,?)
1.033	OUT DEF: ^.layer_00.pos.j=^.layer_0.pos.i - ^.layer_0.pos.j
1.026	OUT DEF: ^.layer_00.pos.i=^.layer_0.shape.size.j - ^.layer_0.shape.size.i
1.023	OUT DEF: ^.layer_0.pos=(?,?)
1.014	OUT DEF: ^.layer_0.pos.i=^.layer_0.pos.i
1.006	OUT DEF: ^.layer_0.pos.j=^.layer_0.shape.size.j - ^.layer_0.shape.size.i
1.004	OUT DEF: ^.layer_01.pos=(?,?)
0.995	OUT DEF: ^.layer_01.pos.i=^.layer_010.pos.i
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ^.color and layers
  _00: ^.layer_01.shape at (^.layer_0.shape.size.j - ^.layer_0.shape.size.i,^.layer_0.pos.i - ^.layer_0.pos.j)
  _0: a rectangle with size ^.layer_0.shape.size and color ^.layer_0.shape.color and mask ? at (^.layer_0.pos.i,^.layer_0.shape.size.j - ^.layer_0.shape.size.i)
  _01: a rectangle with size ^.layer_010.shape.size and color ^.layer_010.shape.color and mask ? at (^.layer_010.pos.i,?)
  _011: a rectangle with size ? and color ? and mask Full at ?
WHERE (Mi)
a background with size ? and color red and layers
  _0: a rectangle with size ? and color orange and mask ? at ?
  _010: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color blue and mask Full at ?

DL input  with Mi: L = 73.0 + 7769.1 = 7842.1
DL output with Mo: L = 136.6 + 4828.1 = 4964.6
DL input+output M: L = 209.6 + 12597.1 = 12806.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (4,4) and color red and layers
  _0: a rectangle with size (2,3) and color orange and mask Even Checkboard at (2,0)
  _010: a rectangle with size (2,3) and color pink and mask Full at (0,0)
  _01: a rectangle with size (1,1) and color blue and mask Full at (3,0)
diff: 
delta: (1,1)=1 
   (98.0 bits)
data: a background with size (4,4) and color red and layers
  _00: a rectangle with size (1,1) and color blue and mask Full at (1,2)
  _0: a rectangle with size (2,3) and color orange and mask Even Checkboard at (2,1)
  _01: a rectangle with size (2,3) and color pink and mask Full at (0,1)
  _011: a rectangle with size (1,1) and color blue and mask Full at (3,3)
diff: 
delta:
   (30.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,4) and color orange and layers
  _0: a rectangle with size (2,3) and color pink and mask Full at (0,0)
  _010: a rectangle with size (4,3) and color red and mask xxx|xxx|x.x|.xx at (0,1)
  _01: a rectangle with size (1,1) and color blue and mask Full at (3,0)
diff:   ^.color  ^.layer_0.shape.color
delta: (1,1)=1 
! 5 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (4,4) and color blue and layers
  _0: a rectangle with size (2,3) and color orange and mask Even Checkboard at (2,0)
  _010: a rectangle with size (4,3) and color red and mask ..x|..x|xxx|xxx at (0,1)
  _01: a rectangle with size (2,3) and color pink and mask xxx|x.x at (0,0)
diff:   ^.color  ^.layer_01.shape.mask  ^.layer_01.shape.color
delta:
! 8 wrong pixels (generated / expected)

TRAIN 67a3c6ac.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (7,7) and color red and layers
  _0: a rectangle with size (5,6) and color orange and mask xxx...|.x....|xx....|..xxx.|..x..x at (0,0)
  _010: a rectangle with size (2,7) and color pink and mask xxx....|x.xxxxx at (5,0)
  _01: a rectangle with size (1,5) and color blue and mask Full at (1,2)
diff: 
delta: (0,3)=6  (0,4)=6  (0,5)=6  (1,0)=6  (1,4)=7# (1,5)=7# (2,3)=1  (2,5)=6  (2,6)=6  (4,0)=7# (4,3)=1  (5,5)=1  (5,6)=1 
   (380.6 bits)
data: a background with size (7,7) and color red and layers
  _00: a rectangle with size (1,5) and color blue and mask Full at (1,0)
  _0: a rectangle with size (5,6) and color orange and mask ...xxx|xxxxx.|....xx|.xxx..|x..x.. at (0,1)
  _01: a rectangle with size (2,7) and color pink and mask ....xxx|xxxxx.x at (5,0)
  _011: a rectangle with size (1,3) and color pink and mask Full at (0,1)
diff: 
delta: (1,1)=7# (1,2)=7# (1,6)=6  (2,0)=6  (2,1)=6  (2,3)=1  (4,3)=1  (4,6)=7# (5,0)=1  (5,1)=1 
   (263.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color red and layers
  _0: a rectangle with size (5,6) and color orange and mask xxx...|.x....|xx....|..xxx.|..x..x at (0,0)
  _010: a rectangle with size (2,7) and color pink and mask xxx....|x.xxxxx at (5,0)
  _01: a rectangle with size (1,5) and color blue and mask Full at (1,2)
diff: 
delta: (0,3)=6  (0,4)=6  (0,5)=6  (1,0)=6  (1,4)=7# (1,5)=7# (2,3)=1  (2,5)=6  (2,6)=6  (4,0)=7# (4,3)=1  (5,5)=1  (5,6)=1 
! 23 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (7,7) and color red and layers
  _0: a rectangle with size (5,6) and color orange and mask xxx...|.x....|xx....|..xxx.|..x..x at (0,0)
  _010: a rectangle with size (2,7) and color pink and mask xxx....|x.xxxxx at (5,0)
  _01: a rectangle with size (1,3) and color pink and mask Full at (0,3)
diff:   ^.layer_01.shape.color
delta: (1,0)=6  (1,2)=1  (1,3)=1  (1,4)=7# (1,5)=7# (1,6)=1  (2,3)=1  (2,5)=6  (2,6)=6  (4,0)=7# (4,3)=1  (5,5)=1  (5,6)=1 
! 26 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (7,7) and color pink and layers
  _0: a rectangle with size (5,6) and color orange and mask xxx...|.x....|xx....|..xxx.|..x..x at (0,0)
  _010: a rectangle with size (4,4) and color red and mask .x..|xxxx|.xxx|xx.. at (2,3)
  _01: a rectangle with size (3,3) and color red and mask Full at (2,0)
diff:   ^.color  ^.layer_01.shape.color
delta: (0,6)=2  (1,2)=1  (1,3)=1  (1,4)=7# (1,5)=7# (1,6)=1  (2,3)=1  (4,0)=7# (4,3)=1  (5,5)=1  (5,6)=1  (6,1)=2 
! 23 wrong pixels (generated / expected)

TRAIN 67a3c6ac.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (6,6) and color red and layers
  _0: a rectangle with size (3,3) and color orange and mask x..|.x.|.xx at (3,3)
  _010: a rectangle with size (6,3) and color blue and mask x..|.x.|.x.|x.x|..x|.x. at (0,0)
  _01: a rectangle with size (1,3) and color blue and mask Full at (0,3)
diff: 
delta: (0,2)=7# (1,2)=7# (1,3)=7# (1,5)=6  (2,3)=6  (2,5)=1  (3,4)=6  (4,1)=7# (4,5)=1  (5,2)=6 
   (298.4 bits)
data: a background with size (6,6) and color red and layers
  _00: a rectangle with size (1,3) and color blue and mask Full at (0,0)
  _0: a rectangle with size (3,3) and color orange and mask ..x|.x.|xx. at (3,0)
  _01: a rectangle with size (6,3) and color blue and mask ..x|.x.|.x.|x.x|x..|.x. at (0,3)
  _011: a rectangle with size (2,2) and color orange and mask Full at (0,2)
diff: 
delta: (1,0)=6  (2,0)=1  (2,2)=6  (3,1)=6  (4,0)=1  (4,4)=7# (5,3)=6 
   (188.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,6) and color red and layers
  _0: a rectangle with size (3,3) and color orange and mask x..|.x.|.xx at (3,3)
  _010: a rectangle with size (1,6) and color blue and mask Full at (0,0)
  _01: a rectangle with size (6,3) and color blue and mask xxx|.x.|.x.|x.x|..x|.x. at (0,0)
diff:   ^.layer_01.shape.mask
delta: (0,1)=2  (0,2)=7# (1,2)=7# (1,3)=7# (1,5)=6  (2,3)=6  (2,5)=1  (3,4)=6  (4,1)=7# (4,5)=1  (5,2)=6 
! 24 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (6,6) and color red and layers
  _0: a rectangle with size (1,6) and color blue and mask Full at (0,0)
  _010: a rectangle with size (3,3) and color orange and mask x..|.x.|.xx at (3,3)
  _01: a rectangle with size (6,3) and color blue and mask xxx|.x.|.x.|x.x|..x|.x. at (0,0)
diff:   ^.layer_01.shape.mask  ^.layer_0.shape.color
delta: (0,1)=2  (0,2)=7# (1,2)=7# (1,3)=7# (1,5)=6  (2,3)=6  (2,5)=1  (3,4)=6  (4,1)=7# (4,5)=1  (5,2)=6 
! 25 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (6,6) and color red and layers
  _0: a rectangle with size (1,6) and color blue and mask Full at (0,0)
  _010: a rectangle with size (6,3) and color blue and mask xxx|.x.|.x.|x.x|..x|.x. at (0,0)
  _01: a rectangle with size (3,3) and color orange and mask x..|.x.|.xx at (3,3)
diff:   ^.layer_01.shape.mask  ^.layer_01.shape.color  ^.layer_0.shape.color
delta: (0,1)=2  (0,2)=7# (1,2)=7# (1,3)=7# (1,5)=6  (2,3)=6  (2,5)=1  (3,4)=6  (4,1)=7# (4,5)=1  (5,2)=6 
! 22 wrong pixels (generated / expected)

TRAIN 67a3c6ac.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (2,2) and color orange and mask Even Checkboard at (0,0)
  _010: a rectangle with size (3,3) and color pink and mask xx.|xxx|x.. at (0,0)
  _01: a rectangle with size (1,1) and color blue and mask Full at (0,2)
diff: 
delta:
! 5 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (3,3) and color pink and mask .x.|x.x|x.. at (0,0)
  _010: a rectangle with size (2,2) and color orange and mask Full at (0,0)
  _01: a rectangle with size (1,1) and color blue and mask Full at (0,2)
diff:   ^.layer_0.shape.color
delta:
! 4 wrong pixels (generated / expected)

TEST 67a3c6ac.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.4 sec (26.4 sec/task)
bits-train-error = 4828.1 bits (4828.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-250] Checking task 67a423a3.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 6530.2 = 6539.1
DL output with Mo: L = 9.0 + 8203.0 = 8211.9
DL input+output M: L = 17.9 + 14733.1 = 14751.1

# learning a model for train pairs
2.000	
1.635	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.279	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.980	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.823	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.711	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.652	OUT DEF: ^.size=^.size
0.635	OUT DEF: ^.layer_011.shape.color=^.layer_01.shape.color
0.618	OUT DEF: ^.layer_01.shape.color=^.layer_0.shape.color
0.602	OUT DEF: ^.layer_0.shape.color=yellow
0.585	OUT DEF: ^.layer_0.shape.mask=Border
0.574	IN  DEF: ^.layer_0.shape.mask=Full
0.565	OUT DEF: ^.layer_01.shape.mask=^.layer_01.shape.mask
0.555	IN  DEF: ^.layer_01.shape.mask=Full
0.546	OUT DEF: ^.layer_011.shape.mask=Full
0.539	IN  DEF: ^.color=black
0.533	OUT DEF: ^.color=black
0.528	IN  DEF: ^.size=(?,?)
0.523	IN  DEF: ^.layer_0.pos=(?,?)
0.517	IN  DEF: ^.layer_0.shape.size=(?,?)
0.512	IN  DEF: ^.layer_01.pos=(?,?)
0.507	IN  DEF: ^.layer_01.shape.size=(?,?)
0.502	OUT DEF: ^.layer_0.pos=(?,?)
0.498	OUT DEF: ^.layer_0.shape.size=(?,?)
0.478	OUT DEF: ^.layer_0.shape.size.i=3
0.459	OUT DEF: ^.layer_0.shape.size.j=3
0.454	OUT DEF: ^.layer_01.pos=(?,?)
0.440	OUT DEF: ^.layer_01.pos.i=^.layer_0.pos.i
0.428	OUT DEF: ^.layer_01.pos.j=^.layer_0.pos.j + ^.layer_01.pos.j
0.423	OUT DEF: ^.layer_01.shape.size=(?,?)
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask Border at (?,?)
  _01: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask ^.layer_01.shape.mask at (^.layer_0.pos.i,^.layer_0.pos.j + ^.layer_01.pos.j)
  _011: a rectangle with size ? and color ^.layer_01.shape.color and mask Full at ?
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 67.4 + 1765.4 = 1832.8
DL output with Mo: L = 100.4 + 1075.1 = 1175.5
DL input+output M: L = 167.8 + 2840.5 = 3008.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (1,4) and color red and mask Full at (1,0)
  _01: a rectangle with size (4,1) and color green and mask Full at (0,1)
diff: 
delta:
   (52.5 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask Border at (0,0)
  _01: a rectangle with size (1,3) and color red and mask Full at (1,1)
  _011: a rectangle with size (1,1) and color green and mask Full at (3,1)
diff: 
delta:
   (28.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (1,4) and color red and mask Full at (1,0)
  _01: a rectangle with size (4,1) and color green and mask Full at (0,1)
diff: 
delta:
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (2,1) and color green and mask Full at (2,1)
  _01: a rectangle with size (1,4) and color red and mask Full at (1,0)
diff: 
delta: (0,1)=3 
! 2 wrong pixels (generated / expected)

TRAIN 67a423a3.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (8,1) and color pink and mask Full at (0,4)
  _01: a rectangle with size (1,8) and color cyan and mask Full at (4,0)
diff: 
delta:
   (64.5 bits)
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask Border at (3,3)
  _01: a rectangle with size (8,1) and color pink and mask Full at (0,4)
  _011: a rectangle with size (1,8) and color cyan and mask Full at (4,0)
diff: 
delta:
   (41.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (8,1) and color pink and mask Full at (0,4)
  _01: a rectangle with size (1,8) and color cyan and mask Full at (4,0)
diff: 
delta:
! 28 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (1,8) and color cyan and mask Full at (4,0)
  _01: a rectangle with size (8,1) and color pink and mask Full at (0,4)
diff: 
delta: (4,4)=6 
! 28 wrong pixels (generated / expected)

TRAIN 67a423a3.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (6,1) and color blue and mask Full at (0,2)
  _01: a rectangle with size (1,6) and color brown and mask Full at (2,0)
diff: 
delta:
   (59.5 bits)
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask Border at (1,1)
  _01: a rectangle with size (6,1) and color blue and mask Full at (0,2)
  _011: a rectangle with size (1,6) and color brown and mask Full at (2,0)
diff: 
delta:
   (37.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (6,1) and color blue and mask Full at (0,2)
  _01: a rectangle with size (1,6) and color brown and mask Full at (2,0)
diff: 
delta:
! 17 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (1,6) and color brown and mask Full at (2,0)
  _01: a rectangle with size (6,1) and color blue and mask Full at (0,2)
diff: 
delta: (2,2)=1 
! 16 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (6,1) and color blue and mask Full at (0,2)
  _01: a rectangle with size (1,3) and color brown and mask Full at (2,3)
diff: 
delta: (2,0)=9# (2,1)=9#
! 18 wrong pixels (generated / expected)

TRAIN 67a423a3.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (12,1) and color grey and mask Full at (0,8)
  _01: a rectangle with size (1,12) and color green and mask Full at (6,0)
diff: 
delta:
! 36 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (1,12) and color green and mask Full at (6,0)
  _01: a rectangle with size (12,1) and color grey and mask Full at (0,8)
diff: 
delta: (6,8)=5#
! 36 wrong pixels (generated / expected)

TEST 67a423a3.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.1 sec (26.1 sec/task)
bits-train-error = 1075.1 bits (1075.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-249] Checking task 67e8384a.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3940.9 = 3949.8
DL output with Mo: L = 9.0 + 14555.2 = 14564.2
DL input+output M: L = 17.9 + 18496.1 = 18514.0

# learning a model for train pairs
2.000	
1.750	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.666	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.584	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.540	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.521	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
1.500	OUT OBJECT at ^.layer_011: ^.layer_01.shape at ?
1.474	OUT DEF: ^.layer_011=^.layer_01
1.446	OUT OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
1.422	OUT OBJECT at ^.layer_0111: ^.layer_01.shape at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ^.layer_01.shape.color and mask ? at ?
  _011: ^.layer_01
  _0111: ^.layer_01.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a point with color ? at ?

DL input  with Mi: L = 41.4 + 3403.2 = 3444.5
DL output with Mo: L = 79.2 + 7936.2 = 8015.3
DL input+output M: L = 120.5 + 11339.4 = 11459.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color green and layers
  _0: a rectangle with size (3,2) and color yellow and mask .x|x.|xx at (0,1)
  _01: a point with color grey at (0,0)
diff: 
delta: (1,2)=5#
   (81.4 bits)
data: a background with size (6,6) and color green and layers
  _0: a rectangle with size (4,1) and color green and mask Full at (1,0)
  _010: a rectangle with size (6,4) and color yellow and mask .xx.|x..x|xxxx|xxxx|x..x|.xx. at (0,1)
  _01: a rectangle with size (4,2) and color grey and mask Full at (1,2)
  _011: a point with color grey at (0,0)
  _0111: a point with color grey at (0,5)
diff: 
delta: (5,0)=5# (5,5)=5#
   (176.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color green and layers
  _0: a rectangle with size (3,2) and color yellow and mask .x|x.|xx at (0,1)
  _01: a point with color grey at (0,0)
diff: 
delta: (1,2)=5#
! size mismatch, 10x10 instead of 6x6
>> Trial 2
data: a background with size (3,3) and color green and layers
  _0: a rectangle with size (3,2) and color yellow and mask .x|x.|xx at (0,1)
  _01: a point with color grey at (1,2)
diff: 
delta: (0,0)=5#
! size mismatch, 10x10 instead of 6x6

TRAIN 67e8384a.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color blue and layers
  _0: a rectangle with size (2,2) and color orange and mask x.|xx at (0,0)
  _01: a point with color grey at (0,2)
diff: 
delta: (2,0)=5# (2,1)=3 
   (94.9 bits)
data: a background with size (6,6) and color orange and layers
  _0: a rectangle with size (6,4) and color blue and mask x..x|.xx.|.xx.|.xx.|.xx.|x..x at (0,1)
  _010: a rectangle with size (2,4) and color green and mask Full at (2,1)
  _01: a rectangle with size (2,6) and color grey and mask Full at (2,0)
  _011: a point with color grey at (0,2)
  _0111: a point with color grey at (0,3)
diff: 
delta: (5,2)=5# (5,3)=5#
   (180.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color blue and layers
  _0: a rectangle with size (2,2) and color orange and mask x.|xx at (0,0)
  _01: a point with color grey at (0,2)
diff: 
delta: (2,0)=5# (2,1)=3 
! size mismatch, 10x10 instead of 6x6
>> Trial 2
data: a background with size (3,3) and color blue and layers
  _0: a rectangle with size (2,2) and color orange and mask x.|xx at (0,0)
  _01: a point with color grey at (2,0)
diff: 
delta: (0,2)=5# (2,1)=3 
! size mismatch, 10x10 instead of 6x6
>> Trial 3
data: a background with size (3,3) and color blue and layers
  _0: a rectangle with size (2,2) and color orange and mask x.|xx at (0,0)
  _01: a point with color green at (2,1)
diff: 
delta: (0,2)=5# (2,0)=5#
! size mismatch, 10x10 instead of 6x6

TRAIN 67e8384a.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (1,1) and color grey and mask Full at (0,1)
  _01: a point with color pink at (1,1)
diff: 
delta: (1,2)=4 
   (69.5 bits)
data: a background with size (6,6) and color red and layers
  _0: a rectangle with size (2,6) and color red and mask Full at (2,0)
  _010: a rectangle with size (4,2) and color yellow and mask Full at (1,2)
  _01: a rectangle with size (1,4) and color pink and mask Full at (4,1)
  _011: a point with color pink at (1,1)
  _0111: a point with color pink at (1,4)
diff: 
delta: (0,1)=5# (0,4)=5# (5,1)=5# (5,4)=5#
   (186.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (1,1) and color grey and mask Full at (0,1)
  _01: a point with color pink at (1,1)
diff: 
delta: (1,2)=4 
! size mismatch, 10x10 instead of 6x6
>> Trial 2
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (1,1) and color grey and mask Full at (0,1)
  _01: a point with color yellow at (1,2)
diff: 
delta: (1,1)=6 
! size mismatch, 10x10 instead of 6x6

TRAIN 67e8384a.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (3,3) and color blue and layers
  _0: a rectangle with size (2,2) and color red and mask Odd Checkboard at (0,0)
  _01: a point with color cyan at (1,1)
diff: 
delta: (2,0)=8  (2,2)=6 
   (94.5 bits)
data: a background with size (6,6) and color red and layers
  _0: a rectangle with size (6,4) and color blue and mask .xx.|.xx.|x..x|x..x|.xx.|.xx. at (0,1)
  _010: a rectangle with size (2,2) and color pink and mask Full at (2,2)
  _01: a rectangle with size (2,6) and color cyan and mask Full at (2,0)
  _011: a point with color cyan at (1,1)
  _0111: a point with color cyan at (1,4)
diff: 
delta: (0,0)=1  (0,5)=1  (4,1)=8  (4,4)=8  (5,0)=1  (5,5)=1 
   (250.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color blue and layers
  _0: a rectangle with size (2,2) and color red and mask Odd Checkboard at (0,0)
  _01: a point with color cyan at (1,1)
diff: 
delta: (2,0)=8  (2,2)=6 
! size mismatch, 10x10 instead of 6x6
>> Trial 2
data: a background with size (3,3) and color blue and layers
  _0: a rectangle with size (2,2) and color red and mask Odd Checkboard at (0,0)
  _01: a point with color cyan at (2,0)
diff: 
delta: (1,1)=8  (2,2)=6 
! size mismatch, 10x10 instead of 6x6

TRAIN 67e8384a.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (1,2) and color pink and mask Full at (0,1)
  _01: a point with color blue at (0,0)
diff: 
delta: (1,0)=5#
! size mismatch, 10x10 instead of 6x6

TEST 67e8384a.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.8 sec (25.8 sec/task)
bits-train-error = 7936.2 bits (7936.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-248] Checking task 681b3aeb.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 5922.9 = 5931.9
DL output with Mo: L = 9.0 + 2437.6 = 2446.6
DL input+output M: L = 17.9 + 8360.5 = 8378.5

# learning a model for train pairs
2.000	
1.639	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.308	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.012	OUT DEF: ^.layer_0.shape=^.layer_0.shape
0.817	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.719	OUT DEF: ^.color=^.layer_01.shape.color
0.705	OUT DEF: ^.size=(?,?)
0.638	OUT DEF: ^.size.i=3
0.572	OUT DEF: ^.size.j=3
0.558	OUT DEF: ^.layer_0.pos=(?,?)
0.522	OUT DEF: ^.layer_0.pos.i=0
0.486	OUT DEF: ^.layer_0.pos.j=0
0.478	IN  DEF: ^.color=black
0.472	IN  DEF: ^.size=(?,?)
0.428	IN  DEF: ^.size.i=10
0.384	IN  DEF: ^.size.j=10
0.378	IN  DEF: ^.layer_01.pos=(?,?)
0.372	IN  DEF: ^.layer_0.pos=(?,?)
0.366	IN  DEF: ^.layer_0.shape.size=(?,?)
0.360	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (3,3) and color ^.layer_01.shape.color and layers
  _0: ^.layer_0.shape at (0,0)
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 80.6 + 1978.3 = 2058.9
DL output with Mo: L = 31.7 + 0.0 = 31.7
DL input+output M: L = 112.3 + 1978.3 = 2090.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,2) and color green and mask xx|x.|x. at (2,1)
  _01: a rectangle with size (3,2) and color orange and mask .x|xx|xx at (7,8)
diff: 
delta:
   (65.6 bits)
data: a background with size (3,3) and color orange and layers
  _0: a rectangle with size (3,2) and color green and mask xx|x.|x. at (0,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,2) and color orange and mask .x|xx|xx at (7,8)
  _01: a rectangle with size (3,2) and color green and mask xx|x.|x. at (2,1)
diff: 
delta:
! 6 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,2) and color green and mask xx|x.|x. at (2,1)
  _01: a rectangle with size (3,2) and color orange and mask .x|xx|xx at (7,8)
diff: 
delta:
correct output grid

TRAIN 681b3aeb.json/1: 1 2nd (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color pink and mask xxx|.xx|..x at (2,3)
  _01: a rectangle with size (2,2) and color yellow and mask x.|xx at (0,8)
diff: 
delta:
   (66.6 bits)
data: a background with size (3,3) and color yellow and layers
  _0: a rectangle with size (3,3) and color pink and mask xxx|.xx|..x at (0,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color pink and mask xxx|.xx|..x at (2,3)
  _01: a rectangle with size (2,2) and color yellow and mask x.|xx at (0,8)
diff: 
delta:
correct output grid

TRAIN 681b3aeb.json/2: 1 1st (SUCCESS)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,3) and color blue and mask xxx|x.x at (8,1)
  _01: a rectangle with size (2,3) and color green and mask .x.|xxx at (4,3)
diff: 
delta:
   (65.6 bits)
data: a background with size (3,3) and color green and layers
  _0: a rectangle with size (2,3) and color blue and mask xxx|x.x at (0,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,3) and color blue and mask xxx|x.x at (8,1)
  _01: a rectangle with size (2,3) and color green and mask .x.|xxx at (4,3)
diff: 
delta:
correct output grid

TRAIN 681b3aeb.json/3: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask xx.|x..|xxx at (6,7)
  _01: a rectangle with size (2,2) and color red and mask .x|xx at (2,3)
diff: 
delta:
correct output grid

TEST 681b3aeb.json/1: 1 1st (SUCCESS)

# Performance measures on task
runtime-learning = 1.6 sec (1.6 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 0.83
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 1.00

=====================================
[-247] Checking task 6855a6e4.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 14408.6 = 14417.6
DL output with Mo: L = 9.0 + 14408.6 = 14417.6
DL input+output M: L = 17.9 + 28817.2 = 28835.2

# learning a model for train pairs
2.000	
1.770	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.550	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.333	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.109	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
0.890	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.778	IN  OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
0.687	OUT OBJECT at ^.layer_010: ^.layer_010.shape at ?
0.605	IN  OBJECT at ^.layer_0101: a rectangle with size ? and color ? and mask ? at ?
0.560	OUT DEF: ^.size=^.size
0.535	OUT DEF: ^.layer_010=^.layer_010
0.510	OUT DEF: ^.layer_011=^.layer_0
0.501	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.491	IN  DEF: ^.layer_0.shape.color=red
0.481	IN  DEF: ^.layer_010.shape.color=red
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: ^.layer_010
  _01: a rectangle with size ? and color ^.layer_01.shape.color and mask ? at ?
  _011: ^.layer_0
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color red and mask ? at ?
  _010: a rectangle with size ? and color red and mask ? at ?
  _0101: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 88.0 + 4948.8 = 5036.8
DL output with Mo: L = 58.9 + 1845.2 = 1904.2
DL input+output M: L = 146.9 + 6794.1 = 6941.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (2,5) and color red and mask xxxxx|x...x at (3,2)
  _010: a rectangle with size (2,5) and color red and mask x...x|xxxxx at (10,2)
  _0101: a rectangle with size (1,3) and color grey and mask Full at (13,3)
  _01: a rectangle with size (2,1) and color grey and mask Full at (0,4)
diff: 
delta:
   (152.5 bits)
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (2,1) and color grey and mask Full at (5,4)
  _010: a rectangle with size (2,5) and color red and mask x...x|xxxxx at (10,2)
  _01: a rectangle with size (1,3) and color grey and mask Full at (9,3)
  _011: a rectangle with size (2,5) and color red and mask xxxxx|x...x at (3,2)
diff: 
delta:
   (51.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (2,5) and color red and mask xxxxx|x...x at (3,2)
  _010: a rectangle with size (2,5) and color red and mask x...x|xxxxx at (10,2)
  _0101: a rectangle with size (1,3) and color grey and mask Full at (13,3)
  _01: a rectangle with size (2,1) and color grey and mask Full at (0,4)
diff: 
delta:
! 9 wrong pixels (generated / expected)

TRAIN 6855a6e4.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (6,2) and color red and mask xx|x.|x.|x.|x.|xx at (5,3)
  _010: a rectangle with size (6,2) and color red and mask xx|.x|.x|.x|.x|xx at (5,10)
  _0101: a rectangle with size (4,2) and color grey and mask x.|xx|xx|x. at (6,13)
  _01: a rectangle with size (2,2) and color grey and mask Full at (7,0)
diff: 
delta:
   (171.2 bits)
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (4,2) and color grey and mask .x|xx|xx|.x at (6,8)
  _010: a rectangle with size (6,2) and color red and mask xx|.x|.x|.x|.x|xx at (5,10)
  _01: a rectangle with size (2,2) and color grey and mask Full at (7,5)
  _011: a rectangle with size (6,2) and color red and mask xx|x.|x.|x.|x.|xx at (5,3)
diff: 
delta:
   (65.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (6,2) and color red and mask xx|x.|x.|x.|x.|xx at (5,3)
  _010: a rectangle with size (6,2) and color red and mask xx|.x|.x|.x|.x|xx at (5,10)
  _0101: a rectangle with size (4,2) and color grey and mask x.|xx|xx|x. at (6,13)
  _01: a rectangle with size (2,2) and color grey and mask Full at (7,0)
diff: 
delta:
! 14 wrong pixels (generated / expected)

TRAIN 6855a6e4.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (5,2) and color red and mask xx|x.|x.|x.|xx at (4,3)
  _010: a rectangle with size (5,2) and color red and mask xx|.x|.x|.x|xx at (4,9)
  _0101: a rectangle with size (3,2) and color grey and mask .x|xx|.x at (5,0)
  _01: a rectangle with size (3,2) and color grey and mask x.|xx|.x at (5,12)
diff: 
delta:
   (171.2 bits)
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (4,3)
  _010: a rectangle with size (5,2) and color red and mask xx|.x|.x|.x|xx at (4,9)
  _01: a rectangle with size (3,4) and color grey and mask x..x|xxxx|x.x. at (5,5)
  _011: a rectangle with size (5,2) and color red and mask xx|x.|x.|x.|xx at (4,3)
diff: 
delta:
   (68.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (5,2) and color red and mask xx|x.|x.|x.|xx at (4,3)
  _010: a rectangle with size (5,2) and color red and mask xx|.x|.x|.x|xx at (4,9)
  _0101: a rectangle with size (3,2) and color grey and mask .x|xx|.x at (5,0)
  _01: a rectangle with size (3,2) and color grey and mask x.|xx|.x at (5,12)
diff: 
delta:
! 12 wrong pixels (generated / expected)

TRAIN 6855a6e4.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (2,7) and color red and mask xxxxxxx|x.....x at (3,3)
  _010: a rectangle with size (2,7) and color red and mask x.....x|xxxxxxx at (10,3)
  _0101: a rectangle with size (2,5) and color grey and mask .xxx.|xx.xx at (0,4)
  _01: a rectangle with size (2,5) and color grey and mask ..x..|xxxxx at (13,4)
diff: 
delta:
! 17 wrong pixels (generated / expected)

TEST 6855a6e4.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.1 sec (25.1 sec/task)
bits-train-error = 1845.2 bits (1845.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-246] Checking task 68b16354.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 13855.6 = 13864.6
DL output with Mo: L = 9.0 + 13855.6 = 13864.6
DL input+output M: L = 17.9 + 27711.2 = 27729.1

# learning a model for train pairs
2.000	
1.920	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.840	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.766	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.705	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
1.664	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.624	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.590	OUT DEF: ^.size=^.size
1.565	OUT DEF: ^.layer_0.shape.size=^.layer_00.shape.size
1.537	OUT OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ^.layer_00.shape.size and color ? and mask ? at ?
  _010: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_0.shape at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _00: a rectangle with size ? and color ? and mask ? at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 11469.8 = 11536.5
DL output with Mo: L = 77.1 + 9702.9 = 9780.0
DL input+output M: L = 143.9 + 21172.7 = 21316.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (5,5) and color yellow and layers
  _00: a rectangle with size (3,1) and color red and mask Full at (0,2)
  _0: a rectangle with size (3,2) and color orange and mask Full at (2,1)
  _01: a rectangle with size (4,2) and color cyan and mask .x|.x|x.|.x at (1,3)
diff: 
delta: (0,0)=8  (0,1)=1  (0,3)=1  (2,0)=3  (3,0)=2  (3,4)=7# (4,0)=8 
   (235.2 bits)
data: a background with size (5,5) and color yellow and layers
  _0: a rectangle with size (3,1) and color red and mask Full at (2,2)
  _010: a rectangle with size (4,2) and color cyan and mask .x|x.|.x|.x at (0,3)
  _01: a rectangle with size (3,2) and color orange and mask Full at (0,1)
  _011: a rectangle with size (1,3) and color blue and mask Full at (4,1)
diff: 
delta: (0,0)=8  (1,0)=2  (1,4)=7# (2,0)=3  (4,0)=8 
   (182.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color yellow and layers
  _00: a rectangle with size (3,1) and color red and mask Full at (0,2)
  _0: a rectangle with size (3,2) and color orange and mask Full at (2,1)
  _01: a rectangle with size (4,2) and color cyan and mask .x|.x|x.|.x at (1,3)
diff: 
delta: (0,0)=8  (0,1)=1  (0,3)=1  (2,0)=3  (3,0)=2  (3,4)=7# (4,0)=8 
! 24 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,5) and color yellow and layers
  _00: a rectangle with size (3,2) and color orange and mask x.|xx|xx at (2,1)
  _0: a rectangle with size (4,2) and color cyan and mask .x|.x|x.|.x at (1,3)
  _01: a rectangle with size (3,1) and color red and mask Full at (0,2)
diff: 
delta: (0,0)=8  (0,1)=1  (0,3)=1  (2,0)=3  (3,0)=2  (3,4)=7# (4,0)=8 
! 25 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (5,5) and color yellow and layers
  _00: a rectangle with size (3,2) and color orange and mask x.|xx|xx at (2,1)
  _0: a rectangle with size (3,1) and color red and mask Full at (0,2)
  _01: a rectangle with size (4,2) and color cyan and mask .x|.x|x.|.x at (1,3)
diff: 
delta: (0,0)=8  (0,1)=1  (0,3)=1  (2,0)=3  (3,0)=2  (3,4)=7# (4,0)=8 
! 25 wrong pixels (generated / expected)

TRAIN 68b16354.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (5,5) and color blue and layers
  _00: a rectangle with size (3,4) and color orange and mask .x..|xx..|..xx at (2,0)
  _0: a rectangle with size (2,2) and color cyan and mask Full at (1,1)
  _01: a rectangle with size (1,2) and color green and mask Full at (0,1)
diff: 
delta: (0,0)=7# (0,4)=2  (1,2)=2  (1,3)=4  (2,0)=2  (2,3)=7# (2,4)=2  (3,2)=4  (3,4)=8  (4,0)=8 
   (289.6 bits)
data: a background with size (5,5) and color blue and layers
  _0: a rectangle with size (3,4) and color orange and mask ..xx|xx..|.x.. at (0,0)
  _010: a rectangle with size (1,2) and color green and mask Full at (4,1)
  _01: a rectangle with size (2,2) and color cyan and mask Full at (2,1)
  _011: a rectangle with size (1,5) and color red and mask Full at (2,0)
diff: 
delta: (0,0)=8  (1,2)=4  (1,4)=8  (2,3)=7# (3,2)=2  (3,3)=4  (4,0)=7# (4,4)=2 
   (236.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color blue and layers
  _00: a rectangle with size (3,4) and color orange and mask .x..|xx..|..xx at (2,0)
  _0: a rectangle with size (1,2) and color green and mask Full at (0,1)
  _01: a rectangle with size (2,2) and color cyan and mask Full at (1,1)
diff: 
delta: (0,0)=7# (0,4)=2  (1,2)=2  (1,3)=4  (2,0)=2  (2,3)=7# (2,4)=2  (3,2)=4  (3,4)=8  (4,0)=8 
! 25 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,5) and color blue and layers
  _00: a rectangle with size (1,2) and color green and mask Full at (0,1)
  _0: a rectangle with size (3,4) and color orange and mask .x..|xx..|..xx at (2,0)
  _01: a rectangle with size (2,2) and color cyan and mask Full at (1,1)
diff: 
delta: (0,0)=7# (0,4)=2  (1,2)=2  (1,3)=4  (2,0)=2  (2,3)=7# (2,4)=2  (3,2)=4  (3,4)=8  (4,0)=8 
! 24 wrong pixels (generated / expected)

TRAIN 68b16354.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (7,7) and color red and layers
  _00: a rectangle with size (5,4) and color yellow and mask ...x|.xx.|..x.|xx..|x... at (2,3)
  _0: a rectangle with size (1,4) and color blue and mask Full at (4,3)
  _01: a rectangle with size (2,2) and color green and mask Full at (0,5)
diff: 
delta: (0,1)=7# (0,2)=4  (0,3)=3  (0,4)=4  (0,5)=8  (1,1)=3  (1,2)=7# (1,3)=1  (2,0)=8  (2,1)=7# (2,2)=4  (2,3)=3  (3,0)=1  (3,1)=1  (3,3)=1  (3,6)=7# (4,1)=4  (4,2)=3  (5,0)=4  (5,1)=8  (5,2)=7# (5,5)=8  (6,0)=7# (6,1)=3  (6,2)=8  (6,4)=3  (6,6)=8 
   (622.1 bits)
data: a background with size (7,7) and color green and layers
  _0: a rectangle with size (5,4) and color yellow and mask x...|xx..|..x.|.xx.|...x at (0,3)
  _010: a rectangle with size (2,2) and color red and mask xx|x. at (4,4)
  _01: a rectangle with size (1,4) and color blue and mask Full at (2,3)
  _011: a rectangle with size (5,1) and color red and mask Full at (2,0)
diff: 
delta: (0,0)=7# (0,2)=8  (0,5)=2  (0,6)=8  (1,0)=4  (1,1)=8  (1,2)=7# (1,5)=8  (1,6)=2  (2,1)=4  (3,0)=1  (3,1)=1  (3,2)=2  (3,3)=1  (3,6)=7# (4,0)=8  (4,1)=7# (4,2)=4  (5,2)=7# (5,3)=1  (6,1)=7# (6,2)=4  (6,4)=4  (6,5)=8 
   (551.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color red and layers
  _00: a rectangle with size (5,4) and color yellow and mask ...x|.xx.|..x.|xx..|x... at (2,3)
  _0: a rectangle with size (1,4) and color blue and mask Full at (4,3)
  _01: a rectangle with size (2,2) and color green and mask Full at (0,5)
diff: 
delta: (0,1)=7# (0,2)=4  (0,3)=3  (0,4)=4  (0,5)=8  (1,1)=3  (1,2)=7# (1,3)=1  (2,0)=8  (2,1)=7# (2,2)=4  (2,3)=3  (3,0)=1  (3,1)=1  (3,3)=1  (3,6)=7# (4,1)=4  (4,2)=3  (5,0)=4  (5,1)=8  (5,2)=7# (5,5)=8  (6,0)=7# (6,1)=3  (6,2)=8  (6,4)=3  (6,6)=8 
! 49 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (7,7) and color red and layers
  _00: a rectangle with size (2,2) and color green and mask Full at (0,5)
  _0: a rectangle with size (5,4) and color yellow and mask ...x|.xx.|..x.|xx..|x... at (2,3)
  _01: a rectangle with size (1,4) and color blue and mask Full at (4,3)
diff: 
delta: (0,1)=7# (0,2)=4  (0,3)=3  (0,4)=4  (0,5)=8  (1,1)=3  (1,2)=7# (1,3)=1  (2,0)=8  (2,1)=7# (2,2)=4  (2,3)=3  (3,0)=1  (3,1)=1  (3,3)=1  (3,6)=7# (4,1)=4  (4,2)=3  (5,0)=4  (5,1)=8  (5,2)=7# (5,5)=8  (6,0)=7# (6,1)=3  (6,2)=8  (6,4)=3  (6,6)=8 
! 48 wrong pixels (generated / expected)

TRAIN 68b16354.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color yellow and layers
  _00: a rectangle with size (7,5) and color blue and mask ..x..|..xx.|xxxx.|xx...|.xxx.|....x|...x. at (0,0)
  _0: a rectangle with size (6,1) and color yellow and mask Full at (1,6)
  _01: a rectangle with size (3,2) and color cyan and mask Full at (3,4)
diff: 
delta: (0,0)=2  (0,1)=8  (0,3)=3  (0,4)=2  (0,6)=1  (1,5)=3  (2,5)=7# (2,6)=3  (3,2)=2  (3,3)=3  (3,5)=1  (3,6)=3  (4,4)=7# (5,0)=3  (5,1)=2  (5,2)=8  (6,0)=1  (6,2)=7# (6,4)=2  (6,5)=3 
! 49 wrong pixels (generated / expected)

TEST 68b16354.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.0 sec (28.0 sec/task)
bits-train-error = 9702.9 bits (9702.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-245] Checking task 694f12f3.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 15177.3 = 15186.3
DL output with Mo: L = 9.0 + 15177.3 = 15186.3
DL input+output M: L = 17.9 + 30354.6 = 30372.5

# learning a model for train pairs
2.000	
1.431	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.045	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.729	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.467	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.292	OUT OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
0.248	OUT OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.223	OUT DEF: ^.size=^.size
0.209	OUT DEF: ^.layer_0=^.layer_0
0.194	OUT DEF: ^.layer_01=^.layer_01
0.188	OUT DEF: ^.layer_00.shape.color=red
0.182	OUT DEF: ^.layer_010.shape.color=blue
0.176	IN  DEF: ^.layer_0.shape.color=yellow
0.170	IN  DEF: ^.layer_01.shape.color=yellow
0.167	OUT DEF: ^.layer_00.shape.mask=Full
0.164	OUT DEF: ^.layer_010.shape.mask=Full
0.161	IN  DEF: ^.layer_0.shape.mask=Full
0.158	IN  DEF: ^.layer_01.shape.mask=Full
0.156	OUT DEF: ^.color=black
0.154	IN  DEF: ^.color=black
0.152	OUT DEF: ^.layer_00.pos=(?,?)
0.147	OUT DEF: ^.layer_00.pos.i=^.layer_0.pos.i + 1
0.141	OUT DEF: ^.layer_00.pos.j=^.layer_0.pos.j + 1
0.140	OUT DEF: ^.layer_00.shape.size=(?,?)
0.132	OUT DEF: ^.layer_00.shape.size.j=^.layer_01.shape.size.i
0.127	OUT DEF: ^.layer_00.shape.size.i=^.layer_0.shape.size.i - 2
0.125	OUT DEF: ^.layer_010.pos=(?,?)
0.120	OUT DEF: ^.layer_010.pos.i=^.layer_01.pos.i + 1
0.115	OUT DEF: ^.layer_010.pos.j=^.layer_01.pos.j + 1
0.113	OUT DEF: ^.layer_010.shape.size=(?,?)
0.108	OUT DEF: ^.layer_010.shape.size.j=2
0.104	OUT DEF: ^.layer_010.shape.size.i=^.layer_01.shape.size.i - 2
0.102	IN  DEF: ^.size=(?,?)
0.091	IN  DEF: ^.size.i=10
0.080	IN  DEF: ^.size.j=10
0.078	IN  DEF: ^.layer_0.pos=(?,?)
0.077	IN  DEF: ^.layer_0.shape.size=(?,?)
0.075	IN  DEF: ^.layer_01.pos=(?,?)
0.074	IN  DEF: ^.layer_01.shape.size=(?,?)
0.066	IN  DEF: ^.layer_01.shape.size.j=4

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: a rectangle with size (^.layer_0.shape.size.i - 2,^.layer_01.shape.size.i) and color red and mask Full at (^.layer_0.pos.i + 1,^.layer_0.pos.j + 1)
  _0: ^.layer_0
  _010: a rectangle with size (^.layer_01.shape.size.i - 2,2) and color blue and mask Full at (^.layer_01.pos.i + 1,^.layer_01.pos.j + 1)
  _01: ^.layer_01
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (?,?) and color yellow and mask Full at (?,?)
  _01: a rectangle with size (?,4) and color yellow and mask Full at (?,?)

DL input  with Mi: L = 84.3 + 767.1 = 851.4
DL output with Mo: L = 145.6 + 0.0 = 145.6
DL input+output M: L = 229.9 + 767.1 = 997.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,6) and color yellow and mask Full at (6,3)
  _01: a rectangle with size (4,4) and color yellow and mask Full at (1,1)
diff: 
delta:
   (38.7 bits)
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (2,4) and color red and mask Full at (7,4)
  _0: a rectangle with size (4,6) and color yellow and mask Full at (6,3)
  _010: a rectangle with size (2,2) and color blue and mask Full at (2,2)
  _01: a rectangle with size (4,4) and color yellow and mask Full at (1,1)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,6) and color yellow and mask Full at (6,3)
  _01: a rectangle with size (4,4) and color yellow and mask Full at (1,1)
diff: 
delta:
correct output grid

TRAIN 694f12f3.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,5) and color yellow and mask Full at (1,1)
  _01: a rectangle with size (3,4) and color yellow and mask Full at (7,5)
diff: 
delta:
   (38.0 bits)
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (3,3) and color red and mask Full at (2,2)
  _0: a rectangle with size (5,5) and color yellow and mask Full at (1,1)
  _010: a rectangle with size (1,2) and color blue and mask Full at (8,6)
  _01: a rectangle with size (3,4) and color yellow and mask Full at (7,5)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,5) and color yellow and mask Full at (1,1)
  _01: a rectangle with size (3,4) and color yellow and mask Full at (7,5)
diff: 
delta:
correct output grid

TRAIN 694f12f3.json/2: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,6) and color yellow and mask Full at (0,0)
  _01: a rectangle with size (3,6) and color yellow and mask Full at (7,4)
diff:   ^.layer_01.shape.size.j
delta:
! 6 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,6) and color yellow and mask Full at (7,4)
  _01: a rectangle with size (6,6) and color yellow and mask Full at (0,0)
diff:   ^.layer_01.shape.size.j
delta:
! 21 wrong pixels (generated / expected)

TEST 694f12f3.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 3.1 sec (3.1 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-244] Checking task 6a1e5592.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 21709.8 = 21718.7
DL output with Mo: L = 9.0 + 21709.8 = 21718.7
DL input+output M: L = 17.9 + 43419.5 = 43437.5

# learning a model for train pairs
2.000	
1.403	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.847	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.615	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.484	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.443	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.398	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.379	OUT DEF: ^.size=^.size
0.369	OUT DEF: ^.layer_00=^.layer_0
0.362	OUT DEF: ^.color=blue
0.357	OUT DEF: ^.layer_0.shape.color=^.color
0.353	IN  DEF: ^.layer_0.shape.color=red
0.349	IN  DEF: ^.layer_01.shape.color=grey
0.345	IN  DEF: ^.layer_011.shape.color=grey
0.341	IN  DEF: ^.layer_0111.shape.color=grey
0.338	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.334	IN  DEF: ^.layer_01111.shape.color=grey
0.331	IN  DEF: ^.layer_01111.shape.mask=Full
0.330	IN  DEF: ^.color=black
0.329	OUT DEF: ^.layer_0.pos=(?,?)
0.325	OUT DEF: ^.layer_0.pos.i=^.layer_0.shape.size.i
0.320	OUT DEF: ^.layer_0.pos.j=(0)
0.319	OUT DEF: ^.layer_0.shape.size=(?,?)
0.310	OUT DEF: ^.layer_0.shape.size.j=^.layer_0.shape.size.j
0.303	OUT DEF: ^.layer_0.shape.size.i=7
0.302	IN  DEF: ^.size=(?,?)
0.293	IN  DEF: ^.size.j=15
0.285	IN  DEF: ^.size.i=10
0.284	IN  DEF: ^.layer_0.shape.size=(?,?)
0.275	IN  DEF: ^.layer_0.shape.size.j=15
0.270	IN  DEF: ^.layer_0.shape.size.i=3
0.269	IN  DEF: ^.layer_0.pos=(?,?)
0.264	IN  DEF: ^.layer_0.pos.j=(0)
0.260	IN  DEF: ^.layer_0.pos.i=(0)
0.259	IN  DEF: ^.layer_01.pos=(?,?)
0.258	IN  DEF: ^.layer_01.shape.size=(?,?)
0.257	IN  DEF: ^.layer_011.pos=(?,?)
0.253	IN  DEF: ^.layer_011.pos.i=8
0.248	IN  DEF: ^.layer_011.pos.j=6
0.243	IN  DEF: ^.layer_01.shape.size.i=4
0.238	IN  DEF: ^.layer_01.pos.i=6
0.237	IN  DEF: ^.layer_0111.pos=(?,?)
0.236	IN  DEF: ^.layer_011.shape.size=(?,?)
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color blue and layers
  _00: ^.layer_0
  _0: a rectangle with size (7,^.layer_0.shape.size.j) and color ^.color and mask ? at (^.layer_0.shape.size.i,(0))
WHERE (Mi)
a background with size (10,15) and color black and layers
  _0: a rectangle with size (3,15) and color red and mask ? at ((0),(0))
  _01: a rectangle with size (4,?) and color grey and mask ? at (6,?)
  _011: a rectangle with size (?,?) and color grey and mask ? at (8,6)
  _0111: a rectangle with size ? and color grey and mask ? at (?,?)
  _01111: a rectangle with size ? and color grey and mask Full at ?

DL input  with Mi: L = 174.7 + 2734.0 = 2908.7
DL output with Mo: L = 62.4 + 2161.2 = 2223.6
DL input+output M: L = 237.1 + 4895.2 = 5132.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,15) and color black and layers
  _0: a rectangle with size (3,15) and color red and mask xxxxxxxxxxxxxxx|x.xxxxxxxxxxxx.|x..xxx...xxxxx. at (0,0)
  _01: a rectangle with size (4,1) and color grey and mask Full at (6,13)
  _011: a rectangle with size (2,2) and color grey and mask Full at (8,6)
  _0111: a rectangle with size (3,3) and color grey and mask x..|xx.|xxx at (7,6)
  _01111: a rectangle with size (2,3) and color grey and mask Full at (8,1)
diff: 
delta:
   (125.5 bits)
data: a background with size (10,15) and color blue and layers
  _00: a rectangle with size (3,15) and color red and mask xxxxxxxxxxxxxxx|x.xxxxxxxxxxxx.|x..xxx...xxxxx. at (0,0)
  _0: a rectangle with size (7,15) and color black and mask x...xx...xxxxx.|xxxxxxxxxxxxxx.|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx at (3,0)
diff: 
delta:
   (108.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,15) and color black and layers
  _0: a rectangle with size (3,15) and color red and mask xxxxxxxxxxxxxxx|x.xxxxxxxxxxxx.|x..xxx...xxxxx. at (0,0)
  _01: a rectangle with size (2,3) and color grey and mask Full at (8,1)
  _011: a rectangle with size (2,2) and color grey and mask Full at (8,6)
  _0111: a rectangle with size (3,3) and color grey and mask x..|xx.|xxx at (7,6)
  _01111: a rectangle with size (4,1) and color grey and mask Full at (6,13)
diff:   ^.layer_01.shape.size.i  ^.layer_01.pos.i
delta:
! 8 wrong pixels (generated / expected)

TRAIN 6a1e5592.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,15) and color black and layers
  _0: a rectangle with size (3,15) and color red and mask xxxxxxxxxxxxxxx|xxxx.xxx.xx..xx|x..x.xx...x..xx at (0,0)
  _01: a rectangle with size (4,4) and color grey and mask .xx.|.xx.|xxxx|.xx. at (6,0)
  _011: a rectangle with size (2,3) and color grey and mask .x.|xxx at (8,6)
  _0111: a rectangle with size (2,3) and color grey and mask .xx|xxx at (8,12)
  _01111: a rectangle with size (3,1) and color grey and mask Full at (7,10)
diff: 
delta:
   (147.9 bits)
data: a background with size (10,15) and color blue and layers
  _00: a rectangle with size (3,15) and color red and mask xxxxxxxxxxxxxxx|xxxx.xxx.xx..xx|x..x.xx...x..xx at (0,0)
  _0: a rectangle with size (7,15) and color black and mask ...x.xxxxx....x|xxxxxxxxxxx..xx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx at (3,0)
diff: 
delta:
   (108.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,15) and color black and layers
  _0: a rectangle with size (3,15) and color red and mask xxxxxxxxxxxxxxx|xxxx.xxx.xx..xx|x..x.xx...x..xx at (0,0)
  _01: a rectangle with size (4,4) and color grey and mask .xx.|.xx.|xxxx|.xx. at (6,0)
  _011: a rectangle with size (2,3) and color grey and mask .xx|xxx at (8,12)
  _0111: a rectangle with size (2,3) and color grey and mask .x.|xxx at (8,6)
  _01111: a rectangle with size (3,1) and color grey and mask Full at (7,10)
diff:   ^.layer_011.pos.j
delta:
! 10 wrong pixels (generated / expected)

TRAIN 6a1e5592.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,15) and color black and layers
  _0: a rectangle with size (3,15) and color red and mask xxxxxxxxxxxxxxx|x.xxxx.x.xx.xxx|x..xxx...xx...x at (0,0)
  _01: a rectangle with size (4,3) and color grey and mask x.x|xxx|xxx|xxx at (6,11)
  _011: a rectangle with size (2,3) and color grey and mask Full at (8,1)
  _0111: a rectangle with size (4,2) and color grey and mask x.|xx|x.|xx at (6,7)
  _01111: a rectangle with size (3,4) and color grey and mask x...|xxx.|xxxx at (7,1)
diff:   ^.layer_01111.shape.mask  ^.layer_011.pos.j
delta:
! 13 wrong pixels (generated / expected)

TEST 6a1e5592.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.9 sec (26.9 sec/task)
bits-train-error = 2161.2 bits (2161.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-243] Checking task 6aa20dc0.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 12504.0 = 12513.0
DL output with Mo: L = 9.0 + 31217.3 = 31226.2
DL input+output M: L = 17.9 + 43721.3 = 43739.2

# learning a model for train pairs
2.000	
1.577	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.511	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.463	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
1.441	OUT DEF: ^.size=^.size
1.428	OUT DEF: ^.layer_00=^.layer_0
1.421	OUT DEF: ^.color=^.color
1.414	IN  DEF: ^.layer_0.shape.mask=Full
1.412	IN  DEF: ^.size=(?,?)
1.409	IN  DEF: ^.layer_0.pos=(?,?)
1.406	IN  DEF: ^.layer_0.shape.size=(?,?)
1.405	OUT DEF: ^.layer_0.pos=(?,?)
1.404	OUT DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ^.color and layers
  _00: ^.layer_0
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 41.8 + 11475.2 = 11517.0
DL output with Mo: L = 40.1 + 15053.9 = 15094.0
DL input+output M: L = 81.9 + 26529.1 = 26610.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (20,19) and color blue and layers
  _0: a rectangle with size (20,2) and color blue and mask Full at (0,11)
diff: 
delta: (1,13)=2  (3,15)=3  (4,5)=2  (4,6)=8  (4,7)=8  (5,5)=8  (5,6)=8  (6,5)=8  (6,7)=3  (11,9)=2  (11,10)=2  (12,9)=2  (12,10)=2  (15,5)=3  (15,6)=3  (16,5)=3  (16,6)=3 
   (423.2 bits)
data: a background with size (20,19) and color blue and layers
  _00: a rectangle with size (20,2) and color blue and mask Full at (0,11)
  _0: a rectangle with size (6,6) and color cyan and mask xxxx..|xxxx..|..xxxx|..xxxx|....xx|....xx at (11,5)
diff: 
delta: (1,13)=2  (1,14)=8  (1,15)=8  (2,13)=8  (2,14)=8  (3,13)=8  (3,15)=3  (4,5)=2  (4,6)=8  (4,7)=8  (5,5)=8  (5,6)=8  (6,5)=8  (6,7)=3  (11,9)=2  (11,10)=2  (12,9)=2  (12,10)=2  (15,5)=3  (15,6)=3  (16,5)=3  (16,6)=3 
   (537.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,19) and color blue and layers
  _0: a rectangle with size (20,2) and color blue and mask Full at (0,11)
diff: 
delta: (1,13)=2  (3,15)=3  (4,5)=2  (4,6)=8  (4,7)=8  (5,5)=8  (5,6)=8  (6,5)=8  (6,7)=3  (11,9)=2  (11,10)=2  (12,9)=2  (12,10)=2  (15,5)=3  (15,6)=3  (16,5)=3  (16,6)=3 
! 46 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (20,19) and color blue and layers
  _0: a rectangle with size (4,13) and color blue and mask Full at (0,0)
diff: 
delta: (1,13)=2  (3,15)=3  (4,5)=2  (4,6)=8  (4,7)=8  (5,5)=8  (5,6)=8  (6,5)=8  (6,7)=3  (11,9)=2  (11,10)=2  (12,9)=2  (12,10)=2  (15,5)=3  (15,6)=3  (16,5)=3  (16,6)=3 
! 42 wrong pixels (generated / expected)

TRAIN 6aa20dc0.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (20,21) and color yellow and layers
  _0: a rectangle with size (3,3) and color red and mask Full at (7,11)
diff: 
delta: (2,3)=1  (2,4)=1  (2,5)=6  (3,3)=1  (3,5)=1  (4,3)=2  (4,4)=1  (4,5)=1  (13,5)=6  (13,6)=6  (13,7)=6  (14,5)=6  (14,6)=6  (14,7)=6  (15,5)=6  (15,6)=6  (15,7)=6 
   (421.8 bits)
data: a background with size (20,21) and color yellow and layers
  _00: a rectangle with size (3,3) and color red and mask Full at (7,11)
  _0: a rectangle with size (9,9) and color blue and mask xxxxxxxxx|xxxxxxxxx|xxxxxxxxx|xxx...xxx|xxx...xxx|xxx...xxx|...xxxxxx|...xxxxxx|...xxxxxx at (7,5)
diff: 
delta: (2,3)=1  (2,4)=1  (2,5)=6  (3,3)=1  (3,5)=1  (4,3)=2  (4,4)=1  (4,5)=1  (13,5)=6  (13,6)=6  (13,7)=6  (14,5)=6  (14,6)=6  (14,7)=6  (15,5)=6  (15,6)=6  (15,7)=6 
   (482.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,21) and color yellow and layers
  _0: a rectangle with size (3,3) and color red and mask Full at (7,11)
diff: 
delta: (2,3)=1  (2,4)=1  (2,5)=6  (3,3)=1  (3,5)=1  (4,3)=2  (4,4)=1  (4,5)=1  (13,5)=6  (13,6)=6  (13,7)=6  (14,5)=6  (14,6)=6  (14,7)=6  (15,5)=6  (15,6)=6  (15,7)=6 
! 75 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (20,21) and color yellow and layers
  _0: a rectangle with size (3,3) and color pink and mask Full at (13,5)
diff: 
delta: (2,3)=1  (2,4)=1  (2,5)=6  (3,3)=1  (3,5)=1  (4,3)=2  (4,4)=1  (4,5)=1  (7,11)=2  (7,12)=2  (7,13)=2  (8,11)=2  (8,12)=2  (8,13)=2  (9,11)=2  (9,12)=2  (9,13)=2 
! 75 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (20,21) and color yellow and layers
  _0: a rectangle with size (2,21) and color yellow and mask Full at (0,0)
diff: 
delta: (2,3)=1  (2,4)=1  (2,5)=6  (3,3)=1  (3,5)=1  (4,3)=2  (4,4)=1  (4,5)=1  (7,11)=2  (7,12)=2  (7,13)=2  (8,11)=2  (8,12)=2  (8,13)=2  (9,11)=2  (9,12)=2  (9,13)=2  (13,5)=6  (13,6)=6  (13,7)=6  (14,5)=6  (14,6)=6  (14,7)=6  (15,5)=6  (15,6)=6  (15,7)=6 
! 80 wrong pixels (generated / expected)

TRAIN 6aa20dc0.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (21,22) and color cyan and layers
  _0: a rectangle with size (13,5) and color cyan and mask Full at (8,8)
diff: 
delta: (5,6)=2  (5,7)=3  (6,6)=3  (6,7)=3  (6,8)=3  (7,7)=3  (7,8)=4  (10,13)=4  (12,15)=2  (14,7)=2  (16,5)=4 
   (302.5 bits)
data: a background with size (21,22) and color cyan and layers
  _00: a rectangle with size (13,5) and color cyan and mask Full at (8,8)
  _0: a rectangle with size (2,22) and color cyan and mask Full at (8,0)
diff: 
delta: (5,6)=2  (5,7)=3  (6,6)=3  (6,7)=3  (6,8)=3  (7,7)=3  (7,8)=4  (10,13)=4  (10,14)=3  (11,13)=3  (11,14)=3  (11,15)=3  (12,14)=3  (12,15)=2  (14,6)=3  (14,7)=2  (15,5)=3  (15,6)=3  (15,7)=3  (16,5)=4  (16,6)=3 
   (486.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (21,22) and color cyan and layers
  _0: a rectangle with size (10,7) and color cyan and mask Full at (11,8)
diff: 
delta: (5,6)=2  (5,7)=3  (6,6)=3  (6,7)=3  (6,8)=3  (7,7)=3  (7,8)=4  (10,13)=4  (12,15)=2  (14,7)=2  (16,5)=4 
! 25 wrong pixels (generated / expected)

TRAIN 6aa20dc0.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (22,22) and color green and layers
  _0: a rectangle with size (16,4) and color green and mask Full at (6,7)
diff: 
delta: (1,10)=4  (1,11)=4  (1,12)=4  (2,10)=4  (2,11)=4  (2,12)=4  (3,10)=4  (3,11)=4  (3,12)=4  (4,6)=8  (4,7)=4  (5,5)=8  (5,7)=8  (6,5)=1  (6,6)=8  (7,16)=1  (7,17)=1  (7,18)=1  (8,16)=1  (8,17)=1  (8,18)=1  (9,16)=1  (9,17)=1  (9,18)=1  (13,1)=1  (13,15)=1  (13,16)=1  (14,15)=1  (14,16)=1  (15,3)=4  (17,11)=4  (17,12)=4  (18,11)=4  (18,12)=4 
! 94 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (22,22) and color green and layers
  _0: a rectangle with size (13,5) and color green and mask Full at (0,0)
diff: 
delta: (1,10)=4  (1,11)=4  (1,12)=4  (2,10)=4  (2,11)=4  (2,12)=4  (3,10)=4  (3,11)=4  (3,12)=4  (4,6)=8  (4,7)=4  (5,5)=8  (5,7)=8  (6,5)=1  (6,6)=8  (7,16)=1  (7,17)=1  (7,18)=1  (8,16)=1  (8,17)=1  (8,18)=1  (9,16)=1  (9,17)=1  (9,18)=1  (13,1)=1  (13,15)=1  (13,16)=1  (14,15)=1  (14,16)=1  (15,3)=4  (17,11)=4  (17,12)=4  (18,11)=4  (18,12)=4 
! 90 wrong pixels (generated / expected)

TEST 6aa20dc0.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 3.0 sec (3.0 sec/task)
bits-train-error = 15053.9 bits (15053.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-242] Checking task 6b9890af.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 21873.9 = 21882.8
DL output with Mo: L = 9.0 + 23728.2 = 23737.1
DL input+output M: L = 17.9 + 45602.1 = 45620.0

# learning a model for train pairs
2.000	
1.241	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.739	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.365	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.271	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.250	OUT DEF: ^.size=^.layer_0.shape.size
0.244	IN  DEF: ^.layer_0.shape.color=red
0.237	IN  DEF: ^.layer_0.shape.mask=Border
0.235	IN  DEF: ^.color=black
0.234	IN  DEF: ^.size=(?,?)
0.232	IN  DEF: ^.layer_0.pos=(?,?)
0.230	IN  DEF: ^.layer_0.shape.size=(?,?)
0.229	IN  DEF: ^.layer_01.pos=(?,?)
0.227	IN  DEF: ^.layer_01.shape.size=(?,?)
0.220	IN  DEF: ^.layer_01.shape.size.i=3
0.212	IN  DEF: ^.layer_01.shape.size.j=3
0.211	OUT DEF: ^.layer_01.pos=(?,?)
0.206	OUT DEF: ^.layer_01.pos.i=1
0.200	OUT DEF: ^.layer_01.pos.j=1
0.199	OUT DEF: ^.layer_0.pos=(?,?)
0.193	OUT DEF: ^.layer_0.pos.i=(0)
0.188	OUT DEF: ^.layer_0.pos.j=(0)
0.187	OUT DEF: ^.layer_01.shape.size=(?,?)
0.178	OUT DEF: ^.layer_01.shape.size.i=^.layer_0.shape.size.i - 2

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color ? and layers
  _0: ^.layer_0.shape at ((0),(0))
  _01: a rectangle with size (^.layer_0.shape.size.i - 2,?) and color ? and mask ? at (1,1)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color red and mask Border at (?,?)
  _01: a rectangle with size (3,3) and color ? and mask ? at (?,?)

DL input  with Mi: L = 76.3 + 2339.5 = 2415.8
DL output with Mo: L = 69.4 + 1534.7 = 1604.1
DL input+output M: L = 145.7 + 3874.1 = 4019.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (18,21) and color black and layers
  _0: a rectangle with size (8,8) and color red and mask Border at (7,6)
  _01: a rectangle with size (3,3) and color cyan and mask .x.|xxx|.x. at (2,5)
diff: 
delta:
   (77.5 bits)
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (8,8) and color red and mask Border at (0,0)
  _01: a rectangle with size (6,6) and color cyan and mask ..xx..|..xx..|xxxxxx|xxxxxx|..xx..|..xx.. at (1,1)
diff: 
delta:
   (52.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (18,21) and color black and layers
  _0: a rectangle with size (8,8) and color red and mask Border at (7,6)
  _01: a rectangle with size (3,3) and color cyan and mask .x.|xxx|.x. at (2,5)
diff: 
delta:
! 28 wrong pixels (generated / expected)

TRAIN 6b9890af.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (19,22) and color black and layers
  _0: a rectangle with size (5,5) and color red and mask Border at (2,2)
  _01: a rectangle with size (3,3) and color blue and mask .xx|x..|.xx at (9,10)
diff: 
delta:
   (75.4 bits)
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (5,5) and color red and mask Border at (0,0)
  _01: a rectangle with size (3,3) and color blue and mask .xx|x..|.xx at (1,1)
diff: 
delta:
   (23.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (19,22) and color black and layers
  _0: a rectangle with size (5,5) and color red and mask Border at (2,2)
  _01: a rectangle with size (3,3) and color blue and mask .xx|x..|.xx at (9,10)
diff: 
delta:
! 8 wrong pixels (generated / expected)

TRAIN 6b9890af.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (21,24) and color black and layers
  _0: a rectangle with size (11,11) and color red and mask Border at (1,2)
  _01: a rectangle with size (3,3) and color yellow and mask .xx|x.x|..x at (15,13)
diff: 
delta:
   (81.0 bits)
data: a background with size (11,11) and color yellow and layers
  _0: a rectangle with size (11,11) and color red and mask Border at (0,0)
  _01: a rectangle with size (9,6) and color black and mask xxx...|xxx...|xxx...|...xxx|...xxx|...xxx|xxxxxx|xxxxxx|xxxxxx at (1,1)
diff: 
delta:
   (77.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (21,24) and color black and layers
  _0: a rectangle with size (11,11) and color red and mask Border at (1,2)
  _01: a rectangle with size (3,3) and color yellow and mask .xx|x.x|..x at (15,13)
diff: 
delta:
! 57 wrong pixels (generated / expected)

TRAIN 6b9890af.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (24,26) and color black and layers
  _0: a rectangle with size (14,14) and color red and mask Border at (4,2)
  _01: a rectangle with size (3,3) and color green and mask Odd Checkboard at (4,20)
diff: 
delta:
! 80 wrong pixels (generated / expected)

TEST 6b9890af.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 3.8 sec (3.8 sec/task)
bits-train-error = 1534.7 bits (1534.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-241] Checking task 6c434453.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 11381.0 = 11390.0
DL output with Mo: L = 9.0 + 9100.2 = 9109.2
DL input+output M: L = 17.9 + 20481.2 = 20499.2

# learning a model for train pairs
2.000	
1.736	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.525	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.406	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.285	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.164	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.048	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 5936.9 = 5984.9
DL output with Mo: L = 85.3 + 4674.9 = 4760.2
DL input+output M: L = 133.3 + 10611.7 = 10745.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,6) and color blue and mask .x....|xxx...|.x.xxx|...x.x|...xxx at (4,0)
  _01: a rectangle with size (3,3) and color blue and mask Border at (0,0)
diff: 
delta: (1,7)=1  (2,6)=1  (2,7)=1  (2,8)=1  (3,7)=1  (7,8)=1  (7,9)=1 
   (255.3 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask .x.|xxx|.x. at (0,0)
  _01: a rectangle with size (3,3) and color blue and mask .x.|xxx|.x. at (1,6)
  _011: a rectangle with size (3,3) and color blue and mask .x.|xxx|.x. at (4,0)
  _0111: a rectangle with size (3,3) and color red and mask .x.|xxx|.x. at (6,3)
diff: 
delta: (7,8)=1  (7,9)=1 
   (220.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,6) and color blue and mask .x....|xxx...|.x.xxx|...x.x|...xxx at (4,0)
  _01: a rectangle with size (3,3) and color blue and mask Border at (0,0)
diff: 
delta: (1,7)=1  (2,6)=1  (2,7)=1  (2,8)=1  (3,7)=1  (7,8)=1  (7,9)=1 
! 23 wrong pixels (generated / expected)

TRAIN 6c434453.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask Border at (0,4)
  _01: a rectangle with size (3,3) and color blue and mask Border at (5,1)
diff: 
delta: (1,0)=1  (1,1)=1  (2,0)=1  (2,1)=1  (3,8)=1  (4,7)=1  (4,8)=1  (4,9)=1  (5,8)=1  (7,6)=1  (8,6)=1  (8,7)=1  (8,8)=1 
   (338.4 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask .x.|xxx|.x. at (0,4)
  _01: a rectangle with size (3,3) and color blue and mask .x.|xxx|.x. at (3,7)
  _011: a rectangle with size (3,3) and color red and mask .x.|xxx|.x. at (5,1)
  _0111: a rectangle with size (2,2) and color blue and mask Full at (1,0)
diff: 
delta: (7,6)=1  (8,6)=1  (8,7)=1  (8,8)=1 
   (247.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask Border at (0,4)
  _01: a rectangle with size (3,3) and color blue and mask Border at (5,1)
diff: 
delta: (1,0)=1  (1,1)=1  (2,0)=1  (2,1)=1  (3,8)=1  (4,7)=1  (4,8)=1  (4,9)=1  (5,8)=1  (7,6)=1  (8,6)=1  (8,7)=1  (8,8)=1 
! 25 wrong pixels (generated / expected)

TRAIN 6c434453.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask Border at (2,1)
  _01: a rectangle with size (3,3) and color blue and mask Border at (7,1)
diff: 
delta: (0,8)=1  (1,7)=1  (1,8)=1  (1,9)=1  (2,8)=1  (6,6)=1  (6,7)=1  (8,8)=1  (8,9)=1  (9,8)=1  (9,9)=1 
! 25 wrong pixels (generated / expected)

TEST 6c434453.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.4 sec (25.4 sec/task)
bits-train-error = 4674.9 bits (4674.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-240] Checking task 6cdd2623.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 24675.8 = 24684.7
DL output with Mo: L = 9.0 + 21851.8 = 21860.8
DL input+output M: L = 17.9 + 46527.6 = 46545.5

# learning a model for train pairs
2.000	
1.485	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.125	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.093	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.063	OUT DEF: ^.size=^.size
1.040	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.027	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.021	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.018	OUT DEF: ^.layer_0.shape.mask=Full
1.014	OUT DEF: ^.layer_01.shape.mask=Full
1.012	OUT DEF: ^.color=black
1.010	IN  DEF: ^.color=black
1.009	OUT DEF: ^.layer_0.pos=(?,?)
1.001	OUT DEF: ^.layer_0.pos.j=(0)
1.000	OUT DEF: ^.layer_0.shape.size=(?,?)
0.985	OUT DEF: ^.layer_0.shape.size.j=^.size.j
0.982	OUT DEF: ^.layer_0.shape.size.i=1
0.980	OUT DEF: ^.layer_01.pos=(?,?)
0.978	OUT DEF: ^.layer_01.shape.size=(?,?)
0.977	IN  DEF: ^.size=(?,?)
0.976	IN  DEF: ^.layer_0.pos=(?,?)
0.974	IN  DEF: ^.layer_0.shape.size=(?,?)
0.973	IN  DEF: ^.layer_01.pos=(?,?)
0.971	IN  DEF: ^.layer_01.shape.size=(?,?)
0.970	IN  DEF: ^.layer_011.pos=(?,?)
0.968	IN  DEF: ^.layer_011.shape.size=(?,?)
0.967	IN  DEF: ^.layer_0111.pos=(?,?)
0.966	IN  DEF: ^.layer_0111.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (1,^.size.j) and color ? and mask Full at (?,(0))
  _01: a rectangle with size (?,?) and color ? and mask Full at (?,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _011: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _0111: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 125.3 + 22370.2 = 22495.5
DL output with Mo: L = 65.7 + 1120.7 = 1186.4
DL input+output M: L = 190.9 + 23490.9 = 23681.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (11,22) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask xx.|.x.|..x at (0,5)
  _01: a rectangle with size (1,5) and color grey and mask Full at (8,3)
  _011: a rectangle with size (2,3) and color grey and mask ..x|xx. at (2,4)
  _0111: a rectangle with size (3,2) and color red and mask .x|.x|x. at (4,2)
diff: 
delta: (0,11)=3  (0,17)=2  (1,0)=2  (1,13)=2  (2,9)=5# (2,10)=2  (2,12)=5# (2,18)=2  (3,14)=2  (3,20)=2  (4,0)=5# (4,5)=2  (4,14)=2  (5,7)=2  (5,10)=2  (5,18)=2  (5,20)=5# (6,9)=5# (6,10)=5# (6,13)=5# (6,19)=2  (6,20)=5# (7,13)=2  (7,18)=2  (8,0)=3  (8,5)=0  (8,6)=2  (8,20)=2  (8,21)=3  (9,9)=2  (9,11)=2  (9,12)=5# (9,14)=5# (9,18)=2  (10,2)=2  (10,8)=5# (10,11)=3  (10,17)=5# (10,19)=5#
   (951.1 bits)
data: a background with size (11,22) and color black and layers
  _0: a rectangle with size (1,22) and color green and mask Full at (8,0)
  _01: a rectangle with size (11,1) and color green and mask Full at (0,11)
diff: 
delta:
   (36.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,22) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask xx.|.x.|..x at (0,5)
  _01: a rectangle with size (1,5) and color grey and mask Full at (8,3)
  _011: a rectangle with size (2,3) and color grey and mask ..x|xx. at (2,4)
  _0111: a rectangle with size (3,2) and color red and mask .x|.x|x. at (4,2)
diff: 
delta: (0,11)=3  (0,17)=2  (1,0)=2  (1,13)=2  (2,9)=5# (2,10)=2  (2,12)=5# (2,18)=2  (3,14)=2  (3,20)=2  (4,0)=5# (4,5)=2  (4,14)=2  (5,7)=2  (5,10)=2  (5,18)=2  (5,20)=5# (6,9)=5# (6,10)=5# (6,13)=5# (6,19)=2  (6,20)=5# (7,13)=2  (7,18)=2  (8,0)=3  (8,5)=0  (8,6)=2  (8,20)=2  (8,21)=3  (9,9)=2  (9,11)=2  (9,12)=5# (9,14)=5# (9,18)=2  (10,2)=2  (10,8)=5# (10,11)=3  (10,17)=5# (10,19)=5#
! 55 wrong pixels (generated / expected)

TRAIN 6cdd2623.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (13,20) and color black and layers
  _0: a rectangle with size (2,1) and color blue and mask Full at (1,12)
  _01: a rectangle with size (2,2) and color cyan and mask Even Checkboard at (8,13)
  _011: a rectangle with size (1,1) and color cyan and mask Full at (0,5)
  _0111: a rectangle with size (1,1) and color cyan and mask Full at (1,10)
diff: 
delta: (2,8)=1  (3,0)=2  (3,19)=2  (4,17)=8  (4,18)=1  (6,5)=1  (6,8)=1  (6,11)=1  (6,13)=8  (8,1)=8  (8,4)=8  (8,14)=1  (9,19)=1  (11,0)=2  (11,8)=8  (11,11)=1  (11,19)=2  (12,0)=8  (12,17)=8 
   (514.0 bits)
data: a background with size (13,20) and color black and layers
  _0: a rectangle with size (1,20) and color red and mask Full at (3,0)
  _01: a rectangle with size (1,20) and color red and mask Full at (11,0)
diff: 
delta:
   (38.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,20) and color black and layers
  _0: a rectangle with size (2,1) and color blue and mask Full at (1,12)
  _01: a rectangle with size (2,2) and color cyan and mask Even Checkboard at (8,13)
  _011: a rectangle with size (1,1) and color cyan and mask Full at (0,5)
  _0111: a rectangle with size (1,1) and color cyan and mask Full at (1,10)
diff: 
delta: (2,8)=1  (3,0)=2  (3,19)=2  (4,17)=8  (4,18)=1  (6,5)=1  (6,8)=1  (6,11)=1  (6,13)=8  (8,1)=8  (8,4)=8  (8,14)=1  (9,19)=1  (11,0)=2  (11,8)=8  (11,11)=1  (11,19)=2  (12,0)=8  (12,17)=8 
! 62 wrong pixels (generated / expected)

TRAIN 6cdd2623.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (15,17) and color black and layers
  _0: a rectangle with size (2,2) and color yellow and mask xx|.x at (0,1)
  _01: a rectangle with size (3,2) and color yellow and mask x.|.x|.x at (11,14)
  _011: a rectangle with size (2,1) and color grey and mask Full at (4,8)
  _0111: a rectangle with size (2,1) and color yellow and mask Full at (13,8)
diff: 
delta: (0,7)=4  (0,13)=8  (0,15)=4  (1,4)=4  (2,14)=4  (2,16)=5# (3,0)=4  (3,3)=4  (4,4)=4  (5,7)=4  (5,16)=5# (6,1)=4  (6,5)=5# (6,10)=4  (6,14)=4  (7,15)=5# (7,16)=4  (8,12)=4  (9,6)=4  (9,11)=4  (10,0)=8  (10,16)=8  (11,0)=4  (12,1)=5# (12,12)=4  (13,6)=4  (14,0)=4  (14,2)=4  (14,4)=4  (14,9)=5# (14,13)=8 
   (772.0 bits)
data: a background with size (15,17) and color black and layers
  _0: a rectangle with size (1,17) and color cyan and mask Full at (10,0)
  _01: a rectangle with size (15,1) and color cyan and mask Full at (0,13)
diff: 
delta:
   (37.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,17) and color black and layers
  _0: a rectangle with size (2,2) and color yellow and mask xx|.x at (0,1)
  _01: a rectangle with size (3,2) and color yellow and mask x.|.x|.x at (11,14)
  _011: a rectangle with size (2,1) and color grey and mask Full at (4,8)
  _0111: a rectangle with size (2,1) and color yellow and mask Full at (13,8)
diff: 
delta: (0,7)=4  (0,13)=8  (0,15)=4  (1,4)=4  (2,14)=4  (2,16)=5# (3,0)=4  (3,3)=4  (4,4)=4  (5,7)=4  (5,16)=5# (6,1)=4  (6,5)=5# (6,10)=4  (6,14)=4  (7,15)=5# (7,16)=4  (8,12)=4  (9,6)=4  (9,11)=4  (10,0)=8  (10,16)=8  (11,0)=4  (12,1)=5# (12,12)=4  (13,6)=4  (14,0)=4  (14,2)=4  (14,4)=4  (14,9)=5# (14,13)=8 
! 49 wrong pixels (generated / expected)

TRAIN 6cdd2623.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,19) and color black and layers
  _0: a rectangle with size (6,1) and color orange and mask Full at (5,10)
  _01: a rectangle with size (1,2) and color cyan and mask Full at (2,15)
  _011: a rectangle with size (1,2) and color orange and mask Full at (5,16)
  _0111: a rectangle with size (2,1) and color cyan and mask Full at (1,6)
diff: 
delta: (0,3)=6  (0,12)=7# (0,16)=7# (0,17)=8  (1,0)=7# (1,9)=8  (1,15)=7# (2,1)=7# (4,11)=8  (5,0)=6  (5,18)=6  (6,1)=7# (6,8)=7# (6,12)=8  (7,3)=8  (7,6)=7# (7,8)=7# (7,10)=0  (8,12)=8  (8,14)=8  (8,18)=7# (9,4)=7# (9,10)=0  (10,15)=7# (10,18)=7# (11,9)=7# (11,17)=8  (12,18)=7# (14,12)=7# (14,13)=8  (15,0)=7# (15,3)=6  (15,4)=7# (15,6)=8  (15,7)=7#
! 54 wrong pixels (generated / expected)

TEST 6cdd2623.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 11.6 sec (11.6 sec/task)
bits-train-error = 1120.7 bits (1120.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-239] Checking task 6cf79266.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 107539.1 = 107548.1
DL output with Mo: L = 9.0 + 107539.1 = 107548.1
DL input+output M: L = 17.9 + 215078.2 = 215096.1

# learning a model for train pairs
2.000	
1.155	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.261	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.217	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.192	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.181	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.175	OUT DEF: ^.size=^.size
0.171	OUT DEF: ^.layer_0=^.layer_0
0.169	OUT OBJECT at ^.layer_0110: ^.layer_01.shape at ?
0.165	OUT DEF: ^.layer_0110=^.layer_01
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: ^.layer_0
  _01: a rectangle with size ? and color ? and mask ? at ?
  _0110: ^.layer_01
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 15551.6 = 15599.6
DL output with Mo: L = 56.3 + 2132.8 = 2189.1
DL input+output M: L = 104.3 + 17684.4 = 17788.7

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (1,16) and color grey and mask Full at (2,0)
  _01: a rectangle with size (20,20) and color grey and mask x..x..xxxxxx..xxxx..|x.xxxxxx..xxxx.xx.xx|xxxxxxxxxxxxxxxx..xx|.xxxxx...x.xx.xx...x|xxxxxx.x..xxx...xx.x|.x.x.x..x.x.x.x.xxxx|xxxxxxxxx..x.xxx...x|...xxx...xxx.x.x...x|xx..x..xxxx..x.x...x|..x...xx.xxxx.xxx.xx|xxx.xxxxx..x..xxxxxx|x.xxxxx.xxxx.x.xxx.x|x..xxxx..xxx.xxxxxxx|xx.xxxxxxxx.xxx.xx.x|..xxxx.xx.xxxx.xxx.x|x..x.x...xxx.x.xx.x.|.x.x.xx..x..x.x...x.|xxxxx.xxxxx...x.xx.x|xxxxxxxxxxxxx..xx.xx|xxx..xxxx.xx.x.x...x at (0,0)
diff: 
delta:
   (501.8 bits)
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (1,16) and color grey and mask Full at (2,0)
  _01: a rectangle with size (1,13) and color grey and mask Full at (18,0)
  _0110: a rectangle with size (20,20) and color grey and mask x..x..xxxxxx..xxxx..|x.xxxxxx..xxxx.xx.xx|xxxxxxxxxxxxxxxx..xx|.xxxxx...x.xx.xx...x|xxxxxx.x..xxx...xx.x|.x.x.x..x.x.x.x.xxxx|xxxxxxxxx..x.xxx...x|...xxx...xxx.x.x...x|xx..x..xxxx..x.x...x|..x...xx.xxxx.xxx.xx|xxx.xxxxx..x..xxxxxx|x.xxxxx.xxxx.x.xxx.x|x..xxxx..xxx.xxxxxxx|xx.xxxxxxxx.xxx.xx.x|..xxxx.xx.xxxx.xxx.x|x..x.x...xxx.x.xx.x.|.x.x.xx..x..x.x...x.|xxxxx.xxxxx...x.xx.x|xxxxxxxxxxxxx..xx.xx|xxx..xxxx.xx.x.x...x at (0,0)
  _011: a rectangle with size (3,3) and color blue and mask Full at (6,16)
diff: 
delta:
   (66.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (20,20) and color grey and mask x..x..xxxxxx..xxxx..|x.xxxxxx..xxxx.xx.xx|xxxxxxxxxxxxxxxx..xx|.xxxxx...x.xx.xx...x|xxxxxx.x..xxx...xx.x|.x.x.x..x.x.x.x.xxxx|xxxxxxxxx..x.xxx...x|...xxx...xxx.x.x...x|xx..x..xxxx..x.x...x|..x...xx.xxxx.xxx.xx|xxx.xxxxx..x..xxxxxx|x.xxxxx.xxxx.x.xxx.x|x..xxxx..xxx.xxxxxxx|xx.xxxxxxxx.xxx.xx.x|..xxxx.xx.xxxx.xxx.x|x..x.x...xxx.x.xx.x.|.x.x.xx..x..x.x...x.|xxxxx.xxxxx...x.xx.x|xxxxxxxxxxxxx..xx.xx|xxx..xxxx.xx.x.x...x at (0,0)
  _01: a rectangle with size (3,3) and color black and mask Full at (6,16)
diff: 
delta:
! 11 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (1,16) and color grey and mask Full at (2,0)
  _01: a rectangle with size (20,20) and color grey and mask x..x..xxxxxx..xxxx..|x.xxxxxx..xxxx.xx.xx|xxxxxxxxxxxxxxxx..xx|.xxxxx...x.xx.xx...x|xxxxxx.x..xxx...xx.x|.x.x.x..x.x.x.x.xxxx|xxxxxxxxx..x.xxx...x|...xxx...xxx.x.x...x|xx..x..xxxx..x.x...x|..x...xx.xxxx.xxx.xx|xxx.xxxxx..x..xxxxxx|x.xxxxx.xxxx.x.xxx.x|x..xxxx..xxx.xxxxxxx|xx.xxxxxxxx.xxx.xx.x|..xxxx.xx.xxxx.xxx.x|x..x.x...xxx.x.xx.x.|.x.x.xx..x..x.x...x.|xxxxx.xxxxx...x.xx.x|xxxxxxxxxxxxx..xx.xx|xxx..xxxx.xx.x.x...x at (0,0)
diff: 
delta:
! 13 wrong pixels (generated / expected)

TRAIN 6cf79266.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (20,20) and color green and mask xxxx.x.x.xx..xxx.x..|..xx..x.xx.x.xx..xx.|xxxxx..x...x.xx.xxxx|x.xx....x.xx.xxx.xx.|...x.x.xxx.xxx.xxx..|xx..xx.xxxx..x.xxxx.|.x....xx.x..x...x.x.|x.x......xxx.xxxxxxx|.xx....x.xx.xx..xxxx|...xx..xxxxx.x.x.xxx|x.xx.xxx..x.x...xx.x|x..x...xxxx..x.x.xxx|.xx...xx.xxxx..x..xx|..x.xxxx...xxx..x.x.|..xxx.xx.xxxxxxxx..x|..x.xx..x.x.xx.xxx..|xx.xx.......x.x...xx|.x.x......xxx..xx...|x..x.......x..xxxxxx|x.xx.......x.x.xxx.x at (0,0)
  _01: a rectangle with size (3,4) and color green and mask .xxx|xx.x|xxx. at (17,5)
diff: 
delta: (14,0)=3 
   (536.6 bits)
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (20,20) and color green and mask xxxx.x.x.xx..xxx.x..|..xx..x.xx.x.xx..xx.|xxxxx..x...x.xx.xxxx|x.xx....x.xx.xxx.xx.|...x.x.xxx.xxx.xxx..|xx..xx.xxxx..x.xxxx.|.x....xx.x..x...x.x.|x.x......xxx.xxxxxxx|.xx....x.xx.xx..xxxx|...xx..xxxxx.x.x.xxx|x.xx.xxx..x.x...xx.x|x..x...xxxx..x.x.xxx|.xx...xx.xxxx..x..xx|..x.xxxx...xxx..x.x.|..xxx.xx.xxxxxxxx..x|..x.xx..x.x.xx.xxx..|xx.xx.......x.x...xx|.x.x......xxx..xx...|x..x.......x..xxxxxx|x.xx.......x.x.xxx.x at (0,0)
  _01: a rectangle with size (3,3) and color blue and mask Full at (6,3)
  _0110: a rectangle with size (3,4) and color green and mask .xxx|xx.x|xxx. at (17,5)
  _011: a rectangle with size (1,1) and color green and mask Full at (14,0)
diff: 
delta:
   (58.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (20,20) and color green and mask xxxx.x.x.xx..xxx.x..|..xx..x.xx.x.xx..xx.|xxxxx..x...x.xx.xxxx|x.xx....x.xx.xxx.xx.|...x.x.xxx.xxx.xxx..|xx..xx.xxxx..x.xxxx.|.x....xx.x..x...x.x.|x.x......xxx.xxxxxxx|.xx....x.xx.xx..xxxx|...xx..xxxxx.x.x.xxx|x.xx.xxx..x.x...xx.x|x..x...xxxx..x.x.xxx|.xx...xx.xxxx..x..xx|..x.xxxx...xxx..x.x.|..xxx.xx.xxxxxxxx..x|..x.xx..x.x.xx.xxx..|xx.xx.......x.x...xx|.x.x......xxx..xx...|x..x.......x..xxxxxx|x.xx.......x.x.xxx.x at (0,0)
  _01: a rectangle with size (3,4) and color green and mask .xxx|xx.x|xxx. at (17,5)
diff: 
delta: (14,0)=3 
! 12 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (20,20) and color green and mask xxxx.x.x.xx..xxx.x..|..xx..x.xx.x.xx..xx.|xxxxx..x...x.xx.xxxx|x.xx....x.xx.xxx.xx.|...x.x.xxx.xxx.xxx..|xx..xx.xxxx..x.xxxx.|.x....xx.x..x...x.x.|x.x......xxx.xxxxxxx|.xx....x.xx.xx..xxxx|...xx..xxxxx.x.x.xxx|x.xx.xxx..x.x...xx.x|x..x...xxxx..x.x.xxx|.xx...xx.xxxx..x..xx|..x.xxxx...xxx..x.x.|..xxx.xx.xxxxxxxx..x|..x.xx..x.x.xx.xxx..|xx.xx.......x.x...xx|.x.x......xxx..xx...|x..x.......x..xxxxxx|x.xx.......x.x.xxx.x at (0,0)
  _01: a rectangle with size (3,4) and color green and mask Full at (17,5)
diff: 
delta: (14,0)=3  (17,5)=0  (18,7)=0  (19,8)=0 
! 15 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (20,20) and color green and mask xxxx.x.x.xx..xxx.x..|..xx..x.xx.x.xx..xx.|xxxxx..x...x.xx.xxxx|x.xx....x.xx.xxx.xx.|...x.x.xxx.xxx.xxx..|xx..xx.xxxx..x.xxxx.|.x....xx.x..x...x.x.|x.x......xxx.xxxxxxx|.xx....x.xx.xx..xxxx|...xx..xxxxx.x.x.xxx|x.xx.xxx..x.x...xx.x|x..x...xxxx..x.x.xxx|.xx...xx.xxxx..x..xx|..x.xxxx...xxx..x.x.|..xxx.xx.xxxxxxxx..x|..x.xx..x.x.xx.xxx..|xx.xx.......x.x...xx|.x.x......xxx..xx...|x..x.......x..xxxxxx|x.xx.......x.x.xxx.x at (0,0)
  _01: a rectangle with size (2,2) and color green and mask Full at (18,5)
diff: 
delta: (14,0)=3  (17,6)=3  (17,7)=3  (17,8)=3  (18,8)=3  (19,7)=3 
! 17 wrong pixels (generated / expected)

TRAIN 6cf79266.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (20,20) and color orange and mask ..xxxx.xx..xx..x.xxx|..x.x.x.xxx....xx..x|.....x..xxxx.x....x.|..x.x.xx...xx..xx.x.|..x..x..x.xxxx..x..x|xxxxxxxx.xx.xx...x.x|...x.x..xx.x.x....xx|.xxxx.x.x..xxx.....x|...x....xxx..xx...xx|xx.xxx.x..x.xx.xx.x.|x........x..x....xx.|xx..xxx.xxxx.x..xxxx|.x.xxx...xx.xx.x..xx|..xx.xxxxx.xx.xxx.xx|..xxx.x.xx.x.xxx.xxx|x.xxx.x.xxxxx..xxx..|xxx...xxx.xx.x.x....|xxx...x.xx.x..x.....|x.....xx.x...x.xxx.x|.xx.xx.x..xxxx..x.xx at (0,0)
  _01: a rectangle with size (1,1) and color orange and mask Full at (0,0)
diff: 
delta: (3,0)=7#
   (516.7 bits)
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (20,20) and color orange and mask ..xxxx.xx..xx..x.xxx|..x.x.x.xxx....xx..x|.....x..xxxx.x....x.|..x.x.xx...xx..xx.x.|..x..x..x.xxxx..x..x|xxxxxxxx.xx.xx...x.x|...x.x..xx.x.x....xx|.xxxx.x.x..xxx.....x|...x....xxx..xx...xx|xx.xxx.x..x.xx.xx.x.|x........x..x....xx.|xx..xxx.xxxx.x..xxxx|.x.xxx...xx.xx.x..xx|..xx.xxxxx.xx.xxx.xx|..xxx.x.xx.x.xxx.xxx|x.xxx.x.xxxxx..xxx..|xxx...xxx.xx.x.x....|xxx...x.xx.x..x.....|x.....xx.x...x.xxx.x|.xx.xx.x..xxxx..x.xx at (0,0)
  _01: a rectangle with size (3,3) and color blue and mask Full at (5,14)
  _0110: a rectangle with size (1,1) and color orange and mask Full at (0,0)
  _011: a rectangle with size (3,3) and color blue and mask Full at (16,3)
diff: 
delta: (3,0)=7#
   (88.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (20,20) and color orange and mask ..xxxx.xx..xx..x.xxx|..x.x.x.xxx....xx..x|.....x..xxxx.x....x.|..x.x.xx...xx..xx.x.|..x..x..x.xxxx..x..x|xxxxxxxx.xx.xx...x.x|...x.x..xx.x.x....xx|.xxxx.x.x..xxx.....x|...x....xxx..xx...xx|xx.xxx.x..x.xx.xx.x.|x........x..x....xx.|xx..xxx.xxxx.x..xxxx|.x.xxx...xx.xx.x..xx|..xx.xxxxx.xx.xxx.xx|..xxx.x.xx.x.xxx.xxx|x.xxx.x.xxxxx..xxx..|xxx...xxx.xx.x.x....|xxx...x.xx.x..x.....|x.....xx.x...x.xxx.x|.xx.xx.x..xxxx..x.xx at (0,0)
  _01: a rectangle with size (1,1) and color orange and mask Full at (0,0)
diff: 
delta: (3,0)=7#
! 23 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (20,20) and color orange and mask ..xxxx.xx..xx..x.xxx|..x.x.x.xxx....xx..x|.....x..xxxx.x....x.|..x.x.xx...xx..xx.x.|..x..x..x.xxxx..x..x|xxxxxxxx.xx.xx...x.x|...x.x..xx.x.x....xx|.xxxx.x.x..xxx.....x|...x....xxx..xx...xx|xx.xxx.x..x.xx.xx.x.|x........x..x....xx.|xx..xxx.xxxx.x..xxxx|.x.xxx...xx.xx.x..xx|..xx.xxxxx.xx.xxx.xx|..xxx.x.xx.x.xxx.xxx|x.xxx.x.xxxxx..xxx..|xxx...xxx.xx.x.x....|xxx...x.xx.x..x.....|x.....xx.x...x.xxx.x|.xx.xx.x..xxxx..x.xx at (0,0)
  _01: a rectangle with size (1,1) and color orange and mask Full at (3,0)
diff: 
delta: (0,0)=7#
! 22 wrong pixels (generated / expected)

TRAIN 6cf79266.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (20,20) and color yellow and mask .x.xx.xxx.....xxxxx.|..xx..x.xx....xxxxx.|xxx..x.x.x.xxxxxx.x.|xx.x..x......xxx.x..|x..xx.xxxxxxx.xx.x.x|xx..x..xxxxxx..xx.x.|...x....xxxxx.x.xx.x|x.xx...xx....xx.....|.xxx...xxx..x.xxx...|x...xx..x..x.xxx.x.x|...x.x.xxx..x.xxx.xx|.xx..xxxx...xxxxx.x.|..x..x..x..x.xx...xx|x.xx.x..xxx....xxx..|.xxxx..x.x..xx.xxxxx|x..xx.x.x..x.x.x.x..|xx.x.x.xx..xxx....xx|x....xx.xx.x.x...xxx|.....xxxx.x..x......|.......xx...x.x..... at (0,0)
  _01: a rectangle with size (1,2) and color yellow and mask Full at (19,0)
diff: 
delta: (0,12)=4  (19,16)=4  (19,18)=4  (19,19)=4 
! 34 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (20,20) and color yellow and mask .x.xx.xxx.....xxxxx.|..xx..x.xx....xxxxx.|xxx..x.x.x.xxxxxx.x.|xx.x..x......xxx.x..|x..xx.xxxxxxx.xx.x.x|xx..x..xxxxxx..xx.x.|...x....xxxxx.x.xx.x|x.xx...xx....xx.....|.xxx...xxx..x.xxx...|x...xx..x..x.xxx.x.x|...x.x.xxx..x.xxx.xx|.xx..xxxx...xxxxx.x.|..x..x..x..x.xx...xx|x.xx.x..xxx....xxx..|.xxxx..x.x..xx.xxxxx|x..xx.x.x..x.x.x.x..|xx.x.x.xx..xxx....xx|x....xx.xx.x.x...xxx|.....xxxx.x..x......|.......xx...x.x..... at (0,0)
  _01: a rectangle with size (1,2) and color yellow and mask Full at (19,18)
diff: 
delta: (0,12)=4  (19,0)=4  (19,1)=4  (19,16)=4 
! 34 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (20,20) and color yellow and mask .x.xx.xxx.....xxxxx.|..xx..x.xx....xxxxx.|xxx..x.x.x.xxxxxx.x.|xx.x..x......xxx.x..|x..xx.xxxxxxx.xx.x.x|xx..x..xxxxxx..xx.x.|...x....xxxxx.x.xx.x|x.xx...xx....xx.....|.xxx...xxx..x.xxx...|x...xx..x..x.xxx.x.x|...x.x.xxx..x.xxx.xx|.xx..xxxx...xxxxx.x.|..x..x..x..x.xx...xx|x.xx.x..xxx....xxx..|.xxxx..x.x..xx.xxxxx|x..xx.x.x..x.x.x.x..|xx.x.x.xx..xxx....xx|x....xx.xx.x.x...xxx|.....xxxx.x..x......|.......xx...x.x..... at (0,0)
  _01: a rectangle with size (1,1) and color yellow and mask Full at (0,12)
diff: 
delta: (19,0)=4  (19,1)=4  (19,16)=4  (19,18)=4  (19,19)=4 
! 35 wrong pixels (generated / expected)

TEST 6cf79266.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.0 sec (29.0 sec/task)
bits-train-error = 2132.8 bits (2132.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-238] Checking task 6d0160f0.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 50094.1 = 50103.1
DL output with Mo: L = 9.0 + 34648.4 = 34657.4
DL input+output M: L = 17.9 + 84742.5 = 84760.5

# learning a model for train pairs
2.000	
1.292	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.850	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.710	OUT DEF: ^.layer_0.shape.mask=...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...
0.687	OUT DEF: ^.size=^.size
0.664	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
0.652	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.646	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.642	OUT OBJECT at ^.layer_01: a point with color ? at ?
0.636	OUT DEF: ^.layer_01.shape.color=yellow
0.631	OUT OBJECT at ^.layer_011: a point with color ? at ?
0.626	OUT OBJECT at ^.layer_0111: a point with color ? at ?
0.620	OUT DEF: ^.layer_0111.shape.color=orange
0.617	IN  DEF: ^.layer_0.shape.color=grey
0.614	IN  OBJECT at ^.layer_01: a point with color ? at ?
0.611	IN  OBJECT at ^.layer_011: a point with color ? at ?
0.608	IN  OBJECT at ^.layer_0111: a point with color ? at ?
0.606	IN  OBJECT at ^.layer_01111: a point with color ? at ?
0.603	IN  OBJECT at ^.layer_011111: a point with color ? at ?
0.600	IN  OBJECT at ^.layer_0111111: a point with color ? at ?
0.597	IN  OBJECT at ^.layer_01111111: a point with color ? at ?
0.595	IN  OBJECT at ^.layer_011111111: a point with color ? at ?
0.592	IN  OBJECT at ^.layer_0111111111: a point with color ? at ?
0.586	OUT DEF: ^.layer_011.shape=^.layer_0111111111.shape
0.585	OUT DEF: ^.color=black
0.583	OUT DEF: ^.layer_01.pos=(?,?)
0.582	OUT DEF: ^.layer_011.pos=(?,?)
0.580	OUT DEF: ^.layer_0111.pos=(?,?)
0.579	IN  DEF: ^.color=black
0.578	IN  DEF: ^.size=(?,?)
0.571	IN  DEF: ^.size.i=11
0.564	IN  DEF: ^.size.j=11
0.563	IN  DEF: ^.layer_0.pos=(?,?)
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size ^.layer_0.shape.size and color ^.layer_0.shape.color and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at ^.layer_0.pos
  _01: a point with color yellow at (?,?)
  _011: ^.layer_0111111111.shape at (?,?)
  _0111: a point with color orange at (?,?)
WHERE (Mi)
a background with size (11,11) and color black and layers
  _0: a rectangle with size ? and color grey and mask ? at (?,?)
  _01: a point with color ? at ?
  _011: a point with color ? at ?
  _0111: a point with color ? at ?
  _01111: a point with color ? at ?
  _011111: a point with color ? at ?
  _0111111: a point with color ? at ?
  _01111111: a point with color ? at ?
  _011111111: a point with color ? at ?
  _0111111111: a point with color ? at ?

DL input  with Mi: L = 156.0 + 25477.9 = 25633.9
DL output with Mo: L = 203.1 + 1571.0 = 1774.1
DL input+output M: L = 359.1 + 27048.9 = 27407.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color grey and mask ...x...x...|...xx..x...|...xx..x...|xxxxxxxxxxx|.x.x..xxx..|...xx..x.x.|...x...x...|xxxxxxxxxxx|...xx..x.x.|.xxx.x.xxx.|...xx..x... at (0,0)
  _01: a point with color green at (0,0)
  _011: a point with color orange at (0,4)
  _0111: a point with color pink at (0,6)
  _01111: a point with color cyan at (0,8)
  _011111: a point with color grey at (0,9)
  _0111111: a point with color orange at (0,10)
  _01111111: a point with color brown at (1,2)
  _011111111: a point with color pink at (1,9)
  _0111111111: a point with color green at (1,5)
diff: 
delta: (2,0)=7# (2,1)=2  (2,6)=2  (2,9)=3  (4,0)=7# (4,2)=2  (4,4)=8  (4,5)=7# (4,9)=2  (4,10)=3  (5,2)=6  (5,6)=3  (5,10)=7# (6,0)=3  (6,4)=2  (6,9)=6  (8,1)=3  (8,2)=4  (8,5)=2  (8,8)=2  (8,10)=7# (9,0)=7# (9,4)=7# (9,6)=3  (9,10)=1  (10,2)=2  (10,5)=6  (10,9)=3 
   (839.7 bits)
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _01: a point with color yellow at (0,10)
  _011: a point with color green at (0,9)
  _0111: a point with color orange at (1,8)
diff: 
delta: (2,10)=2 
   (49.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color grey and mask ...x...x...|...xx..x...|...xx..x...|xxxxxxxxxxx|.x.x..xxx..|...xx..x.x.|...x...x...|xxxxxxxxxxx|...xx..x.x.|.xxx.x.xxx.|...xx..x... at (0,0)
  _01: a point with color green at (0,0)
  _011: a point with color orange at (0,4)
  _0111: a point with color pink at (0,6)
  _01111: a point with color cyan at (0,8)
  _011111: a point with color grey at (0,9)
  _0111111: a point with color orange at (0,10)
  _01111111: a point with color brown at (1,2)
  _011111111: a point with color green at (1,5)
  _0111111111: a point with color pink at (1,9)
diff: 
delta: (2,0)=7# (2,1)=2  (2,6)=2  (2,9)=3  (4,0)=7# (4,2)=2  (4,4)=8  (4,5)=7# (4,9)=2  (4,10)=3  (5,2)=6  (5,6)=3  (5,10)=7# (6,0)=3  (6,4)=2  (6,9)=6  (8,1)=3  (8,2)=4  (8,5)=2  (8,8)=2  (8,10)=7# (9,0)=7# (9,4)=7# (9,6)=3  (9,10)=1  (10,2)=2  (10,5)=6  (10,9)=3 
! 5 wrong pixels (generated / expected)

TRAIN 6d0160f0.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _01: a point with color green at (0,0)
  _011: a point with color red at (0,5)
  _0111: a point with color pink at (0,9)
  _01111: a point with color orange at (1,2)
  _011111: a point with color brown at (1,10)
  _0111111: a point with color pink at (2,1)
  _01111111: a point with color blue at (2,5)
  _011111111: a point with color green at (4,1)
  _0111111111: a point with color brown at (5,2)
diff: 
delta: (5,0)=1  (5,6)=6  (5,9)=7# (5,10)=3  (8,0)=9# (8,5)=9# (8,9)=9# (9,1)=6  (9,6)=4  (9,10)=1  (10,4)=7#
   (511.2 bits)
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _01: a point with color yellow at (5,10)
  _011: a point with color brown at (4,9)
  _0111: a point with color orange at (6,8)
diff: 
delta:
   (28.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _01: a point with color green at (0,0)
  _011: a point with color red at (0,5)
  _0111: a point with color pink at (0,9)
  _01111: a point with color orange at (1,2)
  _011111: a point with color brown at (1,10)
  _0111111: a point with color pink at (2,1)
  _01111111: a point with color blue at (2,5)
  _011111111: a point with color green at (4,1)
  _0111111111: a point with color blue at (5,0)
diff: 
delta: (5,2)=9# (5,6)=6  (5,9)=7# (5,10)=3  (8,0)=9# (8,5)=9# (8,9)=9# (9,1)=6  (9,6)=4  (9,10)=1  (10,4)=7#
! 4 wrong pixels (generated / expected)

TRAIN 6d0160f0.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _01: a point with color orange at (0,1)
  _011: a point with color pink at (0,5)
  _0111: a point with color orange at (0,8)
  _01111: a point with color cyan at (1,0)
  _011111: a point with color green at (1,1)
  _0111111: a point with color pink at (1,2)
  _01111111: a point with color cyan at (1,9)
  _011111111: a point with color green at (2,5)
  _0111111111: a point with color cyan at (4,1)
diff: 
delta: (4,2)=7# (4,5)=3  (4,10)=7# (5,4)=8  (5,9)=8  (5,10)=6  (6,2)=6  (6,8)=3  (8,1)=6  (8,5)=8  (9,0)=8  (9,4)=3  (9,8)=4  (9,10)=8  (10,1)=7# (10,5)=6  (10,9)=6  (10,10)=7#
   (646.8 bits)
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _01: a point with color yellow at (5,0)
  _011: a point with color cyan at (5,2)
  _0111: a point with color orange at (6,2)
diff: 
delta: (6,1)=6 
   (49.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _01: a point with color orange at (0,1)
  _011: a point with color pink at (0,5)
  _0111: a point with color orange at (0,8)
  _01111: a point with color cyan at (1,0)
  _011111: a point with color green at (1,1)
  _0111111: a point with color pink at (1,2)
  _01111111: a point with color cyan at (1,9)
  _011111111: a point with color green at (2,5)
  _0111111111: a point with color cyan at (4,1)
diff: 
delta: (4,2)=7# (4,5)=3  (4,10)=7# (5,4)=8  (5,9)=8  (5,10)=6  (6,2)=6  (6,8)=3  (8,1)=6  (8,5)=8  (9,0)=8  (9,4)=3  (9,8)=4  (9,10)=8  (10,1)=7# (10,5)=6  (10,9)=6  (10,10)=7#
! 5 wrong pixels (generated / expected)

TRAIN 6d0160f0.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _01: a point with color green at (0,0)
  _011: a point with color blue at (0,5)
  _0111: a point with color red at (0,10)
  _01111: a point with color red at (1,1)
  _011111: a point with color green at (1,5)
  _0111111: a point with color pink at (1,9)
  _01111111: a point with color blue at (4,1)
  _011111111: a point with color orange at (5,0)
  _0111111111: a point with color green at (4,9)
diff: 
delta: (5,2)=6  (5,4)=2  (5,6)=7# (5,9)=7# (6,9)=6  (8,0)=7# (8,5)=4  (8,10)=3  (9,5)=7# (9,8)=2  (10,1)=3  (10,5)=3  (10,10)=6 
   (550.0 bits)
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _01: a point with color yellow at (0,5)
  _011: a point with color green at (2,5)
  _0111: a point with color orange at (1,5)
diff: 
delta:
   (28.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _01: a point with color green at (0,0)
  _011: a point with color blue at (0,5)
  _0111: a point with color red at (0,10)
  _01111: a point with color red at (1,1)
  _011111: a point with color green at (1,5)
  _0111111: a point with color pink at (1,9)
  _01111111: a point with color blue at (4,1)
  _011111111: a point with color green at (4,9)
  _0111111111: a point with color orange at (5,0)
diff: 
delta: (5,2)=6  (5,4)=2  (5,6)=7# (5,9)=7# (6,9)=6  (8,0)=7# (8,5)=4  (8,10)=3  (9,5)=7# (9,8)=2  (10,1)=3  (10,5)=3  (10,10)=6 
! 4 wrong pixels (generated / expected)

TRAIN 6d0160f0.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color grey and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _01: a point with color red at (0,0)
  _011: a point with color green at (0,2)
  _0111: a point with color red at (0,4)
  _01111: a point with color green at (0,9)
  _011111: a point with color orange at (1,0)
  _0111111: a point with color pink at (1,1)
  _01111111: a point with color orange at (1,5)
  _011111111: a point with color pink at (1,8)
  _0111111111: a point with color orange at (1,9)
diff: 
delta: (2,4)=6  (2,6)=3  (2,10)=2  (4,0)=7# (4,8)=6  (4,10)=4  (5,1)=6  (5,5)=2  (5,6)=7# (5,9)=2  (6,0)=6  (6,2)=2  (6,5)=3  (6,9)=7# (8,0)=7# (8,5)=6  (8,8)=2  (8,9)=3  (9,2)=6  (9,5)=2  (10,0)=2  (10,5)=7# (10,9)=6  (10,10)=7#
! 5 wrong pixels (generated / expected)

TEST 6d0160f0.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.4 sec (26.4 sec/task)
bits-train-error = 1571.0 bits (1571.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-237] Checking task 6d0aefbc.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3623.9 = 3632.8
DL output with Mo: L = 9.0 + 6734.2 = 6743.2
DL input+output M: L = 17.9 + 10358.1 = 10376.0

# learning a model for train pairs
2.000	
1.663	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.465	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.361	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.331	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.293	OUT DEF: ^.color=^.layer_01.shape.color
1.266	OUT DEF: ^.layer_0.shape.color=^.color
1.252	IN  DEF: ^.size=(?,?)
1.192	IN  DEF: ^.size.i=3
1.133	IN  DEF: ^.size.j=3
1.119	IN  DEF: ^.layer_0.pos=(?,?)
1.087	IN  DEF: ^.layer_0.pos.j=0
1.074	IN  DEF: ^.layer_0.shape.size=(?,?)
1.061	IN  DEF: ^.layer_01.pos=(?,?)
1.053	OUT DEF: ^.size=(?,?)
1.010	OUT DEF: ^.size.j=6
0.977	OUT DEF: ^.size.i=^.size.i
0.970	OUT DEF: ^.layer_0.pos=(?,?)
0.947	OUT DEF: ^.layer_0.pos.j=(0)
0.940	OUT DEF: ^.layer_0.shape.size=(?,?)
0.896	OUT DEF: ^.layer_0.shape.size.j=6
0.889	OUT DEF: ^.layer_01.pos=(?,?)
0.882	OUT DEF: ^.layer_01.shape.size=(?,?)
0.876	OUT DEF: ^.layer_01.pos.j=^.layer_01.pos.i - 1
0.859	OUT DEF: ^.layer_01.pos.i=^.layer_0.pos.i

# Learned model:
CONSTRUCT (Mo)
a background with size (^.size.i,6) and color ^.layer_01.shape.color and layers
  _0: a rectangle with size (?,6) and color ^.color and mask ? at (?,(0))
  _01: a rectangle with size (?,?) and color ? and mask ? at (^.layer_0.pos.i,^.layer_01.pos.i - 1)
WHERE (Mi)
a background with size (3,3) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,0)
  _01: a point with color ? at (?,?)

DL input  with Mi: L = 63.9 + 2031.1 = 2094.9
DL output with Mo: L = 93.6 + 1810.1 = 1903.7
DL input+output M: L = 157.5 + 3841.1 = 3998.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color pink and layers
  _0: a rectangle with size (1,2) and color cyan and mask Full at (2,0)
  _01: a point with color blue at (1,0)
diff: 
delta: (1,2)=1 
   (52.4 bits)
data: a background with size (3,6) and color blue and layers
  _0: a rectangle with size (3,6) and color pink and mask xxxxxx|.x..x.|..xx.. at (0,0)
  _01: a rectangle with size (1,6) and color cyan and mask Full at (2,0)
diff: 
delta:
   (46.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color pink and layers
  _0: a rectangle with size (1,2) and color cyan and mask Full at (2,0)
  _01: a point with color blue at (1,0)
diff: 
delta: (1,2)=1 
! 10 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (3,3) and color pink and mask xxx|.x.|..x at (0,0)
  _01: a point with color blue at (1,0)
diff: 
delta: (1,2)=1 
! 18 wrong pixels (generated / expected)

TRAIN 6d0aefbc.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color blue and layers
  _0: a rectangle with size (2,1) and color pink and mask Full at (0,0)
  _01: a point with color pink at (2,2)
diff: 
delta: (0,1)=8 
   (52.4 bits)
data: a background with size (3,6) and color pink and layers
  _0: a rectangle with size (3,6) and color blue and mask ..xx..|.xxxx.|xx..xx at (0,0)
  _01: a rectangle with size (1,4) and color cyan and mask Full at (0,1)
diff: 
delta:
   (45.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color blue and layers
  _0: a rectangle with size (2,1) and color pink and mask Full at (0,0)
  _01: a point with color pink at (2,2)
diff: 
delta: (0,1)=8 
! 10 wrong pixels (generated / expected)

TRAIN 6d0aefbc.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (2,3) and color blue and mask xxx|.x. at (0,0)
  _01: a point with color pink at (1,2)
diff: 
delta: (2,0)=6 
   (62.3 bits)
data: a background with size (3,6) and color pink and layers
  _0: a rectangle with size (2,6) and color cyan and mask x....x|.xxxx. at (1,0)
  _01: a rectangle with size (2,6) and color blue and mask xxxxxx|xx..xx at (0,0)
diff: 
delta:
   (53.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (2,3) and color blue and mask xxx|.x. at (0,0)
  _01: a point with color pink at (1,2)
diff: 
delta: (2,0)=6 
! 14 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color blue and layers
  _0: a rectangle with size (2,3) and color cyan and mask x..|.xx at (1,0)
  _01: a point with color pink at (1,2)
diff: 
delta: (2,0)=6 
! 9 wrong pixels (generated / expected)

TRAIN 6d0aefbc.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (3,3) and color pink and layers
  _0: a rectangle with size (1,3) and color blue and mask Full at (0,0)
  _01: a point with color blue at (1,0)
diff: 
delta:
   (36.1 bits)
data: a background with size (3,6) and color blue and layers
  _0: a rectangle with size (2,6) and color pink and mask .xxxx.|xxxxxx at (1,0)
  _01: a rectangle with size (2,1) and color blue and mask Full at (0,0)
diff: 
delta:
   (35.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color pink and layers
  _0: a rectangle with size (1,3) and color blue and mask Full at (0,0)
  _01: a point with color blue at (1,0)
diff: 
delta:
! 14 wrong pixels (generated / expected)

TRAIN 6d0aefbc.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color pink and layers
  _0: a rectangle with size (2,3) and color cyan and mask Odd Checkboard at (0,0)
  _01: a point with color blue at (2,0)
diff: 
delta: (2,2)=1 
! 8 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (3,3) and color pink and mask x.x|.x.|.x. at (0,0)
  _01: a point with color blue at (2,0)
diff: 
delta: (2,2)=1 
! 8 wrong pixels (generated / expected)

TEST 6d0aefbc.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 12.1 sec (12.1 sec/task)
bits-train-error = 1810.1 bits (1810.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-236] Checking task 6d58a25d.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 15433.7 = 15442.7
DL output with Mo: L = 9.0 + 30118.3 = 30127.2
DL input+output M: L = 17.9 + 45552.0 = 45569.9

# learning a model for train pairs
2.000	
1.672	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.388	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.188	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.041	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
1.018	OUT DEF: ^.size=^.size
1.005	OUT DEF: ^.layer_00=^.layer_0
0.946	IN  DEF: ^.layer_0.shape.mask=...x...|..xxx..|.xx.xx.|x.....x
0.940	IN  OBJECT at ^.layer_01: a point with color ? at ?
0.931	OUT OBJECT at ^.layer_011: ^.layer_01.shape at ?
0.923	OUT OBJECT at ^.layer_0111: ^.layer_01.shape at ?
0.915	OUT OBJECT at ^.layer_01111: ^.layer_01.shape at ?
0.906	OUT OBJECT at ^.layer_011111: ^.layer_01.shape at ?
0.898	OUT OBJECT at ^.layer_0111111: ^.layer_01.shape at ?
0.889	OUT OBJECT at ^.layer_01111111: ^.layer_01.shape at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: ^.layer_0
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: ^.layer_01.shape at ?
  _0111: ^.layer_01.shape at ?
  _01111: ^.layer_01.shape at ?
  _011111: ^.layer_01.shape at ?
  _0111111: ^.layer_01.shape at ?
  _01111111: ^.layer_01.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ...x...|..xxx..|.xx.xx.|x.....x at ?
  _01: a point with color ? at ?

DL input  with Mi: L = 69.1 + 9982.6 = 10051.7
DL output with Mo: L = 103.4 + 7059.4 = 7162.7
DL input+output M: L = 172.5 + 17042.0 = 17214.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (4,7) and color brown and mask ...x...|..xxx..|.xx.xx.|x.....x at (5,6)
  _01: a point with color cyan at (2,5)
diff: 
delta: (3,16)=8  (4,3)=8  (10,1)=8  (10,18)=8  (13,9)=8  (18,15)=8  (19,1)=8 
   (227.1 bits)
data: a background with size (20,20) and color black and layers
  _00: a rectangle with size (4,7) and color brown and mask ...x...|..xxx..|.xx.xx.|x.....x at (5,6)
  _0: a rectangle with size (13,1) and color cyan and mask Full at (7,9)
  _01: a rectangle with size (1,1) and color cyan and mask Full at (2,5)
  _011: a point with color cyan at (3,16)
  _0111: a point with color cyan at (4,3)
  _01111: a point with color cyan at (10,1)
  _011111: a point with color cyan at (10,18)
  _0111111: a point with color cyan at (18,15)
  _01111111: a point with color cyan at (19,1)
diff: 
delta:
   (135.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (4,7) and color brown and mask ...x...|..xxx..|.xx.xx.|x.....x at (5,6)
  _01: a point with color cyan at (2,5)
diff: 
delta: (3,16)=8  (4,3)=8  (10,1)=8  (10,18)=8  (13,9)=8  (18,15)=8  (19,1)=8 
! 24 wrong pixels (generated / expected)

TRAIN 6d58a25d.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (4,7) and color orange and mask ...x...|..xxx..|.xx.xx.|x.....x at (5,4)
  _01: a point with color red at (1,8)
diff: 
delta: (2,2)=2  (4,13)=2  (4,16)=2  (9,17)=2  (10,1)=2  (10,9)=2  (12,6)=2  (14,16)=2  (17,14)=2  (18,1)=2 
   (290.7 bits)
data: a background with size (20,20) and color black and layers
  _00: a rectangle with size (4,7) and color orange and mask ...x...|..xxx..|.xx.xx.|x.....x at (5,4)
  _0: a rectangle with size (12,1) and color red and mask Full at (8,6)
  _01: a rectangle with size (12,1) and color red and mask Full at (8,9)
  _011: a point with color red at (1,8)
  _0111: a point with color red at (2,2)
  _01111: a point with color red at (4,13)
  _011111: a point with color red at (4,16)
  _0111111: a point with color red at (9,17)
  _01111111: a point with color red at (10,1)
diff: 
delta: (14,16)=2  (17,14)=2  (18,1)=2 
   (209.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (4,7) and color orange and mask ...x...|..xxx..|.xx.xx.|x.....x at (5,4)
  _01: a point with color red at (1,8)
diff: 
delta: (2,2)=2  (4,13)=2  (4,16)=2  (9,17)=2  (10,1)=2  (10,9)=2  (12,6)=2  (14,16)=2  (17,14)=2  (18,1)=2 
! 37 wrong pixels (generated / expected)

TRAIN 6d58a25d.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (4,7) and color yellow and mask ...x...|..xxx..|.xx.xx.|x.....x at (4,9)
  _01: a point with color green at (1,14)
diff: 
delta: (2,5)=3  (2,10)=3  (4,1)=3  (5,7)=3  (5,18)=3  (7,4)=3  (9,10)=3  (10,2)=3  (12,0)=3  (12,7)=3  (12,13)=3  (12,18)=3  (15,4)=3  (16,12)=3  (17,1)=3  (17,16)=3  (18,7)=3  (18,13)=3  (18,19)=3 
   (480.5 bits)
data: a background with size (20,20) and color black and layers
  _00: a rectangle with size (4,7) and color yellow and mask ...x...|..xxx..|.xx.xx.|x.....x at (4,9)
  _0: a rectangle with size (14,2) and color green and mask Full at (6,12)
  _01: a rectangle with size (13,1) and color green and mask Full at (7,10)
  _011: a point with color green at (1,14)
  _0111: a point with color green at (2,5)
  _01111: a point with color green at (2,10)
  _011111: a point with color green at (4,1)
  _0111111: a point with color green at (5,7)
  _01111111: a point with color green at (5,18)
diff: 
delta: (7,4)=3  (10,2)=3  (12,0)=3  (12,7)=3  (12,18)=3  (15,4)=3  (17,1)=3  (17,16)=3  (18,7)=3  (18,19)=3 
   (361.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (4,7) and color yellow and mask ...x...|..xxx..|.xx.xx.|x.....x at (4,9)
  _01: a point with color green at (1,14)
diff: 
delta: (2,5)=3  (2,10)=3  (4,1)=3  (5,7)=3  (5,18)=3  (7,4)=3  (9,10)=3  (10,2)=3  (12,0)=3  (12,7)=3  (12,13)=3  (12,18)=3  (15,4)=3  (16,12)=3  (17,1)=3  (17,16)=3  (18,7)=3  (18,13)=3  (18,19)=3 
! 60 wrong pixels (generated / expected)

TRAIN 6d58a25d.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (4,7) and color blue and mask ...x...|..xxx..|.xx.xx.|x.....x at (3,3)
  _01: a point with color pink at (1,4)
diff: 
delta: (1,10)=6  (1,18)=6  (2,11)=6  (3,2)=6  (5,13)=6  (5,18)=6  (7,7)=6  (7,16)=6  (8,0)=6  (8,4)=6  (10,5)=6  (12,1)=6  (12,11)=6  (12,16)=6  (14,18)=6  (16,7)=6  (16,14)=6  (18,17)=6  (19,10)=6 
! 62 wrong pixels (generated / expected)

TEST 6d58a25d.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 21.4 sec (21.4 sec/task)
bits-train-error = 7059.4 bits (7059.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-235] Checking task 6d75e8bb.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 11517.9 = 11526.9
DL output with Mo: L = 9.0 + 17740.4 = 17749.4
DL input+output M: L = 17.9 + 29258.3 = 29276.3

# learning a model for train pairs
2.000	
1.221	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.634	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.340	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.308	OUT DEF: ^.size=^.size
0.290	OUT DEF: ^.layer_0=^.layer_0
0.278	IN  DEF: ^.layer_0.shape.color=cyan
0.270	OUT DEF: ^.layer_01.shape.color=red
0.266	OUT DEF: ^.layer_01.shape.mask=Full
0.263	IN  DEF: ^.color=black
0.260	IN  DEF: ^.size=(?,?)
0.256	IN  DEF: ^.layer_0.pos=(?,?)
0.245	IN  DEF: ^.layer_0.pos.j=1
0.242	IN  DEF: ^.layer_0.shape.size=(?,?)
0.240	OUT DEF: ^.color=black
0.238	OUT DEF: ^.layer_01.pos=(?,?)
0.230	OUT DEF: ^.layer_01.pos.i=2
0.223	OUT DEF: ^.layer_01.pos.j=^.layer_0.pos.i
0.221	OUT DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: a rectangle with size (?,?) and color red and mask Full at (2,^.layer_0.pos.i)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color cyan and mask ? at (?,1)

DL input  with Mi: L = 45.2 + 2083.3 = 2128.5
DL output with Mo: L = 44.8 + 594.9 = 639.7
DL input+output M: L = 90.0 + 2678.2 = 2768.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (14,10) and color black and layers
  _0: a rectangle with size (9,4) and color cyan and mask xxx.|x...|xxxx|xx..|xxx.|x...|xxx.|xxx.|xx.. at (2,1)
diff: 
delta:
   (78.1 bits)
data: a background with size (14,10) and color black and layers
  _0: a rectangle with size (9,4) and color cyan and mask xxx.|x...|xxxx|xx..|xxx.|x...|xxx.|xxx.|xx.. at (2,1)
  _01: a rectangle with size (9,3) and color red and mask Full at (2,2)
diff: 
delta:
   (14.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,10) and color black and layers
  _0: a rectangle with size (9,4) and color cyan and mask xxx.|x...|xxxx|xx..|xxx.|x...|xxx.|xxx.|xx.. at (2,1)
diff: 
delta:
! 12 wrong pixels (generated / expected)

TRAIN 6d75e8bb.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (7,8) and color black and layers
  _0: a rectangle with size (4,6) and color cyan and mask xxxxxx|x.xx.x|x.x..x|..x.xx at (1,1)
diff: 
delta:
   (61.3 bits)
data: a background with size (7,8) and color black and layers
  _0: a rectangle with size (4,6) and color cyan and mask xxxxxx|x.xx.x|x.x..x|..x.xx at (1,1)
  _01: a rectangle with size (3,5) and color red and mask Full at (2,1)
diff: 
delta:
   (12.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,8) and color black and layers
  _0: a rectangle with size (4,6) and color cyan and mask xxxxxx|x.xx.x|x.x..x|..x.xx at (1,1)
diff: 
delta:
! 6 wrong pixels (generated / expected)

TRAIN 6d75e8bb.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (9,8) and color black and layers
  _0: a rectangle with size (6,5) and color cyan and mask xxxxx|..x.x|.xxxx|..xxx|...xx|..xxx at (1,1)
diff: 
delta:
   (69.0 bits)
data: a background with size (9,8) and color black and layers
  _0: a rectangle with size (6,5) and color cyan and mask xxxxx|..x.x|.xxxx|..xxx|...xx|..xxx at (1,1)
  _01: a rectangle with size (5,3) and color red and mask Full at (2,1)
diff: 
delta: (2,4)=2 
   (32.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,8) and color black and layers
  _0: a rectangle with size (6,5) and color cyan and mask xxxxx|..x.x|.xxxx|..xxx|...xx|..xxx at (1,1)
diff: 
delta:
! 8 wrong pixels (generated / expected)

TRAIN 6d75e8bb.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,11) and color black and layers
  _0: a rectangle with size (6,7) and color cyan and mask x......|x...xx.|x.x..x.|xxx..x.|xxxx.xx|xxxxxxx at (2,2)
diff:   ^.layer_0.pos.j
delta:
! 16 wrong pixels (generated / expected)

TEST 6d75e8bb.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 1.1 sec (1.1 sec/task)
bits-train-error = 594.9 bits (594.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-234] Checking task 6e02f1e3.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3161.2 = 3170.2
DL output with Mo: L = 9.0 + 3201.7 = 3210.7
DL input+output M: L = 17.9 + 6362.9 = 6380.8

# learning a model for train pairs
2.000	
1.706	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.514	OUT DEF: ^.size=^.size
1.415	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.310	OUT DEF: ^.layer_0.pos=^.layer_0.pos
1.238	OUT DEF: ^.layer_0.shape.color=grey
1.215	OUT DEF: ^.color=black
1.196	IN  DEF: ^.size=(?,?)
1.110	IN  DEF: ^.size.i=3
1.024	IN  DEF: ^.size.j=3
1.004	IN  DEF: ^.layer_0.pos=(?,?)
0.958	IN  DEF: ^.layer_0.pos.i=0
0.912	IN  DEF: ^.layer_0.pos.j=0
0.893	IN  DEF: ^.layer_0.shape.size=(?,?)
0.807	IN  DEF: ^.layer_0.shape.size.j=3
0.788	OUT DEF: ^.layer_0.shape.size=(?,?)
0.703	OUT DEF: ^.layer_0.shape.size.j=^.layer_0.shape.size.j
0.693	IN  DEF: ^.layer_0.shape.mask=Full

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,^.layer_0.shape.size.j) and color grey and mask ? at ^.layer_0.pos
WHERE (Mi)
a background with size (3,3) and color ? and layers
  _0: a rectangle with size (?,3) and color ? and mask Full at (0,0)

DL input  with Mi: L = 47.5 + 1506.9 = 1554.4
DL output with Mo: L = 32.0 + 619.4 = 651.4
DL input+output M: L = 79.5 + 2126.3 = 2205.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color green and layers
  _0: a rectangle with size (1,3) and color red and mask Full at (0,0)
diff: 
delta: (1,1)=2 
   (32.4 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask x..|.x.|..x at (0,0)
diff: 
delta:
   (17.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color green and layers
  _0: a rectangle with size (2,3) and color red and mask xxx|.x. at (0,0)
diff:   ^.layer_0.shape.mask
delta:
! 5 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (2,3) and color green and mask x.x|xxx at (1,0)
diff:   ^.layer_0.shape.mask  ^.layer_0.pos.i
delta:
! 5 wrong pixels (generated / expected)

TRAIN 6e02f1e3.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color yellow and layers
  _0: a rectangle with size (1,3) and color green and mask Full at (0,0)
diff: 
delta: (1,1)=2  (1,2)=2  (2,2)=2 
   (65.2 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask ..x|.x.|x.. at (0,0)
diff: 
delta:
   (17.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color yellow and layers
  _0: a rectangle with size (1,3) and color green and mask Full at (0,0)
diff: 
delta: (1,1)=2  (1,2)=2  (2,2)=2 
! 5 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color green and layers
  _0: a rectangle with size (2,2) and color yellow and mask Full at (1,0)
diff:   ^.layer_0.shape.size.j  ^.layer_0.pos.i
delta: (1,1)=2  (1,2)=2  (2,2)=2 
! 3 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color green and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (1,1)
diff:   ^.layer_0.shape.size.j  ^.layer_0.pos.j  ^.layer_0.pos.i
delta: (1,0)=4  (2,0)=4  (2,1)=4 
! 5 wrong pixels (generated / expected)

TRAIN 6e02f1e3.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,3) and color brown and layers
  _0: a rectangle with size (3,3) and color yellow and mask Full at (0,0)
diff: 
delta:
   (18.1 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,3) and color grey and mask Full at (0,0)
diff: 
delta:
   (4.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color brown and layers
  _0: a rectangle with size (3,3) and color yellow and mask Full at (0,0)
diff: 
delta:
! 3 wrong pixels (generated / expected)

TRAIN 6e02f1e3.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (3,3) and color brown and layers
  _0: a rectangle with size (3,3) and color green and mask Full at (0,0)
diff: 
delta:
   (18.1 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,3) and color grey and mask Full at (0,0)
diff: 
delta:
   (4.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color brown and layers
  _0: a rectangle with size (3,3) and color green and mask Full at (0,0)
diff: 
delta:
! 3 wrong pixels (generated / expected)

TRAIN 6e02f1e3.json/4: 0 - (FAILURE)

## instance 5

> Input and output best reading:
data: a background with size (3,3) and color green and layers
  _0: a rectangle with size (2,3) and color yellow and mask Full at (0,0)
diff: 
delta:
   (16.9 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask x..|.x.|..x at (0,0)
diff: 
delta:
   (17.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color green and layers
  _0: a rectangle with size (2,3) and color yellow and mask Full at (0,0)
diff: 
delta:
! 5 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color yellow and layers
  _0: a rectangle with size (1,3) and color green and mask Full at (2,0)
diff:   ^.layer_0.pos.i
delta:
! 4 wrong pixels (generated / expected)

TRAIN 6e02f1e3.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color green and layers
  _0: a rectangle with size (1,3) and color yellow and mask Full at (0,0)
diff: 
delta: (1,0)=2  (1,2)=2  (2,1)=2 
! 5 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color yellow and layers
  _0: a rectangle with size (2,3) and color red and mask Even Checkboard at (1,0)
diff:   ^.layer_0.shape.mask  ^.layer_0.pos.i
delta: (1,1)=3  (2,0)=3  (2,2)=3 
! 5 wrong pixels (generated / expected)

TEST 6e02f1e3.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.3 sec (0.3 sec/task)
bits-train-error = 619.4 bits (619.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-233] Checking task 6e19193c.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2794.2 = 2803.2
DL output with Mo: L = 9.0 + 5479.7 = 5488.7
DL input+output M: L = 17.9 + 8273.9 = 8291.8

# learning a model for train pairs
2.000	
1.821	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.625	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.457	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.287	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
1.167	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.096	OUT DEF: ^.size=^.size
1.045	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.005	OUT DEF: ^.layer_0=^.layer_0
0.956	IN  DEF: ^.layer_0.shape.mask=x.|xx
0.907	IN  DEF: ^.layer_01.shape.mask=xx|.x
0.868	OUT DEF: ^.layer_01=^.layer_01
0.851	OUT DEF: ^.layer_011.shape.color=^.layer_0.shape.color
0.834	OUT DEF: ^.layer_0111.shape.color=^.layer_0.shape.color
0.823	IN  DEF: ^.color=black
0.815	IN  DEF: ^.size=(?,?)
0.753	IN  DEF: ^.size.i=10
0.691	IN  DEF: ^.size.j=10
0.683	IN  DEF: ^.layer_0.pos=(?,?)
0.676	IN  DEF: ^.layer_0.shape.size=(?,?)
0.645	IN  DEF: ^.layer_0.shape.size.i=2
0.615	IN  DEF: ^.layer_0.shape.size.j=2
0.607	IN  DEF: ^.layer_01.pos=(?,?)
0.599	IN  DEF: ^.layer_01.shape.size=(?,?)
0.569	IN  DEF: ^.layer_01.shape.size.i=2
0.538	IN  DEF: ^.layer_01.shape.size.j=2
0.532	OUT DEF: ^.color=black
0.529	OUT DEF: ^.layer_011.pos=(?,?)
0.512	OUT DEF: ^.layer_011.pos.i=^.layer_01.pos.j
0.508	OUT DEF: ^.layer_011.shape.size=(?,?)
0.504	OUT DEF: ^.layer_0111.pos=(?,?)
0.489	OUT DEF: ^.layer_0111.pos.j=^.layer_0.pos.j + 2
0.485	OUT DEF: ^.layer_0111.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: ^.layer_01
  _011: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask ? at (^.layer_01.pos.j,?)
  _0111: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask ? at (?,^.layer_0.pos.j + 2)
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color ? and mask x.|xx at (?,?)
  _01: a rectangle with size (2,2) and color ? and mask xx|.x at (?,?)

DL input  with Mi: L = 92.1 + 557.3 = 649.4
DL output with Mo: L = 87.1 + 1306.0 = 1393.1
DL input+output M: L = 179.3 + 1863.3 = 2042.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color orange and mask x.|xx at (2,1)
  _01: a rectangle with size (2,2) and color orange and mask xx|.x at (4,6)
diff: 
delta:
   (27.9 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color orange and mask x.|xx at (2,1)
  _01: a rectangle with size (2,2) and color orange and mask xx|.x at (4,6)
  _011: a rectangle with size (4,4) and color orange and mask ...x|..x.|.x..|x... at (6,2)
  _0111: a rectangle with size (2,2) and color orange and mask Odd Checkboard at (0,3)
diff: 
delta:
   (56.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color orange and mask x.|xx at (2,1)
  _01: a rectangle with size (2,2) and color orange and mask xx|.x at (4,6)
diff: 
delta:
! 10 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color orange and mask xx|.x at (4,6)
  _01: a rectangle with size (2,2) and color orange and mask x.|xx at (2,1)
diff:   ^.layer_01.shape.mask  ^.layer_0.shape.mask
delta:
! 13 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color orange and mask x.|xx at (2,1)
  _01: a rectangle with size (2,2) and color orange and mask Full at (4,6)
diff:   ^.layer_01.shape.mask
delta: (5,6)=0 
! 11 wrong pixels (generated / expected)

TRAIN 6e19193c.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color brown and mask x.|xx at (6,3)
  _01: a rectangle with size (2,2) and color brown and mask xx|.x at (1,3)
diff: 
delta:
   (27.9 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color brown and mask x.|xx at (6,3)
  _01: a rectangle with size (2,2) and color brown and mask xx|.x at (1,3)
  _011: a rectangle with size (3,3) and color brown and mask ..x|.x.|x.. at (3,0)
  _0111: a rectangle with size (5,5) and color brown and mask ....x|...x.|..x..|.x...|x.... at (1,5)
diff: 
delta:
   (74.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color brown and mask x.|xx at (6,3)
  _01: a rectangle with size (2,2) and color brown and mask xx|.x at (1,3)
diff: 
delta:
! 14 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color brown and mask x.|xx at (6,3)
  _01: a rectangle with size (2,2) and color brown and mask Full at (1,3)
diff:   ^.layer_01.shape.mask
delta: (2,3)=0 
! 15 wrong pixels (generated / expected)

TRAIN 6e19193c.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask .x|xx at (2,3)
  _01: a rectangle with size (2,2) and color cyan and mask xx|.x at (6,2)
diff:   ^.layer_0.shape.mask
delta: (4,7)=8  (4,8)=8  (5,7)=8 
! 16 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask xx|x. at (4,7)
  _01: a rectangle with size (2,2) and color cyan and mask xx|.x at (6,2)
diff:   ^.layer_0.shape.mask
delta: (2,4)=8  (3,3)=8  (3,4)=8 
! 14 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask .x|xx at (2,3)
  _01: a rectangle with size (2,2) and color cyan and mask xx|x. at (4,7)
diff:   ^.layer_01.shape.mask  ^.layer_0.shape.mask
delta: (6,2)=8  (6,3)=8  (7,3)=8 
! 14 wrong pixels (generated / expected)

TEST 6e19193c.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 5.2 sec (5.2 sec/task)
bits-train-error = 1306.0 bits (1306.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-232] Checking task 6e82a1ae.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 9363.6 = 9372.5
DL output with Mo: L = 9.0 + 9363.6 = 9372.5
DL input+output M: L = 17.9 + 18727.1 = 18745.1

# learning a model for train pairs
2.000	
1.854	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.708	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.595	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.482	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.403	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.324	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.254	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.184	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 85.3 + 5461.0 = 5546.3
DL output with Mo: L = 85.3 + 5461.0 = 5546.3
DL input+output M: L = 170.7 + 10922.0 = 11092.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color grey and mask Full at (1,7)
  _01: a rectangle with size (2,3) and color grey and mask xx.|.xx at (2,1)
  _011: a rectangle with size (2,2) and color grey and mask .x|xx at (8,3)
  _0111: a rectangle with size (3,1) and color grey and mask Full at (5,9)
diff: 
delta: (6,5)=5# (6,6)=5# (7,1)=5# (8,1)=5#
   (222.9 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask Full at (1,7)
  _01: a rectangle with size (2,3) and color blue and mask xx.|.xx at (2,1)
  _011: a rectangle with size (2,2) and color red and mask .x|xx at (8,3)
  _0111: a rectangle with size (3,1) and color red and mask Full at (5,9)
diff: 
delta: (6,5)=3  (6,6)=3  (7,1)=3  (8,1)=3 
   (222.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color grey and mask Full at (1,7)
  _01: a rectangle with size (2,3) and color grey and mask xx.|.xx at (2,1)
  _011: a rectangle with size (2,2) and color grey and mask .x|xx at (8,3)
  _0111: a rectangle with size (3,1) and color grey and mask Full at (5,9)
diff: 
delta: (6,5)=5# (6,6)=5# (7,1)=5# (8,1)=5#
! 22 wrong pixels (generated / expected)

TRAIN 6e82a1ae.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color grey and mask Full at (8,1)
  _01: a rectangle with size (2,3) and color grey and mask .x.|xxx at (7,6)
  _011: a rectangle with size (1,3) and color grey and mask Full at (2,1)
  _0111: a rectangle with size (2,2) and color grey and mask xx|x. at (5,3)
diff: 
delta: (2,7)=5# (3,7)=5#
   (183.7 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask Full at (8,1)
  _01: a rectangle with size (2,3) and color blue and mask .x.|xxx at (7,6)
  _011: a rectangle with size (1,3) and color red and mask Full at (2,1)
  _0111: a rectangle with size (2,2) and color red and mask xx|x. at (5,3)
diff: 
delta: (2,7)=3  (3,7)=3 
   (183.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color grey and mask Full at (8,1)
  _01: a rectangle with size (2,3) and color grey and mask .x.|xxx at (7,6)
  _011: a rectangle with size (1,3) and color grey and mask Full at (2,1)
  _0111: a rectangle with size (2,2) and color grey and mask xx|x. at (5,3)
diff: 
delta: (2,7)=5# (3,7)=5#
! 20 wrong pixels (generated / expected)

TRAIN 6e82a1ae.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,2) and color grey and mask x.|xx|x. at (6,0)
  _01: a rectangle with size (2,2) and color grey and mask xx|.x at (1,6)
  _011: a rectangle with size (1,2) and color grey and mask Full at (5,4)
  _0111: a rectangle with size (2,1) and color grey and mask Full at (1,2)
diff: 
delta:
   (139.5 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,2) and color blue and mask x.|xx|x. at (6,0)
  _01: a rectangle with size (2,2) and color red and mask xx|.x at (1,6)
  _011: a rectangle with size (1,2) and color green and mask Full at (5,4)
  _0111: a rectangle with size (2,1) and color green and mask Full at (1,2)
diff: 
delta:
   (139.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,2) and color grey and mask x.|xx|x. at (6,0)
  _01: a rectangle with size (2,2) and color grey and mask xx|.x at (1,6)
  _011: a rectangle with size (1,2) and color grey and mask Full at (5,4)
  _0111: a rectangle with size (2,1) and color grey and mask Full at (1,2)
diff: 
delta:
! 15 wrong pixels (generated / expected)

TRAIN 6e82a1ae.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,3) and color grey and mask .xx|xx. at (2,1)
  _01: a rectangle with size (4,1) and color grey and mask Full at (0,9)
  _011: a rectangle with size (2,2) and color grey and mask xx|.x at (2,5)
  _0111: a rectangle with size (3,1) and color grey and mask Full at (6,0)
diff: 
delta: (7,3)=5# (7,4)=5# (7,7)=5# (8,7)=5#
! 22 wrong pixels (generated / expected)

TEST 6e82a1ae.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 24.3 sec (24.3 sec/task)
bits-train-error = 5461.0 bits (5461.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-231] Checking task 6ecd11f4.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 80764.1 = 80773.1
DL output with Mo: L = 9.0 + 3928.5 = 3937.4
DL input+output M: L = 17.9 + 84692.6 = 84710.5

# learning a model for train pairs
2.000	
1.187	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.160	OUT OBJECT at ^.layer_0: a point with color ? at ?
1.132	OUT OBJECT at ^.layer_01: a point with color ? at ?
1.102	OUT OBJECT at ^.layer_011: a point with color ? at ?
1.072	OUT OBJECT at ^.layer_0111: a point with color ? at ?
1.038	OUT OBJECT at ^.layer_01111: a point with color ? at ?
1.003	OUT DEF: ^.layer_01111.shape.color=pink
0.991	OUT DEF: ^.color=black
0.982	OUT DEF: ^.size=(?,?)
0.973	OUT DEF: ^.layer_0.pos=(?,?)
0.950	OUT DEF: ^.layer_0.pos.i=(0)
0.927	OUT DEF: ^.layer_0.pos.j=(0)
0.918	OUT DEF: ^.layer_01.pos=(?,?)
0.895	OUT DEF: ^.layer_01.pos.i=(0)
0.873	OUT DEF: ^.layer_01.pos.j=2
0.864	OUT DEF: ^.layer_011.pos=(?,?)
0.841	OUT DEF: ^.layer_011.pos.j=(0)
0.832	OUT DEF: ^.layer_0111.pos=(?,?)
0.823	OUT DEF: ^.layer_01111.pos=(?,?)
0.818	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.796	OUT DEF: ^.layer_0111.pos.j=^.layer_01.shape.size.j
0.776	OUT DEF: ^.layer_01111.pos.j=^.layer_01.shape.size.i - 1
0.775	IN  OBJECT at ^.layer_010: a point with color ? at ?
0.773	IN  OBJECT at ^.layer_011: a point with color ? at ?
0.738	OUT DEF: ^.layer_01.shape=^.layer_011.shape
0.719	OUT DEF: ^.layer_0111.pos.i=^.layer_011.pos.j - ^.layer_010.pos.j
0.717	IN  OBJECT at ^.layer_0110: a point with color ? at ?
0.717	IN  DEF: ^.color=black
0.716	IN  DEF: ^.size=(?,?)
0.716	IN  DEF: ^.layer_0.pos=(?,?)
0.716	IN  DEF: ^.layer_0.shape.size=(?,?)
0.715	IN  DEF: ^.layer_010.pos=(?,?)
0.715	IN  DEF: ^.layer_01.pos=(?,?)
0.714	IN  DEF: ^.layer_01.shape.size=(?,?)
0.714	IN  DEF: ^.layer_0110.pos=(?,?)
0.713	IN  DEF: ^.layer_011.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (?,?) and color black and layers
  _0: a point with color ? at ((0),(0))
  _01: ^.layer_011.shape at ((0),2)
  _011: a point with color ? at (?,(0))
  _0111: a point with color ? at (^.layer_011.pos.j - ^.layer_010.pos.j,^.layer_01.shape.size.j)
  _01111: a point with color pink at (?,^.layer_01.shape.size.i - 1)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _010: a point with color ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _0110: a point with color ? at (?,?)
  _011: a point with color ? at (?,?)

DL input  with Mi: L = 119.1 + 14020.4 = 14139.6
DL output with Mo: L = 134.5 + 1985.4 = 2119.9
DL input+output M: L = 253.6 + 16005.8 = 16259.4

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (27,21) and color black and layers
  _0: a rectangle with size (15,15) and color blue and mask xxxxx.....xxxxx|xxxxx.....xxxxx|xxxxx.....xxxxx|xxxxx.....xxxxx|xxxxx.....xxxxx|.....xxxxx.....|.....xxxxx.....|.....xxxxx.....|.....xxxxx.....|.....xxxxx.....|xxxxx.....xxxxx|xxxxx.....xxxxx|xxxxx.....xxxxx|xxxxx.....xxxxx|xxxxx.....xxxxx at (1,1)
  _010: a point with color blue at (19,8)
  _01: a rectangle with size (3,1) and color green and mask Full at (19,7)
  _0110: a point with color cyan at (20,8)
  _011: a point with color orange at (19,9)
diff: 
delta: (20,7)=2  (20,9)=9# (21,8)=4  (21,9)=6 
   (453.8 bits)
data: a background with size (3,3) and color black and layers
  _0: a point with color green at (0,0)
  _01: a point with color orange at (0,2)
  _011: a point with color green at (2,0)
  _0111: a point with color cyan at (1,1)
  _01111: a point with color pink at (2,2)
diff: 
delta:
   (30.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (27,21) and color black and layers
  _0: a rectangle with size (15,15) and color blue and mask xxxxx.....xxxxx|xxxxx.....xxxxx|xxxxx.....xxxxx|xxxxx.....xxxxx|xxxxx.....xxxxx|.....xxxxx.....|.....xxxxx.....|.....xxxxx.....|.....xxxxx.....|.....xxxxx.....|xxxxx.....xxxxx|xxxxx.....xxxxx|xxxxx.....xxxxx|xxxxx.....xxxxx|xxxxx.....xxxxx at (1,1)
  _010: a point with color blue at (19,8)
  _01: a rectangle with size (3,1) and color green and mask Full at (19,7)
  _0110: a point with color orange at (19,9)
  _011: a point with color cyan at (20,8)
diff: 
delta: (20,7)=2  (20,9)=9# (21,8)=4  (21,9)=6 
! size mismatch, 10x10 instead of 3x3
>> Trial 2
data: a background with size (27,21) and color black and layers
  _0: a rectangle with size (15,15) and color blue and mask xxxxx.....xxxxx|xxxxx.....xxxxx|xxxxx.....xxxxx|xxxxx.....xxxxx|xxxxx.....xxxxx|.....xxxxx.....|.....xxxxx.....|.....xxxxx.....|.....xxxxx.....|.....xxxxx.....|xxxxx.....xxxxx|xxxxx.....xxxxx|xxxxx.....xxxxx|xxxxx.....xxxxx|xxxxx.....xxxxx at (1,1)
  _010: a point with color blue at (19,8)
  _01: a rectangle with size (3,1) and color green and mask Full at (19,7)
  _0110: a point with color orange at (19,9)
  _011: a point with color brown at (20,9)
diff: 
delta: (20,7)=2  (20,8)=8  (21,8)=4  (21,9)=6 
! size mismatch, 10x10 instead of 3x3
>> Trial 3
data: a background with size (27,21) and color black and layers
  _0: a rectangle with size (15,15) and color blue and mask xxxxx.....xxxxx|xxxxx.....xxxxx|xxxxx.....xxxxx|xxxxx.....xxxxx|xxxxx.....xxxxx|.....xxxxx.....|.....xxxxx.....|.....xxxxx.....|.....xxxxx.....|.....xxxxx.....|xxxxx.....xxxxx|xxxxx.....xxxxx|xxxxx.....xxxxx|xxxxx.....xxxxx|xxxxx.....xxxxx at (1,1)
  _010: a point with color blue at (19,8)
  _01: a rectangle with size (3,1) and color green and mask Full at (19,7)
  _0110: a point with color cyan at (20,8)
  _011: a point with color orange at (19,9)
diff: 
delta: (20,7)=2  (20,9)=9# (21,8)=4  (21,9)=6 
! size mismatch, 10x10 instead of 3x3

TRAIN 6ecd11f4.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (27,25) and color black and layers
  _0: a rectangle with size (9,9) and color green and mask xxx...xxx|xxx...xxx|xxx...xxx|xxxxxx...|xxxxxx...|xxxxxx...|...xxxxxx|...xxxxxx|...xxxxxx at (3,9)
  _010: a point with color red at (19,8)
  _01: a rectangle with size (2,2) and color cyan and mask Odd Checkboard at (20,8)
  _0110: a point with color blue at (19,9)
  _011: a point with color orange at (19,10)
diff: 
delta: (20,8)=4  (20,10)=9# (21,9)=6  (21,10)=1 
   (314.8 bits)
data: a background with size (3,3) and color black and layers
  _0: a point with color red at (0,0)
  _01: a point with color orange at (0,2)
  _011: a point with color yellow at (1,0)
  _0111: a point with color blue at (2,2)
  _01111: a point with color pink at (2,1)
diff: 
delta: (1,1)=8 
   (48.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (27,25) and color black and layers
  _0: a rectangle with size (9,9) and color green and mask xxx...xxx|xxx...xxx|xxx...xxx|xxxxxx...|xxxxxx...|xxxxxx...|...xxxxxx|...xxxxxx|...xxxxxx at (3,9)
  _010: a point with color red at (19,8)
  _01: a rectangle with size (2,2) and color cyan and mask Odd Checkboard at (20,8)
  _0110: a point with color blue at (19,9)
  _011: a point with color orange at (19,10)
diff: 
delta: (20,8)=4  (20,10)=9# (21,9)=6  (21,10)=1 
! size mismatch, 10x10 instead of 3x3
>> Trial 2
data: a background with size (27,25) and color black and layers
  _0: a rectangle with size (9,9) and color green and mask xxx...xxx|xxx...xxx|xxx...xxx|xxxxxx...|xxxxxx...|xxxxxx...|...xxxxxx|...xxxxxx|...xxxxxx at (3,9)
  _010: a point with color red at (19,8)
  _01: a rectangle with size (2,2) and color cyan and mask Odd Checkboard at (20,8)
  _0110: a point with color blue at (19,9)
  _011: a point with color yellow at (20,8)
diff: 
delta: (19,10)=7# (20,10)=9# (21,9)=6  (21,10)=1 
! size mismatch, 10x10 instead of 3x3
>> Trial 3
data: a background with size (27,25) and color black and layers
  _0: a rectangle with size (9,9) and color green and mask xxx...xxx|xxx...xxx|xxx...xxx|xxxxxx...|xxxxxx...|xxxxxx...|...xxxxxx|...xxxxxx|...xxxxxx at (3,9)
  _010: a point with color red at (19,8)
  _01: a rectangle with size (2,2) and color cyan and mask Odd Checkboard at (20,8)
  _0110: a point with color orange at (19,10)
  _011: a point with color blue at (19,9)
diff: 
delta: (20,8)=4  (20,10)=9# (21,9)=6  (21,10)=1 
! size mismatch, 10x10 instead of 3x3

TRAIN 6ecd11f4.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (22,22) and color black and layers
  _0: a rectangle with size (16,16) and color cyan and mask xxxx....xxxxxxxx|xxxx....xxxxxxxx|xxxx....xxxxxxxx|xxxx....xxxxxxxx|xxxx....xxxx....|xxxx....xxxx....|xxxx....xxxx....|xxxx....xxxx....|xxxx........xxxx|xxxx........xxxx|xxxx........xxxx|xxxx........xxxx|xxxxxxxxxxxx....|xxxxxxxxxxxx....|xxxxxxxxxxxx....|xxxxxxxxxxxx.... at (1,2)
  _010: a point with color yellow at (16,17)
  _01: a rectangle with size (1,3) and color pink and mask Full at (17,17)
  _0110: a point with color blue at (16,18)
  _011: a point with color brown at (16,19)
diff: 
delta: (16,20)=4  (17,18)=3  (17,20)=1  (18,17)=3  (18,18)=5# (18,19)=7# (18,20)=5# (19,17)=2  (19,18)=4  (19,19)=2  (19,20)=7#
   (633.4 bits)
data: a background with size (4,4) and color black and layers
  _0: a point with color yellow at (0,0)
  _01: a point with color brown at (0,2)
  _011: a point with color green at (2,0)
  _0111: a point with color grey at (2,3)
  _01111: a point with color pink at (1,0)
diff: 
delta: (0,3)=4  (1,2)=6  (3,0)=2  (3,1)=4  (3,2)=2 
   (119.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (22,22) and color black and layers
  _0: a rectangle with size (16,16) and color cyan and mask xxxx....xxxxxxxx|xxxx....xxxxxxxx|xxxx....xxxxxxxx|xxxx....xxxxxxxx|xxxx....xxxx....|xxxx....xxxx....|xxxx....xxxx....|xxxx....xxxx....|xxxx........xxxx|xxxx........xxxx|xxxx........xxxx|xxxx........xxxx|xxxxxxxxxxxx....|xxxxxxxxxxxx....|xxxxxxxxxxxx....|xxxxxxxxxxxx.... at (1,2)
  _010: a point with color yellow at (16,17)
  _01: a rectangle with size (1,3) and color pink and mask Full at (17,17)
  _0110: a point with color blue at (16,18)
  _011: a point with color brown at (16,19)
diff: 
delta: (16,20)=4  (17,18)=3  (17,20)=1  (18,17)=3  (18,18)=5# (18,19)=7# (18,20)=5# (19,17)=2  (19,18)=4  (19,19)=2  (19,20)=7#
! size mismatch, 10x10 instead of 4x4
>> Trial 2
data: a background with size (22,22) and color black and layers
  _0: a rectangle with size (16,16) and color cyan and mask xxxx....xxxxxxxx|xxxx....xxxxxxxx|xxxx....xxxxxxxx|xxxx....xxxxxxxx|xxxx....xxxx....|xxxx....xxxx....|xxxx....xxxx....|xxxx....xxxx....|xxxx........xxxx|xxxx........xxxx|xxxx........xxxx|xxxx........xxxx|xxxxxxxxxxxx....|xxxxxxxxxxxx....|xxxxxxxxxxxx....|xxxxxxxxxxxx.... at (1,2)
  _010: a point with color yellow at (16,17)
  _01: a rectangle with size (1,3) and color pink and mask Full at (17,17)
  _0110: a point with color blue at (16,18)
  _011: a point with color yellow at (16,20)
diff: 
delta: (16,19)=9# (17,18)=3  (17,20)=1  (18,17)=3  (18,18)=5# (18,19)=7# (18,20)=5# (19,17)=2  (19,18)=4  (19,19)=2  (19,20)=7#
! size mismatch, 10x10 instead of 4x4
>> Trial 3
data: a background with size (22,22) and color black and layers
  _0: a rectangle with size (16,16) and color cyan and mask xxxx....xxxxxxxx|xxxx....xxxxxxxx|xxxx....xxxxxxxx|xxxx....xxxxxxxx|xxxx....xxxx....|xxxx....xxxx....|xxxx....xxxx....|xxxx....xxxx....|xxxx........xxxx|xxxx........xxxx|xxxx........xxxx|xxxx........xxxx|xxxxxxxxxxxx....|xxxxxxxxxxxx....|xxxxxxxxxxxx....|xxxxxxxxxxxx.... at (1,2)
  _010: a point with color yellow at (16,17)
  _01: a rectangle with size (1,3) and color pink and mask Full at (17,17)
  _0110: a point with color brown at (16,19)
  _011: a point with color blue at (16,18)
diff: 
delta: (16,20)=4  (17,18)=3  (17,20)=1  (18,17)=3  (18,18)=5# (18,19)=7# (18,20)=5# (19,17)=2  (19,18)=4  (19,19)=2  (19,20)=7#
! size mismatch, 10x10 instead of 4x4

TRAIN 6ecd11f4.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
negative integer

TEST 6ecd11f4.json/1: 0 - (ERROR)

# Performance measures on task
runtime-learning = 10.3 sec (10.3 sec/task)
bits-train-error = 1985.4 bits (1985.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-230] Checking task 6f8cd79b.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 616.6 = 625.6
DL output with Mo: L = 9.0 + 4583.6 = 4592.5
DL input+output M: L = 17.9 + 5200.2 = 5218.1

# learning a model for train pairs
2.000	
1.406	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.284	OUT DEF: ^.size=^.size
1.168	OUT DEF: ^.layer_0.shape.size=^.size
1.072	IN  DEF: ^.color=black
0.995	IN  DEF: ^.size=(?,?)
0.955	OUT DEF: ^.layer_0.shape.color=cyan
0.915	OUT DEF: ^.layer_0.shape.mask=Border
0.902	OUT DEF: ^.color=black
0.891	OUT DEF: ^.layer_0.pos=(?,?)
0.862	OUT DEF: ^.layer_0.pos.i=(0)
0.834	OUT DEF: ^.layer_0.pos.j=(0)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size ^.size and color cyan and mask Border at ((0),(0))
WHERE (Mi)
a background with size (?,?) and color black and layers

DL input  with Mi: L = 11.7 + 505.4 = 517.2
DL output with Mo: L = 31.7 + 0.0 = 31.7
DL input+output M: L = 43.4 + 505.4 = 548.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color black and layers
diff: 
delta:
   (11.0 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask Border at (0,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
diff: 
delta:
correct output grid

TRAIN 6f8cd79b.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (4,3) and color black and layers
diff: 
delta:
   (11.8 bits)
data: a background with size (4,3) and color black and layers
  _0: a rectangle with size (4,3) and color cyan and mask Border at (0,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,3) and color black and layers
diff: 
delta:
correct output grid

TRAIN 6f8cd79b.json/2: 1 1st (SUCCESS)

## instance 3

> Input and output best reading:
data: a background with size (5,4) and color black and layers
diff: 
delta:
   (13.3 bits)
data: a background with size (5,4) and color black and layers
  _0: a rectangle with size (5,4) and color cyan and mask Border at (0,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,4) and color black and layers
diff: 
delta:
correct output grid

TRAIN 6f8cd79b.json/3: 1 1st (SUCCESS)

## instance 4

> Input and output best reading:
data: a background with size (5,6) and color black and layers
diff: 
delta:
   (14.5 bits)
data: a background with size (5,6) and color black and layers
  _0: a rectangle with size (5,6) and color cyan and mask Border at (0,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,6) and color black and layers
diff: 
delta:
correct output grid

TRAIN 6f8cd79b.json/4: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,6) and color black and layers
diff: 
delta:
correct output grid

TEST 6f8cd79b.json/1: 1 1st (SUCCESS)

# Performance measures on task
runtime-learning = 0.1 sec (0.1 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 1.00

=====================================
[-229] Checking task 6fa7a44f.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4261.0 = 4270.0
DL output with Mo: L = 9.0 + 8070.3 = 8079.2
DL input+output M: L = 17.9 + 12331.3 = 12349.2

# learning a model for train pairs
2.000	
1.730	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.593	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.482	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.441	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.401	OUT DEF: ^.layer_01.pos=^.layer_01.pos
1.378	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
1.358	OUT DEF: ^.layer_0.pos=^.layer_0.pos
1.318	OUT DEF: ^.color=^.color
1.295	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.284	OUT DEF: ^.layer_01.shape.mask=Full
1.272	IN  DEF: ^.size=(?,?)
1.221	IN  DEF: ^.size.i=3
1.170	IN  DEF: ^.size.j=3
1.159	IN  DEF: ^.layer_0.pos=(?,?)
1.148	IN  DEF: ^.layer_0.shape.size=(?,?)
1.137	IN  DEF: ^.layer_01.pos=(?,?)
1.131	OUT DEF: ^.size=(?,?)
1.094	OUT DEF: ^.size.i=6
1.067	OUT DEF: ^.size.j=^.size.j
1.061	OUT DEF: ^.layer_0.shape.size=(?,?)
1.039	OUT DEF: ^.layer_0.shape.size.j=^.layer_0.shape.size.j
1.033	OUT DEF: ^.layer_01.shape.size=(?,?)
1.022	OUT DEF: ^.layer_01.shape.size.j=1

# Learned model:
CONSTRUCT (Mo)
a background with size (6,^.size.j) and color ^.color and layers
  _0: a rectangle with size (?,^.layer_0.shape.size.j) and color ^.layer_0.shape.color and mask ? at ^.layer_0.pos
  _01: a rectangle with size (?,1) and color ^.layer_01.shape.color and mask Full at ^.layer_01.pos
WHERE (Mi)
a background with size (3,3) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a point with color ? at (?,?)

DL input  with Mi: L = 64.3 + 2815.7 = 2880.0
DL output with Mo: L = 63.3 + 2742.8 = 2806.1
DL input+output M: L = 127.6 + 5558.5 = 5686.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color blue and layers
  _0: a rectangle with size (2,1) and color brown and mask Full at (0,0)
  _01: a point with color yellow at (0,2)
diff: 
delta: (1,2)=4  (2,0)=2 
   (71.9 bits)
data: a background with size (6,3) and color blue and layers
  _0: a rectangle with size (6,1) and color brown and mask Full at (0,0)
  _01: a rectangle with size (2,1) and color yellow and mask Full at (0,2)
diff: 
delta: (2,0)=2  (3,0)=2  (4,2)=4  (5,2)=4 
   (84.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color blue and layers
  _0: a rectangle with size (2,1) and color brown and mask Full at (0,0)
  _01: a point with color yellow at (0,2)
diff: 
delta: (1,2)=4  (2,0)=2 
! 6 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color blue and layers
  _0: a rectangle with size (2,1) and color brown and mask Full at (0,0)
  _01: a point with color yellow at (1,2)
diff: 
delta: (0,2)=4  (2,0)=2 
! 8 wrong pixels (generated / expected)

TRAIN 6fa7a44f.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (2,3) and color orange and mask Even Checkboard at (1,0)
  _01: a point with color pink at (1,1)
diff: 
delta: (0,0)=4  (0,2)=4 
   (79.4 bits)
data: a background with size (6,3) and color cyan and layers
  _0: a rectangle with size (4,3) and color orange and mask x.x|.x.|.x.|x.x at (1,0)
  _01: a rectangle with size (4,1) and color pink and mask Full at (1,1)
diff: 
delta: (0,0)=4  (0,2)=4  (5,0)=4  (5,2)=4 
   (98.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (2,3) and color orange and mask Even Checkboard at (1,0)
  _01: a point with color yellow at (0,0)
diff: 
delta: (0,2)=4  (1,1)=6 
! 10 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (2,3) and color orange and mask Even Checkboard at (1,0)
  _01: a point with color yellow at (0,2)
diff: 
delta: (0,0)=4  (1,1)=6 
! 10 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (2,3) and color orange and mask Even Checkboard at (1,0)
  _01: a point with color pink at (1,1)
diff: 
delta: (0,0)=4  (0,2)=4 
! 11 wrong pixels (generated / expected)

TRAIN 6fa7a44f.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,3) and color orange and layers
  _0: a rectangle with size (2,3) and color grey and mask .xx|x.. at (1,0)
  _01: a point with color blue at (2,1)
diff: 
delta: (1,0)=9#
   (65.2 bits)
data: a background with size (6,3) and color orange and layers
  _0: a rectangle with size (4,3) and color grey and mask .xx|x..|x..|.xx at (1,0)
  _01: a rectangle with size (2,1) and color blue and mask Full at (2,1)
diff: 
delta: (1,0)=9# (4,0)=9#
   (61.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color orange and layers
  _0: a rectangle with size (2,3) and color grey and mask .xx|x.. at (1,0)
  _01: a point with color brown at (1,0)
diff: 
delta: (2,1)=1 
! 8 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color orange and layers
  _0: a rectangle with size (2,3) and color grey and mask .xx|x.. at (1,0)
  _01: a point with color blue at (2,1)
diff: 
delta: (1,0)=9#
! 7 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color orange and layers
  _0: a rectangle with size (1,2) and color grey and mask Full at (1,1)
  _01: a point with color brown at (1,0)
diff: 
delta: (2,0)=5# (2,1)=1 
! 8 wrong pixels (generated / expected)

TRAIN 6fa7a44f.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (3,2) and color brown and mask .x|.x|x. at (0,1)
  _01: a point with color pink at (0,1)
diff: 
delta: (1,1)=6 
   (65.2 bits)
data: a background with size (6,3) and color red and layers
  _0: a rectangle with size (6,2) and color brown and mask .x|.x|x.|x.|.x|.x at (0,1)
  _01: a rectangle with size (6,1) and color pink and mask Full at (0,1)
diff: 
delta:
   (30.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (3,2) and color brown and mask .x|.x|x. at (0,1)
  _01: a point with color pink at (0,1)
diff: 
delta: (1,1)=6 
! 8 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (3,2) and color brown and mask .x|.x|x. at (0,1)
  _01: a point with color pink at (1,1)
diff: 
delta: (0,1)=6 
! 8 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (2,1) and color pink and mask Full at (0,1)
  _01: a point with color brown at (0,2)
diff: 
delta: (1,2)=9# (2,1)=9#
! 6 wrong pixels (generated / expected)

TRAIN 6fa7a44f.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (1,1) and color brown and mask Full at (0,1)
  _01: a point with color cyan at (1,0)
diff: 
delta: (1,1)=5# (2,2)=8 
! 7 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (1,1) and color brown and mask Full at (0,1)
  _01: a point with color grey at (1,1)
diff: 
delta: (1,0)=8  (2,2)=8 
! 8 wrong pixels (generated / expected)

TEST 6fa7a44f.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 7.8 sec (7.8 sec/task)
bits-train-error = 2742.8 bits (2742.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-228] Checking task 72322fa7.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 7774.2 = 7783.2
DL output with Mo: L = 9.0 + 12460.8 = 12469.8
DL input+output M: L = 17.9 + 20235.0 = 20252.9

# learning a model for train pairs
2.000	
1.910	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.808	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.707	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.605	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
1.536	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.450	OUT OBJECT at ^.layer_0111: ^.layer_01.shape at ?
1.398	OUT DEF: ^.size=^.size
1.369	OUT DEF: ^.layer_0=^.layer_0
1.340	OUT DEF: ^.layer_0111=^.layer_01
1.324	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.310	IN  OBJECT at ^.layer_010: a point with color ? at ?
1.296	IN  OBJECT at ^.layer_0101: a point with color ? at ?
1.280	IN  OBJECT at ^.layer_01011: a point with color ? at ?
1.264	IN  OBJECT at ^.layer_00: a point with color ? at ?
1.243	OUT OBJECT at ^.layer_00: ^.layer_00.shape at ?
1.214	OUT DEF: ^.layer_00=^.layer_00
1.194	OUT OBJECT at ^.layer_0110: ^.layer_00.shape at ?
1.183	OUT OBJECT at ^.layer_010: a point with color ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: ^.layer_00
  _0: ^.layer_0
  _010: a point with color ? at ?
  _01: ^.layer_0.shape at ?
  _0110: ^.layer_00.shape at ?
  _011: ^.layer_0.shape at ?
  _0111: ^.layer_01
  _01111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _00: a point with color ? at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: a point with color ? at ?
  _0101: a point with color ? at ?
  _01011: a point with color ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 95.6 + 5968.3 = 6063.9
DL output with Mo: L = 89.0 + 4952.7 = 5041.7
DL input+output M: L = 184.6 + 10921.0 = 11105.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (13,22) and color black and layers
  _00: a point with color green at (1,13)
  _0: a rectangle with size (3,3) and color cyan and mask Odd Checkboard at (3,5)
  _010: a point with color pink at (4,6)
  _0101: a point with color pink at (5,19)
  _01011: a point with color blue at (9,1)
  _01: a rectangle with size (3,3) and color cyan and mask Odd Checkboard at (9,15)
diff: 
delta: (9,3)=1  (10,2)=3  (10,9)=6  (11,1)=1  (11,3)=1 
   (269.5 bits)
data: a background with size (13,22) and color black and layers
  _00: a point with color green at (1,13)
  _0: a rectangle with size (3,3) and color cyan and mask Odd Checkboard at (3,5)
  _010: a point with color blue at (0,12)
  _01: a rectangle with size (3,3) and color cyan and mask Odd Checkboard at (4,18)
  _0110: a point with color green at (10,2)
  _011: a rectangle with size (3,3) and color cyan and mask Odd Checkboard at (9,8)
  _0111: a rectangle with size (3,3) and color cyan and mask Odd Checkboard at (9,15)
  _01111: a rectangle with size (1,1) and color blue and mask Full at (0,14)
diff: 
delta: (2,12)=1  (2,14)=1  (4,6)=6  (5,19)=6  (9,1)=1  (9,3)=1  (10,9)=6  (10,16)=6  (11,1)=1  (11,3)=1 
   (290.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,22) and color black and layers
  _00: a point with color green at (1,13)
  _0: a rectangle with size (3,3) and color cyan and mask Odd Checkboard at (3,5)
  _010: a point with color pink at (4,6)
  _0101: a point with color pink at (5,19)
  _01011: a point with color blue at (9,1)
  _01: a rectangle with size (3,3) and color cyan and mask Odd Checkboard at (9,15)
diff: 
delta: (9,3)=1  (10,2)=3  (10,9)=6  (11,1)=1  (11,3)=1 
! 27 wrong pixels (generated / expected)

TRAIN 72322fa7.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (13,12) and color black and layers
  _00: a point with color cyan at (3,2)
  _0: a rectangle with size (1,3) and color yellow and mask Full at (3,1)
  _010: a point with color cyan at (4,10)
  _0101: a point with color yellow at (9,0)
  _01011: a point with color yellow at (9,2)
  _01: a rectangle with size (1,1) and color cyan and mask Full at (10,7)
diff: 
delta:
   (137.1 bits)
data: a background with size (13,12) and color black and layers
  _00: a point with color cyan at (3,2)
  _0: a rectangle with size (1,3) and color yellow and mask Full at (3,1)
  _010: a point with color cyan at (4,10)
  _01: a rectangle with size (1,3) and color yellow and mask Full at (4,9)
  _0110: a point with color cyan at (9,1)
  _011: a rectangle with size (1,3) and color yellow and mask Full at (9,0)
  _0111: a rectangle with size (1,1) and color cyan and mask Full at (10,7)
  _01111: a rectangle with size (1,3) and color yellow and mask Full at (10,6)
diff: 
delta:
   (78.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,12) and color black and layers
  _00: a point with color cyan at (3,2)
  _0: a rectangle with size (1,3) and color yellow and mask Full at (3,1)
  _010: a point with color cyan at (4,10)
  _0101: a point with color yellow at (9,0)
  _01011: a point with color yellow at (9,2)
  _01: a rectangle with size (1,1) and color cyan and mask Full at (10,7)
diff: 
delta:
! 13 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (13,12) and color black and layers
  _00: a point with color cyan at (3,2)
  _0: a rectangle with size (1,3) and color yellow and mask Full at (3,1)
  _010: a point with color cyan at (4,10)
  _0101: a point with color yellow at (9,0)
  _01011: a point with color cyan at (10,7)
  _01: a rectangle with size (1,1) and color yellow and mask Full at (9,2)
diff: 
delta:
! 13 wrong pixels (generated / expected)

TRAIN 72322fa7.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (14,19) and color black and layers
  _00: a point with color red at (1,16)
  _0: a rectangle with size (1,3) and color cyan and mask Full at (1,15)
  _010: a point with color cyan at (3,8)
  _0101: a point with color cyan at (3,10)
  _01011: a point with color green at (5,3)
  _01: a rectangle with size (3,1) and color blue and mask Full at (4,3)
diff: 
delta: (11,5)=2  (12,12)=3 
   (190.2 bits)
data: a background with size (14,19) and color black and layers
  _00: a point with color red at (1,16)
  _0: a rectangle with size (1,3) and color cyan and mask Full at (1,15)
  _010: a point with color red at (3,9)
  _01: a rectangle with size (1,3) and color cyan and mask Full at (3,8)
  _0110: a point with color red at (11,5)
  _011: a rectangle with size (1,3) and color cyan and mask Full at (11,4)
  _0111: a rectangle with size (3,1) and color blue and mask Full at (4,3)
  _01111: a rectangle with size (3,1) and color blue and mask Full at (11,12)
diff: 
delta: (5,3)=3  (12,12)=3 
   (126.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,19) and color black and layers
  _00: a point with color red at (1,16)
  _0: a rectangle with size (1,3) and color cyan and mask Full at (1,15)
  _010: a point with color cyan at (3,8)
  _0101: a point with color cyan at (3,10)
  _01011: a point with color green at (5,3)
  _01: a rectangle with size (3,1) and color blue and mask Full at (4,3)
diff: 
delta: (11,5)=2  (12,12)=3 
! 15 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (14,19) and color black and layers
  _00: a point with color cyan at (1,15)
  _0: a rectangle with size (3,1) and color blue and mask Full at (4,3)
  _010: a point with color red at (1,16)
  _0101: a point with color cyan at (1,17)
  _01011: a point with color cyan at (3,8)
  _01: a rectangle with size (1,1) and color cyan and mask Full at (3,10)
diff: 
delta: (5,3)=3  (11,5)=2  (12,12)=3 
! 16 wrong pixels (generated / expected)

TRAIN 72322fa7.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (19,19) and color black and layers
  _00: a point with color green at (1,12)
  _0: a rectangle with size (3,3) and color red and mask Odd Checkboard at (7,15)
  _010: a point with color orange at (1,13)
  _0101: a point with color green at (1,14)
  _01011: a point with color cyan at (2,8)
  _01: a rectangle with size (3,3) and color red and mask Odd Checkboard at (14,10)
diff: 
delta: (3,3)=4  (6,5)=3  (6,7)=3  (8,16)=4  (10,1)=8  (10,9)=7# (15,17)=1  (16,5)=4  (16,17)=8  (17,17)=1 
! 35 wrong pixels (generated / expected)

TEST 72322fa7.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.2 sec (26.2 sec/task)
bits-train-error = 4952.7 bits (4952.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-227] Checking task 72ca375d.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 10508.8 = 10517.8
DL output with Mo: L = 9.0 + 1251.5 = 1260.5
DL input+output M: L = 17.9 + 11760.3 = 11778.2

# learning a model for train pairs
2.000	
1.721	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.521	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.076	OUT OBJECT at ^.layer_0: ^.layer_01.shape at ?
0.807	OUT DEF: ^.size=^.layer_01.shape.size
0.648	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.620	OUT DEF: ^.layer_0.pos=(?,?)
0.549	OUT DEF: ^.layer_0.pos.j=(0)
0.494	OUT DEF: ^.layer_0.pos.i=(0)
0.490	IN  DEF: ^.color=black
0.487	IN  DEF: ^.size=(?,?)
0.462	IN  DEF: ^.size.i=10
0.437	IN  DEF: ^.size.j=10
0.433	IN  DEF: ^.layer_0.pos=(?,?)
0.430	IN  DEF: ^.layer_0.shape.size=(?,?)
0.418	IN  DEF: ^.layer_0.shape.size.i=2
0.414	IN  DEF: ^.layer_01.pos=(?,?)
0.411	IN  DEF: ^.layer_01.shape.size=(?,?)
0.399	IN  DEF: ^.layer_01.shape.size.i=2
0.396	IN  DEF: ^.layer_011.pos=(?,?)
0.392	IN  DEF: ^.layer_011.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_01.shape.size and color ? and layers
  _0: ^.layer_01.shape at ((0),(0))
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (2,?) and color ? and mask ? at (?,?)
  _011: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 110.7 + 2886.4 = 2997.1
DL output with Mo: L = 26.3 + 108.8 = 135.2
DL input+output M: L = 137.0 + 2995.2 = 3132.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,4) and color red and mask xx..|.xxx at (1,1)
  _01: a rectangle with size (2,4) and color pink and mask xxxx|.xx. at (6,3)
  _011: a rectangle with size (2,3) and color orange and mask .xx|x.x at (2,6)
diff: 
delta:
   (95.4 bits)
data: a background with size (2,4) and color black and layers
  _0: a rectangle with size (2,4) and color pink and mask xxxx|.xx. at (0,0)
diff: 
delta:
   (1.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,4) and color pink and mask xxxx|.xx. at (6,3)
  _01: a rectangle with size (2,4) and color red and mask xx..|.xxx at (1,1)
  _011: a rectangle with size (2,3) and color orange and mask .xx|x.x at (2,6)
diff: 
delta:
! 7 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,4) and color pink and mask xxxx|.xx. at (6,3)
  _01: a rectangle with size (2,3) and color orange and mask .xx|x.x at (2,6)
  _011: a rectangle with size (2,4) and color red and mask xx..|.xxx at (1,1)
diff: 
delta:
! size mismatch, 2x3 instead of 2x4
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,4) and color red and mask xx..|.xxx at (1,1)
  _01: a rectangle with size (2,4) and color pink and mask xxxx|.xx. at (6,3)
  _011: a rectangle with size (2,3) and color orange and mask .xx|x.x at (2,6)
diff: 
delta:
correct output grid

TRAIN 72ca375d.json/1: 1 3rd (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,5) and color red and mask .xxxx|xxx.. at (7,1)
  _01: a rectangle with size (2,2) and color yellow and mask Full at (1,2)
  _011: a rectangle with size (2,4) and color cyan and mask xxx.|x.xx at (2,6)
diff: 
delta:
   (90.2 bits)
data: a background with size (2,2) and color brown and layers
  _0: a rectangle with size (2,2) and color yellow and mask Full at (0,0)
diff: 
delta:
   (8.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,5) and color red and mask .xxxx|xxx.. at (7,1)
  _01: a rectangle with size (2,4) and color cyan and mask xxx.|x.xx at (2,6)
  _011: a rectangle with size (2,2) and color yellow and mask Full at (1,2)
diff: 
delta:
! size mismatch, 2x4 instead of 2x2
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,4) and color cyan and mask xxx.|x.xx at (2,6)
  _01: a rectangle with size (2,5) and color red and mask .xxxx|xxx.. at (7,1)
  _011: a rectangle with size (2,2) and color yellow and mask Full at (1,2)
diff: 
delta:
! size mismatch, 2x5 instead of 2x2
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,5) and color red and mask .xxxx|xxx.. at (7,1)
  _01: a rectangle with size (2,2) and color yellow and mask Full at (1,2)
  _011: a rectangle with size (2,4) and color cyan and mask xxx.|x.xx at (2,6)
diff: 
delta:
correct output grid

TRAIN 72ca375d.json/2: 1 3rd (SUCCESS)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,7) and color cyan and mask ...xxx.|xxxx.xx at (7,0)
  _01: a rectangle with size (2,4) and color grey and mask x..x|xxxx at (2,5)
  _011: a rectangle with size (3,2) and color green and mask xx|.x|.x at (1,1)
diff: 
delta:
   (103.0 bits)
data: a background with size (2,4) and color black and layers
  _0: a rectangle with size (2,4) and color grey and mask x..x|xxxx at (0,0)
diff: 
delta:
   (1.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,7) and color cyan and mask ...xxx.|xxxx.xx at (7,0)
  _01: a rectangle with size (2,4) and color grey and mask x..x|xxxx at (2,5)
  _011: a rectangle with size (3,2) and color green and mask xx|.x|.x at (1,1)
diff: 
delta:
correct output grid

TRAIN 72ca375d.json/3: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,5) and color yellow and mask xxxxx|x..xx at (7,4)
  _01: a rectangle with size (3,4) and color brown and mask .xx.|.xx.|xxxx at (2,0)
  _011: a rectangle with size (3,4) and color green and mask x..x|xxxx|...x at (1,5)
diff:   ^.layer_01.shape.size.i
delta:
correct output grid

TEST 72ca375d.json/1: 1 1st (SUCCESS)

# Performance measures on task
runtime-learning = 1.1 sec (1.1 sec/task)
bits-train-error = 108.8 bits (108.8 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 0.56
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 1.00

=====================================
[-226] Checking task 73251a56.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 158998.8 = 159007.8
DL output with Mo: L = 9.0 + 137527.3 = 137536.3
DL input+output M: L = 17.9 + 296526.1 = 296544.0

# learning a model for train pairs
2.000	
1.614	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.322	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.229	OUT DEF: ^.layer_0.shape.mask=x.xx.................|.x..xxx..............|x.x...xxxx...........|x..x....xxxxx........|.x..x.....xxxxxx.....|.x...x......xxxxxxx..|.xx...x.......xxxxxxx|..x....x........xxxxx|..xx....x.........xxx|..xx.....x..........x|...xx.....x..........|...xx......x.........|...xxx......x........|....xx.......x.......|....xxx.......x......|....xxx........x.....|.....xxx........x....|.....xxx.........x...|.....xxxx.........x..|......xxx..........x.|......xxxx..........x
1.151	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.096	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.056	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.013	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.986	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.964	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.947	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask x.xx.................|.x..xxx..............|x.x...xxxx...........|x..x....xxxxx........|.x..x.....xxxxxx.....|.x...x......xxxxxxx..|.xx...x.......xxxxxxx|..x....x........xxxxx|..xx....x.........xxx|..xx.....x..........x|...xx.....x..........|...xx......x.........|...xxx......x........|....xx.......x.......|....xxx.......x......|....xxx........x.....|.....xxx........x....|.....xxx.........x...|.....xxxx.........x..|......xxx..........x.|......xxxx..........x at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 103.8 + 86177.3 = 86281.1
DL output with Mo: L = 526.1 + 55140.7 = 55666.8
DL input+output M: L = 629.9 + 141318.0 = 141947.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (21,21) and color pink and mask .x...................|x.xx.................|.x.xxx...............|.xx.xxxx.............|..xx.xxxxx...........|..xxx.xxxxx..........|...xxx.xxxxxxx.......|...xxxx....xxxxx.....|....xxxx...xxxxxxx...|....xxxx...xxxxxxxxx.|.....xxxxx.xxxxxxxxxx|.....xxxxx.......xxxx|......xxxx.......xxxx|......xxxxxx.....xxxx|.......xxxxx.....xxxx|.......xxxxxxxx.xxxxx|........xxxxxxxx.xxxx|........xxxxxxxxx.xxx|.........x....xxxx.xx|.........x....xxxxx.x|..........xxxxxxxxxx. at (0,0)
  _01: a rectangle with size (21,13) and color blue and mask xxxx.........|xxxxxxx......|xxxxxxxxxx...|xxxxxxxxxxxxx|.xxxxxxxxxx..|.xxxxxxxxxx..|.xxxxxxxxxxxx|..xxxxxx...xx|..xxxxxx...xx|..xxxxxx...xx|...xxxxxxx.xx|...xxxxxxx...|...xxxxxxx...|....xxxxxxxx.|....xxxxxxxx.|....xxxxxxxxx|.....xxxxxxxx|.....xxxxxxxx|.....xxxxx...|......xxxx...|......xxxxxxx at (0,0)
  _011: a rectangle with size (5,14) and color red and mask xxx...........|xxxxxxx.......|xxxxxxxxxxx...|xxxx.....xxxxx|xxxx........xx at (1,7)
  _0111: a rectangle with size (6,7) and color blue and mask Full at (4,14)
  _01111: a rectangle with size (14,5) and color red and mask Full at (7,1)
diff: 
delta: (0,4)=2  (0,5)=2  (0,6)=3  (0,7)=3  (0,8)=4  (0,9)=4  (0,10)=5# (0,11)=5# (0,12)=6  (0,13)=6  (0,14)=1  (0,15)=1  (0,16)=2  (0,17)=2  (0,18)=3  (0,19)=3  (0,20)=4  (1,10)=3  (1,11)=3  (1,12)=3  (1,13)=4  (1,14)=4  (1,15)=4  (1,16)=5# (1,17)=5# (1,18)=5# (1,19)=6  (1,20)=6  (2,14)=3  (2,15)=3  (2,16)=3  (2,17)=3  (2,18)=4  (2,19)=4  (2,20)=4  (3,18)=3  (3,19)=3  (3,20)=3  (4,0)=2  (5,0)=2  (6,0)=3  (7,0)=3  (8,0)=4  (9,0)=4  (10,0)=5# (10,1)=3  (10,10)=1  (11,0)=5# (11,1)=3  (12,0)=6  (12,1)=3  (13,0)=6  (13,1)=4  (14,0)=1  (14,1)=4  (14,2)=3  (15,0)=1  (15,1)=4  (15,2)=3  (15,15)=1  (16,0)=2  (16,1)=5# (16,2)=3  (16,16)=1  (17,0)=2  (17,1)=5# (17,2)=3  (17,17)=1  (18,0)=3  (18,1)=5# (18,2)=4  (18,3)=3  (18,18)=1  (19,0)=3  (19,1)=6  (19,2)=4  (19,3)=3  (19,19)=1  (20,0)=4  (20,1)=6  (20,2)=4  (20,3)=3  (20,20)=1 
   (2767.6 bits)
data: a background with size (21,21) and color green and layers
  _0: a rectangle with size (21,21) and color blue and mask x.xx.................|.x..xxx..............|x.x...xxxx...........|x..x....xxxxx........|.x..x.....xxxxxx.....|.x...x......xxxxxxx..|.xx...x.......xxxxxxx|..x....x........xxxxx|..xx....x.........xxx|..xx.....x..........x|...xx.....x..........|...xx......x.........|...xxx......x........|....xx.......x.......|....xxx.......x......|....xxx........x.....|.....xxx........x....|.....xxx.........x...|.....xxxx.........x..|......xxx..........x.|......xxxx..........x at (0,0)
  _01: a rectangle with size (21,21) and color pink and mask xxxx.................|xxxxxxx..............|xxxxxxxxxx...........|xxxxxxxxxxxxx........|.xxxxxxxxxxxxxxx.....|.xxxxxxxxxxxxxxxxxx..|.xxxxxxxxxxxxxxxxxxxx|..xxxxxxxxxxxxxxxxxxx|..xxxxxxxxxxxxxxxxxxx|..xxxxxxxxxxxxxxxxxxx|...xxxxxxxxxxxxxxxxxx|...xxxxxxxxxxxxxxxxxx|...xxxxxxxxxxxxxxxxxx|....xxxxxxxxxxxxxxxxx|....xxxxxxxxxxxxxxxxx|....xxxxxxxxxxxxxxxxx|.....xxxxxxxxxxxxxxxx|.....xxxxxxxxxxxxxxxx|.....xxxxxxxxxxxxxxxx|......xxxxxxxxxxxxxxx|......xxxxxxxxxxxxxxx at (0,0)
  _011: a rectangle with size (5,14) and color red and mask xxx...........|xxxxxxx.......|xxxxxxxxxxx...|xxxxxxxxxxxxxx|xxxxxxxxxxxxxx at (1,7)
  _0111: a rectangle with size (14,5) and color red and mask xxxxx|xxxxx|xxxxx|.xxxx|.xxxx|.xxxx|.xxxx|..xxx|..xxx|..xxx|..xxx|...xx|...xx|...xx at (7,1)
diff: 
delta: (0,4)=2  (0,5)=2  (0,8)=4  (0,9)=4  (0,10)=5# (0,11)=5# (0,12)=6  (0,13)=6  (0,14)=1  (0,15)=1  (0,16)=2  (0,17)=2  (0,20)=4  (1,13)=4  (1,14)=4  (1,15)=4  (1,16)=5# (1,17)=5# (1,18)=5# (1,19)=6  (1,20)=6  (2,18)=4  (2,19)=4  (2,20)=4  (4,0)=2  (5,0)=2  (8,0)=4  (9,0)=4  (10,0)=5# (11,0)=5# (12,0)=6  (13,0)=6  (13,1)=4  (14,0)=1  (14,1)=4  (15,0)=1  (15,1)=4  (16,0)=2  (16,1)=5# (17,0)=2  (17,1)=5# (18,1)=5# (18,2)=4  (19,1)=6  (19,2)=4  (20,0)=4  (20,1)=6  (20,2)=4 
   (1795.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (21,21) and color pink and mask .x...................|x.xx.................|.x.xxx...............|.xx.xxxx.............|..xx.xxxxx...........|..xxx.xxxxx..........|...xxx.xxxxxxx.......|...xxxx....xxxxx.....|....xxxx...xxxxxxx...|....xxxx...xxxxxxxxx.|.....xxxxx.xxxxxxxxxx|.....xxxxx.......xxxx|......xxxx.......xxxx|......xxxxxx.....xxxx|.......xxxxx.....xxxx|.......xxxxxxxx.xxxxx|........xxxxxxxx.xxxx|........xxxxxxxxx.xxx|.........x....xxxx.xx|.........x....xxxxx.x|..........xxxxxxxxxx. at (0,0)
  _01: a rectangle with size (21,13) and color blue and mask xxxx.........|xxxxxxx......|xxxxxxxxxx...|xxxxxxxxxxxxx|.xxxxxxxxxx..|.xxxxxxxxxx..|.xxxxxxxxxxxx|..xxxxxx...xx|..xxxxxx...xx|..xxxxxx...xx|...xxxxxxx.xx|...xxxxxxx...|...xxxxxxx...|....xxxxxxxx.|....xxxxxxxx.|....xxxxxxxxx|.....xxxxxxxx|.....xxxxxxxx|.....xxxxx...|......xxxx...|......xxxxxxx at (0,0)
  _011: a rectangle with size (5,14) and color red and mask xxx...........|xxxxxxx.......|xxxxxxxxxxx...|xxxx.....xxxxx|xxxx........xx at (1,7)
  _0111: a rectangle with size (6,7) and color blue and mask Full at (4,14)
  _01111: a rectangle with size (14,5) and color red and mask Full at (7,1)
diff: 
delta: (0,4)=2  (0,5)=2  (0,6)=3  (0,7)=3  (0,8)=4  (0,9)=4  (0,10)=5# (0,11)=5# (0,12)=6  (0,13)=6  (0,14)=1  (0,15)=1  (0,16)=2  (0,17)=2  (0,18)=3  (0,19)=3  (0,20)=4  (1,10)=3  (1,11)=3  (1,12)=3  (1,13)=4  (1,14)=4  (1,15)=4  (1,16)=5# (1,17)=5# (1,18)=5# (1,19)=6  (1,20)=6  (2,14)=3  (2,15)=3  (2,16)=3  (2,17)=3  (2,18)=4  (2,19)=4  (2,20)=4  (3,18)=3  (3,19)=3  (3,20)=3  (4,0)=2  (5,0)=2  (6,0)=3  (7,0)=3  (8,0)=4  (9,0)=4  (10,0)=5# (10,1)=3  (10,10)=1  (11,0)=5# (11,1)=3  (12,0)=6  (12,1)=3  (13,0)=6  (13,1)=4  (14,0)=1  (14,1)=4  (14,2)=3  (15,0)=1  (15,1)=4  (15,2)=3  (15,15)=1  (16,0)=2  (16,1)=5# (16,2)=3  (16,16)=1  (17,0)=2  (17,1)=5# (17,2)=3  (17,17)=1  (18,0)=3  (18,1)=5# (18,2)=4  (18,3)=3  (18,18)=1  (19,0)=3  (19,1)=6  (19,2)=4  (19,3)=3  (19,19)=1  (20,0)=4  (20,1)=6  (20,2)=4  (20,3)=3  (20,20)=1 
! size mismatch, 10x10 instead of 21x21

TRAIN 73251a56.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (21,21) and color grey and mask .x...................|x.xx.................|.x.xxx...............|.xx...xx.............|..x...xxxx...........|..x...xxxxxx.........|.......xx...xx.......|......x.x...xxxx.....|....xxxx.........x...|....xxxxx.xx.....xxx.|.....xxxxx.xxxxxxxxxx|.....xxxxxx.xxxxxxxxx|......xxxxxx.xxxxxxxx|......xxxxxxx.xxxxxxx|.......xxxxxxx.xxxxxx|.......xxxxxxxx.xxxxx|........xxxxxxxx.xxxx|............xxxxx.xxx|............xxxxxx.xx|.........xxxxxxxxxx.x|..........xxxxxxxxxx. at (0,0)
  _01: a rectangle with size (21,21) and color pink and mask xxxx.................|xxxxxxx..............|xxxxxxxxxx...........|xxx...xxxxxxx........|.xx...xxxxxxxxxx.....|.xx...xxxxxxxxxxxxx..|.xx....xx...xxxxxxxxx|..x...x.x...xxxxxxxxx|..xxxxxx.........xxxx|..xxxxxxx.xx.....xxxx|...xxxxxxx.xxxxxxxxxx|...xxxxxxxx.xxxxxxxxx|...xxxxxxxxx.xxxxxxxx|....xxxxxxxxx.xxxxxxx|......xxxxxxxx.xxxxxx|......xxxxxxxxx.xxxxx|.....xxxxxxxxxxx.xxxx|.....xxx....xxxxx.xxx|.....xxx....xxxxxx.xx|......xxxxxxxxxxxxx.x|......xxxxxxxxxxxxxx. at (0,0)
  _011: a rectangle with size (5,14) and color orange and mask Full at (1,7)
  _0111: a rectangle with size (15,15) and color pink and mask xxx...xxxxxxxxx|xxx...xxxxxxxxx|xxx........xxxx|xxxxxx.....xxxx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xx....xxxxxxxxx|xx....xxxxxxxxx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx at (6,6)
  _01111: a rectangle with size (5,3) and color orange and mask Full at (16,3)
diff: 
delta: (0,4)=7# (0,5)=7# (0,6)=1  (0,7)=1  (0,8)=2  (0,9)=2  (0,10)=3  (0,11)=3  (0,12)=4  (0,13)=4  (0,14)=5# (0,15)=5# (0,16)=6  (0,17)=6  (0,18)=7# (0,19)=7# (0,20)=1  (1,10)=1  (1,11)=1  (1,12)=1  (1,13)=2  (1,14)=2  (1,15)=2  (1,16)=3  (1,17)=3  (1,18)=3  (1,19)=4  (1,20)=4  (2,14)=1  (2,15)=1  (2,16)=1  (2,17)=1  (2,18)=2  (2,19)=2  (2,20)=2  (3,18)=1  (3,19)=1  (3,20)=1  (4,0)=7# (5,0)=7# (6,0)=1  (7,0)=1  (7,1)=7# (8,0)=2  (8,1)=7# (9,0)=2  (9,1)=7# (10,0)=3  (10,1)=1  (10,2)=7# (11,0)=3  (11,1)=1  (11,2)=7# (12,0)=4  (12,1)=1  (12,2)=7# (13,0)=4  (13,1)=2  (13,2)=7# (13,3)=7# (14,0)=5# (14,1)=2  (15,0)=5# (15,1)=2  (16,0)=6  (16,1)=3  (16,2)=1  (17,0)=6  (17,1)=3  (17,2)=1  (18,0)=7# (18,1)=3  (18,2)=2  (18,3)=1  (19,0)=7# (19,1)=4  (19,2)=2  (19,3)=1  (20,0)=1  (20,1)=4  (20,2)=2  (20,3)=1 
   (3071.3 bits)
data: a background with size (21,21) and color blue and layers
  _0: a rectangle with size (21,21) and color pink and mask x.xx.................|.x..xxx..............|x.x...xxxx...........|x..x....xxxxx........|.x..x.....xxxxxx.....|.x...x......xxxxxxx..|.xx...x.......xxxxxxx|..x....x........xxxxx|..xx....x.........xxx|..xx.....x..........x|...xx.....x..........|...xx......x.........|...xxx......x........|....xx.......x.......|....xxx.......x......|....xxx........x.....|.....xxx........x....|.....xxx.........x...|.....xxxx.........x..|......xxx..........x.|......xxxx..........x at (0,0)
  _01: a rectangle with size (21,21) and color grey and mask xxxx.................|xxxxxxx..............|xxxxxxxxxx...........|xxxxxxxxxxxxx........|.xxxxxxxxxxxxxxx.....|.xxxxxxxxxxxxxxxxxx..|.xxxxxxxxxxxxxxxxxxxx|..xxxxxxxxxxxxxxxxxxx|..xxxxxxxxxxxxxxxxxxx|..xxxxxxxxxxxxxxxxxxx|...xxxxxxxxxxxxxxxxxx|...xxxxxxxxxxxxxxxxxx|...xxxxxxxxxxxxxxxxxx|....xxxxxxxxxxxxxxxxx|....xxxxxxxxxxxxxxxxx|....xxxxxxxxxxxxxxxxx|.....xxxxxxxxxxxxxxxx|.....xxxxxxxxxxxxxxxx|.....xxxxxxxxxxxxxxxx|......xxxxxxxxxxxxxxx|......xxxxxxxxxxxxxxx at (0,0)
  _011: a rectangle with size (5,14) and color orange and mask xxx...........|xxxxxxx.......|xxxxxxxxxxx...|xxxxxxxxxxxxxx|xxxxxxxxxxxxxx at (1,7)
  _0111: a rectangle with size (14,5) and color orange and mask xxxxx|xxxxx|xxxxx|.xxxx|.xxxx|.xxxx|.xxxx|..xxx|..xxx|..xxx|..xxx|...xx|...xx|...xx at (7,1)
diff: 
delta: (0,4)=7# (0,5)=7# (0,8)=2  (0,9)=2  (0,10)=3  (0,11)=3  (0,12)=4  (0,13)=4  (0,14)=5# (0,15)=5# (0,16)=6  (0,17)=6  (0,18)=7# (0,19)=7# (1,13)=2  (1,14)=2  (1,15)=2  (1,16)=3  (1,17)=3  (1,18)=3  (1,19)=4  (1,20)=4  (2,18)=2  (2,19)=2  (2,20)=2  (4,0)=7# (5,0)=7# (8,0)=2  (9,0)=2  (10,0)=3  (11,0)=3  (12,0)=4  (13,0)=4  (13,1)=2  (14,0)=5# (14,1)=2  (15,0)=5# (15,1)=2  (16,0)=6  (16,1)=3  (17,0)=6  (17,1)=3  (18,0)=7# (18,1)=3  (18,2)=2  (19,0)=7# (19,1)=4  (19,2)=2  (20,1)=4  (20,2)=2 
   (1838.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (21,21) and color grey and mask .x...................|x.xx.................|.x.xxx...............|.xx...xx.............|..x...xxxx...........|..x...xxxxxx.........|.......xx...xx.......|......x.x...xxxx.....|....xxxx.........x...|....xxxxx.xx.....xxx.|.....xxxxx.xxxxxxxxxx|.....xxxxxx.xxxxxxxxx|......xxxxxx.xxxxxxxx|......xxxxxxx.xxxxxxx|.......xxxxxxx.xxxxxx|.......xxxxxxxx.xxxxx|........xxxxxxxx.xxxx|............xxxxx.xxx|............xxxxxx.xx|.........xxxxxxxxxx.x|..........xxxxxxxxxx. at (0,0)
  _01: a rectangle with size (21,21) and color pink and mask xxxx.................|xxxxxxx..............|xxxxxxxxxx...........|xxx...xxxxxxx........|.xx...xxxxxxxxxx.....|.xx...xxxxxxxxxxxxx..|.xx....xx...xxxxxxxxx|..x...x.x...xxxxxxxxx|..xxxxxx.........xxxx|..xxxxxxx.xx.....xxxx|...xxxxxxx.xxxxxxxxxx|...xxxxxxxx.xxxxxxxxx|...xxxxxxxxx.xxxxxxxx|....xxxxxxxxx.xxxxxxx|......xxxxxxxx.xxxxxx|......xxxxxxxxx.xxxxx|.....xxxxxxxxxxx.xxxx|.....xxx....xxxxx.xxx|.....xxx....xxxxxx.xx|......xxxxxxxxxxxxx.x|......xxxxxxxxxxxxxx. at (0,0)
  _011: a rectangle with size (5,14) and color orange and mask Full at (1,7)
  _0111: a rectangle with size (15,15) and color pink and mask xxx...xxxxxxxxx|xxx...xxxxxxxxx|xxx........xxxx|xxxxxx.....xxxx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xx....xxxxxxxxx|xx....xxxxxxxxx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx at (6,6)
  _01111: a rectangle with size (5,3) and color orange and mask Full at (16,3)
diff: 
delta: (0,4)=7# (0,5)=7# (0,6)=1  (0,7)=1  (0,8)=2  (0,9)=2  (0,10)=3  (0,11)=3  (0,12)=4  (0,13)=4  (0,14)=5# (0,15)=5# (0,16)=6  (0,17)=6  (0,18)=7# (0,19)=7# (0,20)=1  (1,10)=1  (1,11)=1  (1,12)=1  (1,13)=2  (1,14)=2  (1,15)=2  (1,16)=3  (1,17)=3  (1,18)=3  (1,19)=4  (1,20)=4  (2,14)=1  (2,15)=1  (2,16)=1  (2,17)=1  (2,18)=2  (2,19)=2  (2,20)=2  (3,18)=1  (3,19)=1  (3,20)=1  (4,0)=7# (5,0)=7# (6,0)=1  (7,0)=1  (7,1)=7# (8,0)=2  (8,1)=7# (9,0)=2  (9,1)=7# (10,0)=3  (10,1)=1  (10,2)=7# (11,0)=3  (11,1)=1  (11,2)=7# (12,0)=4  (12,1)=1  (12,2)=7# (13,0)=4  (13,1)=2  (13,2)=7# (13,3)=7# (14,0)=5# (14,1)=2  (15,0)=5# (15,1)=2  (16,0)=6  (16,1)=3  (16,2)=1  (17,0)=6  (17,1)=3  (17,2)=1  (18,0)=7# (18,1)=3  (18,2)=2  (18,3)=1  (19,0)=7# (19,1)=4  (19,2)=2  (19,3)=1  (20,0)=1  (20,1)=4  (20,2)=2  (20,3)=1 
! size mismatch, 10x10 instead of 21x21

TRAIN 73251a56.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (21,21) and color yellow and mask .x...................|x.xx.................|.x.xxx...............|.xx.xxxx.............|..xx.xxxxx...........|..xxx.xxxxxx.........|...xxx.xxxxxxx.......|...xxxx.xxxxxxxx.....|....xxxx.xxxxxxxxx...|....xxxxx.xxxxxxxxxx.|.....xxxxx...xxxxxxxx|.....xxxxxx..xxxxxxxx|......xxxxx..xxxxxxxx|......xxxx.....xxxxxx|.......xx......xxxxxx|.......xx.......xxxxx|........x...xxxx.xxxx|........x...xxxxx.xxx|............xxxxxx.xx|.........xxxxxxxxxx.x|..........xxxxxxxxxx. at (0,0)
  _01: a rectangle with size (21,21) and color grey and mask xxxx.................|xxxxxxx..............|xxxxxxxxxx...........|xxxxxxxxxxxxx........|.xxxxxxxxxxxxxxx.....|.xxxxxxxxxxxxxxx..x..|.xxxxxxxxxxxxxxx..xxx|..xxxxxxxxxxxxxxxxxxx|..xxxxxxxxxxxxxxxxxxx|..xxxxxxxxxxxxxxxxxxx|...xxxxxxxx..xxxxxxxx|...xxxxxxxx..xxxxxxxx|...xxxxxxxx..xxxxxxxx|....xxxxxx.....xxxxxx|....xxxxx......xxxxxx|....xxxxx.......xxxxx|.....xxxx...xxxx.xxxx|.....xxxx...xxxxx.xxx|.....xxxx...xxxxxx.xx|......xxxxxxxxxxxxx.x|......xxxxxxxxxxxxxx. at (0,0)
  _011: a rectangle with size (14,5) and color pink and mask Full at (7,1)
  _0111: a rectangle with size (3,9) and color pink and mask Full at (1,7)
  _01111: a rectangle with size (6,6) and color grey and mask Full at (15,15)
diff: 
delta: (0,4)=6  (0,5)=6  (0,6)=7# (0,7)=7# (0,8)=8  (0,9)=8  (0,10)=1  (0,11)=1  (0,12)=2  (0,13)=2  (0,14)=3  (0,15)=3  (0,16)=4  (0,17)=4  (0,18)=5# (0,19)=5# (0,20)=6  (1,10)=7# (1,11)=7# (1,12)=7# (1,13)=8  (1,14)=8  (1,15)=8  (1,16)=1  (1,17)=1  (1,18)=1  (1,19)=2  (1,20)=2  (2,14)=7# (2,15)=7# (2,18)=8  (2,19)=8  (2,20)=8  (3,18)=7# (3,19)=7# (3,20)=7# (4,0)=6  (4,18)=6  (4,19)=6  (4,20)=6  (5,0)=6  (5,19)=6  (5,20)=6  (6,0)=7# (7,0)=7# (8,0)=8  (9,0)=8  (10,0)=1  (10,1)=7# (11,0)=1  (11,1)=7# (12,0)=2  (12,1)=7# (13,0)=2  (13,1)=8  (14,0)=3  (14,1)=8  (14,2)=7# (15,0)=3  (15,1)=8  (15,2)=7# (16,0)=4  (16,1)=1  (16,2)=7# (17,0)=4  (17,1)=1  (17,2)=7# (18,0)=5# (18,1)=1  (18,2)=8  (18,3)=7# (19,0)=5# (19,1)=2  (19,2)=8  (19,3)=7# (20,0)=6  (20,1)=2  (20,2)=8  (20,3)=7#
   (2778.8 bits)
data: a background with size (21,21) and color orange and layers
  _0: a rectangle with size (21,21) and color grey and mask x.xx.................|.x..xxx..............|x.x...xxxx...........|x..x....xxxxx........|.x..x.....xxxxxx.....|.x...x......xxxxxxx..|.xx...x.......xxxxxxx|..x....x........xxxxx|..xx....x.........xxx|..xx.....x..........x|...xx.....x..........|...xx......x.........|...xxx......x........|....xx.......x.......|....xxx.......x......|....xxx........x.....|.....xxx........x....|.....xxx.........x...|.....xxxx.........x..|......xxx..........x.|......xxxx..........x at (0,0)
  _01: a rectangle with size (21,21) and color yellow and mask xxxx.................|xxxxxxx..............|xxxxxxxxxx...........|xxxxxxxxxxxxx........|.xxxxxxxxxxxxxxx.....|.xxxxxxxxxxxxxxxxxx..|.xxxxxxxxxxxxxxxxxxxx|..xxxxxxxxxxxxxxxxxxx|..xxxxxxxxxxxxxxxxxxx|..xxxxxxxxxxxxxxxxxxx|...xxxxxxxxxxxxxxxxxx|...xxxxxxxxxxxxxxxxxx|...xxxxxxxxxxxxxxxxxx|....xxxxxxxxxxxxxxxxx|....xxxxxxxxxxxxxxxxx|....xxxxxxxxxxxxxxxxx|.....xxxxxxxxxxxxxxxx|.....xxxxxxxxxxxxxxxx|.....xxxxxxxxxxxxxxxx|......xxxxxxxxxxxxxxx|......xxxxxxxxxxxxxxx at (0,0)
  _011: a rectangle with size (5,14) and color pink and mask xxx...........|xxxxxxx.......|xxxxxxxxxxx...|xxxxxxxxxxxxxx|xxxxxxxxxxxxxx at (1,7)
  _0111: a rectangle with size (14,5) and color pink and mask xxxxx|xxxxx|xxxxx|.xxxx|.xxxx|.xxxx|.xxxx|..xxx|..xxx|..xxx|..xxx|...xx|...xx|...xx at (7,1)
diff: 
delta: (0,4)=6  (0,5)=6  (0,8)=8  (0,9)=8  (0,10)=1  (0,11)=1  (0,12)=2  (0,13)=2  (0,14)=3  (0,15)=3  (0,16)=4  (0,17)=4  (0,18)=5# (0,19)=5# (0,20)=6  (1,13)=8  (1,14)=8  (1,15)=8  (1,16)=1  (1,17)=1  (1,18)=1  (1,19)=2  (1,20)=2  (2,18)=8  (2,19)=8  (2,20)=8  (4,0)=6  (5,0)=6  (8,0)=8  (9,0)=8  (10,0)=1  (11,0)=1  (12,0)=2  (13,0)=2  (13,1)=8  (14,0)=3  (14,1)=8  (15,0)=3  (15,1)=8  (16,0)=4  (16,1)=1  (17,0)=4  (17,1)=1  (18,0)=5# (18,1)=1  (18,2)=8  (19,0)=5# (19,1)=2  (19,2)=8  (20,0)=6  (20,1)=2  (20,2)=8 
   (1880.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (21,21) and color yellow and mask .x...................|x.xx.................|.x.xxx...............|.xx.xxxx.............|..xx.xxxxx...........|..xxx.xxxxxx.........|...xxx.xxxxxxx.......|...xxxx.xxxxxxxx.....|....xxxx.xxxxxxxxx...|....xxxxx.xxxxxxxxxx.|.....xxxxx...xxxxxxxx|.....xxxxxx..xxxxxxxx|......xxxxx..xxxxxxxx|......xxxx.....xxxxxx|.......xx......xxxxxx|.......xx.......xxxxx|........x...xxxx.xxxx|........x...xxxxx.xxx|............xxxxxx.xx|.........xxxxxxxxxx.x|..........xxxxxxxxxx. at (0,0)
  _01: a rectangle with size (21,21) and color grey and mask xxxx.................|xxxxxxx..............|xxxxxxxxxx...........|xxxxxxxxxxxxx........|.xxxxxxxxxxxxxxx.....|.xxxxxxxxxxxxxxx..x..|.xxxxxxxxxxxxxxx..xxx|..xxxxxxxxxxxxxxxxxxx|..xxxxxxxxxxxxxxxxxxx|..xxxxxxxxxxxxxxxxxxx|...xxxxxxxx..xxxxxxxx|...xxxxxxxx..xxxxxxxx|...xxxxxxxx..xxxxxxxx|....xxxxxx.....xxxxxx|....xxxxx......xxxxxx|....xxxxx.......xxxxx|.....xxxx...xxxx.xxxx|.....xxxx...xxxxx.xxx|.....xxxx...xxxxxx.xx|......xxxxxxxxxxxxx.x|......xxxxxxxxxxxxxx. at (0,0)
  _011: a rectangle with size (14,5) and color pink and mask Full at (7,1)
  _0111: a rectangle with size (3,9) and color pink and mask Full at (1,7)
  _01111: a rectangle with size (6,6) and color grey and mask Full at (15,15)
diff: 
delta: (0,4)=6  (0,5)=6  (0,6)=7# (0,7)=7# (0,8)=8  (0,9)=8  (0,10)=1  (0,11)=1  (0,12)=2  (0,13)=2  (0,14)=3  (0,15)=3  (0,16)=4  (0,17)=4  (0,18)=5# (0,19)=5# (0,20)=6  (1,10)=7# (1,11)=7# (1,12)=7# (1,13)=8  (1,14)=8  (1,15)=8  (1,16)=1  (1,17)=1  (1,18)=1  (1,19)=2  (1,20)=2  (2,14)=7# (2,15)=7# (2,18)=8  (2,19)=8  (2,20)=8  (3,18)=7# (3,19)=7# (3,20)=7# (4,0)=6  (4,18)=6  (4,19)=6  (4,20)=6  (5,0)=6  (5,19)=6  (5,20)=6  (6,0)=7# (7,0)=7# (8,0)=8  (9,0)=8  (10,0)=1  (10,1)=7# (11,0)=1  (11,1)=7# (12,0)=2  (12,1)=7# (13,0)=2  (13,1)=8  (14,0)=3  (14,1)=8  (14,2)=7# (15,0)=3  (15,1)=8  (15,2)=7# (16,0)=4  (16,1)=1  (16,2)=7# (17,0)=4  (17,1)=1  (17,2)=7# (18,0)=5# (18,1)=1  (18,2)=8  (18,3)=7# (19,0)=5# (19,1)=2  (19,2)=8  (19,3)=7# (20,0)=6  (20,1)=2  (20,2)=8  (20,3)=7#
! size mismatch, 10x10 instead of 21x21

TRAIN 73251a56.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (21,21) and color green and mask .x...................|x.xx.................|.x.xxx...............|.xx.xxxx.............|..xx.xxxxx...........|..xxx.xxxx...........|...xxx.xxxxxxx.......|...xxxx.xxxxxxxx.....|.....xxx.xxxxxxxxx...|.....xxxx.xxxxxxxxxx.|.....xxxxx.xxxxxxxxxx|.....xxxxxx.xxxxxxxxx|......xxxxxx.xxxxxxxx|......xxxxxxx.xxxxxxx|.......xxxxxxx.xxxxxx|.........xxxxxx.....x|.........xxxxxx.....x|.........xxxxxxxx.xxx|.........xxx.....x.xx|.........xxx.....xx.x|..........xxxxxxxxxx. at (0,0)
  _01: a rectangle with size (15,15) and color yellow and mask xxxx...........|xxxxxxx........|xxxxxxxxxx.....|xxxxxxxxxx.....|.xxxxxxxxx.....|.xxxxxxxxx.....|.xxxxxxxxxxxxx.|..xxxxxxxxxxxxx|.....xxxxxxxxxx|.....xxxxxxxxxx|.....xxxxxxxxxx|.....xxxxxxxxxx|......xxxxxxxxx|......xxxxxxxxx|.......xxxxxxxx at (0,0)
  _011: a rectangle with size (4,9) and color grey and mask xx.......|.xxxxx...|....xxxxx|.......xx at (2,12)
  _0111: a rectangle with size (7,9) and color yellow and mask Full at (3,12)
  _01111: a rectangle with size (11,4) and color grey and mask x..x|x..x|x...|xx..|.x..|.x..|.x..|.x..|..x.|..xx|..xx at (10,2)
diff: 
delta: (0,4)=5# (0,5)=5# (0,6)=6  (0,7)=6  (0,8)=7# (0,9)=7# (0,10)=8  (0,11)=8  (0,12)=9# (0,13)=9# (0,14)=1  (0,15)=1  (0,16)=2  (0,17)=2  (0,18)=3  (0,19)=3  (0,20)=4  (1,7)=5# (1,8)=5# (1,9)=5# (1,12)=6  (1,13)=7# (1,14)=7# (1,15)=7# (1,16)=8  (1,17)=8  (1,18)=8  (1,19)=9# (1,20)=9# (2,14)=6  (2,15)=6  (2,16)=6  (2,17)=6  (2,18)=7# (2,19)=7# (2,20)=7# (3,18)=6  (3,19)=6  (3,20)=6  (4,0)=5# (5,0)=5# (6,0)=6  (7,0)=6  (7,1)=5# (10,0)=8  (10,1)=6  (10,3)=4  (10,4)=4  (11,0)=8  (11,1)=6  (11,3)=4  (11,4)=4  (12,0)=9# (12,1)=6  (12,3)=4  (12,4)=4  (12,5)=4  (13,0)=9# (13,1)=7# (13,4)=4  (13,5)=4  (14,0)=1  (14,1)=7# (14,2)=6  (14,4)=4  (14,5)=4  (14,6)=4  (15,0)=1  (15,1)=7# (15,2)=6  (16,0)=2  (16,1)=8  (16,2)=6  (17,0)=2  (17,1)=8  (17,2)=6  (17,17)=4  (18,0)=3  (18,1)=8  (18,2)=7# (18,3)=6  (18,5)=4  (18,6)=4  (18,7)=4  (18,8)=4  (18,18)=4  (19,0)=3  (19,1)=9# (19,2)=7# (19,3)=6  (19,6)=4  (19,7)=4  (19,8)=4  (19,19)=4  (20,0)=4  (20,1)=9# (20,2)=7# (20,3)=6  (20,6)=4  (20,7)=4  (20,8)=4  (20,9)=4  (20,20)=4 
! size mismatch, 10x10 instead of 21x21

TEST 73251a56.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.3 sec (29.3 sec/task)
bits-train-error = 55140.7 bits (55140.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-225] Checking task 7447852a.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 8399.3 = 8408.2
DL output with Mo: L = 9.0 + 13756.9 = 13765.9
DL input+output M: L = 17.9 + 22156.2 = 22174.2

# learning a model for train pairs
2.000	
1.342	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.805	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.709	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.622	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.586	OUT DEF: ^.size=^.size
0.559	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.538	OUT DEF: ^.layer_0=^.layer_0
0.522	IN  DEF: ^.layer_0.shape.color=red
0.512	OUT DEF: ^.layer_01.shape.color=yellow
0.502	OUT DEF: ^.layer_011.shape.color=yellow
0.492	OUT DEF: ^.layer_0111.shape.color=yellow
0.486	IN  DEF: ^.color=black
0.481	OUT DEF: ^.layer_01.shape.mask=Full
0.476	OUT DEF: ^.layer_011.shape.mask=Full
0.471	OUT DEF: ^.layer_0111.shape.mask=Full
0.467	IN  DEF: ^.size=(?,?)
0.447	IN  DEF: ^.size.i=3
0.443	IN  DEF: ^.layer_0.pos=(?,?)
0.425	IN  DEF: ^.layer_0.pos.j=(0)
0.415	IN  DEF: ^.layer_0.pos.i=0
0.410	IN  DEF: ^.layer_0.shape.size=(?,?)
0.391	IN  DEF: ^.layer_0.shape.size.i=3
0.388	OUT DEF: ^.color=black
0.385	OUT DEF: ^.layer_01.pos=(?,?)
0.379	OUT DEF: ^.layer_01.pos.i=1
0.368	OUT DEF: ^.layer_01.pos.j=(0)
0.365	OUT DEF: ^.layer_01.shape.size=(?,?)
0.356	OUT DEF: ^.layer_01.shape.size.i=2
0.347	OUT DEF: ^.layer_01.shape.size.j=2
0.344	OUT DEF: ^.layer_011.pos=(?,?)
0.334	OUT DEF: ^.layer_011.pos.j=^.size.i + 2
0.328	OUT DEF: ^.layer_011.pos.i=(0)
0.325	OUT DEF: ^.layer_011.shape.size=(?,?)
0.313	OUT DEF: ^.layer_011.shape.size.j=3
0.311	OUT DEF: ^.layer_0111.pos=(?,?)
0.308	OUT DEF: ^.layer_0111.shape.size=(?,?)
0.299	OUT DEF: ^.layer_0111.shape.size.j=^.layer_0.shape.size.i
0.289	OUT DEF: ^.layer_0111.shape.size.i=2

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: a rectangle with size (2,2) and color yellow and mask Full at (1,(0))
  _011: a rectangle with size (?,3) and color yellow and mask Full at ((0),^.size.i + 2)
  _0111: a rectangle with size (2,^.layer_0.shape.size.i) and color yellow and mask Full at (?,?)
WHERE (Mi)
a background with size (3,?) and color black and layers
  _0: a rectangle with size (3,?) and color red and mask ? at (0,(0))

DL input  with Mi: L = 46.7 + 1977.0 = 2023.7
DL output with Mo: L = 120.6 + 550.6 = 671.2
DL input+output M: L = 167.3 + 2527.6 = 2695.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,10) and color black and layers
  _0: a rectangle with size (3,10) and color red and mask x...x...x.|.x.x.x.x.x|..x...x... at (0,0)
diff: 
delta:
   (51.0 bits)
data: a background with size (3,10) and color black and layers
  _0: a rectangle with size (3,10) and color red and mask x...x...x.|.x.x.x.x.x|..x...x... at (0,0)
  _01: a rectangle with size (2,2) and color yellow and mask Full at (1,0)
  _011: a rectangle with size (1,3) and color yellow and mask Full at (0,5)
  _0111: a rectangle with size (2,3) and color yellow and mask Full at (0,5)
diff: 
delta:
   (9.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,10) and color black and layers
  _0: a rectangle with size (3,10) and color red and mask x...x...x.|.x.x.x.x.x|..x...x... at (0,0)
diff: 
delta:
! 3 wrong pixels (generated / expected)

TRAIN 7447852a.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,15) and color black and layers
  _0: a rectangle with size (3,15) and color red and mask x...x...x...x..|.x.x.x.x.x.x.x.|..x...x...x...x at (0,0)
diff: 
delta:
   (68.3 bits)
data: a background with size (3,15) and color black and layers
  _0: a rectangle with size (3,15) and color red and mask x...x...x...x..|.x.x.x.x.x.x.x.|..x...x...x...x at (0,0)
  _01: a rectangle with size (2,2) and color yellow and mask Full at (1,0)
  _011: a rectangle with size (2,3) and color yellow and mask Full at (0,5)
  _0111: a rectangle with size (2,3) and color yellow and mask Full at (1,11)
diff: 
delta:
   (12.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,15) and color black and layers
  _0: a rectangle with size (3,15) and color red and mask x...x...x...x..|.x.x.x.x.x.x.x.|..x...x...x...x at (0,0)
diff: 
delta:
! 7 wrong pixels (generated / expected)

TRAIN 7447852a.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,18) and color black and layers
  _0: a rectangle with size (3,18) and color red and mask x...x...x...x...x.|.x.x.x.x.x.x.x.x.x|..x...x...x...x... at (0,0)
diff: 
delta:
   (78.4 bits)
data: a background with size (3,18) and color black and layers
  _0: a rectangle with size (3,18) and color red and mask x...x...x...x...x.|.x.x.x.x.x.x.x.x.x|..x...x...x...x... at (0,0)
  _01: a rectangle with size (2,2) and color yellow and mask Full at (1,0)
  _011: a rectangle with size (2,3) and color yellow and mask Full at (0,5)
  _0111: a rectangle with size (2,3) and color yellow and mask Full at (1,11)
diff: 
delta: (0,17)=4 
   (32.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,18) and color black and layers
  _0: a rectangle with size (3,18) and color red and mask x...x...x...x...x.|.x.x.x.x.x.x.x.x.x|..x...x...x...x... at (0,0)
diff: 
delta:
! 8 wrong pixels (generated / expected)

TRAIN 7447852a.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,25) and color black and layers
  _0: a rectangle with size (3,25) and color red and mask x...x...x...x...x...x...x|.x.x.x.x.x.x.x.x.x.x.x.x.|..x...x...x...x...x...x.. at (0,0)
diff: 
delta:
! 14 wrong pixels (generated / expected)

TEST 7447852a.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 18.8 sec (18.8 sec/task)
bits-train-error = 550.6 bits (550.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-224] Checking task 7468f01a.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 17020.1 = 17029.1
DL output with Mo: L = 9.0 + 3579.9 = 3588.9
DL input+output M: L = 17.9 + 20600.0 = 20617.9

# learning a model for train pairs
2.000	
1.298	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.883	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.754	OUT DEF: ^.size=^.layer_0.shape.size
0.645	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.541	OUT DEF: ^.layer_0.shape.size=^.layer_00.shape.size
0.475	OUT DEF: ^.color=^.layer_0.shape.color
0.436	OUT DEF: ^.layer_0.shape.color=^.layer_00.shape.color
0.426	OUT DEF: ^.layer_0.pos=(?,?)
0.400	OUT DEF: ^.layer_0.pos.i=^.layer_00.pos.i - ^.layer_0.pos.i
0.396	IN  DEF: ^.layer_0.shape.mask=Full
0.394	IN  DEF: ^.color=black
0.392	IN  DEF: ^.size=(?,?)
0.390	IN  DEF: ^.layer_00.pos=(?,?)
0.387	IN  DEF: ^.layer_00.shape.size=(?,?)
0.385	IN  DEF: ^.layer_0.pos=(?,?)
0.383	IN  DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color ^.layer_0.shape.color and layers
  _0: a rectangle with size ^.layer_00.shape.size and color ^.layer_00.shape.color and mask ? at (^.layer_00.pos.i - ^.layer_0.pos.i,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _00: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _0: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 68.4 + 2863.8 = 2932.2
DL output with Mo: L = 44.9 + 713.0 = 757.9
DL input+output M: L = 113.2 + 3576.8 = 3690.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,15) and color black and layers
  _00: a rectangle with size (2,3) and color red and mask xx.|.xx at (6,3)
  _0: a rectangle with size (4,8) and color cyan and mask Full at (5,2)
diff: 
delta: (5,8)=2 
   (103.1 bits)
data: a background with size (4,8) and color cyan and layers
  _0: a rectangle with size (2,3) and color red and mask .xx|xx. at (1,4)
diff: 
delta: (0,1)=2 
   (32.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,15) and color black and layers
  _00: a rectangle with size (2,3) and color red and mask xx.|.xx at (6,3)
  _0: a rectangle with size (4,8) and color cyan and mask Full at (5,2)
diff: 
delta: (5,8)=2 
! 11 wrong pixels (generated / expected)

TRAIN 7468f01a.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (12,16) and color black and layers
  _00: a rectangle with size (3,3) and color blue and mask xx.|.xx|.x. at (3,4)
  _0: a rectangle with size (5,5) and color yellow and mask Full at (1,3)
diff: 
delta:
   (86.5 bits)
data: a background with size (5,5) and color yellow and layers
  _0: a rectangle with size (3,3) and color blue and mask .xx|xx.|.x. at (2,1)
diff: 
delta:
   (15.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,16) and color black and layers
  _00: a rectangle with size (3,3) and color blue and mask xx.|.xx|.x. at (3,4)
  _0: a rectangle with size (5,5) and color yellow and mask Full at (1,3)
diff: 
delta:
! 6 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,16) and color black and layers
  _00: a rectangle with size (3,1) and color blue and mask Full at (3,5)
  _0: a rectangle with size (5,5) and color yellow and mask Full at (1,3)
diff: 
delta: (3,4)=1  (4,6)=1 
! 8 wrong pixels (generated / expected)

TRAIN 7468f01a.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (15,17) and color black and layers
  _00: a rectangle with size (4,4) and color green and mask ..x.|xxx.|...x|...x at (7,3)
  _0: a rectangle with size (4,6) and color pink and mask Full at (7,2)
diff: 
delta:
   (96.7 bits)
data: a background with size (4,6) and color pink and layers
  _0: a rectangle with size (4,4) and color green and mask .x..|.xxx|x...|x... at (0,1)
diff: 
delta:
   (23.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,17) and color black and layers
  _00: a rectangle with size (4,4) and color green and mask ..x.|xxx.|...x|...x at (7,3)
  _0: a rectangle with size (4,6) and color pink and mask Full at (7,2)
diff: 
delta:
! 12 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (15,17) and color black and layers
  _00: a rectangle with size (4,6) and color pink and mask xxx.xx|x...xx|xxxx.x|xxxx.x at (7,2)
  _0: a rectangle with size (4,4) and color green and mask Full at (7,3)
diff: 
delta:
! size mismatch, 4x4 instead of 4x6
>> Trial 3
data: a background with size (15,17) and color black and layers
  _00: a rectangle with size (1,3) and color green and mask Full at (8,3)
  _0: a rectangle with size (4,6) and color pink and mask Full at (7,2)
diff: 
delta: (7,5)=3  (9,6)=3  (10,6)=3 
! 7 wrong pixels (generated / expected)

TRAIN 7468f01a.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,17) and color black and layers
  _00: a rectangle with size (7,8) and color blue and mask xxxx.xxx|xxxxx..x|xxxxxxxx|...xxxxx|xxxxxxxx|xx...xxx|xxxxxxxx at (3,3)
  _0: a rectangle with size (2,3) and color cyan and mask Full at (3,7)
diff: 
delta: (6,3)=8  (6,4)=8  (6,5)=8  (8,5)=8  (8,6)=8  (8,7)=8 
! size mismatch, 2x3 instead of 7x8

TEST 7468f01a.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 2.2 sec (2.2 sec/task)
bits-train-error = 713.0 bits (713.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-223] Checking task 746b3537.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 7490.8 = 7499.8
DL output with Mo: L = 9.0 + 2582.2 = 2591.2
DL input+output M: L = 17.9 + 10073.0 = 10091.0

# learning a model for train pairs
2.000	
1.741	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.630	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.541	OUT OBJECT at ^.layer_0: a point with color ? at ?
1.387	OUT DEF: ^.color=^.color
1.298	OUT DEF: ^.layer_0.shape.color=^.layer_01.shape.color
1.274	OUT DEF: ^.layer_0.pos=(?,?)
1.233	OUT DEF: ^.layer_0.pos.i=^.layer_01.pos.i - ^.layer_0.pos.i
1.199	OUT DEF: ^.layer_0.pos.j=^.layer_01.shape.size.i - 1
1.175	OUT DEF: ^.size=(?,?)
1.106	OUT DEF: ^.size.j=^.layer_01.pos.j + 1
1.091	IN  DEF: ^.layer_0.shape.mask=Full
1.075	IN  DEF: ^.layer_01.shape.mask=Full
1.067	IN  DEF: ^.size=(?,?)
1.059	IN  DEF: ^.layer_0.pos=(?,?)
1.038	IN  DEF: ^.layer_0.pos.j=(0)
1.030	IN  DEF: ^.layer_0.shape.size=(?,?)
1.022	IN  DEF: ^.layer_01.pos=(?,?)
1.014	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (?,^.layer_01.pos.j + 1) and color ^.color and layers
  _0: a point with color ^.layer_01.shape.color at (^.layer_01.pos.i - ^.layer_0.pos.i,^.layer_01.shape.size.i - 1)
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask Full at (?,(0))
  _01: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 69.7 + 3960.9 = 4030.6
DL output with Mo: L = 64.8 + 1169.8 = 1234.6
DL input+output M: L = 134.5 + 5130.7 = 5265.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color blue and layers
  _0: a rectangle with size (1,3) and color blue and mask Full at (0,0)
  _01: a rectangle with size (1,3) and color red and mask Full at (1,0)
diff: 
delta:
   (52.6 bits)
data: a background with size (3,1) and color blue and layers
  _0: a point with color red at (1,0)
diff: 
delta:
   (5.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color blue and layers
  _0: a rectangle with size (1,3) and color blue and mask Full at (0,0)
  _01: a rectangle with size (1,3) and color red and mask Full at (1,0)
diff: 
delta:
! size mismatch, 10x1 instead of 3x1
>> Trial 2
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (1,3) and color blue and mask Full at (0,0)
  _01: a rectangle with size (1,3) and color blue and mask Full at (2,0)
diff: 
delta:
! size mismatch, 10x1 instead of 3x1

TRAIN 746b3537.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color yellow and layers
  _0: a rectangle with size (3,1) and color green and mask Full at (0,0)
  _01: a rectangle with size (3,1) and color pink and mask Full at (0,2)
diff: 
delta:
   (52.6 bits)
data: a background with size (1,3) and color yellow and layers
  _0: a point with color pink at (0,2)
diff: 
delta: (0,0)=3 
   (18.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color pink and layers
  _0: a rectangle with size (3,1) and color green and mask Full at (0,0)
  _01: a rectangle with size (3,1) and color yellow and mask Full at (0,1)
diff: 
delta:
! size mismatch, 10x2 instead of 1x3
>> Trial 2
data: a background with size (3,3) and color yellow and layers
  _0: a rectangle with size (3,1) and color green and mask Full at (0,0)
  _01: a rectangle with size (3,1) and color pink and mask Full at (0,2)
diff: 
delta:
! size mismatch, 10x3 instead of 1x3
>> Trial 3
data: a background with size (3,3) and color pink and layers
  _0: a rectangle with size (3,1) and color yellow and mask Full at (0,1)
  _01: a rectangle with size (3,1) and color green and mask Full at (0,0)
diff:   ^.layer_0.pos.j
delta:
! size mismatch, 10x1 instead of 1x3

TRAIN 746b3537.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,5) and color green and layers
  _0: a rectangle with size (3,1) and color red and mask Full at (0,0)
  _01: a rectangle with size (3,1) and color cyan and mask Full at (0,3)
diff: 
delta: (0,4)=1  (1,4)=1  (2,4)=1 
   (107.3 bits)
data: a background with size (1,4) and color green and layers
  _0: a point with color cyan at (0,2)
diff: 
delta: (0,0)=2  (0,3)=1 
   (34.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,5) and color green and layers
  _0: a rectangle with size (3,1) and color red and mask Full at (0,0)
  _01: a rectangle with size (3,1) and color cyan and mask Full at (0,3)
diff: 
delta: (0,4)=1  (1,4)=1  (2,4)=1 
! size mismatch, 10x4 instead of 1x4
>> Trial 2
data: a background with size (3,5) and color green and layers
  _0: a rectangle with size (3,1) and color red and mask Full at (0,0)
  _01: a rectangle with size (3,1) and color blue and mask Full at (0,4)
diff: 
delta: (0,3)=8  (1,3)=8  (2,3)=8 
! size mismatch, 10x5 instead of 1x4
>> Trial 3
data: a background with size (3,5) and color cyan and layers
  _0: a rectangle with size (3,1) and color red and mask Full at (0,0)
  _01: a rectangle with size (3,2) and color green and mask Full at (0,1)
diff: 
delta: (0,4)=1  (1,4)=1  (2,4)=1 
! size mismatch, 10x2 instead of 1x4

TRAIN 746b3537.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (4,2) and color cyan and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (0,0)
  _01: a rectangle with size (1,2) and color pink and mask Full at (1,0)
diff: 
delta:
   (50.2 bits)
data: a background with size (3,1) and color cyan and layers
  _0: a point with color pink at (1,0)
diff: 
delta: (0,0)=2 
   (21.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,2) and color cyan and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (0,0)
  _01: a rectangle with size (1,2) and color pink and mask Full at (1,0)
diff: 
delta:
! size mismatch, 10x1 instead of 3x1

TRAIN 746b3537.json/4: 0 - (FAILURE)

## instance 5

> Input and output best reading:
data: a background with size (6,4) and color yellow and layers
  _0: a rectangle with size (2,4) and color red and mask Full at (2,0)
  _01: a rectangle with size (1,4) and color cyan and mask Full at (4,0)
diff: 
delta: (5,0)=3  (5,1)=3  (5,2)=3  (5,3)=3 
   (133.5 bits)
data: a background with size (4,1) and color yellow and layers
  _0: a point with color cyan at (2,0)
diff: 
delta: (1,0)=2  (3,0)=3 
   (38.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,4) and color red and layers
  _0: a rectangle with size (2,4) and color yellow and mask Full at (0,0)
  _01: a rectangle with size (1,4) and color cyan and mask Full at (4,0)
diff: 
delta: (5,0)=3  (5,1)=3  (5,2)=3  (5,3)=3 
! size mismatch, 10x1 instead of 4x1
>> Trial 2
data: a background with size (6,4) and color red and layers
  _0: a rectangle with size (2,4) and color yellow and mask Full at (0,0)
  _01: a rectangle with size (1,4) and color green and mask Full at (5,0)
diff: 
delta: (4,0)=8  (4,1)=8  (4,2)=8  (4,3)=8 
! size mismatch, 10x1 instead of 4x1
>> Trial 3
data: a background with size (6,4) and color yellow and layers
  _0: a rectangle with size (2,4) and color red and mask Full at (2,0)
  _01: a rectangle with size (1,4) and color cyan and mask Full at (4,0)
diff: 
delta: (5,0)=3  (5,1)=3  (5,2)=3  (5,3)=3 
! size mismatch, 10x1 instead of 4x1

TRAIN 746b3537.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,9) and color green and layers
  _0: a rectangle with size (4,2) and color blue and mask Full at (0,0)
  _01: a rectangle with size (4,2) and color cyan and mask Full at (0,6)
diff: 
delta: (0,2)=2  (0,8)=4  (1,2)=2  (1,8)=4  (2,2)=2  (2,8)=4  (3,2)=2  (3,8)=4 
! size mismatch, 10x7 instead of 1x5
>> Trial 2
data: a background with size (4,9) and color cyan and layers
  _0: a rectangle with size (4,2) and color blue and mask Full at (0,0)
  _01: a rectangle with size (4,3) and color green and mask Full at (0,3)
diff: 
delta: (0,2)=2  (0,8)=4  (1,2)=2  (1,8)=4  (2,2)=2  (2,8)=4  (3,2)=2  (3,8)=4 
! size mismatch, 10x4 instead of 1x5
>> Trial 3
data: a background with size (4,9) and color green and layers
  _0: a rectangle with size (4,2) and color cyan and mask Full at (0,6)
  _01: a rectangle with size (4,2) and color blue and mask Full at (0,0)
diff:   ^.layer_0.pos.j
delta: (0,2)=2  (0,8)=4  (1,2)=2  (1,8)=4  (2,2)=2  (2,8)=4  (3,2)=2  (3,8)=4 
! size mismatch, 10x1 instead of 1x5

TEST 746b3537.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.6 sec (0.6 sec/task)
bits-train-error = 1169.8 bits (1169.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-222] Checking task 74dd1130.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4102.3 = 4111.3
DL output with Mo: L = 9.0 + 4102.3 = 4111.3
DL input+output M: L = 17.9 + 8204.7 = 8222.6

# learning a model for train pairs
2.000	
1.847	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.694	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.574	OUT DEF: ^.size=^.size
1.496	OUT DEF: ^.color=^.color
1.451	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.407	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.394	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
1.317	OUT DEF: ^.color=^.color
1.305	IN  DEF: ^.size=(?,?)
1.252	IN  DEF: ^.size.i=3
1.199	IN  DEF: ^.size.j=3
1.187	OUT DEF: ^.layer_0.pos=(?,?)
1.159	OUT DEF: ^.layer_0.pos.j=(0)
1.132	OUT DEF: ^.layer_0.pos.i=^.layer_0.pos.j
1.120	OUT DEF: ^.layer_0.shape.size=(?,?)
1.078	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.j
1.038	OUT DEF: ^.layer_0.shape.size.j=^.layer_0.shape.size.i
1.027	OUT DEF: ^.layer_01.pos=(?,?)
0.999	OUT DEF: ^.layer_01.pos.i=^.layer_01.pos.j
0.971	OUT DEF: ^.layer_01.pos.j=^.layer_01.pos.i
0.960	IN  DEF: ^.layer_0.pos=(?,?)
0.931	IN  DEF: ^.layer_0.pos.i=0
0.919	IN  DEF: ^.layer_0.shape.size=(?,?)
0.908	IN  DEF: ^.layer_01.pos=(?,?)
0.879	IN  DEF: ^.layer_01.pos.i=1
0.874	IN  OBJECT at ^.layer_011: a point with color ? at ?
0.863	IN  DEF: ^.layer_011.pos=(?,?)
0.834	IN  DEF: ^.layer_011.pos.j=1

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ^.color and layers
  _0: a rectangle with size (^.layer_0.shape.size.j,^.layer_0.shape.size.i) and color ^.layer_0.shape.color and mask ? at (^.layer_0.pos.j,(0))
  _01: ^.layer_01.shape at (^.layer_01.pos.j,^.layer_01.pos.i)
WHERE (Mi)
a background with size (3,3) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (0,?)
  _01: a point with color ? at (1,?)
  _011: a point with color ? at (?,1)

DL input  with Mi: L = 79.8 + 2171.7 = 2251.4
DL output with Mo: L = 66.7 + 1112.2 = 1178.9
DL input+output M: L = 146.5 + 3283.8 = 3430.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (2,1) and color blue and mask Full at (0,2)
  _01: a point with color blue at (1,0)
  _011: a point with color grey at (1,1)
diff: 
delta: (2,0)=5#
   (57.0 bits)
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (1,2) and color blue and mask Full at (2,0)
  _01: a point with color blue at (0,1)
diff: 
delta: (0,2)=5# (1,1)=5#
   (36.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (2,1) and color blue and mask Full at (0,2)
  _01: a point with color blue at (1,0)
  _011: a point with color red at (0,1)
diff: 
delta: (1,1)=5# (2,0)=5#
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color blue and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (0,0)
  _01: a point with color grey at (1,1)
  _011: a point with color red at (2,1)
diff: 
delta: (2,0)=5# (2,2)=2 
! 3 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (2,1) and color blue and mask Full at (0,2)
  _01: a point with color red at (0,0)
  _011: a point with color grey at (1,1)
diff:   ^.layer_01.pos.i
delta: (1,0)=1  (2,0)=5#
! 3 wrong pixels (generated / expected)

TRAIN 74dd1130.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color grey and layers
  _0: a rectangle with size (2,3) and color red and mask xx.|.xx at (0,0)
  _01: a point with color pink at (1,0)
  _011: a point with color grey at (2,1)
diff: 
delta:
   (49.5 bits)
data: a background with size (3,3) and color grey and layers
  _0: a rectangle with size (3,2) and color red and mask x.|xx|.x at (0,0)
  _01: a point with color pink at (0,1)
diff: 
delta:
   (9.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color grey and layers
  _0: a rectangle with size (2,3) and color red and mask xx.|.xx at (0,0)
  _01: a point with color pink at (1,0)
  _011: a point with color grey at (2,1)
diff: 
delta:
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color grey and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (0,0)
  _01: a point with color pink at (1,0)
  _011: a point with color red at (1,1)
diff: 
delta: (1,2)=2 
! 2 wrong pixels (generated / expected)

TRAIN 74dd1130.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,3) and color brown and layers
  _0: a rectangle with size (3,3) and color grey and mask ..x|xx.|x.. at (0,0)
  _01: a point with color cyan at (1,2)
  _011: a point with color cyan at (2,1)
diff: 
delta:
   (53.7 bits)
data: a background with size (3,3) and color brown and layers
  _0: a rectangle with size (3,3) and color grey and mask .xx|.x.|x.. at (0,0)
  _01: a point with color cyan at (2,1)
diff: 
delta: (1,2)=8 
   (29.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color brown and layers
  _0: a rectangle with size (3,3) and color grey and mask ..x|xx.|x.. at (0,0)
  _01: a point with color cyan at (1,2)
  _011: a point with color cyan at (2,1)
diff: 
delta:
! 5 wrong pixels (generated / expected)

TRAIN 74dd1130.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (1,2) and color pink and mask Full at (0,1)
  _01: a point with color blue at (1,1)
  _011: a point with color pink at (2,1)
diff: 
delta: (1,2)=1 
   (57.0 bits)
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (2,1) and color pink and mask Full at (1,0)
  _01: a point with color blue at (1,1)
diff: 
delta: (1,2)=6  (2,1)=1 
   (36.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (1,2) and color pink and mask Full at (0,1)
  _01: a point with color blue at (1,2)
  _011: a point with color blue at (1,1)
diff: 
delta: (2,1)=6 
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color pink and layers
  _0: a rectangle with size (3,1) and color red and mask Full at (0,0)
  _01: a point with color blue at (1,2)
  _011: a point with color blue at (1,1)
diff: 
delta: (2,2)=2 
! 2 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (1,2) and color pink and mask Full at (0,1)
  _01: a point with color blue at (1,1)
  _011: a point with color blue at (1,2)
diff:   ^.layer_011.pos.j
delta: (2,1)=6 
! 2 wrong pixels (generated / expected)

TRAIN 74dd1130.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color yellow and layers
  _0: a rectangle with size (3,1) and color brown and mask Full at (0,0)
  _01: a point with color green at (0,1)
  _011: a point with color green at (2,1)
diff:   ^.layer_01.pos.i
delta:
! 1 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color yellow and layers
  _0: a rectangle with size (3,1) and color brown and mask Full at (0,0)
  _01: a point with color green at (2,1)
  _011: a point with color green at (0,1)
diff:   ^.layer_01.pos.i
delta:
! 1 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color yellow and layers
  _0: a rectangle with size (3,1) and color brown and mask Full at (0,0)
  _01: a point with color yellow at (1,1)
  _011: a point with color green at (0,1)
diff: 
delta: (2,1)=3 
! 2 wrong pixels (generated / expected)

TEST 74dd1130.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 4.7 sec (4.7 sec/task)
bits-train-error = 1112.2 bits (1112.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-221] Checking task 75b8110e.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 27193.2 = 27202.1
DL output with Mo: L = 9.0 + 8906.6 = 8915.5
DL input+output M: L = 17.9 + 36099.7 = 36117.7

# learning a model for train pairs
2.000	
1.783	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.621	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.470	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.393	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.317	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.265	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.228	OUT DEF: ^.color=^.layer_011.shape.color
1.202	OUT DEF: ^.layer_0.shape.color=^.layer_01.shape.color
1.195	OUT DEF: ^.size=(?,?)
1.160	OUT DEF: ^.size.i=4
1.125	OUT DEF: ^.size.j=4
1.118	OUT DEF: ^.layer_0.pos=(?,?)
1.100	OUT DEF: ^.layer_0.pos.j=0
1.083	OUT DEF: ^.layer_0.pos.i=^.layer_0.pos.i - ^.layer_0.shape.size.i
1.076	OUT DEF: ^.layer_0.shape.size=(?,?)
1.069	OUT DEF: ^.layer_01.pos=(?,?)
1.062	OUT DEF: ^.layer_01.shape.size=(?,?)
1.059	IN  OBJECT at ^.layer_0110: a point with color ? at ?
1.043	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.040	OUT DEF: ^.layer_01.pos.j=^.layer_011.shape.size.i - 2
1.037	IN  DEF: ^.color=black
1.035	IN  DEF: ^.size=(?,?)
1.020	IN  DEF: ^.size.i=8
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size (4,4) and color ^.layer_011.shape.color and layers
  _0: a rectangle with size (?,?) and color ^.layer_01.shape.color and mask ? at (^.layer_0.pos.i - ^.layer_0.shape.size.i,0)
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,^.layer_011.shape.size.i - 2)
WHERE (Mi)
a background with size (8,?) and color black and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _0110: a point with color ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 123.3 + 12165.9 = 12289.2
DL output with Mo: L = 105.6 + 4957.7 = 5063.3
DL input+output M: L = 228.9 + 17123.6 = 17352.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (4,4) and color pink and mask ..x.|xxx.|x.xx|.xx. at (4,0)
  _01: a rectangle with size (4,3) and color yellow and mask xx.|xx.|..x|.x. at (0,0)
  _0110: a point with color grey at (0,6)
  _011: a rectangle with size (2,3) and color grey and mask ..x|xx. at (2,4)
  _0111: a rectangle with size (2,2) and color brown and mask xx|x. at (6,4)
  _01111: a rectangle with size (2,2) and color brown and mask Even Checkboard at (4,6)
diff: 
delta:
   (211.0 bits)
data: a background with size (4,4) and color grey and layers
  _0: a rectangle with size (1,2) and color yellow and mask Full at (0,0)
  _01: a rectangle with size (3,4) and color pink and mask xxx.|x..x|..x. at (1,0)
diff: 
delta: (0,3)=0  (1,3)=9# (2,1)=9# (3,3)=0 
   (113.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (4,4) and color pink and mask ..x.|xxx.|x.xx|.xx. at (4,0)
  _01: a rectangle with size (4,3) and color yellow and mask xx.|xx.|..x|.x. at (0,0)
  _0110: a point with color grey at (0,6)
  _011: a rectangle with size (2,3) and color grey and mask ..x|xx. at (2,4)
  _0111: a rectangle with size (2,2) and color brown and mask xx|x. at (6,4)
  _01111: a rectangle with size (2,2) and color brown and mask Even Checkboard at (4,6)
diff: 
delta:
! 10 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (4,4) and color pink and mask ..x.|xxx.|x.xx|.xx. at (4,0)
  _01: a rectangle with size (4,3) and color yellow and mask xx.|xx.|..x|.x. at (0,0)
  _0110: a point with color grey at (0,6)
  _011: a rectangle with size (2,2) and color brown and mask xx|x. at (6,4)
  _0111: a rectangle with size (2,3) and color grey and mask ..x|xx. at (2,4)
  _01111: a rectangle with size (2,2) and color brown and mask Even Checkboard at (4,6)
diff: 
delta:
! 12 wrong pixels (generated / expected)

TRAIN 75b8110e.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (2,4) and color yellow and mask xx.x|x.xx at (2,0)
  _01: a rectangle with size (4,4) and color grey and mask xx..|..xx|.x..|.xxx at (0,4)
  _0110: a point with color yellow at (0,0)
  _011: a rectangle with size (4,2) and color pink and mask .x|x.|.x|xx at (4,2)
  _0111: a rectangle with size (3,1) and color brown and mask Full at (4,5)
  _01111: a rectangle with size (2,1) and color brown and mask Full at (6,7)
diff: 
delta: (0,3)=4  (4,7)=9# (6,0)=6 
   (255.6 bits)
data: a background with size (4,4) and color pink and layers
  _0: a rectangle with size (4,4) and color grey and mask xx..|..xx|.x..|.xxx at (0,0)
  _01: a rectangle with size (3,1) and color black and mask Full at (0,2)
diff: 
delta: (1,0)=0  (1,1)=9# (3,0)=4 
   (102.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (2,4) and color yellow and mask xx.x|x.xx at (2,0)
  _01: a rectangle with size (4,4) and color grey and mask xx..|..xx|.x..|.xxx at (0,4)
  _0110: a point with color yellow at (0,0)
  _011: a rectangle with size (4,2) and color pink and mask .x|x.|.x|xx at (4,2)
  _0111: a rectangle with size (3,1) and color brown and mask Full at (4,5)
  _01111: a rectangle with size (2,1) and color brown and mask Full at (6,7)
diff: 
delta: (0,3)=4  (4,7)=9# (6,0)=6 
! 12 wrong pixels (generated / expected)

TRAIN 75b8110e.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (3,4) and color brown and mask .xx.|.x.x|xxx. at (4,4)
  _01: a rectangle with size (4,1) and color pink and mask Full at (4,0)
  _0110: a point with color yellow at (0,3)
  _011: a rectangle with size (2,1) and color yellow and mask Full at (2,3)
  _0111: a rectangle with size (4,3) and color grey and mask x..|.x.|..x|..x at (0,4)
  _01111: a rectangle with size (2,1) and color pink and mask Full at (6,2)
diff: 
delta: (1,0)=4  (3,1)=4 
   (224.9 bits)
data: a background with size (4,4) and color yellow and layers
  _0: a rectangle with size (3,1) and color pink and mask Full at (1,0)
  _01: a rectangle with size (4,3) and color grey and mask Full at (0,0)
diff: 
delta: (0,1)=9# (0,2)=9# (1,2)=0  (1,3)=9# (2,1)=9# (3,1)=4 
   (135.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (3,4) and color brown and mask .xx.|.x.x|xxx. at (4,4)
  _01: a rectangle with size (4,1) and color pink and mask Full at (4,0)
  _0110: a point with color yellow at (0,3)
  _011: a rectangle with size (4,3) and color grey and mask x..|.x.|..x|..x at (0,4)
  _0111: a rectangle with size (2,1) and color yellow and mask Full at (2,3)
  _01111: a rectangle with size (2,1) and color pink and mask Full at (6,2)
diff: 
delta: (1,0)=4  (3,1)=4 
! 11 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (3,4) and color brown and mask .xx.|.x.x|xxx. at (4,4)
  _01: a rectangle with size (4,1) and color pink and mask Full at (4,0)
  _0110: a point with color yellow at (0,3)
  _011: a rectangle with size (2,1) and color yellow and mask Full at (2,3)
  _0111: a rectangle with size (4,3) and color grey and mask x..|.x.|..x|..x at (0,4)
  _01111: a rectangle with size (2,1) and color pink and mask Full at (6,2)
diff: 
delta: (1,0)=4  (3,1)=4 
! 10 wrong pixels (generated / expected)

TRAIN 75b8110e.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (4,4) and color brown and mask x.xx|.xxx|xx.x|x.xx at (4,4)
  _01: a rectangle with size (4,4) and color pink and mask xxx.|xxx.|x..x|xx.x at (4,0)
  _0110: a point with color yellow at (0,0)
  _011: a rectangle with size (4,2) and color grey and mask .x|.x|xx|.x at (0,6)
  _0111: a rectangle with size (3,2) and color yellow and mask .x|x.|xx at (0,2)
  _01111: a rectangle with size (2,2) and color grey and mask Odd Checkboard at (0,4)
diff: 
delta: (3,0)=4  (3,4)=5#
   (261.5 bits)
data: a background with size (4,4) and color grey and layers
  _0: a rectangle with size (4,3) and color pink and mask x.x|.xx|x..|.x. at (0,0)
  _01: a rectangle with size (1,1) and color brown and mask Full at (3,2)
diff: 
delta: (2,1)=9#
   (60.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (4,4) and color brown and mask x.xx|.xxx|xx.x|x.xx at (4,4)
  _01: a rectangle with size (4,4) and color pink and mask xxx.|xxx.|x..x|xx.x at (4,0)
  _0110: a point with color yellow at (0,0)
  _011: a rectangle with size (4,2) and color grey and mask .x|.x|xx|.x at (0,6)
  _0111: a rectangle with size (3,2) and color yellow and mask .x|x.|xx at (0,2)
  _01111: a rectangle with size (2,2) and color grey and mask Odd Checkboard at (0,4)
diff: 
delta: (3,0)=4  (3,4)=5#
! 10 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (4,4) and color brown and mask x.xx|.xxx|xx.x|x.xx at (4,4)
  _01: a rectangle with size (4,4) and color pink and mask xxx.|xxx.|x..x|xx.x at (4,0)
  _0110: a point with color yellow at (0,0)
  _011: a rectangle with size (3,2) and color yellow and mask .x|x.|xx at (0,2)
  _0111: a rectangle with size (4,2) and color grey and mask .x|.x|xx|.x at (0,6)
  _01111: a rectangle with size (2,2) and color grey and mask Odd Checkboard at (0,4)
diff: 
delta: (3,0)=4  (3,4)=5#
! 14 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (4,4) and color pink and mask xxx.|xxx.|x..x|xx.x at (4,0)
  _01: a rectangle with size (4,4) and color brown and mask x.xx|.xxx|xx.x|x.xx at (4,4)
  _0110: a point with color yellow at (0,0)
  _011: a rectangle with size (4,2) and color grey and mask .x|.x|xx|.x at (0,6)
  _0111: a rectangle with size (3,2) and color yellow and mask .x|x.|xx at (0,2)
  _01111: a rectangle with size (2,2) and color grey and mask Odd Checkboard at (0,4)
diff: 
delta: (3,0)=4  (3,4)=5#
! 12 wrong pixels (generated / expected)

TRAIN 75b8110e.json/4: 0 - (FAILURE)

## instance 5

> Input and output best reading:
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (4,4) and color brown and mask ..xx|x.x.|x.xx|.x.x at (4,4)
  _01: a rectangle with size (4,4) and color grey and mask .xxx|xx.x|x...|x... at (0,4)
  _0110: a point with color yellow at (0,1)
  _011: a rectangle with size (4,1) and color pink and mask Full at (4,3)
  _0111: a rectangle with size (2,3) and color yellow and mask xxx|.x. at (0,1)
  _01111: a rectangle with size (1,2) and color pink and mask Full at (4,0)
diff: 
delta: (3,0)=4  (7,0)=6  (7,1)=6 
   (263.6 bits)
data: a background with size (4,4) and color pink and layers
  _0: a rectangle with size (4,4) and color grey and mask .xxx|xx.x|x...|x... at (0,0)
  _01: a rectangle with size (2,1) and color brown and mask Full at (1,2)
diff: 
delta: (2,1)=0  (3,2)=0 
   (84.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (4,4) and color brown and mask ..xx|x.x.|x.xx|.x.x at (4,4)
  _01: a rectangle with size (4,4) and color grey and mask .xxx|xx.x|x...|x... at (0,4)
  _0110: a point with color yellow at (0,1)
  _011: a rectangle with size (4,1) and color pink and mask Full at (4,3)
  _0111: a rectangle with size (2,3) and color yellow and mask xxx|.x. at (0,1)
  _01111: a rectangle with size (1,2) and color pink and mask Full at (4,0)
diff: 
delta: (3,0)=4  (7,0)=6  (7,1)=6 
! 10 wrong pixels (generated / expected)

TRAIN 75b8110e.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
negative integer

TEST 75b8110e.json/1: 0 - (ERROR)

# Performance measures on task
runtime-learning = 26.2 sec (26.2 sec/task)
bits-train-error = 4957.7 bits (4957.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-220] Checking task 760b3cac.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 6360.2 = 6369.2
DL output with Mo: L = 9.0 + 9274.5 = 9283.5
DL input+output M: L = 17.9 + 15634.8 = 15652.7

# learning a model for train pairs
2.000	
1.533	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.228	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.994	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.719	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.662	OUT DEF: ^.size=^.size
0.631	OUT DEF: ^.layer_01=^.layer_01
0.609	IN  DEF: ^.layer_0.shape.color=cyan
0.587	IN  DEF: ^.layer_01.shape.color=yellow
0.572	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.565	IN  DEF: ^.color=black
0.559	IN  DEF: ^.layer_0.pos=(?,?)
0.539	IN  DEF: ^.layer_0.pos.j=3
0.520	IN  DEF: ^.layer_0.pos.i=(0)
0.515	IN  DEF: ^.size=(?,?)
0.475	IN  DEF: ^.size.j=9
0.440	IN  DEF: ^.size.i=6
0.435	IN  DEF: ^.layer_0.shape.size=(?,?)
0.409	IN  DEF: ^.layer_0.shape.size.i=3
0.384	IN  DEF: ^.layer_0.shape.size.j=3
0.378	IN  DEF: ^.layer_01.pos=(?,?)
0.357	IN  DEF: ^.layer_01.pos.j=3
0.339	IN  DEF: ^.layer_01.pos.i=3
0.333	IN  DEF: ^.layer_01.shape.size=(?,?)
0.308	IN  DEF: ^.layer_01.shape.size.i=3
0.282	IN  DEF: ^.layer_01.shape.size.j=3
0.277	OUT DEF: ^.color=black
0.274	OUT DEF: ^.layer_0.pos=(?,?)
0.261	OUT DEF: ^.layer_0.pos.i=(0)
0.257	OUT DEF: ^.layer_0.shape.size=(?,?)
0.240	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.i
0.216	OUT DEF: ^.layer_0.shape.size.j=^.size.i

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (^.layer_0.shape.size.i,^.size.i) and color ^.layer_0.shape.color and mask ? at ((0),?)
  _01: ^.layer_01
WHERE (Mi)
a background with size (6,9) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask ? at ((0),3)
  _01: a rectangle with size (3,3) and color yellow and mask ? at (3,3)

DL input  with Mi: L = 93.6 + 723.5 = 817.1
DL output with Mo: L = 45.5 + 766.5 = 812.0
DL input+output M: L = 139.1 + 1490.1 = 1629.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (6,9) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask x.x|.xx|..x at (0,3)
  _01: a rectangle with size (3,3) and color yellow and mask x..|xxx|.x. at (3,3)
diff: 
delta:
   (24.1 bits)
data: a background with size (6,9) and color black and layers
  _0: a rectangle with size (3,6) and color cyan and mask x.xx.x|xx..xx|x....x at (0,0)
  _01: a rectangle with size (3,3) and color yellow and mask x..|xxx|.x. at (3,3)
diff: 
delta:
   (25.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,9) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask x.x|.xx|..x at (0,3)
  _01: a rectangle with size (3,3) and color yellow and mask x..|xxx|.x. at (3,3)
diff: 
delta:
! 8 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (6,9) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask x.x|.xx|..x at (0,3)
  _01: a rectangle with size (1,3) and color yellow and mask Full at (4,3)
diff:   ^.layer_01.shape.size.i  ^.layer_01.pos.i
delta: (3,3)=4  (5,4)=4 
! 10 wrong pixels (generated / expected)

TRAIN 760b3cac.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (6,9) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask x.x|xxx|xx. at (0,3)
  _01: a rectangle with size (3,3) and color yellow and mask ..x|xxx|.x. at (3,3)
diff: 
delta:
   (24.1 bits)
data: a background with size (6,9) and color black and layers
  _0: a rectangle with size (3,6) and color cyan and mask x.xx.x|xxxxxx|xx..xx at (0,3)
  _01: a rectangle with size (3,3) and color yellow and mask ..x|xxx|.x. at (3,3)
diff: 
delta:
   (25.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,9) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask x.x|xxx|xx. at (0,3)
  _01: a rectangle with size (3,3) and color yellow and mask ..x|xxx|.x. at (3,3)
diff: 
delta:
! 18 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (6,9) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask x.x|xxx|xx. at (0,3)
  _01: a rectangle with size (1,3) and color yellow and mask Full at (4,3)
diff:   ^.layer_01.shape.size.i  ^.layer_01.pos.i
delta: (3,5)=4  (5,4)=4 
! 20 wrong pixels (generated / expected)

TRAIN 760b3cac.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (6,9) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask x..|.xx|x.. at (0,3)
  _01: a rectangle with size (3,3) and color yellow and mask x..|xxx|.x. at (3,3)
diff: 
delta:
   (24.1 bits)
data: a background with size (6,9) and color black and layers
  _0: a rectangle with size (3,6) and color cyan and mask ..xx..|xx..xx|..xx.. at (0,0)
  _01: a rectangle with size (3,3) and color yellow and mask x..|xxx|.x. at (3,3)
diff: 
delta:
   (25.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,9) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask x..|.xx|x.. at (0,3)
  _01: a rectangle with size (3,3) and color yellow and mask x..|xxx|.x. at (3,3)
diff: 
delta:
! 10 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (6,9) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask x..|.xx|x.. at (0,3)
  _01: a rectangle with size (1,3) and color yellow and mask Full at (4,3)
diff:   ^.layer_01.shape.size.i  ^.layer_01.pos.i
delta: (3,3)=4  (5,4)=4 
! 12 wrong pixels (generated / expected)

TRAIN 760b3cac.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,9) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask x.x|.xx|x.. at (0,3)
  _01: a rectangle with size (3,3) and color yellow and mask ..x|xxx|.x. at (3,3)
diff: 
delta:
! 18 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (6,9) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask x.x|.xx|x.. at (0,3)
  _01: a rectangle with size (1,3) and color yellow and mask Full at (4,3)
diff:   ^.layer_01.shape.size.i  ^.layer_01.pos.i
delta: (3,5)=4  (5,4)=4 
! 20 wrong pixels (generated / expected)

TEST 760b3cac.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 9.6 sec (9.6 sec/task)
bits-train-error = 766.5 bits (766.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-219] Checking task 776ffc46.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 55385.1 = 55394.0
DL output with Mo: L = 9.0 + 55385.1 = 55394.0
DL input+output M: L = 17.9 + 110770.1 = 110788.1

# learning a model for train pairs
2.000	
1.665	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.331	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.196	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.066	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.964	OUT OBJECT at ^.layer_011: ^.layer_01.shape at ?
0.878	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.792	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.707	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.638	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.562	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_0.shape at ?
  _011: ^.layer_01.shape at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 103.8 + 16652.7 = 16756.5
DL output with Mo: L = 87.1 + 14265.1 = 14352.2
DL input+output M: L = 190.9 + 30917.8 = 31108.7

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (7,7) and color grey and mask Border at (0,0)
  _01: a rectangle with size (3,3) and color red and mask .x.|xxx|.x. at (2,2)
  _011: a rectangle with size (3,3) and color blue and mask .x.|xxx|.x. at (7,10)
  _0111: a rectangle with size (3,3) and color blue and mask .x.|xxx|.x. at (15,13)
  _01111: a rectangle with size (3,3) and color blue and mask Full at (1,13)
diff: 
delta: (12,3)=1  (12,4)=1  (12,5)=1  (12,6)=1 
   (308.8 bits)
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask Full at (1,13)
  _01: a rectangle with size (7,7) and color grey and mask Border at (0,0)
  _011: a rectangle with size (3,3) and color red and mask .x.|xxx|.x. at (2,2)
  _0111: a rectangle with size (3,3) and color red and mask .x.|xxx|.x. at (7,10)
  _01111: a rectangle with size (3,3) and color red and mask .x.|xxx|.x. at (15,13)
diff: 
delta: (12,3)=1  (12,4)=1  (12,5)=1  (12,6)=1 
   (253.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (7,7) and color grey and mask Border at (0,0)
  _01: a rectangle with size (3,3) and color red and mask .x.|xxx|.x. at (2,2)
  _011: a rectangle with size (3,3) and color blue and mask .x.|xxx|.x. at (7,10)
  _0111: a rectangle with size (3,3) and color blue and mask .x.|xxx|.x. at (15,13)
  _01111: a rectangle with size (3,3) and color blue and mask Full at (1,13)
diff: 
delta: (12,3)=1  (12,4)=1  (12,5)=1  (12,6)=1 
! size mismatch, 10x10 instead of 20x20
>> Trial 2
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (7,7) and color grey and mask Border at (0,0)
  _01: a rectangle with size (3,3) and color blue and mask Full at (1,13)
  _011: a rectangle with size (3,3) and color red and mask .x.|xxx|.x. at (2,2)
  _0111: a rectangle with size (3,3) and color blue and mask .x.|xxx|.x. at (7,10)
  _01111: a rectangle with size (3,3) and color blue and mask .x.|xxx|.x. at (15,13)
diff: 
delta: (12,3)=1  (12,4)=1  (12,5)=1  (12,6)=1 
! size mismatch, 10x10 instead of 20x20

TRAIN 776ffc46.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (7,7) and color grey and mask Border at (1,5)
  _01: a rectangle with size (3,3) and color green and mask Full at (3,7)
  _011: a rectangle with size (3,3) and color blue and mask Full at (9,15)
  _0111: a rectangle with size (3,3) and color blue and mask Full at (12,3)
  _01111: a rectangle with size (3,5) and color blue and mask ..x..|.xxx.|xxxxx at (16,10)
diff: 
delta: (11,11)=1  (12,11)=1  (13,11)=1 
   (275.2 bits)
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask Full at (9,15)
  _01: a rectangle with size (7,7) and color grey and mask Border at (1,5)
  _011: a rectangle with size (3,3) and color green and mask Full at (3,7)
  _0111: a rectangle with size (3,3) and color green and mask Full at (12,3)
  _01111: a rectangle with size (3,5) and color blue and mask ..x..|.xxx.|xxxxx at (16,10)
diff: 
delta: (11,11)=1  (12,11)=1  (13,11)=1 
   (229.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (7,7) and color grey and mask Border at (1,5)
  _01: a rectangle with size (3,3) and color green and mask Full at (3,7)
  _011: a rectangle with size (3,3) and color blue and mask Full at (9,15)
  _0111: a rectangle with size (3,3) and color blue and mask Full at (12,3)
  _01111: a rectangle with size (3,5) and color blue and mask ..x..|.xxx.|xxxxx at (16,10)
diff: 
delta: (11,11)=1  (12,11)=1  (13,11)=1 
! size mismatch, 10x10 instead of 20x20

TRAIN 776ffc46.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (7,7) and color grey and mask Border at (0,13)
  _01: a rectangle with size (2,3) and color red and mask Full at (2,15)
  _011: a rectangle with size (6,6) and color grey and mask .....x|.....x|.....x|.....x|.....x|xxxxxx at (0,0)
  _0111: a rectangle with size (2,3) and color blue and mask Full at (11,10)
  _01111: a rectangle with size (2,3) and color blue and mask Full at (16,2)
diff: 
delta: (1,2)=2  (2,2)=2  (3,2)=2  (10,4)=1  (11,4)=1  (12,4)=1  (15,8)=1  (16,7)=1  (16,8)=1  (16,9)=1  (17,8)=1 
   (465.6 bits)
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (6,6) and color grey and mask .....x|.....x|.....x|.....x|.....x|xxxxxx at (0,0)
  _01: a rectangle with size (7,7) and color grey and mask Border at (0,13)
  _011: a rectangle with size (2,3) and color red and mask Full at (2,15)
  _0111: a rectangle with size (2,3) and color red and mask Full at (11,10)
  _01111: a rectangle with size (2,3) and color red and mask Full at (16,2)
diff: 
delta: (1,2)=2  (2,2)=2  (3,2)=2  (10,4)=1  (11,4)=1  (12,4)=1  (15,8)=1  (16,7)=1  (16,8)=1  (16,9)=1  (17,8)=1 
   (421.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (7,7) and color grey and mask Border at (0,13)
  _01: a rectangle with size (2,3) and color red and mask Full at (2,15)
  _011: a rectangle with size (6,6) and color grey and mask .....x|.....x|.....x|.....x|.....x|xxxxxx at (0,0)
  _0111: a rectangle with size (2,3) and color blue and mask Full at (11,10)
  _01111: a rectangle with size (2,3) and color blue and mask Full at (16,2)
diff: 
delta: (1,2)=2  (2,2)=2  (3,2)=2  (10,4)=1  (11,4)=1  (12,4)=1  (15,8)=1  (16,7)=1  (16,8)=1  (16,9)=1  (17,8)=1 
! size mismatch, 10x10 instead of 20x20
>> Trial 2
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (7,7) and color grey and mask Border at (0,13)
  _01: a rectangle with size (2,3) and color blue and mask Full at (11,10)
  _011: a rectangle with size (6,6) and color grey and mask .....x|.....x|.....x|.....x|.....x|xxxxxx at (0,0)
  _0111: a rectangle with size (2,3) and color red and mask Full at (2,15)
  _01111: a rectangle with size (2,3) and color blue and mask Full at (16,2)
diff: 
delta: (1,2)=2  (2,2)=2  (3,2)=2  (10,4)=1  (11,4)=1  (12,4)=1  (15,8)=1  (16,7)=1  (16,8)=1  (16,9)=1  (17,8)=1 
! size mismatch, 10x10 instead of 20x20

TRAIN 776ffc46.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (7,7) and color grey and mask Border at (3,1)
  _01: a rectangle with size (6,7) and color grey and mask x......|x......|x......|x......|x......|xxxxxxx at (0,13)
  _011: a rectangle with size (3,3) and color green and mask Full at (5,3)
  _0111: a rectangle with size (3,3) and color blue and mask Full at (9,10)
  _01111: a rectangle with size (3,4) and color green and mask .xx.|.xx.|xxxx at (1,15)
diff: 
delta: (8,16)=1  (8,17)=1  (9,16)=1  (9,17)=1  (10,15)=1  (10,16)=1  (10,17)=1  (10,18)=1  (12,5)=1  (13,5)=1  (14,5)=1  (15,5)=1  (15,11)=1  (16,10)=1  (16,11)=1  (16,12)=1  (17,11)=1 
   (615.7 bits)
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask Full at (9,10)
  _01: a rectangle with size (7,7) and color grey and mask Border at (3,1)
  _011: a rectangle with size (6,7) and color grey and mask x......|x......|x......|x......|x......|xxxxxxx at (0,13)
  _0111: a rectangle with size (3,3) and color green and mask Full at (5,3)
  _01111: a rectangle with size (3,4) and color green and mask .xx.|.xx.|xxxx at (1,15)
diff: 
delta: (8,16)=1  (8,17)=1  (9,16)=1  (9,17)=1  (10,15)=1  (10,16)=1  (10,17)=1  (10,18)=1  (12,5)=1  (13,5)=1  (14,5)=1  (15,5)=1  (15,11)=1  (16,10)=1  (16,11)=1  (16,12)=1  (17,11)=1 
   (522.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (7,7) and color grey and mask Border at (3,1)
  _01: a rectangle with size (6,7) and color grey and mask x......|x......|x......|x......|x......|xxxxxxx at (0,13)
  _011: a rectangle with size (3,3) and color green and mask Full at (5,3)
  _0111: a rectangle with size (3,3) and color blue and mask Full at (9,10)
  _01111: a rectangle with size (3,4) and color green and mask .xx.|.xx.|xxxx at (1,15)
diff: 
delta: (8,16)=1  (8,17)=1  (9,16)=1  (9,17)=1  (10,15)=1  (10,16)=1  (10,17)=1  (10,18)=1  (12,5)=1  (13,5)=1  (14,5)=1  (15,5)=1  (15,11)=1  (16,10)=1  (16,11)=1  (16,12)=1  (17,11)=1 
! size mismatch, 10x10 instead of 20x20
>> Trial 2
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (7,7) and color grey and mask Border at (3,1)
  _01: a rectangle with size (3,3) and color blue and mask Full at (9,10)
  _011: a rectangle with size (6,7) and color grey and mask x......|x......|x......|x......|x......|xxxxxxx at (0,13)
  _0111: a rectangle with size (3,3) and color green and mask Full at (5,3)
  _01111: a rectangle with size (3,4) and color green and mask .xx.|.xx.|xxxx at (1,15)
diff: 
delta: (8,16)=1  (8,17)=1  (9,16)=1  (9,17)=1  (10,15)=1  (10,16)=1  (10,17)=1  (10,18)=1  (12,5)=1  (13,5)=1  (14,5)=1  (15,5)=1  (15,11)=1  (16,10)=1  (16,11)=1  (16,12)=1  (17,11)=1 
! size mismatch, 10x10 instead of 20x20

TRAIN 776ffc46.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (7,7) and color grey and mask Border at (13,12)
  _01: a rectangle with size (6,8) and color grey and mask x.......|x.......|x.......|x.......|x.......|xxxxxxxx at (0,12)
  _011: a rectangle with size (7,7) and color grey and mask xxxxxxx|......x|......x|......x|......x|......x|......x at (13,0)
  _0111: a rectangle with size (4,4) and color blue and mask .xx.|xxxx|xxxx|.xx. at (8,6)
  _01111: a rectangle with size (4,4) and color red and mask .xx.|xxxx|xxxx|.xx. at (15,1)
diff: 
delta: (1,15)=2  (1,16)=2  (1,17)=2  (2,7)=1  (2,8)=1  (2,9)=1  (2,15)=2  (2,16)=2  (2,17)=2  (3,7)=1  (3,8)=1  (3,9)=1  (4,3)=1  (5,3)=1  (6,2)=1  (6,3)=1  (6,4)=1  (6,5)=1  (7,3)=1  (9,2)=1  (9,15)=1  (10,1)=1  (10,2)=1  (10,3)=1  (10,14)=1  (10,15)=1  (10,16)=1  (11,2)=1  (11,15)=1  (15,15)=2  (16,14)=2  (16,15)=2  (16,16)=2  (17,15)=2 
! size mismatch, 10x10 instead of 20x20
>> Trial 2
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (7,7) and color grey and mask Border at (13,12)
  _01: a rectangle with size (7,7) and color grey and mask xxxxxxx|......x|......x|......x|......x|......x|......x at (13,0)
  _011: a rectangle with size (6,8) and color grey and mask x.......|x.......|x.......|x.......|x.......|xxxxxxxx at (0,12)
  _0111: a rectangle with size (4,4) and color blue and mask .xx.|xxxx|xxxx|.xx. at (8,6)
  _01111: a rectangle with size (4,4) and color red and mask .xx.|xxxx|xxxx|.xx. at (15,1)
diff: 
delta: (1,15)=2  (1,16)=2  (1,17)=2  (2,7)=1  (2,8)=1  (2,9)=1  (2,15)=2  (2,16)=2  (2,17)=2  (3,7)=1  (3,8)=1  (3,9)=1  (4,3)=1  (5,3)=1  (6,2)=1  (6,3)=1  (6,4)=1  (6,5)=1  (7,3)=1  (9,2)=1  (9,15)=1  (10,1)=1  (10,2)=1  (10,3)=1  (10,14)=1  (10,15)=1  (10,16)=1  (11,2)=1  (11,15)=1  (15,15)=2  (16,14)=2  (16,15)=2  (16,16)=2  (17,15)=2 
! size mismatch, 10x10 instead of 20x20

TEST 776ffc46.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.3 sec (27.3 sec/task)
bits-train-error = 14265.1 bits (14265.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-218] Checking task 77fdfe62.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 16981.7 = 16990.7
DL output with Mo: L = 9.0 + 4178.7 = 4187.6
DL input+output M: L = 17.9 + 21160.4 = 21178.3

# learning a model for train pairs
2.000	
1.567	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.415	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.324	OUT DEF: ^.size=^.layer_01.shape.size
1.242	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.156	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.103	OUT DEF: ^.layer_0.pos=^.layer_0.pos
1.056	OUT OBJECT at ^.layer_011: a point with color ? at ?
1.023	OUT DEF: ^.layer_011.shape.color=yellow
1.012	OUT DEF: ^.color=black
1.004	OUT DEF: ^.layer_0.shape.size=(?,?)
0.995	OUT DEF: ^.layer_01.pos=(?,?)
0.987	OUT DEF: ^.layer_01.shape.size=(?,?)
0.979	OUT DEF: ^.layer_011.pos=(?,?)
0.970	IN  DEF: ^.layer_0.shape.color=blue
0.962	IN  DEF: ^.layer_01.shape.color=cyan
0.956	IN  OBJECT at ^.layer_011: a point with color ? at ?
0.922	OUT DEF: ^.layer_0.shape.color=^.layer_011.shape.color
0.916	IN  OBJECT at ^.layer_0111: a point with color ? at ?
0.895	OUT DEF: ^.layer_01.pos.j=^.layer_0111.pos.j
0.887	IN  OBJECT at ^.layer_01111: a point with color ? at ?
0.879	IN  OBJECT at ^.layer_01110: a point with color ? at ?
0.876	IN  DEF: ^.color=black
0.874	IN  DEF: ^.size=(?,?)
0.872	IN  DEF: ^.layer_0.pos=(?,?)
0.865	IN  DEF: ^.layer_0.pos.i=(0)
0.857	IN  DEF: ^.layer_0.pos.j=(0)
0.855	IN  DEF: ^.layer_0.shape.size=(?,?)
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_01.shape.size and color black and layers
  _0: a rectangle with size (?,?) and color ^.layer_011.shape.color and mask ? at ^.layer_0.pos
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,^.layer_0111.pos.j)
  _011: a point with color yellow at (?,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color blue and mask ? at ((0),(0))
  _01: a rectangle with size ? and color cyan and mask ? at ?
  _011: a point with color ? at ?
  _01110: a point with color ? at ?
  _0111: a point with color ? at ?
  _01111: a point with color ? at ?

DL input  with Mi: L = 111.3 + 5741.1 = 5852.4
DL output with Mo: L = 83.7 + 2054.8 = 2138.5
DL input+output M: L = 195.0 + 7795.9 = 7990.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (8,8) and color blue and mask .x....x.|xxxxxxxx|.x....x.|.x....x.|.x....x.|.x....x.|xxxxxxxx|.x....x. at (0,0)
  _01: a rectangle with size (4,4) and color cyan and mask .x..|xx.x|..x.|..xx at (2,2)
  _011: a point with color red at (0,0)
  _01110: a point with color green at (0,7)
  _0111: a point with color cyan at (5,2)
  _01111: a point with color yellow at (7,0)
diff: 
delta: (7,7)=6 
   (222.0 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask .x|xx at (0,0)
  _01: a rectangle with size (2,2) and color pink and mask x.|xx at (2,2)
  _011: a point with color yellow at (3,0)
diff: 
delta: (1,3)=3 
   (64.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (8,8) and color blue and mask .x....x.|xxxxxxxx|.x....x.|.x....x.|.x....x.|.x....x.|xxxxxxxx|.x....x. at (0,0)
  _01: a rectangle with size (4,4) and color cyan and mask .x..|xx.x|..x.|..xx at (2,2)
  _011: a point with color red at (0,0)
  _01110: a point with color green at (0,7)
  _0111: a point with color cyan at (5,2)
  _01111: a point with color yellow at (7,0)
diff: 
delta: (7,7)=6 
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (8,8) and color blue and mask .x....x.|xxxxxxxx|.x....x.|.x....x.|.x....x.|.x....x.|xxxxxxxx|.x....x. at (0,0)
  _01: a rectangle with size (4,4) and color cyan and mask .x..|xx.x|..x.|..xx at (2,2)
  _011: a point with color red at (0,0)
  _01110: a point with color green at (0,7)
  _0111: a point with color yellow at (7,0)
  _01111: a point with color cyan at (5,2)
diff: 
delta: (7,7)=6 
! 6 wrong pixels (generated / expected)

TRAIN 77fdfe62.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (6,6) and color blue and mask .x..x.|xxxxxx|.x..x.|.x..x.|xxxxxx|.x..x. at (0,0)
  _01: a rectangle with size (2,2) and color cyan and mask xx|x. at (2,2)
  _011: a point with color brown at (0,0)
  _01110: a point with color yellow at (0,5)
  _0111: a point with color red at (5,0)
  _01111: a point with color green at (5,5)
diff: 
delta:
   (150.3 bits)
data: a background with size (2,2) and color black and layers
  _0: a rectangle with size (1,1) and color brown and mask Full at (0,0)
  _01: a rectangle with size (1,1) and color red and mask Full at (1,0)
  _011: a point with color yellow at (0,1)
diff: 
delta:
   (25.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (6,6) and color blue and mask .x..x.|xxxxxx|.x..x.|.x..x.|xxxxxx|.x..x. at (0,0)
  _01: a rectangle with size (2,2) and color cyan and mask xx|x. at (2,2)
  _011: a point with color brown at (0,0)
  _01110: a point with color yellow at (0,5)
  _0111: a point with color red at (5,0)
  _01111: a point with color green at (5,5)
diff: 
delta:
! 3 wrong pixels (generated / expected)

TRAIN 77fdfe62.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (8,8) and color blue and mask .x....x.|xxxxxxxx|.x....x.|.x....x.|.x....x.|.x....x.|xxxxxxxx|.x....x. at (0,0)
  _01: a rectangle with size (4,4) and color cyan and mask .x.x|xxx.|x.xx|xxx. at (2,2)
  _011: a point with color pink at (0,0)
  _01110: a point with color red at (0,7)
  _0111: a point with color orange at (7,0)
  _01111: a point with color yellow at (7,7)
diff: 
delta:
   (201.8 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (2,2) and color pink and mask .x|xx at (0,0)
  _01: a rectangle with size (2,2) and color orange and mask x.|xx at (2,0)
  _011: a point with color yellow at (2,2)
diff: 
delta: (0,3)=2  (1,2)=2  (2,3)=4  (3,2)=4 
   (115.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (8,8) and color blue and mask .x....x.|xxxxxxxx|.x....x.|.x....x.|.x....x.|.x....x.|xxxxxxxx|.x....x. at (0,0)
  _01: a rectangle with size (4,4) and color cyan and mask .x.x|xxx.|x.xx|xxx. at (2,2)
  _011: a point with color pink at (0,0)
  _01110: a point with color red at (0,7)
  _0111: a point with color orange at (7,0)
  _01111: a point with color yellow at (7,7)
diff: 
delta:
! 9 wrong pixels (generated / expected)

TRAIN 77fdfe62.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,10) and color blue and mask .x......x.|xxxxxxxxxx|.x......x.|.x......x.|.x......x.|.x......x.|.x......x.|.x......x.|xxxxxxxxxx|.x......x. at (0,0)
  _01: a rectangle with size (6,6) and color cyan and mask .xx...|xxx.x.|..x.x.|.x.xx.|xx.x.x|.x..x. at (2,2)
  _011: a point with color green at (0,0)
  _01110: a point with color yellow at (0,9)
  _0111: a point with color orange at (9,0)
  _01111: a point with color grey at (9,9)
diff: 
delta:
! 15 wrong pixels (generated / expected)

TEST 77fdfe62.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.9 sec (25.9 sec/task)
bits-train-error = 2054.8 bits (2054.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-217] Checking task 780d0b14.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 156580.3 = 156589.3
DL output with Mo: L = 9.0 + 2311.7 = 2320.7
DL input+output M: L = 17.9 + 158892.0 = 158909.9

# learning a model for train pairs
2.000	
1.760	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.574	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.400	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.255	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.152	OUT DEF: ^.color=^.layer_0.shape.color
1.080	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.015	IN  OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
1.000	OUT DEF: ^.size=(?,?)
0.999	IN  DEF: ^.color=black
0.999	IN  DEF: ^.size=(?,?)
0.999	IN  DEF: ^.layer_0.pos=(?,?)
0.999	IN  DEF: ^.layer_0.shape.size=(?,?)
0.998	IN  DEF: ^.layer_011111.pos=(?,?)
0.997	IN  DEF: ^.layer_011111.pos.i=(0)
0.997	IN  DEF: ^.layer_01.pos=(?,?)
0.997	IN  DEF: ^.layer_01.shape.size=(?,?)
0.996	IN  DEF: ^.layer_011.pos=(?,?)
0.996	IN  DEF: ^.layer_011.shape.size=(?,?)
0.996	IN  DEF: ^.layer_0111.pos=(?,?)
0.995	IN  DEF: ^.layer_0111.pos.i=(0)
0.994	IN  DEF: ^.layer_0111.pos.j=(0)
0.994	IN  DEF: ^.layer_0111.shape.size=(?,?)
0.993	IN  DEF: ^.layer_01111.pos=(?,?)
0.992	IN  DEF: ^.layer_011.pos.j=(0)
0.992	IN  DEF: ^.layer_01111.shape.size=(?,?)
0.992	IN  DEF: ^.layer_011111.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (?,?) and color ^.layer_0.shape.color and layers
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _011: a rectangle with size (?,?) and color ? and mask ? at (?,(0))
  _0111: a rectangle with size (?,?) and color ? and mask ? at ((0),(0))
  _01111: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _011111: a rectangle with size (?,?) and color ? and mask ? at ((0),?)

DL input  with Mi: L = 182.7 + 16939.8 = 17122.5
DL output with Mo: L = 14.7 + 2033.1 = 2047.8
DL input+output M: L = 197.4 + 18972.9 = 19170.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (11,11) and color blue and mask x.xx.xxx...|.x.xx..xxx.|xx...x.xx.x|xx.x.xxx.xx|xxxx.xx.x.x|x.x.xxxxxxx|x.x.xxxxxxx|xxxxxxx..xx|..xx.xxxxx.|xxxxx.xxxxx|x.x.x.xxxx. at (9,9)
  _01: a rectangle with size (8,11) and color cyan and mask ..xxxxx.xxx|..xxxxxxxxx|.xxxxxxxxxx|.x.xxxxxxxx|x.xx.xxx.xx|xxxxxxxxx.x|xxx.xxx.x..|.xx.xxx.... at (0,9)
  _011: a rectangle with size (11,8) and color pink and mask xxxxx.xx|xxxxxxx.|.x.xxx.x|xxx.xxxx|x.xx.x.x|xxxxx.xx|xxxxx.x.|xxx.xx.x|.xxx..x.|x...x.x.|xx.x.xxx at (9,0)
  _0111: a rectangle with size (8,8) and color blue and mask xxxx..xx|xxx.x.xx|xx.xxx.x|xx.x.xxx|.xx.xxxx|x.xxxx..|xx.xxxxx|xx.xx.xx at (0,0)
  _01111: a rectangle with size (1,1) and color cyan and mask Full at (7,19)
  _011111: a rectangle with size (1,1) and color black and mask Full at (0,16)
diff: 
delta:
   (552.4 bits)
data: a background with size (2,2) and color blue and layers
diff: 
delta: (0,1)=8  (1,0)=6 
   (40.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (11,11) and color blue and mask x.xx.xxx...|.x.xx..xxx.|xx...x.xx.x|xx.x.xxx.xx|xxxx.xx.x.x|x.x.xxxxxxx|x.x.xxxxxxx|xxxxxxx..xx|..xx.xxxxx.|xxxxx.xxxxx|x.x.x.xxxx. at (9,9)
  _01: a rectangle with size (8,11) and color cyan and mask ..xxxxx.xxx|..xxxxxxxxx|.xxxxxxxxxx|.x.xxxxxxxx|x.xx.xxx.xx|xxxxxxxxx.x|xxx.xxx.x..|.xx.xxx.... at (0,9)
  _011: a rectangle with size (11,8) and color pink and mask xxxxx.xx|xxxxxxx.|.x.xxx.x|xxx.xxxx|x.xx.x.x|xxxxx.xx|xxxxx.x.|xxx.xx.x|.xxx..x.|x...x.x.|xx.x.xxx at (9,0)
  _0111: a rectangle with size (8,8) and color blue and mask xxxx..xx|xxx.x.xx|xx.xxx.x|xx.x.xxx|.xx.xxxx|x.xxxx..|xx.xxxxx|xx.xx.xx at (0,0)
  _01111: a rectangle with size (1,1) and color cyan and mask Full at (7,19)
  _011111: a rectangle with size (5,5) and color black and mask Full at (0,2)
diff: 
delta:
! size mismatch, 10x10 instead of 2x2
>> Trial 2
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (8,11) and color cyan and mask ..xxxxx.xxx|..xxxxxxxxx|.xxxxxxxxxx|.x.xxxxxxxx|x.xx.xxx.xx|xxxxxxxxx.x|xxx.xxx.x..|.xx.xxx.... at (0,9)
  _01: a rectangle with size (11,11) and color blue and mask x.xx.xxx...|.x.xx..xxx.|xx...x.xx.x|xx.x.xxx.xx|xxxx.xx.x.x|x.x.xxxxxxx|x.x.xxxxxxx|xxxxxxx..xx|..xx.xxxxx.|xxxxx.xxxxx|x.x.x.xxxx. at (9,9)
  _011: a rectangle with size (11,8) and color pink and mask xxxxx.xx|xxxxxxx.|.x.xxx.x|xxx.xxxx|x.xx.x.x|xxxxx.xx|xxxxx.x.|xxx.xx.x|.xxx..x.|x...x.x.|xx.x.xxx at (9,0)
  _0111: a rectangle with size (8,8) and color blue and mask xxxx..xx|xxx.x.xx|xx.xxx.x|xx.x.xxx|.xx.xxxx|x.xxxx..|xx.xxxxx|xx.xx.xx at (0,0)
  _01111: a rectangle with size (1,1) and color cyan and mask Full at (7,19)
  _011111: a rectangle with size (5,5) and color black and mask Full at (0,2)
diff: 
delta:
! size mismatch, 10x10 instead of 2x2

TRAIN 780d0b14.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (18,22) and color black and layers
  _0: a rectangle with size (10,8) and color cyan and mask x.x..xxx|xxx..xxx|xxxxxxxx|..xxx.xx|.x.xxxx.|xx..x.xx|xx...xxx|x.xx...x|.xx...x.|x.xx..xx at (8,14)
  _01: a rectangle with size (10,6) and color red and mask x.xxxx|x.xxx.|x.xxx.|xxxx.x|xx.xx.|.xxx.x|x.xxxx|xx.xx.|.xxx.x|xxx.x. at (8,7)
  _011: a rectangle with size (10,6) and color blue and mask .xxxxx|x.xx.x|xxx.x.|xx.x.x|xxx.x.|xxxxxx|xxx...|x..x.x|xxxx.x|xx.xxx at (8,0)
  _0111: a rectangle with size (7,6) and color yellow and mask xxxxx.|xxx..x|xxxx..|xx..xx|xxxxxx|..xxxx|xx.xx. at (0,0)
  _01111: a rectangle with size (7,6) and color cyan and mask x.xxx.|xxxxx.|xx..x.|xxxxxx|.xxxxx|x.x.x.|xxxx.x at (0,7)
  _011111: a rectangle with size (7,8) and color green and mask xxx..xxx|xxxx.xx.|xxx.x.xx|xxxx.xxx|x.x.x.x.|x.xxxxxx|x..xxxx. at (0,14)
diff: 
delta:
   (550.5 bits)
data: a background with size (2,3) and color cyan and layers
diff: 
delta: (0,0)=4  (0,2)=3  (1,0)=1  (1,1)=2 
   (73.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (18,22) and color black and layers
  _0: a rectangle with size (10,8) and color cyan and mask x.x..xxx|xxx..xxx|xxxxxxxx|..xxx.xx|.x.xxxx.|xx..x.xx|xx...xxx|x.xx...x|.xx...x.|x.xx..xx at (8,14)
  _01: a rectangle with size (10,6) and color red and mask x.xxxx|x.xxx.|x.xxx.|xxxx.x|xx.xx.|.xxx.x|x.xxxx|xx.xx.|.xxx.x|xxx.x. at (8,7)
  _011: a rectangle with size (10,6) and color blue and mask .xxxxx|x.xx.x|xxx.x.|xx.x.x|xxx.x.|xxxxxx|xxx...|x..x.x|xxxx.x|xx.xxx at (8,0)
  _0111: a rectangle with size (7,8) and color green and mask xxx..xxx|xxxx.xx.|xxx.x.xx|xxxx.xxx|x.x.x.x.|x.xxxxxx|x..xxxx. at (0,14)
  _01111: a rectangle with size (7,6) and color yellow and mask xxxxx.|xxx..x|xxxx..|xx..xx|xxxxxx|..xxxx|xx.xx. at (0,0)
  _011111: a rectangle with size (7,6) and color cyan and mask x.xxx.|xxxxx.|xx..x.|xxxxxx|.xxxxx|x.x.x.|xxxx.x at (0,7)
diff:   ^.layer_0111.pos.j
delta:
! size mismatch, 10x10 instead of 2x3

TRAIN 780d0b14.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (23,17) and color black and layers
  _0: a rectangle with size (9,9) and color cyan and mask .x.xxxxxx|x.xxxxxxx|.x.xx.x.x|xx.xxxxxx|xxxxxxxx.|xxxxxxxxx|xxx..xxx.|xx.xxxx.x|.x..x.xxx at (7,8)
  _01: a rectangle with size (6,9) and color pink and mask xx.xx.xxx|xxx.xxxx.|xxxx.xxxx|xxx.xxxxx|xxxxx..xx|xxxxxxxxx at (17,8)
  _011: a rectangle with size (9,7) and color yellow and mask .xxxxx.|x.xx.x.|x..x.xx|xx....x|xxxx...|xxxx.xx|xxxxxx.|.xxx.xx|....xxx at (7,0)
  _0111: a rectangle with size (6,7) and color red and mask xxxxx..|xx..x.x|xxxx.xx|x.xx.xx|xxx.xxx|x.x.xxx at (0,0)
  _01111: a rectangle with size (6,7) and color blue and mask .xxxxxx|.xxxxx.|xxxxx.x|x...xxx|x.xxx..|xxxxxxx at (17,0)
  _011111: a rectangle with size (6,9) and color orange and mask ...x..x..|x.x.xxxx.|.xx..xx.x|..xxxxxx.|.x.xxx...|xx.xx.... at (0,8)
diff: 
delta: (5,15)=7# (5,16)=7#
   (591.1 bits)
data: a background with size (3,2) and color cyan and layers
diff: 
delta: (0,0)=2  (0,1)=7# (1,0)=4  (2,0)=1  (2,1)=6 
   (89.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (23,17) and color black and layers
  _0: a rectangle with size (9,9) and color cyan and mask .x.xxxxxx|x.xxxxxxx|.x.xx.x.x|xx.xxxxxx|xxxxxxxx.|xxxxxxxxx|xxx..xxx.|xx.xxxx.x|.x..x.xxx at (7,8)
  _01: a rectangle with size (6,9) and color pink and mask xx.xx.xxx|xxx.xxxx.|xxxx.xxxx|xxx.xxxxx|xxxxx..xx|xxxxxxxxx at (17,8)
  _011: a rectangle with size (9,7) and color yellow and mask .xxxxx.|x.xx.x.|x..x.xx|xx....x|xxxx...|xxxx.xx|xxxxxx.|.xxx.xx|....xxx at (7,0)
  _0111: a rectangle with size (6,7) and color red and mask xxxxx..|xx..x.x|xxxx.xx|x.xx.xx|xxx.xxx|x.x.xxx at (0,0)
  _01111: a rectangle with size (6,7) and color blue and mask .xxxxxx|.xxxxx.|xxxxx.x|x...xxx|x.xxx..|xxxxxxx at (17,0)
  _011111: a rectangle with size (6,9) and color orange and mask ...x..x..|x.x.xxxx.|.xx..xx.x|..xxxxxx.|.x.xxx...|xx.xx.... at (0,8)
diff: 
delta: (5,15)=7# (5,16)=7#
! size mismatch, 10x10 instead of 3x2

TRAIN 780d0b14.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (23,28) and color black and layers
  _0: a rectangle with size (14,12) and color cyan and mask xxx.xxxxx.x.|xxxxxx.x.xx.|xxxxxxx.xxxx|xxx.xxxxxx.x|..xxx.xx.xxx|xxxxxx.x.xx.|xxxxx...xxxx|xxxx.xxxxx.x|.xxxxxxxxxxx|xxxxxxxxx.x.|x.x.xxxxxxxx|xxxxxx.x.xxx|x.xxxxxxxx.x|x.xxxxx.xxxx at (5,16)
  _01: a rectangle with size (14,7) and color blue and mask xx..xxx|xxxx.xx|xxxxxxx|xxxxx.x|x..xxxx|.xxx.xx|xxxxx.x|xxxxx..|.xxxx.x|xxxxxxx|xx.xxxx|.x.xxxx|xxxxx.x|xxx.xx. at (5,8)
  _011: a rectangle with size (14,7) and color blue and mask xxxxx.x|xxx.x.x|x.xxxxx|xx.xxx.|...xx.x|xxx.xx.|xxx...x|xxxxxxx|xxx..xx|x.xx.xx|xxx.x.x|xxxxxxx|x.xxxxx|.x.xxxx at (5,0)
  _0111: a rectangle with size (4,12) and color yellow and mask ..xxxx.xxxxx|x.xxxxxxxxxx|xxxxxxxxxxxx|x..xxxxxxxxx at (0,16)
  _01111: a rectangle with size (3,12) and color red and mask x.xxxx.xx.xx|xxxxx.xxxxx.|xxxxxxxxxxxx at (20,16)
  _011111: a rectangle with size (4,7) and color red and mask xxxxxxx|xx.xxxx|xx..xxx|x.xxxxx at (0,8)
diff:   ^.layer_0111.pos.j
delta: (0,0)=3  (0,1)=3  (0,2)=3  (0,4)=3  (0,5)=3  (0,6)=3  (1,0)=3  (1,1)=3  (1,2)=3  (1,3)=3  (1,4)=3  (1,5)=3  (1,6)=3  (2,1)=3  (2,4)=3  (2,5)=3  (3,0)=3  (3,2)=3  (3,3)=3  (3,4)=3  (3,5)=3  (3,6)=3  (20,0)=7# (20,1)=7# (20,3)=7# (20,4)=7# (20,6)=7# (20,8)=3  (20,9)=3  (20,12)=3  (20,13)=3  (20,14)=3  (21,0)=7# (21,1)=7# (21,2)=7# (21,4)=7# (21,5)=7# (21,6)=7# (21,9)=3  (21,10)=3  (21,12)=3  (22,0)=7# (22,1)=7# (22,2)=7# (22,3)=7# (22,4)=7# (22,5)=7# (22,6)=7# (22,8)=3  (22,9)=3  (22,10)=3  (22,11)=3  (22,12)=3  (22,13)=3  (22,14)=3 
! size mismatch, 10x10 instead of 3x3

TEST 780d0b14.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 9.9 sec (9.9 sec/task)
bits-train-error = 2033.1 bits (2033.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-216] Checking task 7837ac64.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 308695.0 = 308704.0
DL output with Mo: L = 9.0 + 3267.9 = 3276.9
DL input+output M: L = 17.9 + 311963.0 = 311980.9

# learning a model for train pairs
2.000	
1.150	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.912	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.849	OUT OBJECT at ^.layer_00: a point with color ? at ?
0.788	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.773	OUT DEF: ^.size=(?,?)
0.707	OUT DEF: ^.size.i=3
0.640	OUT DEF: ^.size.j=3
0.625	OUT DEF: ^.layer_00.pos=(?,?)
0.611	OUT DEF: ^.layer_0.shape.size=(?,?)
0.605	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.599	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.597	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.540	OUT DEF: ^.layer_00.shape.color=^.layer_0111.shape.color
0.522	OUT DEF: ^.layer_0.shape.color=^.layer_011.shape.color
0.503	OUT DEF: ^.color=black
0.501	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.501	IN  DEF: ^.layer_01.shape.mask=Full
0.500	IN  DEF: ^.layer_011.shape.mask=Full
0.500	IN  DEF: ^.layer_01111.shape.mask=Full
0.500	IN  DEF: ^.layer_0111.shape.mask=Full
0.500	IN  DEF: ^.color=black
0.499	IN  DEF: ^.size=(?,?)
0.499	IN  DEF: ^.layer_0.pos=(?,?)
0.499	IN  DEF: ^.layer_0.pos.i=(0)
0.498	IN  DEF: ^.layer_0.pos.j=(0)
0.498	IN  DEF: ^.layer_0.shape.size=(?,?)
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size (3,3) and color black and layers
  _00: a point with color ^.layer_0111.shape.color at (?,?)
  _0: a rectangle with size (?,?) and color ^.layer_011.shape.color and mask ? at ^.layer_0.pos
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at ((0),(0))
  _01: a rectangle with size ? and color ? and mask Full at ?
  _011: a rectangle with size ? and color ? and mask Full at ?
  _0111: a rectangle with size ? and color ? and mask Full at ?
  _01111: a rectangle with size ? and color ? and mask Full at ?

DL input  with Mi: L = 112.9 + 39773.4 = 39886.3
DL output with Mo: L = 60.0 + 1147.0 = 1207.0
DL input+output M: L = 172.9 + 40920.4 = 41093.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (29,29) and color black and layers
  _0: a rectangle with size (29,29) and color yellow and mask ..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxx.xx.xx.xx.xxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxx.xx.xx.xx.xxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxx.xx.xxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxx.xx.xxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x.. at (0,0)
  _01: a rectangle with size (10,1) and color blue and mask Full at (5,5)
  _011: a rectangle with size (10,1) and color blue and mask Full at (5,8)
  _0111: a rectangle with size (1,4) and color green and mask Full at (5,11)
  _01111: a rectangle with size (1,4) and color green and mask Full at (8,11)
diff: 
delta:
   (1015.3 bits)
data: a background with size (3,3) and color black and layers
  _00: a point with color green at (0,2)
  _0: a rectangle with size (3,1) and color blue and mask Full at (0,0)
diff: 
delta:
   (15.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (29,29) and color black and layers
  _0: a rectangle with size (29,29) and color yellow and mask ..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxx.xx.xx.xx.xxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxx.xx.xx.xx.xxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxx.xx.xxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxx.xx.xxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x.. at (0,0)
  _01: a rectangle with size (10,1) and color blue and mask Full at (5,5)
  _011: a rectangle with size (10,1) and color blue and mask Full at (5,8)
  _0111: a rectangle with size (1,4) and color green and mask Full at (5,11)
  _01111: a rectangle with size (1,4) and color green and mask Full at (8,11)
diff: 
delta:
! 5 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (29,29) and color black and layers
  _0: a rectangle with size (29,29) and color yellow and mask ..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxx.xx.xx.xx.xxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxx.xx.xx.xx.xxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxx.xx.xxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxx.xx.xxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x.. at (0,0)
  _01: a rectangle with size (10,1) and color blue and mask Full at (5,5)
  _011: a rectangle with size (1,4) and color green and mask Full at (5,11)
  _0111: a rectangle with size (10,1) and color blue and mask Full at (5,8)
  _01111: a rectangle with size (1,4) and color green and mask Full at (8,11)
diff: 
delta:
! 5 wrong pixels (generated / expected)

TRAIN 7837ac64.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (27,27) and color black and layers
  _0: a rectangle with size (27,27) and color green and mask ...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxx.xxx.xxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxx.xxx.xxx.xxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxx.xxx.xxx.xxx.xxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxx.xxx.xxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x... at (0,0)
  _01: a rectangle with size (1,9) and color red and mask Full at (11,3)
  _011: a rectangle with size (1,5) and color red and mask Full at (7,7)
  _0111: a rectangle with size (1,5) and color cyan and mask Full at (15,11)
  _01111: a rectangle with size (1,5) and color red and mask Full at (15,3)
diff: 
delta: (19,11)=8  (19,15)=8 
   (947.3 bits)
data: a background with size (3,3) and color black and layers
  _00: a point with color cyan at (2,2)
  _0: a rectangle with size (2,2) and color red and mask Odd Checkboard at (0,0)
diff: 
delta:
   (21.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (27,27) and color black and layers
  _0: a rectangle with size (27,27) and color green and mask ...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxx.xxx.xxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxx.xxx.xxx.xxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxx.xxx.xxx.xxx.xxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxx.xxx.xxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x... at (0,0)
  _01: a rectangle with size (1,9) and color red and mask Full at (11,3)
  _011: a rectangle with size (1,5) and color red and mask Full at (7,7)
  _0111: a rectangle with size (1,5) and color red and mask Full at (15,3)
  _01111: a rectangle with size (1,5) and color cyan and mask Full at (15,11)
diff: 
delta: (19,11)=8  (19,15)=8 
! 3 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (27,27) and color black and layers
  _0: a rectangle with size (27,27) and color green and mask ...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxx.xxx.xxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxx.xxx.xxx.xxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxx.xxx.xxx.xxx.xxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxx.xxx.xxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x... at (0,0)
  _01: a rectangle with size (1,9) and color red and mask Full at (11,3)
  _011: a rectangle with size (1,5) and color red and mask Full at (7,7)
  _0111: a rectangle with size (1,5) and color cyan and mask Full at (15,11)
  _01111: a rectangle with size (1,5) and color red and mask Full at (15,3)
diff: 
delta: (19,11)=8  (19,15)=8 
! 3 wrong pixels (generated / expected)

TRAIN 7837ac64.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (29,29) and color black and layers
  _0: a rectangle with size (29,29) and color blue and mask ..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxx.xx.xx.xxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxx.xx.xx.xxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxx.xx.xx.xx.xxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxx.xx.xx.xx.xxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x.. at (0,0)
  _01: a rectangle with size (1,10) and color green and mask Full at (17,14)
  _011: a rectangle with size (1,7) and color pink and mask Full at (11,14)
  _0111: a rectangle with size (1,10) and color green and mask Full at (20,14)
  _01111: a rectangle with size (1,7) and color pink and mask Full at (14,14)
diff: 
delta:
   (1018.5 bits)
data: a background with size (3,3) and color black and layers
  _00: a point with color green at (2,0)
  _0: a rectangle with size (1,2) and color pink and mask Full at (0,0)
diff: 
delta: (2,1)=3  (2,2)=3 
   (48.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (29,29) and color black and layers
  _0: a rectangle with size (29,29) and color blue and mask ..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxx.xx.xx.xxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxx.xx.xx.xxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxx.xx.xx.xx.xxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxx.xx.xx.xx.xxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x.. at (0,0)
  _01: a rectangle with size (1,10) and color green and mask Full at (17,14)
  _011: a rectangle with size (1,10) and color green and mask Full at (20,14)
  _0111: a rectangle with size (1,7) and color pink and mask Full at (11,14)
  _01111: a rectangle with size (1,7) and color pink and mask Full at (14,14)
diff: 
delta:
! 6 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (29,29) and color black and layers
  _0: a rectangle with size (29,29) and color blue and mask ..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxx.xx.xx.xxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxx.xx.xx.xxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxx.xx.xx.xx.xxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxx.xx.xx.xx.xxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..x.. at (0,0)
  _01: a rectangle with size (1,10) and color green and mask Full at (17,14)
  _011: a rectangle with size (1,7) and color pink and mask Full at (11,14)
  _0111: a rectangle with size (1,10) and color green and mask Full at (20,14)
  _01111: a rectangle with size (1,7) and color pink and mask Full at (14,14)
diff: 
delta:
! 6 wrong pixels (generated / expected)

TRAIN 7837ac64.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (27,27) and color black and layers
  _0: a rectangle with size (27,27) and color cyan and mask ...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxx.xxx.xxx.xxx.xxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxx.xxx.xxx.xxx.xxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxx.xxx.xxx.xxx.xxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxx.xxx.xxx.xxx.xxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x... at (0,0)
  _01: a rectangle with size (1,13) and color red and mask Full at (15,7)
  _011: a rectangle with size (1,13) and color red and mask Full at (19,7)
  _0111: a rectangle with size (1,5) and color blue and mask Full at (7,7)
  _01111: a rectangle with size (1,5) and color red and mask Full at (7,15)
diff: 
delta: (11,7)=1  (11,11)=1  (11,15)=2  (11,19)=2 
   (996.2 bits)
data: a background with size (3,3) and color black and layers
  _00: a point with color blue at (0,0)
  _0: a rectangle with size (3,3) and color red and mask x.x|..x|xxx at (0,0)
diff: 
delta:
   (28.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (27,27) and color black and layers
  _0: a rectangle with size (27,27) and color cyan and mask ...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxx.xxx.xxx.xxx.xxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxx.xxx.xxx.xxx.xxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxx.xxx.xxx.xxx.xxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxx.xxx.xxx.xxx.xxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x... at (0,0)
  _01: a rectangle with size (1,13) and color red and mask Full at (15,7)
  _011: a rectangle with size (1,13) and color red and mask Full at (19,7)
  _0111: a rectangle with size (1,5) and color blue and mask Full at (7,7)
  _01111: a rectangle with size (1,5) and color red and mask Full at (7,15)
diff: 
delta: (11,7)=1  (11,11)=1  (11,15)=2  (11,19)=2 
! 8 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (27,27) and color black and layers
  _0: a rectangle with size (27,27) and color cyan and mask ...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxx.xxx.xxx.xxx.xxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxx.xxx.xxx.xxx.xxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxx.xxx.xxx.xxx.xxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxx.xxx.xxx.xxx.xxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxxxxxxxxxxxxxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x...x...x...x...x... at (0,0)
  _01: a rectangle with size (1,13) and color red and mask Full at (15,7)
  _011: a rectangle with size (1,13) and color red and mask Full at (19,7)
  _0111: a rectangle with size (1,5) and color red and mask Full at (7,15)
  _01111: a rectangle with size (1,5) and color blue and mask Full at (7,7)
diff: 
delta: (11,7)=1  (11,11)=1  (11,15)=2  (11,19)=2 
! 9 wrong pixels (generated / expected)

TRAIN 7837ac64.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (29,29) and color black and layers
  _0: a rectangle with size (29,29) and color red and mask ....x....x....x....x....x....|....x....x....x....x....x....|....x....x....x....x....x....|....x....x....x....x....x....|xxxx.xxxx.xxxx.xxxx.xxxxxxxxx|....x....x....x....x....x....|....x....x....x....x....x....|....x....x....x....x....x....|....x....x....x....x....x....|xxxx.xxxx.xxxx.xxxx.xxxxxxxxx|....x....x....x....x....x....|....x....x....x....x....x....|....x....x....x....x....x....|....x....x....x....x....x....|xxxx.xxxx.xxxx.xxxx.xxxxxxxxx|....x....x....x....x....x....|....x....x....x....x....x....|....x....x....x....x....x....|....x....x....x....x....x....|xxxx.xxxx.xxxx.xxxx.xxxxxxxxx|....x....x....x....x....x....|....x....x....x....x....x....|....x....x....x....x....x....|....x....x....x....x....x....|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|....x....x....x....x....x....|....x....x....x....x....x....|....x....x....x....x....x....|....x....x....x....x....x.... at (0,0)
  _01: a rectangle with size (1,16) and color cyan and mask Full at (14,4)
  _011: a rectangle with size (1,16) and color cyan and mask Full at (19,4)
  _0111: a rectangle with size (1,6) and color blue and mask Full at (4,4)
  _01111: a rectangle with size (1,6) and color yellow and mask Full at (4,14)
diff: 
delta: (9,4)=1  (9,9)=1  (9,14)=4  (9,19)=4 
! 7 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (29,29) and color black and layers
  _0: a rectangle with size (29,29) and color red and mask ....x....x....x....x....x....|....x....x....x....x....x....|....x....x....x....x....x....|....x....x....x....x....x....|xxxx.xxxx.xxxx.xxxx.xxxxxxxxx|....x....x....x....x....x....|....x....x....x....x....x....|....x....x....x....x....x....|....x....x....x....x....x....|xxxx.xxxx.xxxx.xxxx.xxxxxxxxx|....x....x....x....x....x....|....x....x....x....x....x....|....x....x....x....x....x....|....x....x....x....x....x....|xxxx.xxxx.xxxx.xxxx.xxxxxxxxx|....x....x....x....x....x....|....x....x....x....x....x....|....x....x....x....x....x....|....x....x....x....x....x....|xxxx.xxxx.xxxx.xxxx.xxxxxxxxx|....x....x....x....x....x....|....x....x....x....x....x....|....x....x....x....x....x....|....x....x....x....x....x....|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|....x....x....x....x....x....|....x....x....x....x....x....|....x....x....x....x....x....|....x....x....x....x....x.... at (0,0)
  _01: a rectangle with size (1,16) and color cyan and mask Full at (14,4)
  _011: a rectangle with size (1,16) and color cyan and mask Full at (19,4)
  _0111: a rectangle with size (1,6) and color yellow and mask Full at (4,14)
  _01111: a rectangle with size (1,6) and color blue and mask Full at (4,4)
diff: 
delta: (9,4)=1  (9,9)=1  (9,14)=4  (9,19)=4 
! 8 wrong pixels (generated / expected)

TEST 7837ac64.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.5 sec (27.5 sec/task)
bits-train-error = 1147.0 bits (1147.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-215] Checking task 794b24be.json: 10 train, 2 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 5740.9 = 5749.8
DL output with Mo: L = 9.0 + 5740.9 = 5749.8
DL input+output M: L = 17.9 + 11481.7 = 11499.7

# learning a model for train pairs
2.000	
1.677	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.463	OUT DEF: ^.size=^.size
1.293	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.213	OUT DEF: ^.layer_0.shape.color=red
1.132	IN  DEF: ^.layer_0.shape.color=blue
1.107	OUT DEF: ^.color=black
1.081	IN  DEF: ^.color=black
1.059	IN  DEF: ^.size=(?,?)
0.964	IN  DEF: ^.size.i=3
0.868	IN  DEF: ^.size.j=3
0.846	OUT DEF: ^.layer_0.pos=(?,?)
0.796	OUT DEF: ^.layer_0.pos.i=(0)
0.745	OUT DEF: ^.layer_0.pos.j=(0)
0.723	OUT DEF: ^.layer_0.shape.size=(?,?)
0.701	IN  DEF: ^.layer_0.pos=(?,?)
0.679	IN  DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,?) and color red and mask ? at ((0),(0))
WHERE (Mi)
a background with size (3,3) and color black and layers
  _0: a rectangle with size (?,?) and color blue and mask ? at (?,?)

DL input  with Mi: L = 46.6 + 2641.1 = 2687.7
DL output with Mo: L = 37.7 + 1177.2 = 1214.9
DL input+output M: L = 84.4 + 3818.3 = 3902.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color blue and mask Full at (1,0)
diff: 
delta:
   (12.8 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color red and mask Full at (0,0)
diff: 
delta:
   (7.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color blue and mask Full at (1,0)
diff: 
delta:
! 3 wrong pixels (generated / expected)

TRAIN 794b24be.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask Odd Checkboard at (0,0)
diff: 
delta:
   (21.1 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (0,0)
diff: 
delta:
   (9.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask Odd Checkboard at (0,0)
diff: 
delta:
! 2 wrong pixels (generated / expected)

TRAIN 794b24be.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color blue and mask Full at (0,2)
diff: 
delta: (2,0)=1 
   (30.2 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (0,0)
diff: 
delta:
   (9.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color blue and mask Full at (0,2)
diff: 
delta: (2,0)=1 
! 2 wrong pixels (generated / expected)

TRAIN 794b24be.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask Even Checkboard at (0,1)
diff: 
delta:
   (21.1 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (0,0)
diff: 
delta:
   (9.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask Even Checkboard at (0,1)
diff: 
delta:
! 2 wrong pixels (generated / expected)

TRAIN 794b24be.json/4: 0 - (FAILURE)

## instance 5

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color blue and mask Full at (0,2)
diff: 
delta:
   (12.8 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color red and mask Full at (0,0)
diff: 
delta:
   (7.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color blue and mask Full at (0,2)
diff: 
delta:
! 3 wrong pixels (generated / expected)

TRAIN 794b24be.json/5: 0 - (FAILURE)

## instance 6

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color blue and mask Full at (0,0)
diff: 
delta: (2,0)=1 
   (32.2 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,3) and color red and mask Full at (0,0)
diff: 
delta:
   (10.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color blue and mask Full at (0,0)
diff: 
delta: (2,0)=1 
! 3 wrong pixels (generated / expected)

TRAIN 794b24be.json/6: 0 - (FAILURE)

## instance 7

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask .x|xx at (0,0)
diff: 
delta:
   (21.5 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,3) and color red and mask Full at (0,0)
diff: 
delta:
   (10.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask .x|xx at (0,0)
diff: 
delta:
! 3 wrong pixels (generated / expected)

TRAIN 794b24be.json/7: 0 - (FAILURE)

## instance 8

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color blue and mask Full at (0,0)
diff: 
delta: (2,0)=1  (2,2)=1 
   (48.8 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,3) and color red and mask xxx|.x. at (0,0)
diff: 
delta:
   (18.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color blue and mask Full at (0,0)
diff: 
delta: (2,0)=1  (2,2)=1 
! 2 wrong pixels (generated / expected)

TRAIN 794b24be.json/8: 0 - (FAILURE)

## instance 9

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,2) and color blue and mask .x|xx|x. at (0,0)
diff: 
delta:
   (24.7 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,3) and color red and mask xxx|.x. at (0,0)
diff: 
delta:
   (18.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,2) and color blue and mask .x|xx|x. at (0,0)
diff: 
delta:
! 2 wrong pixels (generated / expected)

TRAIN 794b24be.json/9: 0 - (FAILURE)

## instance 10

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask .x|xx at (1,1)
diff: 
delta: (0,0)=1 
   (38.9 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,3) and color red and mask xxx|.x. at (0,0)
diff: 
delta:
   (18.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask .x|xx at (1,1)
diff: 
delta: (0,0)=1 
! 2 wrong pixels (generated / expected)

TRAIN 794b24be.json/10: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color blue and mask Full at (0,1)
diff: 
delta: (2,1)=1 
! 2 wrong pixels (generated / expected)

TEST 794b24be.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask .x.|.xx|x.. at (0,0)
diff: 
delta:
! 2 wrong pixels (generated / expected)

TEST 794b24be.json/2: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.4 sec (0.4 sec/task)
bits-train-error = 1177.2 bits (1177.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-214] Checking task 7b6016b9.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 69525.3 = 69534.2
DL output with Mo: L = 9.0 + 112337.0 = 112345.9
DL input+output M: L = 17.9 + 181862.2 = 181880.2

# learning a model for train pairs
2.000	
1.232	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.626	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.412	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.339	OUT DEF: ^.layer_01.shape.mask=Full
0.333	OUT DEF: ^.size=^.size
0.329	OUT DEF: ^.layer_0=^.layer_0
0.327	OUT DEF: ^.color=green
0.326	OUT DEF: ^.layer_01.shape.color=red
0.304	OUT OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
0.302	OUT DEF: ^.color=green
0.302	OUT DEF: ^.layer_010.shape.mask=Full
0.301	IN  DEF: ^.color=black
0.301	IN  DEF: ^.size=(?,?)
0.300	IN  DEF: ^.layer_0.pos=(?,?)
0.300	IN  DEF: ^.layer_0.shape.size=(?,?)
0.299	OUT DEF: ^.layer_010.pos=(?,?)
0.299	OUT DEF: ^.layer_010.shape.size=(?,?)
0.299	OUT DEF: ^.layer_01.pos=(?,?)
0.298	OUT DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color green and layers
  _0: ^.layer_0
  _010: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _01: a rectangle with size (?,?) and color red and mask Full at (?,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 41.0 + 15924.7 = 15965.7
DL output with Mo: L = 73.2 + 7641.6 = 7714.8
DL input+output M: L = 114.2 + 23566.3 = 23680.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (23,23) and color black and layers
  _0: a rectangle with size (22,22) and color cyan and mask ..........x...........|..........x.....x.....|..........x.....x.....|......x...x.....x.....|...xxxxxxxxxx...x.....|......x...x.....x...x.|......x...x.....x...x.|......x...x.....x...x.|...xxxxxxxxxxxxxxxxxxx|......x...x.....x...x.|......x...x.....x...x.|......x.........x...x.|......x.........x.....|......x.........x.....|......x.........x.....|xxxxxxxxxxxxxxxxxx....|......x......x..x.....|......x......x..x.....|......x......x..x.....|......x.....xxxxxxxxx.|.............x..x.....|.............x..x..... at (0,0)
diff: 
delta:
   (548.6 bits)
data: a background with size (23,23) and color green and layers
  _0: a rectangle with size (22,22) and color cyan and mask ..........x...........|..........x.....x.....|..........x.....x.....|......x...x.....x.....|...xxxxxxxxxx...x.....|......x...x.....x...x.|......x...x.....x...x.|......x...x.....x...x.|...xxxxxxxxxxxxxxxxxxx|......x...x.....x...x.|......x...x.....x...x.|......x.........x...x.|......x.........x.....|......x.........x.....|......x.........x.....|xxxxxxxxxxxxxxxxxx....|......x......x..x.....|......x......x..x.....|......x......x..x.....|......x.....xxxxxxxxx.|.............x..x.....|.............x..x..... at (0,0)
  _010: a rectangle with size (6,9) and color red and mask Full at (9,7)
  _01: a rectangle with size (3,3) and color red and mask Full at (5,7)
diff: 
delta: (16,14)=2  (16,15)=2  (17,14)=2  (17,15)=2  (18,14)=2  (18,15)=2 
   (188.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (23,23) and color black and layers
  _0: a rectangle with size (22,22) and color cyan and mask ..........x...........|..........x.....x.....|..........x.....x.....|......x...x.....x.....|...xxxxxxxxxx...x.....|......x...x.....x...x.|......x...x.....x...x.|......x...x.....x...x.|...xxxxxxxxxxxxxxxxxxx|......x...x.....x...x.|......x...x.....x...x.|......x.........x...x.|......x.........x.....|......x.........x.....|......x.........x.....|xxxxxxxxxxxxxxxxxx....|......x......x..x.....|......x......x..x.....|......x......x..x.....|......x.....xxxxxxxxx.|.............x..x.....|.............x..x..... at (0,0)
diff: 
delta:
! 71 wrong pixels (generated / expected)

TRAIN 7b6016b9.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (22,25) and color black and layers
  _0: a rectangle with size (19,25) and color blue and mask ....x...........x........|....x...........x........|xxxxxxxxxxxxxxxxxxxxxxxxx|....x.....x.....x........|....x.....x.....x........|....x.....x.....x........|....x...xxxxxxxxxxxx.....|....x.....x.....x........|....x.....x.....x........|....x.....x.....x........|....x.....x.....x........|.xxxxxxxxxxxx...x........|....x.....x.....x........|....x.....x.....x........|....x.....x.....x........|....x.....x...xxxxxxx....|....x.....x.....x........|....x.....x.....x........|..........x.....x........ at (1,0)
diff: 
delta:
   (539.7 bits)
data: a background with size (22,25) and color green and layers
  _0: a rectangle with size (19,25) and color blue and mask ....x...........x........|....x...........x........|xxxxxxxxxxxxxxxxxxxxxxxxx|....x.....x.....x........|....x.....x.....x........|....x.....x.....x........|....x...xxxxxxxxxxxx.....|....x.....x.....x........|....x.....x.....x........|....x.....x.....x........|....x.....x.....x........|.xxxxxxxxxxxx...x........|....x.....x.....x........|....x.....x.....x........|....x.....x.....x........|....x.....x...xxxxxxx....|....x.....x.....x........|....x.....x.....x........|..........x.....x........ at (1,0)
  _010: a rectangle with size (5,8) and color green and mask Full at (17,17)
  _01: a rectangle with size (8,5) and color red and mask Full at (4,5)
diff: 
delta: (4,11)=2  (4,12)=2  (4,13)=2  (4,14)=2  (4,15)=2  (5,11)=2  (5,12)=2  (5,13)=2  (5,14)=2  (5,15)=2  (6,11)=2  (6,12)=2  (6,13)=2  (6,14)=2  (6,15)=2 
   (387.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (22,25) and color black and layers
  _0: a rectangle with size (19,25) and color blue and mask ....x...........x........|....x...........x........|xxxxxxxxxxxxxxxxxxxxxxxxx|....x.....x.....x........|....x.....x.....x........|....x.....x.....x........|....x...xxxxxxxxxxxx.....|....x.....x.....x........|....x.....x.....x........|....x.....x.....x........|....x.....x.....x........|.xxxxxxxxxxxx...x........|....x.....x.....x........|....x.....x.....x........|....x.....x.....x........|....x.....x...xxxxxxx....|....x.....x.....x........|....x.....x.....x........|..........x.....x........ at (1,0)
diff: 
delta:
! 57 wrong pixels (generated / expected)

TRAIN 7b6016b9.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (24,21) and color black and layers
  _0: a rectangle with size (22,20) and color yellow and mask ...x................|...x........x.......|...x........x.......|...x........x.......|xxxxxxxxxxxxxxxx....|...x........x.......|...x........x.......|...x....xxxxxxxxx...|...x........x.......|...x........x.......|...x........x.......|...x........x.......|...x..x.....x....x..|...x..x.....x....x..|.xxxxxxxxxxxxxxxxx..|...x..x.....x....x..|...x..x.....x....x..|...x..x....xxxxxxxxx|xxxxxxxxx...x....x..|...x..x.....x....x..|...x..x.....x....x..|...x..x.....x....... at (1,1)
diff: 
delta:
   (504.1 bits)
data: a background with size (24,21) and color green and layers
  _0: a rectangle with size (22,20) and color yellow and mask ...x................|...x........x.......|...x........x.......|...x........x.......|xxxxxxxxxxxxxxxx....|...x........x.......|...x........x.......|...x....xxxxxxxxx...|...x........x.......|...x........x.......|...x........x.......|...x........x.......|...x..x.....x....x..|...x..x.....x....x..|.xxxxxxxxxxxxxxxxx..|...x..x.....x....x..|...x..x.....x....x..|...x..x....xxxxxxxxx|xxxxxxxxx...x....x..|...x..x.....x....x..|...x..x.....x....x..|...x..x.....x....... at (1,1)
  _010: a rectangle with size (9,8) and color red and mask Full at (6,5)
  _01: a rectangle with size (2,4) and color red and mask Full at (16,14)
diff: 
delta: (16,5)=2  (16,6)=2  (17,5)=2  (17,6)=2  (18,5)=2  (18,6)=2 
   (188.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (24,21) and color black and layers
  _0: a rectangle with size (22,20) and color yellow and mask ...x................|...x........x.......|...x........x.......|...x........x.......|xxxxxxxxxxxxxxxx....|...x........x.......|...x........x.......|...x....xxxxxxxxx...|...x........x.......|...x........x.......|...x........x.......|...x........x.......|...x..x.....x....x..|...x..x.....x....x..|.xxxxxxxxxxxxxxxxx..|...x..x.....x....x..|...x..x.....x....x..|...x..x....xxxxxxxxx|xxxxxxxxx...x....x..|...x..x.....x....x..|...x..x.....x....x..|...x..x.....x....... at (1,1)
diff: 
delta:
! 84 wrong pixels (generated / expected)

TRAIN 7b6016b9.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (22,25) and color black and layers
  _0: a rectangle with size (21,22) and color orange and mask ...x..........x.......|...x.....x....x.....x.|...x.....x....x.....x.|xxxxxxxxxxxxxxxxxxxxxx|...x.....x....x.....x.|...x.....x....x.....x.|...x.....x....x.....x.|...x.....x....x.....x.|...x....xxxxxxxxxxxxxx|...x.....x....x.....x.|...x.....x....x.....x.|...x..........x.....x.|...x..........x.......|.xxxxxxxxxxxxxxxxx....|...x..........x.......|...x..........x.......|...x......xxxxxxxxx...|.xxxxx........x.......|...x..........x.......|...x..................|...x.................. at (1,2)
diff: 
delta:
! 102 wrong pixels (generated / expected)

TEST 7b6016b9.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 2.7 sec (2.7 sec/task)
bits-train-error = 7641.6 bits (7641.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-213] Checking task 7b7f7511.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 6557.4 = 6566.3
DL output with Mo: L = 9.0 + 3439.6 = 3448.5
DL input+output M: L = 17.9 + 9996.9 = 10014.9

# learning a model for train pairs
2.000	
1.675	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.436	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.376	OUT DEF: ^.color=^.color
1.313	OUT DEF: ^.layer_0.pos=^.layer_0.pos
1.272	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.255	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.237	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.227	OUT DEF: ^.size=(?,?)
1.183	OUT DEF: ^.size.j=^.layer_011.pos.j + 1
1.173	OUT DEF: ^.layer_0.shape.size=(?,?)
1.129	OUT DEF: ^.layer_0.shape.size.j=^.layer_011.pos.j + 1
1.091	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.i
1.081	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.995	OUT OBJECT at ^.layer_011: ^.layer_011.shape at ?
0.925	OUT DEF: ^.color=^.color
0.861	OUT DEF: ^.layer_011=^.layer_011
0.851	OUT DEF: ^.layer_01.pos=(?,?)
0.828	OUT DEF: ^.layer_01.pos.i=^.layer_0.shape.size.i - 1
0.807	OUT DEF: ^.layer_01.pos.j=^.layer_01.pos.i + ^.layer_01.pos.i
0.802	IN  DEF: ^.size=(?,?)
0.797	IN  DEF: ^.layer_0.pos=(?,?)
0.781	IN  DEF: ^.layer_0.pos.j=(0)
0.775	IN  DEF: ^.layer_0.shape.size=(?,?)
0.770	IN  DEF: ^.layer_01.pos=(?,?)
0.765	IN  DEF: ^.layer_011.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (?,^.layer_011.pos.j + 1) and color ^.color and layers
  _0: a rectangle with size (^.layer_0.shape.size.i,^.layer_011.pos.j + 1) and color ^.layer_0.shape.color and mask ? at ^.layer_0.pos
  _01: ^.layer_01.shape at (^.layer_0.shape.size.i - 1,^.layer_01.pos.i + ^.layer_01.pos.i)
  _011: ^.layer_011
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,(0))
  _01: a point with color ? at (?,?)
  _011: a point with color ? at (?,?)

DL input  with Mi: L = 77.2 + 3838.7 = 3915.9
DL output with Mo: L = 103.1 + 477.5 = 580.5
DL input+output M: L = 180.3 + 4316.2 = 4496.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (4,8) and color green and layers
  _0: a rectangle with size (4,8) and color blue and mask xx..xx..|xx..xx..|..xx..xx|..xx..xx at (0,0)
  _01: a point with color red at (0,7)
  _011: a point with color red at (0,3)
diff: 
delta: (3,0)=2  (3,4)=2 
   (142.5 bits)
data: a background with size (4,4) and color green and layers
  _0: a rectangle with size (4,4) and color blue and mask xx..|xx..|..xx|..xx at (0,0)
  _01: a point with color red at (3,0)
  _011: a point with color red at (0,3)
diff: 
delta:
   (25.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,8) and color green and layers
  _0: a rectangle with size (4,8) and color blue and mask xx..xx..|xx..xx..|..xx..xx|..xx..xx at (0,0)
  _01: a point with color red at (0,3)
  _011: a point with color red at (0,7)
diff: 
delta: (3,0)=2  (3,4)=2 
! size mismatch, 10x8 instead of 4x4
>> Trial 2
data: a background with size (4,8) and color green and layers
  _0: a rectangle with size (4,8) and color blue and mask xx..xx..|xx..xx..|..xx..xx|..xx..xx at (0,0)
  _01: a point with color red at (0,7)
  _011: a point with color red at (0,3)
diff: 
delta: (3,0)=2  (3,4)=2 
! size mismatch, 10x4 instead of 4x4

TRAIN 7b7f7511.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,6) and color pink and layers
  _0: a rectangle with size (2,6) and color yellow and mask xxxxxx|.x..x. at (0,0)
  _01: a point with color cyan at (1,2)
  _011: a point with color cyan at (2,2)
diff: 
delta: (1,5)=8  (2,5)=8 
   (114.3 bits)
data: a background with size (3,3) and color pink and layers
  _0: a rectangle with size (2,3) and color yellow and mask xxx|.x. at (0,0)
  _01: a point with color cyan at (1,2)
  _011: a point with color cyan at (2,2)
diff: 
delta:
   (14.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,6) and color pink and layers
  _0: a rectangle with size (2,6) and color yellow and mask xxxxxx|.x..x. at (0,0)
  _01: a point with color cyan at (1,2)
  _011: a point with color cyan at (1,5)
diff: 
delta: (2,2)=8  (2,5)=8 
! size mismatch, 10x6 instead of 3x3
>> Trial 2
data: a background with size (3,6) and color pink and layers
  _0: a rectangle with size (2,6) and color yellow and mask xxxxxx|.x..x. at (0,0)
  _01: a point with color cyan at (1,5)
  _011: a point with color cyan at (1,2)
diff: 
delta: (2,2)=8  (2,5)=8 
! size mismatch, 10x3 instead of 3x3
>> Trial 3
data: a background with size (3,6) and color pink and layers
  _0: a rectangle with size (2,6) and color yellow and mask xxxxxx|.x..x. at (0,0)
  _01: a point with color cyan at (1,2)
  _011: a point with color cyan at (2,2)
diff: 
delta: (1,5)=8  (2,5)=8 
! size mismatch, 10x3 instead of 3x3

TRAIN 7b7f7511.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (6,2) and color green and layers
  _0: a rectangle with size (1,2) and color yellow and mask Full at (2,0)
  _01: a point with color red at (0,0)
  _011: a point with color red at (1,1)
diff: 
delta: (3,0)=2  (4,1)=2  (5,0)=4  (5,1)=4 
   (127.0 bits)
data: a background with size (3,2) and color green and layers
  _0: a rectangle with size (1,2) and color yellow and mask Full at (2,0)
  _01: a point with color red at (0,0)
  _011: a point with color red at (1,1)
diff: 
delta:
   (7.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,2) and color green and layers
  _0: a rectangle with size (1,2) and color yellow and mask Full at (2,0)
  _01: a point with color red at (0,0)
  _011: a point with color red at (1,1)
diff: 
delta: (3,0)=2  (4,1)=2  (5,0)=4  (5,1)=4 
! size mismatch, 10x2 instead of 3x2
>> Trial 2
data: a background with size (6,2) and color red and layers
  _0: a rectangle with size (1,2) and color yellow and mask Full at (2,0)
  _01: a point with color green at (0,1)
  _011: a point with color green at (1,0)
diff: 
delta: (3,1)=3  (4,0)=3  (5,0)=4  (5,1)=4 
! size mismatch, 10x1 instead of 3x2
>> Trial 3
data: a background with size (6,2) and color green and layers
  _0: a rectangle with size (1,2) and color yellow and mask Full at (2,0)
  _01: a point with color red at (0,0)
  _011: a point with color red at (3,0)
diff: 
delta: (1,1)=2  (4,1)=2  (5,0)=4  (5,1)=4 
! size mismatch, 10x1 instead of 3x2

TRAIN 7b7f7511.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,3) and color yellow and layers
  _0: a rectangle with size (2,2) and color pink and mask xx|.x at (2,0)
  _01: a point with color grey at (0,0)
  _011: a point with color grey at (0,2)
diff: 
delta: (1,1)=5# (3,0)=2  (3,2)=2  (4,0)=5# (4,2)=5# (5,1)=5# (6,0)=6  (6,1)=6  (7,0)=2  (7,1)=6  (7,2)=2 
! size mismatch, 10x3 instead of 4x3
>> Trial 2
data: a background with size (8,3) and color yellow and layers
  _0: a rectangle with size (6,1) and color pink and mask Full at (2,1)
  _01: a point with color grey at (0,0)
  _011: a point with color grey at (0,2)
diff:   ^.layer_0.pos.j
delta: (1,1)=5# (2,0)=6  (3,0)=2  (3,2)=2  (4,0)=5# (4,1)=4  (4,2)=5# (5,1)=5# (6,0)=6  (7,0)=2  (7,2)=2 
! size mismatch, 10x3 instead of 4x3
>> Trial 3
data: a background with size (8,3) and color yellow and layers
  _0: a rectangle with size (6,1) and color pink and mask Full at (2,1)
  _01: a point with color grey at (0,2)
  _011: a point with color grey at (0,0)
diff:   ^.layer_0.pos.j
delta: (1,1)=5# (2,0)=6  (3,0)=2  (3,2)=2  (4,0)=5# (4,1)=4  (4,2)=5# (5,1)=5# (6,0)=6  (7,0)=2  (7,2)=2 
! size mismatch, 10x1 instead of 4x3

TEST 7b7f7511.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 3.0 sec (3.0 sec/task)
bits-train-error = 477.5 bits (477.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-212] Checking task 7c008303.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 21929.7 = 21938.7
DL output with Mo: L = 9.0 + 9492.0 = 9501.0
DL input+output M: L = 17.9 + 31421.7 = 31439.7

# learning a model for train pairs
2.000	
1.680	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.472	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.335	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.197	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.103	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.018	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.961	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 8439.7 = 8506.5
DL output with Mo: L = 85.3 + 5359.0 = 5444.3
DL input+output M: L = 152.1 + 13798.7 = 13950.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (6,6) and color green and mask .x..x.|xxxxxx|.x..x.|.x..x.|xxxxxx|.x..x. at (3,3)
  _01: a rectangle with size (1,9) and color cyan and mask Full at (2,0)
  _011: a rectangle with size (9,1) and color cyan and mask Full at (0,2)
diff: 
delta: (0,0)=2  (0,1)=4  (1,0)=1  (1,1)=6 
   (228.6 bits)
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask .x.|xxx|.x. at (0,0)
  _01: a rectangle with size (3,3) and color yellow and mask .x.|xxx|.x. at (0,3)
  _011: a rectangle with size (3,3) and color blue and mask .x.|xxx|.x. at (3,0)
  _0111: a rectangle with size (3,3) and color pink and mask .x.|xxx|.x. at (3,3)
diff: 
delta:
   (170.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (6,6) and color green and mask .x..x.|xxxxxx|.x..x.|.x..x.|xxxxxx|.x..x. at (3,3)
  _01: a rectangle with size (1,9) and color cyan and mask Full at (2,0)
  _011: a rectangle with size (9,1) and color cyan and mask Full at (0,2)
diff: 
delta: (0,0)=2  (0,1)=4  (1,0)=1  (1,1)=6 
! size mismatch, 10x10 instead of 6x6

TRAIN 7c008303.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (9,9) and color cyan and mask ......x..|......x..|xxxxxxxxx|......x..|......x..|......x..|......x..|......x..|......x.. at (0,0)
  _01: a rectangle with size (4,6) and color green and mask ...x.x|....x.|xxxxxx|....x. at (5,0)
  _011: a rectangle with size (3,4) and color green and mask ..xx|xx..|xx.x at (3,0)
diff: 
delta: (0,7)=1  (0,8)=2  (1,7)=4  (1,8)=1  (3,5)=3 
   (336.2 bits)
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask ..x|xx.|xx. at (0,0)
  _01: a rectangle with size (3,3) and color blue and mask .x.|xxx|.x. at (3,3)
  _011: a rectangle with size (1,3) and color yellow and mask Full at (4,0)
  _0111: a rectangle with size (1,1) and color red and mask Full at (0,3)
diff: 
delta: (0,5)=2  (2,3)=2  (2,5)=2 
   (197.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (9,9) and color cyan and mask ......x..|......x..|xxxxxxxxx|......x..|......x..|......x..|......x..|......x..|......x.. at (0,0)
  _01: a rectangle with size (4,6) and color green and mask ...x.x|....x.|xxxxxx|....x. at (5,0)
  _011: a rectangle with size (3,4) and color green and mask ..xx|xx..|xx.x at (3,0)
diff: 
delta: (0,7)=1  (0,8)=2  (1,7)=4  (1,8)=1  (3,5)=3 
! size mismatch, 10x10 instead of 6x6

TRAIN 7c008303.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (5,6) and color green and mask ..x..x|..x..x|xx.xx.|....x.|...x.. at (0,3)
  _01: a rectangle with size (1,9) and color cyan and mask Full at (6,0)
  _011: a rectangle with size (9,1) and color cyan and mask Full at (0,2)
diff: 
delta: (4,4)=3  (5,4)=3  (5,8)=3  (7,0)=2  (7,1)=4  (8,0)=6  (8,1)=5#
   (279.2 bits)
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask ..x|..x|xx. at (0,0)
  _01: a rectangle with size (3,3) and color yellow and mask ..x|..x|xx. at (0,3)
  _011: a rectangle with size (2,1) and color pink and mask Full at (4,1)
  _0111: a rectangle with size (2,2) and color grey and mask Odd Checkboard at (3,3)
diff: 
delta: (5,5)=5#
   (167.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (5,6) and color green and mask ..x..x|..x..x|xx.xx.|....x.|...x.. at (0,3)
  _01: a rectangle with size (1,9) and color cyan and mask Full at (6,0)
  _011: a rectangle with size (9,1) and color cyan and mask Full at (0,2)
diff: 
delta: (4,4)=3  (5,4)=3  (5,8)=3  (7,0)=2  (7,1)=4  (8,0)=6  (8,1)=5#
! size mismatch, 10x10 instead of 6x6

TRAIN 7c008303.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (6,4) and color green and mask ...x|xx.x|.x.x|.xxx|.x..|..x. at (0,0)
  _01: a rectangle with size (1,9) and color cyan and mask Full at (6,0)
  _011: a rectangle with size (9,1) and color cyan and mask Full at (0,6)
diff: 
delta: (1,5)=3  (2,5)=3  (4,5)=3  (7,7)=2  (7,8)=1  (8,7)=4  (8,8)=7#
! size mismatch, 10x10 instead of 6x6

TEST 7c008303.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.2 sec (27.2 sec/task)
bits-train-error = 5359.0 bits (5359.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-211] Checking task 7ddcd7ec.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3997.9 = 4006.9
DL output with Mo: L = 9.0 + 6689.6 = 6698.6
DL input+output M: L = 17.9 + 10687.5 = 10705.4

# learning a model for train pairs
2.000	
1.490	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.038	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.951	OUT DEF: ^.size=^.size
0.930	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.919	IN  DEF: ^.color=black
0.910	IN  DEF: ^.size=(?,?)
0.844	IN  DEF: ^.size.i=10
0.779	IN  DEF: ^.size.j=10
0.770	IN  DEF: ^.layer_0.pos=(?,?)
0.761	IN  DEF: ^.layer_0.shape.size=(?,?)
0.754	OUT DEF: ^.color=black
0.749	OUT DEF: ^.layer_0.pos=(?,?)
0.744	OUT DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask ? at (?,?)
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 52.3 + 1234.1 = 1286.4
DL output with Mo: L = 34.3 + 2798.2 = 2832.5
DL input+output M: L = 86.5 + 4032.3 = 4118.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask xx.|xx.|..x at (2,2)
diff: 
delta:
   (37.0 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (8,8) and color green and mask xx......|xx......|..x.....|...x....|....x...|.....x..|......x.|.......x at (2,2)
diff: 
delta:
   (93.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask xx.|xx.|..x at (2,2)
diff: 
delta:
! 14 wrong pixels (generated / expected)

TRAIN 7ddcd7ec.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,3) and color yellow and mask ..x|xx.|xx.|..x at (1,4)
diff: 
delta:
   (40.8 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (8,6) and color yellow and mask ...x..|..x...|xx....|xx....|..x...|...x..|....x.|.....x at (0,4)
diff: 
delta:
   (76.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,3) and color yellow and mask ..x|xx.|xx.|..x at (1,4)
diff: 
delta:
! 14 wrong pixels (generated / expected)

TRAIN 7ddcd7ec.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,4) and color orange and mask ...x|.xx.|.xx.|x... at (2,3)
diff: 
delta:
   (45.6 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (9,9) and color orange and mask ........x|.......x.|......x..|....xx...|....xx...|...x.....|..x......|.x.......|x........ at (0,0)
diff: 
delta:
   (110.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,4) and color orange and mask ...x|.xx.|.xx.|x... at (2,3)
diff: 
delta:
! 15 wrong pixels (generated / expected)

TRAIN 7ddcd7ec.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,4) and color cyan and mask ...x|.xx.|.xx.|x..x at (3,2)
diff: 
delta:
! 19 wrong pixels (generated / expected)

TEST 7ddcd7ec.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 1.4 sec (1.4 sec/task)
bits-train-error = 2798.2 bits (2798.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-210] Checking task 7df24a62.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 42578.8 = 42587.8
DL output with Mo: L = 9.0 + 67125.3 = 67134.3
DL input+output M: L = 17.9 + 109704.1 = 109722.1

# learning a model for train pairs
2.000	
1.716	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.510	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.302	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.215	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.200	OUT DEF: ^.size=^.size
1.187	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 29907.4 = 29955.4
DL output with Mo: L = 66.4 + 32428.1 = 32494.5
DL input+output M: L = 114.4 + 62335.5 = 62450.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (23,23) and color black and layers
  _0: a rectangle with size (5,5) and color blue and mask Full at (1,3)
  _01: a rectangle with size (1,1) and color yellow and mask Full at (1,13)
diff: 
delta: (2,4)=4  (3,6)=4  (4,4)=4  (4,20)=4  (5,18)=4  (7,7)=4  (8,14)=4  (12,4)=4  (13,11)=4  (13,13)=4  (14,4)=4  (14,19)=4  (15,12)=4  (18,18)=4  (20,3)=4  (21,11)=4 
   (435.7 bits)
data: a background with size (23,23) and color black and layers
  _0: a rectangle with size (5,5) and color blue and mask Full at (1,3)
  _01: a rectangle with size (5,5) and color blue and mask Full at (12,10)
  _011: a rectangle with size (1,1) and color yellow and mask Full at (1,13)
diff: 
delta: (2,4)=4  (3,6)=4  (4,4)=4  (4,20)=4  (5,18)=4  (7,7)=4  (8,14)=4  (12,4)=4  (13,11)=4  (13,13)=4  (14,4)=4  (14,19)=4  (15,12)=4  (18,18)=4  (20,3)=4  (21,11)=4 
   (446.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (23,23) and color black and layers
  _0: a rectangle with size (5,5) and color blue and mask Full at (1,3)
  _01: a rectangle with size (1,1) and color yellow and mask Full at (1,13)
diff: 
delta: (2,4)=4  (3,6)=4  (4,4)=4  (4,20)=4  (5,18)=4  (7,7)=4  (8,14)=4  (12,4)=4  (13,11)=4  (13,13)=4  (14,4)=4  (14,19)=4  (15,12)=4  (18,18)=4  (20,3)=4  (21,11)=4 
! 65 wrong pixels (generated / expected)

TRAIN 7df24a62.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (23,23) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask Full at (6,15)
  _01: a rectangle with size (2,1) and color yellow and mask Full at (21,11)
diff: 
delta: (0,0)=4  (0,10)=4  (3,8)=4  (3,22)=4  (4,15)=4  (5,1)=4  (5,11)=4  (6,13)=4  (6,20)=4  (7,10)=4  (7,16)=4  (8,17)=4  (9,10)=4  (12,0)=4  (14,15)=4  (15,14)=4  (16,18)=4  (18,22)=4  (19,5)=4  (19,9)=4  (20,21)=4  (22,0)=4  (22,3)=4  (22,9)=4 
   (607.9 bits)
data: a background with size (23,23) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask Full at (6,15)
  _01: a rectangle with size (4,4) and color blue and mask Full at (13,13)
  _011: a rectangle with size (2,1) and color yellow and mask Full at (21,11)
diff: 
delta: (0,0)=4  (0,10)=4  (3,8)=4  (3,22)=4  (4,15)=4  (5,1)=4  (5,11)=4  (6,13)=4  (6,20)=4  (7,10)=4  (7,16)=4  (8,17)=4  (9,10)=4  (12,0)=4  (14,15)=4  (15,14)=4  (16,18)=4  (18,22)=4  (19,5)=4  (19,9)=4  (20,21)=4  (22,0)=4  (22,3)=4  (22,9)=4 
   (617.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (23,23) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask Full at (6,15)
  _01: a rectangle with size (2,1) and color yellow and mask Full at (21,11)
diff: 
delta: (0,0)=4  (0,10)=4  (3,8)=4  (3,22)=4  (4,15)=4  (5,1)=4  (5,11)=4  (6,13)=4  (6,20)=4  (7,10)=4  (7,16)=4  (8,17)=4  (9,10)=4  (12,0)=4  (14,15)=4  (15,14)=4  (16,18)=4  (18,22)=4  (19,5)=4  (19,9)=4  (20,21)=4  (22,0)=4  (22,3)=4  (22,9)=4 
! 57 wrong pixels (generated / expected)

TRAIN 7df24a62.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (23,23) and color black and layers
  _0: a rectangle with size (3,4) and color blue and mask Border at (14,5)
  _01: a rectangle with size (1,4) and color yellow and mask Full at (15,4)
diff: 
delta: (0,10)=4  (2,12)=4  (3,11)=4  (3,14)=4  (4,5)=4  (4,14)=4  (4,16)=4  (5,0)=4  (5,21)=4  (6,19)=4  (7,7)=4  (7,15)=4  (8,3)=4  (8,15)=4  (9,7)=4  (9,22)=4  (10,12)=4  (10,17)=4  (11,20)=4  (12,4)=4  (12,11)=4  (12,14)=4  (12,15)=4  (12,18)=4  (13,18)=4  (14,0)=4  (14,2)=4  (14,10)=4  (14,22)=4  (15,10)=4  (16,17)=4  (16,21)=4  (17,2)=4  (17,9)=4  (17,12)=4  (18,1)=4  (18,13)=4  (19,16)=4  (19,22)=4  (20,21)=4  (22,2)=4  (22,10)=4  (22,14)=4  (22,18)=4 
   (1039.1 bits)
data: a background with size (23,23) and color black and layers
  _0: a rectangle with size (4,7) and color blue and mask xxxxxxx|x..xx.x|xxxxx.x|....xxx at (11,13)
  _01: a rectangle with size (4,7) and color blue and mask ....xxx|xxxxx.x|x..xx.x|xxxxxxx at (13,5)
  _011: a rectangle with size (8,4) and color blue and mask xxx.|x.x.|x.x.|xxx.|.xxx|.x.x|.x.x|.xxx at (2,13)
diff: 
delta: (0,10)=4  (2,12)=4  (3,11)=4  (3,14)=4  (4,5)=4  (4,14)=4  (4,16)=4  (5,0)=4  (5,21)=4  (6,19)=4  (7,7)=4  (7,15)=4  (8,3)=4  (8,15)=4  (9,7)=4  (9,22)=4  (10,12)=4  (10,17)=4  (11,20)=4  (12,4)=4  (12,11)=4  (12,14)=4  (12,15)=4  (12,18)=4  (13,18)=4  (14,0)=4  (14,2)=4  (14,10)=4  (14,22)=4  (15,4)=4  (15,6)=4  (15,7)=4  (15,10)=4  (16,17)=4  (16,21)=4  (17,2)=4  (17,9)=4  (17,12)=4  (18,1)=4  (18,13)=4  (19,16)=4  (19,22)=4  (20,21)=4  (22,2)=4  (22,10)=4  (22,14)=4  (22,18)=4 
   (1211.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (23,23) and color black and layers
  _0: a rectangle with size (3,4) and color blue and mask Border at (14,5)
  _01: a rectangle with size (1,4) and color yellow and mask Full at (15,4)
diff: 
delta: (0,10)=4  (2,12)=4  (3,11)=4  (3,14)=4  (4,5)=4  (4,14)=4  (4,16)=4  (5,0)=4  (5,21)=4  (6,19)=4  (7,7)=4  (7,15)=4  (8,3)=4  (8,15)=4  (9,7)=4  (9,22)=4  (10,12)=4  (10,17)=4  (11,20)=4  (12,4)=4  (12,11)=4  (12,14)=4  (12,15)=4  (12,18)=4  (13,18)=4  (14,0)=4  (14,2)=4  (14,10)=4  (14,22)=4  (15,10)=4  (16,17)=4  (16,21)=4  (17,2)=4  (17,9)=4  (17,12)=4  (18,1)=4  (18,13)=4  (19,16)=4  (19,22)=4  (20,21)=4  (22,2)=4  (22,10)=4  (22,14)=4  (22,18)=4 
! 111 wrong pixels (generated / expected)

TRAIN 7df24a62.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (23,23) and color black and layers
  _0: a rectangle with size (5,4) and color blue and mask Full at (8,6)
  _01: a rectangle with size (1,2) and color yellow and mask Full at (7,16)
diff: 
delta: (0,2)=4  (1,2)=4  (1,4)=4  (1,21)=4  (3,3)=4  (3,13)=4  (4,2)=4  (5,5)=4  (5,11)=4  (5,17)=4  (6,20)=4  (7,3)=4  (7,6)=4  (7,9)=4  (9,7)=4  (9,8)=4  (9,12)=4  (11,0)=4  (11,5)=4  (11,7)=4  (11,18)=4  (12,1)=4  (12,22)=4  (13,4)=4  (13,19)=4  (14,5)=4  (14,13)=4  (16,11)=4  (16,22)=4  (17,3)=4  (17,10)=4  (18,2)=4  (19,9)=4  (20,1)=4  (20,13)=4  (21,2)=4  (21,17)=4  (22,16)=4 
   (908.0 bits)
data: a background with size (23,23) and color black and layers
  _0: a rectangle with size (5,4) and color blue and mask Full at (4,15)
  _01: a rectangle with size (5,4) and color blue and mask Full at (8,6)
  _011: a rectangle with size (3,5) and color blue and mask Full at (0,1)
diff: 
delta: (0,2)=4  (1,2)=4  (1,4)=4  (1,21)=4  (3,3)=4  (3,13)=4  (4,2)=4  (5,5)=4  (5,11)=4  (5,17)=4  (6,20)=4  (7,3)=4  (7,6)=4  (7,9)=4  (7,16)=4  (7,17)=4  (9,7)=4  (9,8)=4  (9,12)=4  (11,0)=4  (11,5)=4  (11,7)=4  (11,18)=4  (12,1)=4  (12,22)=4  (13,4)=4  (13,19)=4  (14,5)=4  (14,13)=4  (16,11)=4  (16,22)=4  (17,3)=4  (17,10)=4  (18,2)=4  (19,9)=4  (20,1)=4  (20,13)=4  (21,2)=4  (21,17)=4  (22,16)=4 
   (967.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (23,23) and color black and layers
  _0: a rectangle with size (5,4) and color blue and mask Full at (8,6)
  _01: a rectangle with size (1,2) and color yellow and mask Full at (7,16)
diff: 
delta: (0,2)=4  (1,2)=4  (1,4)=4  (1,21)=4  (3,3)=4  (3,13)=4  (4,2)=4  (5,5)=4  (5,11)=4  (5,17)=4  (6,20)=4  (7,3)=4  (7,6)=4  (7,9)=4  (9,7)=4  (9,8)=4  (9,12)=4  (11,0)=4  (11,5)=4  (11,7)=4  (11,18)=4  (12,1)=4  (12,22)=4  (13,4)=4  (13,19)=4  (14,5)=4  (14,13)=4  (16,11)=4  (16,22)=4  (17,3)=4  (17,10)=4  (18,2)=4  (19,9)=4  (20,1)=4  (20,13)=4  (21,2)=4  (21,17)=4  (22,16)=4 
! 88 wrong pixels (generated / expected)

TRAIN 7df24a62.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (23,23) and color black and layers
  _0: a rectangle with size (5,5) and color blue and mask Full at (0,9)
  _01: a rectangle with size (1,1) and color yellow and mask Full at (1,5)
diff: 
delta: (1,10)=4  (3,6)=4  (3,10)=4  (3,12)=4  (4,3)=4  (5,14)=4  (8,10)=4  (9,5)=4  (9,19)=4  (10,8)=4  (10,13)=4  (11,3)=4  (11,5)=4  (11,18)=4  (12,12)=4  (16,0)=4  (16,7)=4  (16,18)=4  (18,19)=4  (20,6)=4  (20,8)=4  (21,21)=4  (22,1)=4  (22,6)=4 
! 90 wrong pixels (generated / expected)

TEST 7df24a62.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.8 sec (28.8 sec/task)
bits-train-error = 32428.1 bits (32428.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-209] Checking task 7e0986d6.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 38455.1 = 38464.0
DL output with Mo: L = 9.0 + 36070.3 = 36079.3
DL input+output M: L = 17.9 + 74525.4 = 74543.3

# learning a model for train pairs
2.000	
1.653	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.341	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.056	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.790	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.572	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
0.393	IN  OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
0.361	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.342	OUT DEF: ^.layer_01=^.layer_010
0.331	OUT DEF: ^.size=^.size
0.321	OUT DEF: ^.layer_0.shape.size=^.layer_00.shape.size
0.315	OUT DEF: ^.layer_011=^.layer_0
0.308	OUT DEF: ^.layer_0.pos=^.layer_00.pos
0.306	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.304	IN  OBJECT at ^.layer_0101: a point with color ? at ?
0.303	IN  DEF: ^.layer_0.shape.mask=Full
0.301	IN  OBJECT at ^.layer_01011: a point with color ? at ?
0.299	IN  OBJECT at ^.layer_010111: a point with color ? at ?
0.298	IN  OBJECT at ^.layer_0101111: a point with color ? at ?
0.296	IN  OBJECT at ^.layer_0100: a point with color ? at ?
0.295	IN  DEF: ^.layer_010.shape.mask=Full
0.294	IN  DEF: ^.layer_01.shape.mask=Full
0.293	OUT DEF: ^.color=black
0.292	IN  DEF: ^.color=black
0.291	IN  DEF: ^.size=(?,?)
0.286	IN  DEF: ^.size.i=13
0.286	IN  DEF: ^.layer_00.pos=(?,?)
0.285	IN  DEF: ^.layer_00.shape.size=(?,?)
0.285	IN  DEF: ^.layer_0.pos=(?,?)
0.284	IN  DEF: ^.layer_0.shape.size=(?,?)
0.281	IN  DEF: ^.layer_0.shape.size.i=5
0.280	IN  DEF: ^.layer_0100.pos=(?,?)
0.279	IN  DEF: ^.layer_010.pos=(?,?)
0.279	IN  DEF: ^.layer_010.shape.size=(?,?)
0.278	IN  DEF: ^.layer_01.pos=(?,?)
0.278	IN  DEF: ^.layer_0101.pos=(?,?)
0.277	IN  DEF: ^.layer_01011.pos=(?,?)
0.277	IN  DEF: ^.layer_010111.pos=(?,?)
0.274	IN  DEF: ^.layer_010111.pos.j=1
0.273	IN  DEF: ^.layer_01.shape.size=(?,?)
0.273	IN  DEF: ^.layer_0101111.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size ^.layer_00.shape.size and color ^.layer_0.shape.color and mask ? at ^.layer_00.pos
  _01: ^.layer_010
  _011: ^.layer_0
WHERE (Mi)
a background with size (13,?) and color black and layers
  _00: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _0: a rectangle with size (5,?) and color ? and mask Full at (?,?)
  _0100: a point with color ? at (?,?)
  _010: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _0101: a point with color ? at (?,?)
  _01011: a point with color ? at (?,?)
  _010111: a point with color ? at (?,1)
  _0101111: a point with color ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 216.9 + 7693.3 = 7910.2
DL output with Mo: L = 45.8 + 2378.8 = 2424.6
DL input+output M: L = 262.7 + 10072.1 = 10334.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (13,14) and color black and layers
  _00: a rectangle with size (6,8) and color green and mask ...xxx.x|...x.xxx|...xxxxx|xxxx.xxx|xxx.....|x.x..... at (7,0)
  _0: a rectangle with size (5,5) and color green and mask Full at (0,6)
  _0100: a point with color cyan at (0,0)
  _010: a rectangle with size (4,5) and color green and mask Full at (6,9)
  _0101: a point with color cyan at (0,4)
  _01011: a point with color cyan at (0,11)
  _010111: a point with color cyan at (7,1)
  _0101111: a point with color cyan at (5,4)
  _01: a rectangle with size (3,3) and color green and mask Full at (3,2)
diff: 
delta: (2,8)=8  (2,10)=8  (4,7)=8  (7,6)=8  (7,12)=8  (8,4)=8  (10,4)=8  (10,8)=8  (12,1)=8  (12,4)=8  (12,13)=8 
   (460.6 bits)
data: a background with size (13,14) and color black and layers
  _0: a rectangle with size (6,8) and color green and mask ...xxxxx|...xxxxx|...xxxxx|xxxxxxxx|xxx.....|xxx..... at (7,0)
  _01: a rectangle with size (4,5) and color green and mask Full at (6,9)
  _011: a rectangle with size (5,5) and color green and mask Full at (0,6)
diff: 
delta: (3,2)=3  (3,3)=3  (3,4)=3  (4,2)=3  (4,3)=3  (4,4)=3  (5,2)=3  (5,3)=3  (5,4)=3 
   (235.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,14) and color black and layers
  _00: a rectangle with size (6,8) and color green and mask ...xxx.x|...x.xxx|...xxxxx|xxxx.xxx|xxx.....|x.x..... at (7,0)
  _0: a rectangle with size (5,5) and color green and mask Full at (0,6)
  _0100: a point with color cyan at (0,0)
  _010: a rectangle with size (4,5) and color green and mask Full at (6,9)
  _0101: a point with color cyan at (0,4)
  _01011: a point with color cyan at (0,11)
  _010111: a point with color cyan at (5,4)
  _0101111: a point with color cyan at (7,1)
  _01: a rectangle with size (3,3) and color green and mask Full at (3,2)
diff:   ^.layer_010111.pos.j
delta: (2,8)=8  (2,10)=8  (4,7)=8  (7,6)=8  (7,12)=8  (8,4)=8  (10,4)=8  (10,8)=8  (12,1)=8  (12,4)=8  (12,13)=8 
! 28 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (13,14) and color black and layers
  _00: a rectangle with size (6,8) and color green and mask ...xxx.x|...x.xxx|...xxxxx|xxxx.xxx|xxx.....|x.x..... at (7,0)
  _0: a rectangle with size (5,5) and color green and mask Full at (0,6)
  _0100: a point with color cyan at (0,0)
  _010: a rectangle with size (4,5) and color green and mask xxxxx|xxx.x|xxxxx|xxxxx at (6,9)
  _0101: a point with color cyan at (0,4)
  _01011: a point with color cyan at (0,11)
  _010111: a point with color cyan at (7,1)
  _0101111: a point with color cyan at (5,4)
  _01: a rectangle with size (3,3) and color green and mask Full at (3,2)
diff:   ^.layer_010.shape.mask
delta: (2,8)=8  (2,10)=8  (4,7)=8  (7,6)=8  (7,12)=8  (8,4)=8  (10,4)=8  (10,8)=8  (12,1)=8  (12,4)=8  (12,13)=8 
! 29 wrong pixels (generated / expected)

TRAIN 7e0986d6.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (13,16) and color black and layers
  _00: a rectangle with size (4,10) and color red and mask Full at (9,3)
  _0: a rectangle with size (5,7) and color red and mask Full at (2,9)
  _0100: a point with color blue at (3,3)
  _010: a rectangle with size (5,4) and color red and mask Full at (1,1)
  _0101: a point with color blue at (1,6)
  _01011: a point with color blue at (5,5)
  _010111: a point with color blue at (9,1)
  _0101111: a point with color blue at (8,12)
  _01: a rectangle with size (1,1) and color blue and mask Full at (10,15)
diff: 
delta: (2,10)=1  (5,14)=1  (9,9)=1  (10,3)=1  (11,9)=1  (11,12)=1 
   (308.7 bits)
data: a background with size (13,16) and color black and layers
  _0: a rectangle with size (4,10) and color red and mask Full at (9,3)
  _01: a rectangle with size (5,4) and color red and mask Full at (1,1)
  _011: a rectangle with size (5,7) and color red and mask Full at (2,9)
diff: 
delta:
   (2.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,16) and color black and layers
  _00: a rectangle with size (4,10) and color red and mask xxxxxx.xxx|.xxxxxxxxx|xxxxxx.xx.|xxxxxxxxxx at (9,3)
  _0: a rectangle with size (5,7) and color red and mask Full at (2,9)
  _0100: a point with color blue at (1,6)
  _010: a rectangle with size (5,4) and color red and mask Full at (1,1)
  _0101: a point with color blue at (5,5)
  _01011: a point with color blue at (8,12)
  _010111: a point with color blue at (9,1)
  _0101111: a point with color blue at (9,9)
  _01: a rectangle with size (1,4) and color blue and mask Full at (11,9)
diff: 
delta: (2,10)=1  (3,3)=1  (5,14)=1  (10,3)=1  (10,15)=1 
correct output grid

TRAIN 7e0986d6.json/2: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,17) and color black and layers
  _00: a rectangle with size (6,8) and color grey and mask Full at (2,1)
  _0: a rectangle with size (7,4) and color grey and mask Full at (0,12)
  _0100: a point with color yellow at (1,1)
  _010: a rectangle with size (2,6) and color grey and mask Full at (10,6)
  _0101: a point with color yellow at (1,6)
  _01011: a point with color yellow at (3,16)
  _010111: a point with color yellow at (7,12)
  _0101111: a point with color yellow at (9,15)
  _01: a rectangle with size (1,1) and color yellow and mask Full at (11,3)
diff:   ^.size.i  ^.layer_010111.pos.j  ^.layer_0.shape.size.i
delta: (0,14)=4  (2,2)=4  (5,7)=4  (6,14)=4  (7,5)=4  (10,11)=4  (11,9)=4 
correct output grid

TEST 7e0986d6.json/1: 1 1st (SUCCESS)

# Performance measures on task
runtime-learning = 17.6 sec (17.6 sec/task)
bits-train-error = 2378.8 bits (2378.8 bits/task)
acc-train-micro = 0.50 tasks (50.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.50
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 1.00

=====================================
[-208] Checking task 7f4411dc.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 21866.8 = 21875.8
DL output with Mo: L = 9.0 + 17525.9 = 17534.9
DL input+output M: L = 17.9 + 39392.8 = 39410.7

# learning a model for train pairs
2.000	
1.584	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.248	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.056	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.968	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.929	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.894	OUT DEF: ^.size=^.size
0.887	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.883	OUT DEF: ^.layer_0.shape.mask=Full
0.879	IN  DEF: ^.layer_0111.shape.mask=Full
0.877	OUT DEF: ^.color=black
0.875	IN  DEF: ^.color=black
0.873	OUT DEF: ^.layer_0.pos=(?,?)
0.864	OUT DEF: ^.layer_0.pos.i=^.layer_0.pos.i
0.862	OUT DEF: ^.layer_0.shape.size=(?,?)
0.853	OUT DEF: ^.layer_0.shape.size.i=3
0.852	IN  DEF: ^.size=(?,?)
0.850	IN  DEF: ^.layer_0.pos=(?,?)
0.848	IN  DEF: ^.layer_0.shape.size=(?,?)
0.847	IN  DEF: ^.layer_01.pos=(?,?)
0.845	IN  DEF: ^.layer_01.shape.size=(?,?)
0.844	IN  DEF: ^.layer_011.pos=(?,?)
0.842	IN  DEF: ^.layer_011.shape.size=(?,?)
0.840	IN  DEF: ^.layer_0111.pos=(?,?)
0.839	IN  DEF: ^.layer_0111.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (3,?) and color ^.layer_0.shape.color and mask Full at (^.layer_0.pos.i,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _011: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _0111: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 124.3 + 6987.8 = 7112.0
DL output with Mo: L = 40.2 + 8966.6 = 9006.8
DL input+output M: L = 164.4 + 15954.3 = 16118.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,5) and color orange and mask Full at (0,8)
  _01: a rectangle with size (4,4) and color orange and mask ..x.|xxxx|xxxx|xxxx at (2,2)
  _011: a rectangle with size (3,4) and color orange and mask xxx.|xxx.|...x at (8,8)
  _0111: a rectangle with size (1,1) and color orange and mask Full at (0,1)
diff: 
delta: (5,10)=7# (8,1)=7# (12,4)=7#
   (219.2 bits)
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,5) and color orange and mask Full at (0,8)
diff: 
delta: (3,2)=7# (3,3)=7# (3,4)=7# (3,5)=7# (4,2)=7# (4,3)=7# (4,4)=7# (4,5)=7# (5,2)=7# (5,3)=7# (5,4)=7# (5,5)=7# (8,8)=7# (8,9)=7# (8,10)=7# (9,8)=7# (9,9)=7# (9,10)=7#
   (374.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,5) and color orange and mask Full at (0,8)
  _01: a rectangle with size (4,4) and color orange and mask ..x.|xxxx|xxxx|xxxx at (2,2)
  _011: a rectangle with size (3,4) and color orange and mask xxx.|xxx.|...x at (8,8)
  _0111: a rectangle with size (1,1) and color orange and mask Full at (0,1)
diff: 
delta: (5,10)=7# (8,1)=7# (12,4)=7#
! 39 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (4,4) and color orange and mask ..x.|xxxx|xxxx|xxxx at (2,2)
  _01: a rectangle with size (3,5) and color orange and mask Full at (0,8)
  _011: a rectangle with size (3,4) and color orange and mask xxx.|xxx.|...x at (8,8)
  _0111: a rectangle with size (1,1) and color orange and mask Full at (0,1)
diff: 
delta: (5,10)=7# (8,1)=7# (12,4)=7#
! 39 wrong pixels (generated / expected)

TRAIN 7f4411dc.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (17,17) and color black and layers
  _0: a rectangle with size (3,5) and color pink and mask Full at (10,9)
  _01: a rectangle with size (4,4) and color pink and mask .x..|xxxx|xxxx|xxxx at (4,3)
  _011: a rectangle with size (3,3) and color pink and mask .x.|xxx|xxx at (1,11)
  _0111: a rectangle with size (3,2) and color pink and mask Full at (12,2)
diff: 
delta: (2,1)=6  (2,6)=6  (3,16)=6  (6,12)=6  (9,13)=6  (10,3)=6  (12,7)=6  (15,13)=6  (16,10)=6 
   (352.7 bits)
data: a background with size (17,17) and color black and layers
  _0: a rectangle with size (3,5) and color pink and mask Full at (10,9)
diff: 
delta: (2,11)=6  (2,12)=6  (2,13)=6  (3,11)=6  (3,12)=6  (3,13)=6  (5,3)=6  (5,4)=6  (5,5)=6  (5,6)=6  (6,3)=6  (6,4)=6  (6,5)=6  (6,6)=6  (7,3)=6  (7,4)=6  (7,5)=6  (7,6)=6  (12,2)=6  (12,3)=6  (13,2)=6  (13,3)=6  (14,2)=6  (14,3)=6 
   (511.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,17) and color black and layers
  _0: a rectangle with size (3,5) and color pink and mask Full at (10,9)
  _01: a rectangle with size (4,4) and color pink and mask .x..|xxxx|xxxx|xxxx at (4,3)
  _011: a rectangle with size (3,3) and color pink and mask .x.|xxx|xxx at (1,11)
  _0111: a rectangle with size (3,2) and color pink and mask Full at (12,2)
diff: 
delta: (2,1)=6  (2,6)=6  (3,16)=6  (6,12)=6  (9,13)=6  (10,3)=6  (12,7)=6  (15,13)=6  (16,10)=6 
! 45 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (17,17) and color black and layers
  _0: a rectangle with size (4,5) and color pink and mask ....x|xxxxx|xxxxx|xxxxx at (9,9)
  _01: a rectangle with size (4,4) and color pink and mask .x..|xxxx|xxxx|xxxx at (4,3)
  _011: a rectangle with size (3,3) and color pink and mask .x.|xxx|xxx at (1,11)
  _0111: a rectangle with size (3,2) and color pink and mask Full at (12,2)
diff: 
delta: (2,1)=6  (2,6)=6  (3,16)=6  (6,12)=6  (10,3)=6  (12,7)=6  (15,13)=6  (16,10)=6 
! 45 wrong pixels (generated / expected)

TRAIN 7f4411dc.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (4,6) and color grey and mask .xxxx.|.xxxx.|.xxxxx|x..... at (2,0)
  _01: a rectangle with size (1,1) and color grey and mask Full at (0,1)
  _011: a rectangle with size (1,1) and color grey and mask Full at (1,6)
  _0111: a rectangle with size (1,1) and color grey and mask Full at (6,5)
diff: 
delta:
   (126.9 bits)
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (3,4) and color grey and mask Full at (2,1)
diff: 
delta:
   (10.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (4,6) and color grey and mask .xxxx.|.xxxx.|.xxxxx|x..... at (2,0)
  _01: a rectangle with size (1,1) and color grey and mask Full at (0,1)
  _011: a rectangle with size (1,1) and color grey and mask Full at (1,6)
  _0111: a rectangle with size (1,1) and color grey and mask Full at (6,5)
diff: 
delta:
! 12 wrong pixels (generated / expected)

TRAIN 7f4411dc.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,6) and color cyan and mask xxxxxx|xxxxx.|xxxxx. at (5,4)
  _01: a rectangle with size (4,4) and color cyan and mask .x..|.xxx|.xxx|x... at (1,0)
  _011: a rectangle with size (1,1) and color cyan and mask Full at (0,9)
  _0111: a rectangle with size (1,1) and color cyan and mask Full at (1,7)
diff: 
delta: (3,7)=8  (7,0)=8  (8,2)=8  (9,4)=8  (9,9)=8 
! 27 wrong pixels (generated / expected)

TEST 7f4411dc.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 6.0 sec (6.0 sec/task)
bits-train-error = 8966.6 bits (8966.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-207] Checking task 7fe24cdd.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3328.4 = 3337.4
DL output with Mo: L = 9.0 + 12783.8 = 12792.8
DL input+output M: L = 17.9 + 16112.3 = 16130.2

# learning a model for train pairs
2.000	
1.851	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.723	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.636	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
1.561	OUT OBJECT at ^.layer_001: ^.layer_0.shape at ?
1.492	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.434	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.409	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.382	OUT DEF: ^.layer_00=^.layer_0
1.361	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.356	OUT DEF: ^.layer_01.shape.mask=Full
1.350	OUT DEF: ^.layer_011.shape.mask=Full
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _00: ^.layer_0
  _001: ^.layer_0.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask Full at ?
  _011: a rectangle with size ? and color ? and mask Full at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a point with color ? at ?

DL input  with Mi: L = 60.1 + 2586.3 = 2646.5
DL output with Mo: L = 79.0 + 7051.0 = 7130.0
DL input+output M: L = 139.1 + 9637.4 = 9776.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,1) and color cyan and mask Full at (0,0)
  _01: a rectangle with size (2,1) and color grey and mask Full at (0,1)
  _011: a point with color green at (1,2)
diff: 
delta: (2,1)=3  (2,2)=2 
   (103.7 bits)
data: a background with size (6,6) and color grey and layers
  _00: a rectangle with size (2,1) and color cyan and mask Full at (0,0)
  _001: a rectangle with size (2,1) and color cyan and mask Full at (4,5)
  _0: a rectangle with size (4,4) and color green and mask .xx.|x..x|x..x|.xx. at (1,1)
  _01: a rectangle with size (2,2) and color red and mask Full at (2,2)
  _011: a rectangle with size (2,6) and color black and mask Full at (2,0)
diff: 
delta: (0,2)=0  (0,3)=0  (0,4)=8  (0,5)=8  (5,0)=8  (5,1)=8  (5,2)=0  (5,3)=0 
   (276.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,1) and color cyan and mask Full at (0,0)
  _01: a rectangle with size (2,1) and color grey and mask Full at (0,1)
  _011: a point with color green at (1,2)
diff: 
delta: (2,1)=3  (2,2)=2 
! size mismatch, 10x10 instead of 6x6
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,1) and color grey and mask Full at (0,1)
  _01: a rectangle with size (2,1) and color cyan and mask Full at (0,0)
  _011: a point with color green at (1,2)
diff: 
delta: (2,1)=3  (2,2)=2 
! size mismatch, 10x10 instead of 6x6

TRAIN 7fe24cdd.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (2,1) and color green and mask Full at (0,0)
  _01: a rectangle with size (3,2) and color red and mask .x|xx|.x at (0,1)
  _011: a point with color grey at (2,1)
diff: 
delta:
   (86.1 bits)
data: a background with size (6,6) and color cyan and layers
  _00: a rectangle with size (2,1) and color green and mask Full at (0,0)
  _001: a rectangle with size (2,1) and color green and mask Full at (4,5)
  _0: a rectangle with size (6,6) and color red and mask x.x...|xxx.x.|..xxxx|xxxx..|.x.xxx|...x.x at (0,0)
  _01: a rectangle with size (1,2) and color green and mask Full at (0,4)
  _011: a rectangle with size (1,2) and color green and mask Full at (5,0)
diff: 
delta: (1,3)=5# (2,1)=5# (3,4)=5# (4,2)=5#
   (220.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (3,2) and color red and mask .x|xx|.x at (0,1)
  _01: a rectangle with size (2,1) and color green and mask Full at (0,0)
  _011: a point with color grey at (2,1)
diff: 
delta:
! size mismatch, 10x10 instead of 6x6
>> Trial 2
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (2,1) and color green and mask Full at (0,0)
  _01: a rectangle with size (3,2) and color red and mask .x|xx|.x at (0,1)
  _011: a point with color grey at (2,1)
diff: 
delta:
! size mismatch, 10x10 instead of 6x6
>> Trial 3
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (3,1) and color red and mask Full at (0,2)
  _01: a rectangle with size (2,1) and color green and mask Full at (0,0)
  _011: a point with color red at (1,1)
diff: 
delta: (2,1)=5#
! size mismatch, 10x10 instead of 6x6

TRAIN 7fe24cdd.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,3) and color pink and mask Full at (1,0)
  _01: a rectangle with size (1,1) and color green and mask Full at (0,1)
  _011: a point with color green at (2,1)
diff: 
delta:
   (68.8 bits)
data: a background with size (6,6) and color black and layers
  _00: a rectangle with size (1,3) and color pink and mask Full at (1,0)
  _001: a rectangle with size (1,3) and color pink and mask Full at (4,3)
  _0: a rectangle with size (3,1) and color pink and mask Full at (0,4)
  _01: a rectangle with size (3,1) and color pink and mask Full at (3,1)
  _011: a rectangle with size (1,3) and color green and mask Full at (1,3)
diff: 
delta: (0,1)=3  (2,1)=3  (3,4)=3  (4,0)=3  (4,2)=3  (5,4)=3 
   (208.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,3) and color pink and mask Full at (1,0)
  _01: a rectangle with size (1,1) and color green and mask Full at (0,1)
  _011: a point with color green at (2,1)
diff: 
delta:
! size mismatch, 10x10 instead of 6x6
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color green and mask Full at (0,1)
  _01: a rectangle with size (1,3) and color pink and mask Full at (1,0)
  _011: a point with color green at (2,1)
diff: 
delta:
! size mismatch, 10x10 instead of 6x6

TRAIN 7fe24cdd.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (2,1) and color grey and mask Full at (0,1)
  _01: a rectangle with size (2,2) and color blue and mask Full at (1,1)
  _011: a point with color green at (2,0)
diff: 
delta: (0,2)=0 
! size mismatch, 10x10 instead of 6x6
>> Trial 2
data: a background with size (3,3) and color grey and layers
  _0: a rectangle with size (2,2) and color blue and mask .x|xx at (1,1)
  _01: a rectangle with size (2,1) and color red and mask Full at (0,0)
  _011: a point with color green at (2,0)
diff: 
delta: (0,2)=0 
! size mismatch, 10x10 instead of 6x6

TEST 7fe24cdd.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.7 sec (26.7 sec/task)
bits-train-error = 7051.0 bits (7051.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-206] Checking task 80af3007.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 32301.7 = 32310.7
DL output with Mo: L = 9.0 + 16203.6 = 16212.6
DL input+output M: L = 17.9 + 48505.3 = 48523.2

# learning a model for train pairs
2.000	
1.134	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.526	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.473	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.438	OUT DEF: ^.size=^.layer_0.shape.size
0.430	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.425	IN  DEF: ^.layer_0.shape.color=grey
0.423	OUT DEF: ^.color=black
0.414	OUT DEF: ^.layer_01.shape.color=^.layer_0.shape.color
0.412	OUT DEF: ^.layer_0.pos=(?,?)
0.402	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.i - 1
0.396	OUT DEF: ^.layer_0.pos.i=^.layer_0.pos.j - 1
0.393	OUT DEF: ^.layer_01.shape.size=(?,?)
0.391	OUT DEF: ^.layer_0.shape.size=(?,?)
0.389	OUT DEF: ^.layer_01.pos=(?,?)
0.381	OUT DEF: ^.layer_01.pos.i=(0)
0.372	OUT DEF: ^.layer_01.pos.j=(0)
0.371	IN  DEF: ^.color=black
0.370	IN  DEF: ^.size=(?,?)
0.360	IN  DEF: ^.size.j=18
0.351	IN  DEF: ^.size.i=16
0.350	IN  DEF: ^.layer_0.pos=(?,?)
0.349	IN  DEF: ^.layer_0.shape.size=(?,?)
0.341	IN  DEF: ^.layer_0.shape.size.i=9
0.333	IN  DEF: ^.layer_0.shape.size.j=9
0.333	OUT OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.324	OUT DEF: ^.layer_00.shape.color=^.layer_0.shape.color
0.320	OUT DEF: ^.color=black
0.318	OUT DEF: ^.layer_00.pos=(?,?)
0.316	OUT DEF: ^.layer_00.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color black and layers
  _00: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask ? at (?,?)
  _0: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask ? at (^.layer_0.pos.j - 1,^.layer_0.pos.i - 1)
  _01: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask ? at ((0),(0))
WHERE (Mi)
a background with size (16,18) and color black and layers
  _0: a rectangle with size (9,9) and color grey and mask ? at (?,?)

DL input  with Mi: L = 67.3 + 2846.2 = 2913.5
DL output with Mo: L = 115.2 + 3547.1 = 3662.3
DL input+output M: L = 182.5 + 6393.2 = 6575.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (16,18) and color black and layers
  _0: a rectangle with size (9,9) and color grey and mask xxx...xxx|xxx...xxx|xxx...xxx|...xxx...|...xxx...|...xxx...|xxx...xxx|xxx...xxx|xxx...xxx at (1,1)
diff: 
delta:
   (94.9 bits)
data: a background with size (9,9) and color black and layers
  _00: a rectangle with size (1,1) and color grey and mask Full at (0,2)
  _0: a rectangle with size (1,1) and color grey and mask Full at (0,0)
  _01: a rectangle with size (9,9) and color grey and mask x.x...x.x|.x.....x.|x.x...x.x|...x.x...|....x....|...x.x...|x.x...x.x|.x.....x.|x.x...x.x at (0,0)
diff: 
delta:
   (124.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,18) and color black and layers
  _0: a rectangle with size (9,9) and color grey and mask xxx...xxx|xxx...xxx|xxx...xxx|...xxx...|...xxx...|...xxx...|xxx...xxx|xxx...xxx|xxx...xxx at (1,1)
diff: 
delta:
! 25 wrong pixels (generated / expected)

TRAIN 80af3007.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (16,18) and color black and layers
  _0: a rectangle with size (9,9) and color grey and mask xxxxxx...|xxxxxx...|xxxxxx...|......xxx|......xxx|......xxx|xxxxxx...|xxxxxx...|xxxxxx... at (1,7)
diff: 
delta:
   (94.9 bits)
data: a background with size (9,9) and color black and layers
  _00: a rectangle with size (3,3) and color grey and mask xx.|..x|xx. at (3,6)
  _0: a rectangle with size (3,6) and color grey and mask xx.xx.|..x..x|xx.xx. at (6,0)
  _01: a rectangle with size (3,6) and color grey and mask xx.xx.|..x..x|xx.xx. at (0,0)
diff: 
delta:
   (100.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,18) and color black and layers
  _0: a rectangle with size (9,9) and color grey and mask xxxxxx...|xxxxxx...|xxxxxx...|......xxx|......xxx|......xxx|xxxxxx...|xxxxxx...|xxxxxx... at (1,7)
diff: 
delta:
! 25 wrong pixels (generated / expected)

TRAIN 80af3007.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (16,18) and color black and layers
  _0: a rectangle with size (9,9) and color grey and mask xxxxxxxxx|xxxxxxxxx|xxxxxxxxx|...xxxxxx|...xxxxxx|...xxxxxx|xxx...xxx|xxx...xxx|xxx...xxx at (4,3)
diff: 
delta:
   (94.9 bits)
data: a background with size (9,9) and color black and layers
  _00: a rectangle with size (2,2) and color grey and mask Full at (0,1)
  _0: a rectangle with size (2,1) and color grey and mask Full at (2,3)
  _01: a rectangle with size (9,9) and color grey and mask xxxxxxxxx|.xx.xx.xx|x.xx.xx.x|...xxxxxx|....xx.xx|...x.xx.x|xxx...xxx|.xx....xx|x.x...x.x at (0,0)
diff: 
delta:
   (130.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,18) and color black and layers
  _0: a rectangle with size (9,9) and color grey and mask xxxxxxxxx|xxxxxxxxx|xxxxxxxxx|...xxxxxx|...xxxxxx|...xxxxxx|xxx...xxx|xxx...xxx|xxx...xxx at (4,3)
diff: 
delta:
! 45 wrong pixels (generated / expected)

TRAIN 80af3007.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,19) and color black and layers
  _0: a rectangle with size (9,9) and color grey and mask xxxxxxxxx|xxxxxxxxx|xxxxxxxxx|...xxx...|...xxx...|...xxx...|xxx...xxx|xxx...xxx|xxx...xxx at (3,7)
diff:   ^.size.j  ^.size.i
delta:
! 36 wrong pixels (generated / expected)

TEST 80af3007.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 3.6 sec (3.6 sec/task)
bits-train-error = 3547.1 bits (3547.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-205] Checking task 810b9b61.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 19348.3 = 19357.2
DL output with Mo: L = 9.0 + 19348.3 = 19357.2
DL input+output M: L = 17.9 + 38696.5 = 38714.5

# learning a model for train pairs
2.000	
1.724	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.448	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.273	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.099	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.998	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.896	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 8608.9 = 8675.6
DL output with Mo: L = 66.8 + 8608.9 = 8675.6
DL input+output M: L = 133.5 + 17217.7 = 17351.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask Border at (7,6)
  _01: a rectangle with size (3,4) and color blue and mask Border at (2,2)
  _011: a rectangle with size (3,4) and color blue and mask Border at (12,10)
diff: 
delta: (1,10)=1  (1,11)=1  (1,12)=1  (2,10)=1  (2,12)=1  (3,10)=1  (3,12)=1  (6,12)=1  (6,13)=1  (7,3)=1  (7,12)=1  (10,0)=1  (10,1)=1  (10,2)=1  (11,0)=1  (11,2)=1  (12,0)=1  (12,2)=1  (13,0)=1  (13,1)=1  (13,2)=1  (13,5)=1  (13,6)=1 
   (597.2 bits)
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (4,4) and color green and mask Border at (7,6)
  _01: a rectangle with size (3,4) and color green and mask Border at (2,2)
  _011: a rectangle with size (3,4) and color green and mask Border at (12,10)
diff: 
delta: (1,10)=1  (1,11)=1  (1,12)=1  (2,10)=1  (2,12)=1  (3,10)=1  (3,12)=1  (6,12)=1  (6,13)=1  (7,3)=1  (7,12)=1  (10,0)=3  (10,1)=3  (10,2)=3  (11,0)=3  (11,2)=3  (12,0)=3  (12,2)=3  (13,0)=3  (13,1)=3  (13,2)=3  (13,5)=1  (13,6)=1 
   (597.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask Border at (7,6)
  _01: a rectangle with size (3,4) and color blue and mask Border at (2,2)
  _011: a rectangle with size (3,4) and color blue and mask Border at (12,10)
diff: 
delta: (1,10)=1  (1,11)=1  (1,12)=1  (2,10)=1  (2,12)=1  (3,10)=1  (3,12)=1  (6,12)=1  (6,13)=1  (7,3)=1  (7,12)=1  (10,0)=1  (10,1)=1  (10,2)=1  (11,0)=1  (11,2)=1  (12,0)=1  (12,2)=1  (13,0)=1  (13,1)=1  (13,2)=1  (13,5)=1  (13,6)=1 
! size mismatch, 10x10 instead of 15x15

TRAIN 810b9b61.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (3,4) and color blue and mask x.xx|x..x|xxxx at (8,9)
  _01: a rectangle with size (3,3) and color blue and mask Border at (3,4)
  _011: a rectangle with size (2,1) and color blue and mask Full at (3,10)
diff: 
delta: (8,4)=1 
   (149.8 bits)
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (3,4) and color blue and mask x.xx|x..x|xxxx at (8,9)
  _01: a rectangle with size (3,3) and color green and mask Border at (3,4)
  _011: a rectangle with size (2,1) and color blue and mask Full at (3,10)
diff: 
delta: (8,4)=1 
   (149.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (3,4) and color blue and mask x.xx|x..x|xxxx at (8,9)
  _01: a rectangle with size (3,3) and color blue and mask Border at (3,4)
  _011: a rectangle with size (2,1) and color blue and mask Full at (3,10)
diff: 
delta: (8,4)=1 
! size mismatch, 10x10 instead of 15x15

TRAIN 810b9b61.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,5) and color blue and mask Border at (2,1)
  _01: a rectangle with size (3,2) and color blue and mask xx|.x|.x at (6,0)
  _011: a rectangle with size (1,2) and color blue and mask Full at (7,4)
diff: 
delta:
   (113.9 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,5) and color green and mask Border at (2,1)
  _01: a rectangle with size (3,2) and color blue and mask xx|.x|.x at (6,0)
  _011: a rectangle with size (1,2) and color blue and mask Full at (7,4)
diff: 
delta:
   (113.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,5) and color blue and mask Border at (2,1)
  _01: a rectangle with size (3,2) and color blue and mask xx|.x|.x at (6,0)
  _011: a rectangle with size (1,2) and color blue and mask Full at (7,4)
diff: 
delta:
! size mismatch, 10x10 instead of 9x9

TRAIN 810b9b61.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (5,5) and color blue and mask xxxxx|x...x|x...x|x...x|xx.xx at (0,7)
  _01: a rectangle with size (4,5) and color blue and mask Border at (7,4)
  _011: a rectangle with size (3,4) and color blue and mask Border at (1,1)
diff: 
delta: (6,1)=1  (6,2)=1  (8,1)=1  (8,11)=1 
! size mismatch, 10x10 instead of 12x12

TEST 810b9b61.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.8 sec (27.8 sec/task)
bits-train-error = 8608.9 bits (8608.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-204] Checking task 82819916.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 10900.1 = 10909.0
DL output with Mo: L = 9.0 + 18960.3 = 18969.2
DL input+output M: L = 17.9 + 29860.4 = 29878.3

# learning a model for train pairs
2.000	
1.797	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.642	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.526	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.419	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.365	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.313	OUT OBJECT at ^.layer_0111: ^.layer_01.shape at ?
1.274	OUT DEF: ^.size=^.size
1.241	OUT OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: a rectangle with size ? and color ? and mask ? at ?
  _0: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: ^.layer_01.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 8015.2 = 8063.2
DL output with Mo: L = 83.6 + 9426.9 = 9510.6
DL input+output M: L = 131.6 + 17442.2 = 17573.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,8) and color black and layers
  _0: a rectangle with size (1,2) and color cyan and mask Full at (4,0)
  _01: a rectangle with size (1,8) and color green and mask Full at (1,0)
diff: 
delta: (1,2)=2  (1,5)=2  (4,2)=4  (6,0)=1  (6,1)=1  (6,2)=6 
   (191.6 bits)
data: a background with size (10,8) and color black and layers
  _00: a rectangle with size (1,8) and color blue and mask Full at (6,0)
  _0: a rectangle with size (1,2) and color cyan and mask Full at (4,3)
  _01: a rectangle with size (1,4) and color yellow and mask Full at (4,2)
  _011: a rectangle with size (1,8) and color cyan and mask Full at (4,0)
  _0111: a rectangle with size (1,8) and color green and mask Full at (1,0)
diff: 
delta: (1,2)=2  (1,5)=2  (6,2)=6  (6,5)=6 
   (186.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,8) and color black and layers
  _0: a rectangle with size (1,8) and color green and mask Full at (1,0)
  _01: a rectangle with size (1,2) and color cyan and mask Full at (4,0)
diff: 
delta: (1,2)=2  (1,5)=2  (4,2)=4  (6,0)=1  (6,1)=1  (6,2)=6 
! 32 wrong pixels (generated / expected)

TRAIN 82819916.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,8) and color black and layers
  _0: a rectangle with size (1,6) and color red and mask Full at (1,0)
  _01: a rectangle with size (1,2) and color blue and mask Full at (1,6)
diff: 
delta: (1,2)=1  (1,4)=1  (3,0)=3  (3,1)=3  (3,2)=1  (7,0)=8  (7,1)=8  (7,2)=2 
   (228.6 bits)
data: a background with size (10,8) and color black and layers
  _00: a rectangle with size (1,6) and color red and mask Full at (1,0)
  _0: a rectangle with size (1,6) and color red and mask Full at (7,2)
  _01: a rectangle with size (1,6) and color green and mask Full at (3,0)
  _011: a rectangle with size (1,2) and color blue and mask Full at (1,6)
  _0111: a rectangle with size (1,2) and color blue and mask Full at (3,6)
diff: 
delta: (1,2)=1  (1,4)=1  (3,2)=1  (3,4)=1  (7,0)=8  (7,1)=8  (7,3)=8  (7,5)=8 
   (259.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,8) and color black and layers
  _0: a rectangle with size (1,6) and color red and mask Full at (1,0)
  _01: a rectangle with size (1,2) and color blue and mask Full at (1,6)
diff: 
delta: (1,2)=1  (1,4)=1  (3,0)=3  (3,1)=3  (3,2)=1  (7,0)=8  (7,1)=8  (7,2)=2 
! 30 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,8) and color black and layers
  _0: a rectangle with size (1,6) and color blue and mask Full at (1,2)
  _01: a rectangle with size (1,2) and color red and mask Full at (1,0)
diff: 
delta: (1,3)=2  (1,5)=2  (3,0)=3  (3,1)=3  (3,2)=1  (7,0)=8  (7,1)=8  (7,2)=2 
! 30 wrong pixels (generated / expected)

TRAIN 82819916.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (12,8) and color black and layers
  _0: a rectangle with size (1,2) and color yellow and mask Full at (1,3)
  _01: a rectangle with size (1,8) and color blue and mask Full at (1,0)
diff: 
delta: (1,1)=4  (1,6)=4  (4,0)=2  (4,1)=3  (6,0)=8  (6,1)=2  (8,0)=6  (8,1)=5#
   (232.6 bits)
data: a background with size (12,8) and color black and layers
  _00: a rectangle with size (1,6) and color green and mask Full at (4,1)
  _0: a rectangle with size (1,2) and color yellow and mask Full at (1,3)
  _01: a rectangle with size (1,6) and color red and mask Full at (6,1)
  _011: a rectangle with size (1,6) and color grey and mask Full at (8,1)
  _0111: a rectangle with size (1,8) and color blue and mask Full at (1,0)
diff: 
delta: (1,1)=4  (1,6)=4  (4,0)=2  (4,2)=2  (4,5)=2  (4,7)=2  (6,0)=8  (6,2)=8  (6,5)=8  (6,7)=8  (8,0)=6  (8,2)=6  (8,5)=6  (8,7)=6 
   (380.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,8) and color black and layers
  _0: a rectangle with size (1,2) and color yellow and mask Full at (1,3)
  _01: a rectangle with size (1,8) and color blue and mask Full at (1,0)
diff: 
delta: (1,1)=4  (1,6)=4  (4,0)=2  (4,1)=3  (6,0)=8  (6,1)=2  (8,0)=6  (8,1)=5#
! 40 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,8) and color black and layers
  _0: a rectangle with size (1,6) and color yellow and mask Full at (1,1)
  _01: a rectangle with size (1,8) and color blue and mask Full at (1,0)
diff: 
delta: (1,2)=1  (1,5)=1  (4,0)=2  (4,1)=3  (6,0)=8  (6,1)=2  (8,0)=6  (8,1)=5#
! 40 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (12,8) and color black and layers
  _0: a rectangle with size (1,6) and color yellow and mask Full at (1,1)
  _01: a rectangle with size (1,1) and color blue and mask Full at (1,0)
diff: 
delta: (1,2)=1  (1,5)=1  (1,7)=1  (4,0)=2  (4,1)=3  (6,0)=8  (6,1)=2  (8,0)=6  (8,1)=5#
! 38 wrong pixels (generated / expected)

TRAIN 82819916.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (6,8) and color black and layers
  _0: a rectangle with size (1,3) and color yellow and mask Full at (1,2)
  _01: a rectangle with size (1,8) and color green and mask Full at (1,0)
diff: 
delta: (1,6)=4  (4,0)=8  (4,1)=8  (4,2)=2 
   (148.7 bits)
data: a background with size (6,8) and color black and layers
  _00: a rectangle with size (1,3) and color red and mask Full at (4,2)
  _0: a rectangle with size (1,3) and color yellow and mask Full at (1,2)
  _01: a rectangle with size (1,8) and color cyan and mask Full at (4,0)
  _011: a rectangle with size (1,1) and color yellow and mask Full at (1,6)
  _0111: a rectangle with size (1,8) and color green and mask Full at (1,0)
diff: 
delta: (4,6)=2 
   (117.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,8) and color black and layers
  _0: a rectangle with size (1,3) and color yellow and mask Full at (1,2)
  _01: a rectangle with size (1,8) and color green and mask Full at (1,0)
diff: 
delta: (1,6)=4  (4,0)=8  (4,1)=8  (4,2)=2 
! 24 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (6,8) and color black and layers
  _0: a rectangle with size (1,5) and color yellow and mask Full at (1,2)
  _01: a rectangle with size (1,8) and color green and mask Full at (1,0)
diff: 
delta: (1,5)=3  (4,0)=8  (4,1)=8  (4,2)=2 
! 24 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (6,8) and color black and layers
  _0: a rectangle with size (1,5) and color yellow and mask Full at (1,2)
  _01: a rectangle with size (1,2) and color green and mask Full at (1,0)
diff: 
delta: (1,5)=3  (1,7)=3  (4,0)=8  (4,1)=8  (4,2)=2 
! 21 wrong pixels (generated / expected)

TRAIN 82819916.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,10) and color black and layers
  _0: a rectangle with size (1,8) and color blue and mask Full at (1,2)
  _01: a rectangle with size (1,2) and color red and mask Full at (1,0)
diff: 
delta: (1,3)=2  (1,5)=2  (1,8)=2  (3,0)=8  (3,1)=8  (3,2)=3  (6,0)=1  (6,1)=1  (6,2)=4  (9,0)=6  (9,1)=6  (9,2)=8  (11,0)=1  (11,1)=1  (11,2)=6 
! 58 wrong pixels (generated / expected)

TEST 82819916.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.3 sec (27.3 sec/task)
bits-train-error = 9426.9 bits (9426.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-203] Checking task 83302e8f.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 101069.3 = 101078.3
DL output with Mo: L = 9.0 + 207231.6 = 207240.5
DL input+output M: L = 17.9 + 308300.9 = 308318.8

# learning a model for train pairs
2.000	
1.327	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.909	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.615	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.518	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.468	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.437	OUT OBJECT at ^.layer_0110: ^.layer_01.shape at ?
0.409	OUT OBJECT at ^.layer_01100: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _01100: a rectangle with size ? and color ? and mask ? at ?
  _0110: ^.layer_01.shape at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 28267.4 = 28315.4
DL output with Mo: L = 84.0 + 26657.6 = 26741.5
DL input+output M: L = 132.0 + 54925.0 = 55056.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (24,24) and color black and layers
  _0: a rectangle with size (24,24) and color cyan and mask ....x....x....x.........|....x....x....x.........|....x....x....x.........|....x....x....x.........|xxxxxxxxxxxxxxxxx.......|....x....x....x.........|....x....x....x.........|.........x....x.........|.........x....x.........|.........xxxx.xxxxxxxxxx|.........x.........x....|.........x....x....x....|.........x....x....x....|....x.........x....x....|xxxxxxxxxxxxxxxxxxxx....|....x....x....x....x....|....x....x....x....x....|....x.........x....x....|....x....x....x....x....|xxxxxxxxxxxxxxxxxxxxxxxx|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|....x....x....x....x.... at (0,0)
  _01: a rectangle with size (4,8) and color cyan and mask ....x...|xxxxxxxx|....x...|....x... at (8,0)
diff: 
delta: (0,19)=8  (1,19)=8  (2,19)=8  (3,19)=8  (4,18)=8  (4,19)=8  (4,20)=8  (4,21)=8  (4,22)=8  (4,23)=8  (5,19)=8  (6,19)=8  (7,19)=8  (14,21)=8  (14,22)=8 
   (1045.1 bits)
data: a background with size (24,24) and color yellow and layers
  _0: a rectangle with size (24,24) and color cyan and mask ....x....x....x.........|....x....x....x.........|....x....x....x.........|....x....x....x.........|xxxxxxxxxxxxxxxxx.......|....x....x....x.........|....x....x....x.........|.........x....x.........|.........x....x.........|.........xxxx.xxxxxxxxxx|.........x.........x....|.........x....x....x....|.........x....x....x....|....x.........x....x....|xxxxxxxxxxxxxxxxxxxx....|....x....x....x....x....|....x....x....x....x....|....x.........x....x....|....x....x....x....x....|xxxxxxxxxxxxxxxxxxxxxxxx|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|....x....x....x....x.... at (0,0)
  _01: a rectangle with size (14,4) and color yellow and mask Full at (0,15)
  _01100: a rectangle with size (4,24) and color green and mask Full at (20,0)
  _0110: a rectangle with size (4,8) and color cyan and mask ....x...|xxxxxxxx|....x...|....x... at (8,0)
  _011: a rectangle with size (4,24) and color green and mask Full at (0,0)
diff: 
delta: (0,19)=8  (1,19)=8  (2,19)=8  (3,19)=8  (4,17)=4  (4,18)=8  (4,19)=8  (4,20)=8  (4,21)=8  (4,22)=8  (4,23)=8  (5,19)=8  (6,19)=8  (7,19)=8  (14,21)=8  (14,22)=8  (15,0)=3  (15,1)=3  (15,2)=3  (15,3)=3  (15,15)=3  (15,16)=3  (15,17)=3  (15,18)=3  (16,0)=3  (16,1)=3  (16,2)=3  (16,3)=3  (16,15)=3  (16,16)=3  (16,17)=3  (16,18)=3  (17,0)=3  (17,1)=3  (17,2)=3  (17,3)=3  (17,15)=3  (17,16)=3  (17,17)=3  (17,18)=3  (18,0)=3  (18,1)=3  (18,2)=3  (18,3)=3  (18,15)=3  (18,16)=3  (18,17)=3  (18,18)=3 
   (1214.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (24,24) and color black and layers
  _0: a rectangle with size (24,24) and color cyan and mask ....x....x....x.........|....x....x....x.........|....x....x....x.........|....x....x....x.........|xxxxxxxxxxxxxxxxx.......|....x....x....x.........|....x....x....x.........|.........x....x.........|.........x....x.........|.........xxxx.xxxxxxxxxx|.........x.........x....|.........x....x....x....|.........x....x....x....|....x.........x....x....|xxxxxxxxxxxxxxxxxxxx....|....x....x....x....x....|....x....x....x....x....|....x.........x....x....|....x....x....x....x....|xxxxxxxxxxxxxxxxxxxxxxxx|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|....x....x....x....x.... at (0,0)
  _01: a rectangle with size (8,6) and color cyan and mask .x....|.x....|.x....|.x....|xxxxxx|.x....|.x....|.x.... at (0,18)
diff: 
delta: (8,4)=8  (9,0)=8  (9,1)=8  (9,2)=8  (9,3)=8  (9,4)=8  (9,5)=8  (9,6)=8  (9,7)=8  (10,4)=8  (11,4)=8  (14,21)=8  (14,22)=8 
! size mismatch, 10x10 instead of 24x24
>> Trial 2
data: a background with size (24,24) and color black and layers
  _0: a rectangle with size (24,24) and color cyan and mask ....x....x....x.........|....x....x....x.........|....x....x....x.........|....x....x....x.........|xxxxxxxxxxxxxxxxx.......|....x....x....x.........|....x....x....x.........|.........x....x.........|.........x....x.........|.........xxxx.xxxxxxxxxx|.........x.........x....|.........x....x....x....|.........x....x....x....|....x.........x....x....|xxxxxxxxxxxxxxxxxxxx....|....x....x....x....x....|....x....x....x....x....|....x.........x....x....|....x....x....x....x....|xxxxxxxxxxxxxxxxxxxxxxxx|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|....x....x....x....x.... at (0,0)
  _01: a rectangle with size (4,8) and color cyan and mask ....x...|xxxxxxxx|....x...|....x... at (8,0)
diff: 
delta: (0,19)=8  (1,19)=8  (2,19)=8  (3,19)=8  (4,18)=8  (4,19)=8  (4,20)=8  (4,21)=8  (4,22)=8  (4,23)=8  (5,19)=8  (6,19)=8  (7,19)=8  (14,21)=8  (14,22)=8 
! size mismatch, 10x10 instead of 24x24
>> Trial 3
data: a background with size (24,24) and color black and layers
  _0: a rectangle with size (24,24) and color cyan and mask ....x....x....x.........|....x....x....x.........|....x....x....x.........|....x....x....x.........|xxxxxxxxxxxxxxxxx.......|....x....x....x.........|....x....x....x.........|.........x....x.........|.........x....x.........|.........xxxx.xxxxxxxxxx|.........x.........x....|.........x....x....x....|.........x....x....x....|....x.........x....x....|xxxxxxxxxxxxxxxxxxxx....|....x....x....x....x....|....x....x....x....x....|....x.........x....x....|....x....x....x....x....|xxxxxxxxxxxxxxxxxxxxxxxx|....x....x....x....x....|....x....x....x....x....|....x....x....x....x....|....x....x....x....x.... at (0,0)
  _01: a rectangle with size (1,8) and color cyan and mask Full at (9,0)
diff: 
delta: (0,19)=8  (1,19)=8  (2,19)=8  (3,19)=8  (4,18)=8  (4,19)=8  (4,20)=8  (4,21)=8  (4,22)=8  (4,23)=8  (5,19)=8  (6,19)=8  (7,19)=8  (8,4)=8  (10,4)=8  (11,4)=8  (14,21)=8  (14,22)=8 
! size mismatch, 10x10 instead of 24x24

TRAIN 83302e8f.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (29,29) and color black and layers
  _0: a rectangle with size (29,29) and color blue and mask .....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|.....x...........x.....x.....|...........x.....x.....x.....|...........x.....x.....x.....|...........x.....x.....x.....|...........x...........x.....|.........xxxxxxxxxxxxxxx.....|...........x.....x.....x.....|.................x.....x.....|.....x.....x...........x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|xxxxxxxxxxxxxx.xxxxx.xxxx....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.xxxxxxxxxxxxxxxxxxxxxxxxxxxx|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x..... at (0,0)
  _01: a rectangle with size (1,29) and color blue and mask Full at (11,0)
diff: 
delta: (9,5)=1  (10,5)=1  (11,8)=0  (11,24)=0  (12,5)=1  (17,26)=1  (17,27)=1  (17,28)=1 
   (1133.1 bits)
data: a background with size (29,29) and color green and layers
  _0: a rectangle with size (29,29) and color blue and mask .....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|.....x...........x.....x.....|...........x.....x.....x.....|...........x.....x.....x.....|...........x.....x.....x.....|...........x...........x.....|.........xxxxxxxxxxxxxxx.....|...........x.....x.....x.....|.................x.....x.....|.....x.....x...........x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|xxxxxxxxxxxxxx.xxxxx.xxxx....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.xxxxxxxxxxxxxxxxxxxxxxxxxxxx|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x..... at (0,0)
  _01: a rectangle with size (17,23) and color yellow and mask xxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxx|xxxxx.xxxxxxxxxxxxxxxxx|xxxxx.xxxxxxxxxxxxxxxxx|........xxxxxxxxxxxxxxx|xxxxx.xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxx|.....x.....xxxxxxxxxxxx|.....x.....xxxxxxxxxxxx|.....x.....xxxxxxxxxxxx|.....x.....xxxxxxxxxxxx|.....x.....xxxxxxxxxxxx at (6,0)
  _01100: a rectangle with size (11,5) and color yellow and mask Full at (18,0)
  _0110: a rectangle with size (1,29) and color blue and mask Full at (11,0)
  _011: a rectangle with size (17,5) and color yellow and mask Full at (6,24)
diff: 
delta: (9,5)=1  (10,5)=1  (11,24)=4  (12,5)=1  (17,26)=1  (17,27)=1  (17,28)=1 
   (733.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (29,29) and color black and layers
  _0: a rectangle with size (29,29) and color blue and mask .....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|.....x...........x.....x.....|...........x.....x.....x.....|...........x.....x.....x.....|...........x.....x.....x.....|...........x...........x.....|.........xxxxxxxxxxxxxxx.....|...........x.....x.....x.....|.................x.....x.....|.....x.....x...........x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|xxxxxxxxxxxxxx.xxxxx.xxxx....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.xxxxxxxxxxxxxxxxxxxxxxxxxxxx|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x..... at (0,0)
  _01: a rectangle with size (1,29) and color blue and mask Full at (11,0)
diff: 
delta: (9,5)=1  (10,5)=1  (11,8)=0  (11,24)=0  (12,5)=1  (17,26)=1  (17,27)=1  (17,28)=1 
! size mismatch, 10x10 instead of 29x29
>> Trial 2
data: a background with size (29,29) and color black and layers
  _0: a rectangle with size (1,29) and color blue and mask Full at (11,0)
  _01: a rectangle with size (29,29) and color blue and mask .....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|.....x...........x.....x.....|...........x.....x.....x.....|...........x.....x.....x.....|...........x.....x.....x.....|...........x...........x.....|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|...........x.....x.....x.....|.................x.....x.....|.....x.....x...........x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|xxxxxxxxxxxxxx.xxxxx.xxxx....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.xxxxxxxxxxxxxxxxxxxxxxxxxxxx|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x..... at (0,0)
diff: 
delta: (9,5)=1  (10,5)=1  (11,8)=0  (11,24)=0  (12,5)=1  (17,26)=1  (17,27)=1  (17,28)=1 
! size mismatch, 10x10 instead of 29x29
>> Trial 3
data: a background with size (29,29) and color black and layers
  _0: a rectangle with size (29,29) and color blue and mask .....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|xxxxxxxxxxxxxxxxxxxxxxxxxxxxx|.....x...........x.....x.....|...........x.....x.....x.....|...........x.....x.....x.....|...........x.....x.....x.....|...........x...........x.....|.........xxxxxxxxxxxxxxx.....|...........x.....x.....x.....|.................x.....x.....|.....x.....x...........x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|xxxxxxxxxxxxxx.xxxxx.xxxx....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.xxxxxxxxxxxxxxxxxxxxxxxxxxxx|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x.....|.....x.....x.....x.....x..... at (0,0)
  _01: a rectangle with size (4,8) and color blue and mask .....x..|.....x..|xxxxxxxx|.....x.. at (9,0)
diff: 
delta: (11,25)=1  (11,26)=1  (11,27)=1  (11,28)=1  (17,26)=1  (17,27)=1  (17,28)=1 
! size mismatch, 10x10 instead of 29x29

TRAIN 83302e8f.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (19,19) and color black and layers
  _0: a rectangle with size (19,19) and color brown and mask ..............x....|..............x....|..............x....|.........x....x....|........xxxxxxxxxxx|.........x....x....|.........x....x....|....x....x....x....|....x....x....x....|xxxxxxxxxx.xxxxxxxx|....x....x....x....|....x....x....x....|....x....x....x....|....x....x....x....|xxxxxxxxxxxxxxxxxx.|....x....x.........|....x....x.........|.........x.........|.........x......... at (0,0)
  _01: a rectangle with size (2,7) and color brown and mask xxxxxxx|....x.. at (4,0)
diff: 
delta: (0,4)=9# (0,9)=9# (1,4)=9# (1,9)=9# (16,14)=9# (17,14)=9# (18,4)=9# (18,14)=9#
   (648.6 bits)
data: a background with size (19,19) and color green and layers
  _0: a rectangle with size (19,19) and color brown and mask ..............x....|..............x....|..............x....|.........x....x....|........xxxxxxxxxxx|.........x....x....|.........x....x....|....x....x....x....|....x....x....x....|xxxxxxxxxx.xxxxxxxx|....x....x....x....|....x....x....x....|....x....x....x....|....x....x....x....|xxxxxxxxxxxxxxxxxx.|....x....x.........|....x....x.........|.........x.........|.........x......... at (0,0)
  _01: a rectangle with size (4,19) and color yellow and mask Full at (15,0)
  _01100: a rectangle with size (9,4) and color yellow and mask Full at (5,10)
  _0110: a rectangle with size (2,7) and color brown and mask xxxxxxx|....x.. at (4,0)
  _011: a rectangle with size (9,14) and color yellow and mask Full at (0,0)
diff: 
delta: (0,4)=9# (0,9)=9# (1,4)=9# (1,9)=9# (10,15)=4  (10,16)=4  (10,17)=4  (10,18)=4  (11,15)=4  (11,16)=4  (11,17)=4  (11,18)=4  (12,15)=4  (12,16)=4  (12,17)=4  (12,18)=4  (13,15)=4  (13,16)=4  (13,17)=4  (13,18)=4  (14,18)=4  (15,14)=4  (16,14)=9# (17,14)=9# (18,4)=9# (18,14)=9#
   (717.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (19,19) and color black and layers
  _0: a rectangle with size (19,19) and color brown and mask ..............x....|..............x....|..............x....|.........x....x....|........xxxxxxxxxxx|.........x....x....|.........x....x....|....x....x....x....|....x....x....x....|xxxxxxxxxx.xxxxxxxx|....x....x....x....|....x....x....x....|....x....x....x....|....x....x....x....|xxxxxxxxxxxxxxxxxx.|....x....x.........|....x....x.........|.........x.........|.........x......... at (0,0)
  _01: a rectangle with size (2,7) and color brown and mask xxxxxxx|....x.. at (4,0)
diff: 
delta: (0,4)=9# (0,9)=9# (1,4)=9# (1,9)=9# (16,14)=9# (17,14)=9# (18,4)=9# (18,14)=9#
! size mismatch, 10x10 instead of 19x19
>> Trial 2
data: a background with size (19,19) and color black and layers
  _0: a rectangle with size (19,19) and color brown and mask ..............x....|..............x....|..............x....|.........x....x....|........xxxxxxxxxxx|.........x....x....|.........x....x....|....x....x....x....|....x....x....x....|xxxxxxxxxx.xxxxxxxx|....x....x....x....|....x....x....x....|....x....x....x....|....x....x....x....|xxxxxxxxxxxxxxxxxx.|....x....x.........|....x....x.........|.........x.........|.........x......... at (0,0)
  _01: a rectangle with size (1,7) and color brown and mask Full at (4,0)
diff: 
delta: (0,4)=9# (0,9)=9# (1,4)=9# (1,9)=9# (5,4)=9# (16,14)=9# (17,14)=9# (18,4)=9# (18,14)=9#
! size mismatch, 10x10 instead of 19x19
>> Trial 3
data: a background with size (19,19) and color black and layers
  _0: a rectangle with size (1,19) and color brown and mask Full at (4,0)
  _01: a rectangle with size (19,19) and color brown and mask ..............x....|..............x....|..............x....|.........x....x....|xxxxxxxxxxxxxxxxxxx|.........x....x....|.........x....x....|....x....x....x....|....x....x....x....|xxxxxxxxxx.xxxxxxxx|....x....x....x....|....x....x....x....|....x....x....x....|....x....x....x....|xxxxxxxxxxxxxxxxxx.|....x....x.........|....x....x.........|.........x.........|.........x......... at (0,0)
diff: 
delta: (0,4)=9# (0,9)=9# (1,4)=9# (1,9)=9# (4,7)=0  (5,4)=9# (16,14)=9# (17,14)=9# (18,4)=9# (18,14)=9#
! size mismatch, 10x10 instead of 19x19

TRAIN 83302e8f.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (27,27) and color black and layers
  _0: a rectangle with size (26,27) and color grey and mask ...........x...x...x...x...|...........x...x...x...x...|...........x...x...x...x...|........xxxxxxxxxxxxxxxxxx.|.......x...x...x...x...x...|...x...x...........x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxx.xxxxxxxxxxxxx|...x...x...x...x...x...x...|...x.......x...x...x...x...|...x...x...x...x...x...x...|xxxxx..xxx.x.xxxxxxxxxxxxxx|.......x.......x.......x...|.......x...x...x...x...x...|...x...x...x...x...x...x...|...xxxxxxxxxxxxxxxxxx.xxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x.......x...x...x...|xxxxxxxxxxxxxxxxxxxxxx.xxxx|...x...x...x...........x...|...x...x...x...............|...x...x.......x...........|xxxxx.xxxxxxxxxxxx.........|...x...x.......x...........|.......x.......x........... at (0,0)
  _01: a rectangle with size (6,8) and color grey and mask x.......|x.......|xxxxxxxx|x...x...|x...x...|x...x... at (21,19)
diff: 
delta: (0,3)=5# (0,7)=5# (1,3)=5# (1,7)=5# (2,3)=5# (3,0)=5# (3,1)=5# (3,2)=5# (3,3)=5# (3,4)=5# (3,5)=5# (15,0)=5# (15,1)=5# (25,11)=5# (26,3)=5# (26,11)=5#
! size mismatch, 10x10 instead of 27x27
>> Trial 2
data: a background with size (27,27) and color black and layers
  _0: a rectangle with size (26,27) and color grey and mask ...........x...x...x...x...|...........x...x...x...x...|...........x...x...x...x...|........xxxxxxxxxxxxxxxxxx.|.......x...x...x...x...x...|...x...x...........x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxx.xxxxxxxxxxxxx|...x...x...x...x...x...x...|...x.......x...x...x...x...|...x...x...x...x...x...x...|xxxxx..xxx.x.xxxxxxxxxxxxxx|.......x.......x.......x...|.......x...x...x...x...x...|...x...x...x...x...x...x...|...xxxxxxxxxxxxxxxxxx.xxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x.......x...x...x...|xxxxxxxxxxxxxxxxxxxxxx.xxxx|...x...x...x...........x...|...x...x...x...............|...x...x.......x...........|xxxxx.xxxxxxxxxxxx.........|...x...x.......x...........|.......x.......x........... at (0,0)
  _01: a rectangle with size (1,8) and color grey and mask Full at (23,19)
diff: 
delta: (0,3)=5# (0,7)=5# (1,3)=5# (1,7)=5# (2,3)=5# (3,0)=5# (3,1)=5# (3,2)=5# (3,3)=5# (3,4)=5# (3,5)=5# (15,0)=5# (15,1)=5# (21,19)=5# (22,19)=5# (24,19)=5# (24,23)=5# (25,11)=5# (25,19)=5# (25,23)=5# (26,3)=5# (26,11)=5# (26,19)=5# (26,23)=5#
! size mismatch, 10x10 instead of 27x27
>> Trial 3
data: a background with size (27,27) and color black and layers
  _0: a rectangle with size (26,27) and color grey and mask ...........x...x...x...x...|...........x...x...x...x...|...........x...x...x...x...|........xxxxxxxxxxxxxxxxxx.|.......x...x...x...x...x...|...x...x...........x...x...|...x...x...x...x...x...x...|xxxxxxxxxxxxx.xxxxxxxxxxxxx|...x...x...x...x...x...x...|...x.......x...x...x...x...|...x...x...x...x...x...x...|xxxxx..xxx.x.xxxxxxxxxxxxxx|.......x.......x.......x...|.......x...x...x...x...x...|...x...x...x...x...x...x...|...xxxxxxxxxxxxxxxxxx.xxxxx|...x...x...x...x...x...x...|...x...x...x...x...x...x...|...x...x.......x...x...x...|xxxxxxxxxxxxxxxxxxxxxx.xxxx|...x...x...x...........x...|...x...x...x...............|...x...x.......x...........|xxxxx.xxxxxxxxxxxx.........|...x...x.......x...........|.......x.......x........... at (0,0)
  _01: a rectangle with size (4,6) and color grey and mask ...x..|...x..|...x..|xxxxxx at (0,0)
diff: 
delta: (0,7)=5# (1,7)=5# (15,0)=5# (15,1)=5# (21,19)=5# (22,19)=5# (23,19)=5# (23,20)=5# (23,21)=5# (23,22)=5# (23,23)=5# (23,24)=5# (23,25)=5# (23,26)=5# (24,19)=5# (24,23)=5# (25,11)=5# (25,19)=5# (25,23)=5# (26,3)=5# (26,11)=5# (26,19)=5# (26,23)=5#
! size mismatch, 10x10 instead of 27x27

TEST 83302e8f.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.6 sec (28.6 sec/task)
bits-train-error = 26657.6 bits (26657.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-202] Checking task 834ec97d.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1074.9 = 1083.9
DL output with Mo: L = 9.0 + 7534.2 = 7543.2
DL input+output M: L = 17.9 + 8609.2 = 8627.1

# learning a model for train pairs
2.000	
1.856	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.741	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.623	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.562	OUT DEF: ^.size=^.size
1.520	IN  DEF: ^.color=black
1.487	IN  DEF: ^.size=(?,?)
1.455	IN  DEF: ^.layer_0.pos=(?,?)
1.437	OUT DEF: ^.layer_0.shape.color=yellow
1.427	OUT DEF: ^.layer_0.shape.mask=Full
1.418	OUT DEF: ^.layer_01.shape.mask=Full
1.412	OUT DEF: ^.color=black
1.407	OUT DEF: ^.layer_0.pos=(?,?)
1.393	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.j
1.378	OUT DEF: ^.layer_0.pos.i=(0)
1.373	OUT DEF: ^.layer_0.shape.size=(?,?)
1.355	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.pos.i + 1
1.346	OUT DEF: ^.layer_0.shape.size.j=1
1.341	OUT DEF: ^.layer_01.pos=(?,?)
1.327	OUT DEF: ^.layer_01.pos.j=^.layer_0.pos.i + ^.layer_0.pos.j
1.323	OUT DEF: ^.layer_01.shape.size=(?,?)
1.304	OUT DEF: ^.layer_01.shape.size.i=^.layer_0.pos.i + 1
1.295	OUT DEF: ^.layer_01.shape.size.j=1

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (^.layer_0.pos.i + 1,1) and color yellow and mask Full at ((0),^.layer_0.pos.j)
  _01: a rectangle with size (^.layer_0.pos.i + 1,1) and color ? and mask Full at (?,^.layer_0.pos.i + ^.layer_0.pos.j)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a point with color ? at (?,?)

DL input  with Mi: L = 29.7 + 782.6 = 812.2
DL output with Mo: L = 86.5 + 4028.8 = 4115.3
DL input+output M: L = 116.2 + 4811.3 = 4927.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a point with color red at (0,1)
diff: 
delta:
   (21.4 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color yellow and mask Full at (0,1)
  _01: a rectangle with size (1,1) and color red and mask Full at (1,1)
diff: 
delta:
   (7.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a point with color red at (0,1)
diff: 
delta:
! 1 wrong pixels (generated / expected)

TRAIN 834ec97d.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (5,5) and color black and layers
  _0: a point with color pink at (2,2)
diff: 
delta:
   (25.9 bits)
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (3,1) and color yellow and mask Full at (0,2)
  _01: a rectangle with size (3,1) and color yellow and mask Full at (0,4)
diff: 
delta: (0,0)=4  (1,0)=4  (2,0)=4  (3,2)=6 
   (80.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _0: a point with color pink at (2,2)
diff: 
delta:
! 7 wrong pixels (generated / expected)

TRAIN 834ec97d.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a point with color brown at (4,2)
diff: 
delta:
   (31.0 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (5,1) and color yellow and mask Full at (0,2)
  _01: a rectangle with size (5,1) and color yellow and mask Full at (0,6)
diff: 
delta: (0,0)=4  (0,4)=4  (0,8)=4  (1,0)=4  (1,4)=4  (1,8)=4  (2,0)=4  (2,4)=4  (2,8)=4  (3,0)=4  (3,4)=4  (3,8)=4  (4,0)=4  (4,4)=4  (4,8)=4  (5,2)=9#
   (314.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a point with color brown at (4,2)
diff: 
delta:
! 21 wrong pixels (generated / expected)

TRAIN 834ec97d.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a point with color green at (3,5)
diff: 
delta:
! 25 wrong pixels (generated / expected)

TEST 834ec97d.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.2 sec (0.2 sec/task)
bits-train-error = 4028.8 bits (4028.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-201] Checking task 8403a5d5.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1248.3 = 1257.2
DL output with Mo: L = 9.0 + 22734.5 = 22743.4
DL input+output M: L = 17.9 + 23982.7 = 24000.7

# learning a model for train pairs
2.000	
1.761	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.574	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.383	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.259	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.200	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.140	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a point with color ? at ?

DL input  with Mi: L = 22.3 + 1078.9 = 1101.2
DL output with Mo: L = 103.8 + 5894.7 = 5998.4
DL input+output M: L = 126.0 + 6973.6 = 7099.7

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a point with color red at (9,1)
diff: 
delta:
   (36.0 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,1) and color red and mask Full at (0,1)
  _01: a rectangle with size (10,1) and color red and mask Full at (0,3)
  _011: a rectangle with size (10,1) and color red and mask Full at (0,5)
  _0111: a rectangle with size (10,1) and color red and mask Full at (0,7)
  _01111: a rectangle with size (10,1) and color red and mask Full at (0,9)
diff: 
delta: (0,2)=5# (0,6)=5# (9,4)=5# (9,8)=5#
   (251.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color red at (9,1)
diff: 
delta:
! 56 wrong pixels (generated / expected)

TRAIN 8403a5d5.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a point with color green at (9,5)
diff: 
delta:
   (36.0 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,1) and color green and mask Full at (0,5)
  _01: a rectangle with size (10,1) and color green and mask Full at (0,7)
  _011: a rectangle with size (10,1) and color green and mask Full at (0,9)
  _0111: a rectangle with size (1,1) and color grey and mask Full at (0,6)
  _01111: a rectangle with size (1,1) and color grey and mask Full at (9,8)
diff: 
delta:
   (158.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color green at (9,5)
diff: 
delta:
! 36 wrong pixels (generated / expected)

TRAIN 8403a5d5.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a point with color yellow at (9,4)
diff: 
delta:
   (36.0 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,1) and color yellow and mask Full at (0,4)
  _01: a rectangle with size (10,1) and color yellow and mask Full at (0,6)
  _011: a rectangle with size (10,1) and color yellow and mask Full at (0,8)
  _0111: a rectangle with size (1,1) and color grey and mask Full at (0,5)
  _01111: a rectangle with size (1,1) and color grey and mask Full at (0,9)
diff: 
delta: (9,7)=5#
   (179.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color yellow at (9,4)
diff: 
delta:
! 37 wrong pixels (generated / expected)

TRAIN 8403a5d5.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (9,2)
diff: 
delta:
! 48 wrong pixels (generated / expected)

TEST 8403a5d5.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 19.8 sec (19.8 sec/task)
bits-train-error = 5894.7 bits (5894.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-200] Checking task 846bdb03.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 18739.4 = 18748.4
DL output with Mo: L = 9.0 + 16753.4 = 16762.4
DL input+output M: L = 17.9 + 35492.9 = 35510.8

# learning a model for train pairs
2.000	
1.678	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.427	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.240	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.121	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.033	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.943	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.874	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.850	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 103.8 + 9125.7 = 9229.5
DL output with Mo: L = 66.8 + 5925.0 = 5991.8
DL input+output M: L = 170.6 + 15050.7 = 15221.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (4,3) and color red and mask xx.|.x.|.xx|..x at (3,2)
  _01: a rectangle with size (3,3) and color blue and mask x..|xxx|x.. at (3,5)
  _011: a rectangle with size (4,1) and color red and mask Full at (8,5)
  _0111: a rectangle with size (4,1) and color blue and mask Full at (8,12)
  _01111: a rectangle with size (6,1) and color yellow and mask Full at (7,5)
diff: 
delta: (7,12)=4  (12,12)=4 
   (235.3 bits)
data: a background with size (6,8) and color yellow and layers
  _0: a rectangle with size (4,4) and color red and mask xxx.|x.x.|x.xx|x..x at (1,0)
  _01: a rectangle with size (4,4) and color blue and mask x..x|xxxx|x..x|...x at (1,4)
  _011: a rectangle with size (6,6) and color black and mask Full at (0,1)
diff: 
delta:
   (152.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (4,3) and color red and mask xx.|.x.|.xx|..x at (3,2)
  _01: a rectangle with size (3,3) and color blue and mask x..|xxx|x.. at (3,5)
  _011: a rectangle with size (4,1) and color red and mask Full at (8,5)
  _0111: a rectangle with size (4,1) and color blue and mask Full at (8,12)
  _01111: a rectangle with size (6,1) and color yellow and mask Full at (7,5)
diff: 
delta: (7,12)=4  (12,12)=4 
! size mismatch, 10x10 instead of 6x8

TRAIN 846bdb03.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (5,3) and color cyan and mask x.x|xxx|x.x|xxx|x.x at (1,7)
  _01: a rectangle with size (4,3) and color green and mask .x.|xxx|.x.|.xx at (1,4)
  _011: a rectangle with size (5,1) and color cyan and mask Full at (7,1)
  _0111: a rectangle with size (5,1) and color green and mask Full at (7,8)
  _01111: a rectangle with size (7,1) and color yellow and mask Full at (6,1)
diff: 
delta: (6,8)=4  (12,8)=4 
   (244.6 bits)
data: a background with size (7,8) and color black and layers
  _0: a rectangle with size (5,4) and color cyan and mask xx.x|xxxx|xx.x|xxxx|xx.x at (1,0)
  _01: a rectangle with size (5,4) and color green and mask .x.x|xxxx|.x.x|xx.x|...x at (1,4)
  _011: a rectangle with size (7,1) and color yellow and mask Full at (0,0)
diff: 
delta: (0,7)=4  (6,7)=4 
   (190.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (5,3) and color cyan and mask x.x|xxx|x.x|xxx|x.x at (1,7)
  _01: a rectangle with size (4,3) and color green and mask .x.|xxx|.x.|.xx at (1,4)
  _011: a rectangle with size (5,1) and color cyan and mask Full at (7,1)
  _0111: a rectangle with size (5,1) and color green and mask Full at (7,8)
  _01111: a rectangle with size (7,1) and color yellow and mask Full at (6,1)
diff: 
delta: (6,8)=4  (12,8)=4 
! size mismatch, 10x10 instead of 7x8

TRAIN 846bdb03.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask xx|.x at (9,3)
  _01: a rectangle with size (2,2) and color red and mask x.|xx at (9,5)
  _011: a rectangle with size (2,1) and color red and mask Full at (2,2)
  _0111: a rectangle with size (2,1) and color blue and mask Full at (2,7)
  _01111: a rectangle with size (4,1) and color yellow and mask Full at (1,2)
diff: 
delta: (1,7)=4  (4,7)=4 
   (211.7 bits)
data: a background with size (4,6) and color yellow and layers
  _0: a rectangle with size (2,3) and color red and mask x.x|xxx at (1,0)
  _01: a rectangle with size (2,3) and color blue and mask xxx|x.x at (1,3)
  _011: a rectangle with size (4,4) and color black and mask Full at (0,1)
diff: 
delta:
   (119.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask xx|.x at (9,3)
  _01: a rectangle with size (2,2) and color red and mask x.|xx at (9,5)
  _011: a rectangle with size (2,1) and color red and mask Full at (2,2)
  _0111: a rectangle with size (2,1) and color blue and mask Full at (2,7)
  _01111: a rectangle with size (4,1) and color yellow and mask Full at (1,2)
diff: 
delta: (1,7)=4  (4,7)=4 
! size mismatch, 10x10 instead of 4x6

TRAIN 846bdb03.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,2) and color orange and mask xx|xx|.x at (9,5)
  _01: a rectangle with size (3,2) and color green and mask .x|xx|.x at (9,7)
  _011: a rectangle with size (3,1) and color orange and mask Full at (2,5)
  _0111: a rectangle with size (3,1) and color green and mask Full at (2,10)
  _01111: a rectangle with size (5,1) and color yellow and mask Full at (1,5)
diff: 
delta: (1,10)=4  (5,10)=4 
   (221.0 bits)
data: a background with size (5,6) and color yellow and layers
  _0: a rectangle with size (3,3) and color orange and mask xxx|xxx|x.x at (1,0)
  _01: a rectangle with size (3,3) and color green and mask .xx|xxx|.xx at (1,3)
  _011: a rectangle with size (5,4) and color black and mask Full at (0,1)
diff: 
delta:
   (130.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,2) and color orange and mask xx|xx|.x at (9,5)
  _01: a rectangle with size (3,2) and color green and mask .x|xx|.x at (9,7)
  _011: a rectangle with size (3,1) and color orange and mask Full at (2,5)
  _0111: a rectangle with size (3,1) and color green and mask Full at (2,10)
  _01111: a rectangle with size (5,1) and color yellow and mask Full at (1,5)
diff: 
delta: (1,10)=4  (5,10)=4 
! size mismatch, 10x10 instead of 5x6

TRAIN 846bdb03.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (4,3) and color cyan and mask x.x|xxx|x..|x.. at (9,1)
  _01: a rectangle with size (4,3) and color red and mask x..|xxx|.x.|.xx at (9,4)
  _011: a rectangle with size (4,1) and color red and mask Full at (2,1)
  _0111: a rectangle with size (4,1) and color cyan and mask Full at (2,8)
  _01111: a rectangle with size (6,1) and color yellow and mask Full at (1,1)
diff: 
delta: (1,8)=4  (6,8)=4 
! size mismatch, 10x10 instead of 6x8

TEST 846bdb03.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.1 sec (27.1 sec/task)
bits-train-error = 5925.0 bits (5925.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-199] Checking task 855e0971.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 96774.3 = 96783.3
DL output with Mo: L = 9.0 + 103405.7 = 103414.7
DL input+output M: L = 17.9 + 200180.1 = 200198.0

# learning a model for train pairs
2.000	
1.342	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.758	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.482	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.215	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.181	OUT OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.152	OUT OBJECT at ^.layer_011: ^.layer_01.shape at ?
0.134	OUT OBJECT at ^.layer_001: a rectangle with size ? and color ? and mask ? at ?
0.126	OUT DEF: ^.size=^.size
0.122	OUT DEF: ^.layer_0=^.layer_0
0.117	OUT DEF: ^.layer_01.shape.color=black
0.112	OUT DEF: ^.layer_011=^.layer_01
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: a rectangle with size ? and color ? and mask ? at ?
  _001: a rectangle with size ? and color ? and mask ? at ?
  _0: ^.layer_0
  _01: a rectangle with size ? and color black and mask ? at ?
  _011: ^.layer_01
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 6624.8 = 6672.8
DL output with Mo: L = 76.1 + 4414.7 = 4490.8
DL input+output M: L = 124.1 + 11039.5 = 11163.7

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (15,19) and color yellow and layers
  _0: a rectangle with size (6,19) and color cyan and mask Full at (9,0)
  _01: a rectangle with size (2,19) and color grey and mask Full at (0,0)
diff: 
delta: (3,13)=0  (5,4)=0  (12,9)=0 
   (169.7 bits)
data: a background with size (15,19) and color yellow and layers
  _00: a rectangle with size (7,1) and color black and mask Full at (2,4)
  _001: a rectangle with size (6,1) and color black and mask Full at (9,9)
  _0: a rectangle with size (6,19) and color cyan and mask Full at (9,0)
  _01: a rectangle with size (7,1) and color black and mask Full at (2,13)
  _011: a rectangle with size (2,19) and color grey and mask Full at (0,0)
diff: 
delta:
   (94.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,19) and color yellow and layers
  _0: a rectangle with size (6,19) and color cyan and mask Full at (9,0)
  _01: a rectangle with size (2,19) and color grey and mask Full at (0,0)
diff: 
delta: (3,13)=0  (5,4)=0  (12,9)=0 
! 129 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (15,19) and color cyan and layers
  _0: a rectangle with size (7,19) and color yellow and mask Full at (2,0)
  _01: a rectangle with size (2,19) and color grey and mask Full at (0,0)
diff: 
delta: (3,13)=0  (5,4)=0  (12,9)=0 
! 126 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (15,19) and color grey and layers
  _0: a rectangle with size (7,19) and color yellow and mask Full at (2,0)
  _01: a rectangle with size (6,19) and color cyan and mask Full at (9,0)
diff: 
delta: (3,13)=0  (5,4)=0  (12,9)=0 
! 58 wrong pixels (generated / expected)

TRAIN 855e0971.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (14,13) and color blue and layers
  _0: a rectangle with size (14,5) and color red and mask Full at (0,0)
  _01: a rectangle with size (2,8) and color blue and mask Full at (12,5)
diff: 
delta: (3,2)=0  (11,8)=0 
   (140.7 bits)
data: a background with size (14,13) and color brown and layers
  _00: a rectangle with size (11,8) and color blue and mask Full at (0,5)
  _001: a rectangle with size (1,5) and color black and mask Full at (3,0)
  _0: a rectangle with size (14,5) and color red and mask Full at (0,0)
  _01: a rectangle with size (1,8) and color black and mask Full at (11,5)
  _011: a rectangle with size (2,8) and color blue and mask Full at (12,5)
diff: 
delta:
   (100.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,13) and color blue and layers
  _0: a rectangle with size (14,5) and color red and mask Full at (0,0)
  _01: a rectangle with size (1,1) and color black and mask Full at (11,8)
diff: 
delta: (3,2)=0 
! 113 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (14,13) and color red and layers
  _0: a rectangle with size (14,8) and color blue and mask Full at (0,5)
  _01: a rectangle with size (1,1) and color black and mask Full at (3,2)
diff: 
delta: (11,8)=0 
! 73 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (14,13) and color blue and layers
  _0: a rectangle with size (14,5) and color red and mask Full at (0,0)
  _01: a rectangle with size (2,8) and color blue and mask Full at (12,5)
diff: 
delta: (3,2)=0  (11,8)=0 
! 97 wrong pixels (generated / expected)

TRAIN 855e0971.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (13,15) and color red and layers
  _0: a rectangle with size (5,15) and color cyan and mask Full at (0,0)
  _01: a rectangle with size (3,15) and color green and mask Full at (10,0)
diff: 
delta: (2,3)=0  (3,11)=0  (7,5)=0  (11,7)=0 
   (185.7 bits)
data: a background with size (13,15) and color red and layers
  _00: a rectangle with size (5,1) and color black and mask Full at (0,3)
  _001: a rectangle with size (5,1) and color black and mask Full at (0,11)
  _0: a rectangle with size (5,15) and color cyan and mask Full at (0,0)
  _01: a rectangle with size (5,1) and color black and mask Full at (5,5)
  _011: a rectangle with size (3,15) and color green and mask Full at (10,0)
diff: 
delta: (10,7)=0  (11,7)=0  (12,7)=0 
   (154.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,15) and color cyan and layers
  _0: a rectangle with size (5,15) and color red and mask Full at (5,0)
  _01: a rectangle with size (3,15) and color green and mask Full at (10,0)
diff: 
delta: (2,3)=0  (3,11)=0  (7,5)=0  (11,7)=0 
! 73 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (13,15) and color red and layers
  _0: a rectangle with size (5,15) and color cyan and mask Full at (0,0)
  _01: a rectangle with size (3,15) and color green and mask Full at (10,0)
diff: 
delta: (2,3)=0  (3,11)=0  (7,5)=0  (11,7)=0 
! 87 wrong pixels (generated / expected)

TRAIN 855e0971.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (14,15) and color yellow and layers
  _0: a rectangle with size (14,5) and color grey and mask Full at (0,4)
  _01: a rectangle with size (14,4) and color red and mask Full at (0,0)
diff: 
delta: (2,12)=0  (6,6)=0  (12,10)=0 
   (166.4 bits)
data: a background with size (14,15) and color yellow and layers
  _00: a rectangle with size (1,6) and color black and mask Full at (2,9)
  _001: a rectangle with size (1,5) and color black and mask Full at (6,4)
  _0: a rectangle with size (14,5) and color grey and mask Full at (0,4)
  _01: a rectangle with size (1,6) and color black and mask Full at (12,9)
  _011: a rectangle with size (14,4) and color red and mask Full at (0,0)
diff: 
delta:
   (92.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,15) and color yellow and layers
  _0: a rectangle with size (14,5) and color grey and mask Full at (0,4)
  _01: a rectangle with size (14,4) and color red and mask Full at (0,0)
diff: 
delta: (2,12)=0  (6,6)=0  (12,10)=0 
! 81 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (14,15) and color grey and layers
  _0: a rectangle with size (14,6) and color yellow and mask Full at (0,9)
  _01: a rectangle with size (14,4) and color red and mask Full at (0,0)
diff: 
delta: (2,12)=0  (6,6)=0  (12,10)=0 
! 81 wrong pixels (generated / expected)

TRAIN 855e0971.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,15) and color yellow and layers
  _0: a rectangle with size (4,15) and color blue and mask Full at (4,0)
  _01: a rectangle with size (4,15) and color red and mask Full at (13,0)
diff: 
delta: (0,0)=8  (0,1)=8  (0,2)=8  (0,3)=8  (0,4)=0  (0,5)=8  (0,6)=8  (0,7)=8  (0,8)=8  (0,9)=8  (0,10)=8  (0,11)=8  (0,12)=8  (0,13)=8  (0,14)=8  (1,0)=8  (1,1)=8  (1,2)=8  (1,3)=8  (1,4)=8  (1,5)=8  (1,6)=8  (1,7)=8  (1,8)=8  (1,9)=8  (1,10)=8  (1,11)=8  (1,12)=8  (1,13)=8  (1,14)=8  (2,0)=8  (2,1)=8  (2,2)=8  (2,3)=8  (2,4)=8  (2,5)=8  (2,6)=8  (2,7)=8  (2,8)=8  (2,9)=8  (2,10)=8  (2,11)=8  (2,12)=0  (2,13)=8  (2,14)=8  (3,0)=8  (3,1)=8  (3,2)=8  (3,3)=8  (3,4)=8  (3,5)=8  (3,6)=8  (3,7)=8  (3,8)=8  (3,9)=8  (3,10)=8  (3,11)=8  (3,12)=8  (3,13)=8  (3,14)=8  (6,6)=0  (10,10)=0  (15,1)=0 
! 130 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (17,15) and color red and layers
  _0: a rectangle with size (5,15) and color yellow and mask Full at (8,0)
  _01: a rectangle with size (4,15) and color blue and mask Full at (4,0)
diff: 
delta: (0,0)=8  (0,1)=8  (0,2)=8  (0,3)=8  (0,4)=0  (0,5)=8  (0,6)=8  (0,7)=8  (0,8)=8  (0,9)=8  (0,10)=8  (0,11)=8  (0,12)=8  (0,13)=8  (0,14)=8  (1,0)=8  (1,1)=8  (1,2)=8  (1,3)=8  (1,4)=8  (1,5)=8  (1,6)=8  (1,7)=8  (1,8)=8  (1,9)=8  (1,10)=8  (1,11)=8  (1,12)=8  (1,13)=8  (1,14)=8  (2,0)=8  (2,1)=8  (2,2)=8  (2,3)=8  (2,4)=8  (2,5)=8  (2,6)=8  (2,7)=8  (2,8)=8  (2,9)=8  (2,10)=8  (2,11)=8  (2,12)=0  (2,13)=8  (2,14)=8  (3,0)=8  (3,1)=8  (3,2)=8  (3,3)=8  (3,4)=8  (3,5)=8  (3,6)=8  (3,7)=8  (3,8)=8  (3,9)=8  (3,10)=8  (3,11)=8  (3,12)=8  (3,13)=8  (3,14)=8  (6,6)=0  (10,10)=0  (15,1)=0 
! 117 wrong pixels (generated / expected)

TEST 855e0971.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 23.6 sec (23.6 sec/task)
bits-train-error = 4414.7 bits (4414.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-198] Checking task 85c4e7cd.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 42373.2 = 42382.2
DL output with Mo: L = 9.0 + 42373.2 = 42382.2
DL input+output M: L = 17.9 + 84746.4 = 84764.4

# learning a model for train pairs
2.000	
1.606	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.213	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.954	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.695	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.563	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.431	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.387	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 9071.9 = 9138.7
DL output with Mo: L = 85.3 + 7175.0 = 7260.3
DL input+output M: L = 152.1 + 16246.9 = 16399.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (12,12) and color red and layers
  _0: a rectangle with size (12,12) and color yellow and mask Border at (0,0)
  _01: a rectangle with size (6,6) and color green and mask Full at (3,3)
  _011: a rectangle with size (8,8) and color blue and mask Full at (2,2)
diff: 
delta: (4,4)=5# (4,5)=5# (4,6)=5# (4,7)=5# (5,4)=5# (5,5)=8  (5,6)=8  (5,7)=5# (6,4)=5# (6,5)=8  (6,6)=8  (6,7)=5# (7,4)=5# (7,5)=5# (7,6)=5# (7,7)=5#
   (458.4 bits)
data: a background with size (12,12) and color green and layers
  _0: a rectangle with size (12,12) and color cyan and mask Border at (0,0)
  _01: a rectangle with size (10,10) and color grey and mask Border at (1,1)
  _011: a rectangle with size (6,6) and color blue and mask Border at (3,3)
  _0111: a rectangle with size (4,4) and color red and mask Full at (4,4)
diff: 
delta: (5,5)=4  (5,6)=4  (6,5)=4  (6,6)=4 
   (259.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color red and layers
  _0: a rectangle with size (12,12) and color yellow and mask Border at (0,0)
  _01: a rectangle with size (6,6) and color green and mask Full at (3,3)
  _011: a rectangle with size (8,8) and color blue and mask Full at (2,2)
diff: 
delta: (4,4)=5# (4,5)=5# (4,6)=5# (4,7)=5# (5,4)=5# (5,5)=8  (5,6)=8  (5,7)=5# (6,4)=5# (6,5)=8  (6,6)=8  (6,7)=5# (7,4)=5# (7,5)=5# (7,6)=5# (7,7)=5#
! size mismatch, 10x10 instead of 12x12

TRAIN 85c4e7cd.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (6,6) and color blue and layers
  _0: a rectangle with size (6,6) and color red and mask Border at (0,0)
  _01: a rectangle with size (1,4) and color blue and mask Full at (1,1)
  _011: a rectangle with size (2,2) and color pink and mask Full at (2,2)
diff: 
delta:
   (111.1 bits)
data: a background with size (6,6) and color blue and layers
  _0: a rectangle with size (6,6) and color pink and mask Border at (0,0)
  _01: a rectangle with size (1,4) and color blue and mask Full at (1,1)
  _011: a rectangle with size (1,4) and color blue and mask Full at (4,1)
  _0111: a rectangle with size (2,2) and color red and mask Full at (2,2)
diff: 
delta:
   (137.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,6) and color blue and layers
  _0: a rectangle with size (6,6) and color red and mask Border at (0,0)
  _01: a rectangle with size (1,4) and color blue and mask Full at (1,1)
  _011: a rectangle with size (2,2) and color pink and mask Full at (2,2)
diff: 
delta:
! size mismatch, 10x10 instead of 6x6

TRAIN 85c4e7cd.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (8,8) and color red and layers
  _0: a rectangle with size (8,8) and color cyan and mask Border at (0,0)
  _01: a rectangle with size (6,6) and color blue and mask Border at (1,1)
  _011: a rectangle with size (2,2) and color yellow and mask Full at (3,3)
diff: 
delta:
   (125.6 bits)
data: a background with size (8,8) and color blue and layers
  _0: a rectangle with size (8,8) and color yellow and mask Border at (0,0)
  _01: a rectangle with size (6,6) and color red and mask Border at (1,1)
  _011: a rectangle with size (1,4) and color blue and mask Full at (2,2)
  _0111: a rectangle with size (2,2) and color cyan and mask Full at (3,3)
diff: 
delta:
   (152.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,8) and color red and layers
  _0: a rectangle with size (8,8) and color cyan and mask Border at (0,0)
  _01: a rectangle with size (6,6) and color blue and mask Border at (1,1)
  _011: a rectangle with size (2,2) and color yellow and mask Full at (3,3)
diff: 
delta:
! size mismatch, 10x10 instead of 8x8

TRAIN 85c4e7cd.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (10,10) and color red and layers
  _0: a rectangle with size (10,10) and color orange and mask Border at (0,0)
  _01: a rectangle with size (4,4) and color blue and mask Full at (3,3)
  _011: a rectangle with size (6,6) and color yellow and mask Full at (2,2)
diff: 
delta: (4,4)=3  (4,5)=3  (5,4)=3  (5,5)=3 
   (212.0 bits)
data: a background with size (10,10) and color red and layers
  _0: a rectangle with size (10,10) and color green and mask Border at (0,0)
  _01: a rectangle with size (8,8) and color blue and mask Border at (1,1)
  _011: a rectangle with size (6,6) and color yellow and mask Border at (2,2)
  _0111: a rectangle with size (2,2) and color orange and mask Full at (4,4)
diff: 
delta:
   (168.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color red and layers
  _0: a rectangle with size (10,10) and color orange and mask Border at (0,0)
  _01: a rectangle with size (4,4) and color blue and mask Full at (3,3)
  _011: a rectangle with size (6,6) and color yellow and mask Full at (2,2)
diff: 
delta: (4,4)=3  (4,5)=3  (5,4)=3  (5,5)=3 
! 100 wrong pixels (generated / expected)

TRAIN 85c4e7cd.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,14) and color cyan and layers
  _0: a rectangle with size (12,12) and color red and mask Border at (1,1)
  _01: a rectangle with size (8,8) and color green and mask Border at (3,3)
  _011: a rectangle with size (10,10) and color yellow and mask Full at (2,2)
diff: 
delta: (4,4)=7# (4,5)=7# (4,6)=7# (4,7)=7# (4,8)=7# (4,9)=7# (5,4)=7# (5,5)=6  (5,6)=6  (5,7)=6  (5,8)=6  (5,9)=7# (6,4)=7# (6,5)=6  (6,6)=5# (6,7)=5# (6,8)=6  (6,9)=7# (7,4)=7# (7,5)=6  (7,6)=5# (7,7)=5# (7,8)=6  (7,9)=7# (8,4)=7# (8,5)=6  (8,6)=6  (8,7)=6  (8,8)=6  (8,9)=7# (9,4)=7# (9,5)=7# (9,6)=7# (9,7)=7# (9,8)=7# (9,9)=7#
! size mismatch, 10x10 instead of 14x14

TEST 85c4e7cd.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.8 sec (26.8 sec/task)
bits-train-error = 7175.0 bits (7175.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-197] Checking task 868de0fa.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 50376.3 = 50385.3
DL output with Mo: L = 9.0 + 86022.7 = 86031.7
DL input+output M: L = 17.9 + 136399.1 = 136417.0

# learning a model for train pairs
2.000	
1.598	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.338	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.084	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.875	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.720	OUT OBJECT at ^.layer_011: ^.layer_01.shape at ?
0.609	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.525	IN  OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
0.474	OUT OBJECT at ^.layer_010: ^.layer_010.shape at ?
0.446	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.408	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.384	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.361	OUT OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
0.350	OUT DEF: ^.size=^.size
0.338	OUT OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: a rectangle with size ? and color ? and mask ? at ?
  _0: ^.layer_0.shape at ?
  _010: ^.layer_010.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: ^.layer_01.shape at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 103.8 + 9830.8 = 9934.6
DL output with Mo: L = 133.2 + 11957.8 = 12091.0
DL input+output M: L = 237.0 + 21788.6 = 22025.7

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,5) and color blue and mask Border at (5,0)
  _010: a rectangle with size (4,4) and color blue and mask Border at (0,0)
  _01: a rectangle with size (3,3) and color blue and mask Border at (2,6)
  _011: a rectangle with size (1,1) and color black and mask Full at (3,7)
  _0111: a rectangle with size (2,2) and color black and mask Full at (1,1)
diff: 
delta:
   (173.0 bits)
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (1,5) and color blue and mask Full at (5,0)
  _0: a rectangle with size (5,5) and color blue and mask Border at (5,0)
  _010: a rectangle with size (4,4) and color blue and mask Border at (0,0)
  _01: a rectangle with size (1,3) and color blue and mask Full at (2,6)
  _011: a rectangle with size (3,3) and color blue and mask Border at (2,6)
  _0111: a rectangle with size (3,3) and color orange and mask Full at (6,1)
  _01111: a rectangle with size (2,2) and color red and mask Full at (1,1)
  _011111: a rectangle with size (1,1) and color orange and mask Full at (3,7)
diff: 
delta:
   (169.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,5) and color blue and mask Border at (5,0)
  _010: a rectangle with size (4,4) and color blue and mask Border at (0,0)
  _01: a rectangle with size (1,3) and color blue and mask Full at (2,6)
  _011: a rectangle with size (3,3) and color blue and mask Border at (2,6)
  _0111: a rectangle with size (1,1) and color black and mask Full at (3,7)
diff: 
delta:
! 50 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,5) and color blue and mask Border at (5,0)
  _010: a rectangle with size (4,4) and color blue and mask Border at (0,0)
  _01: a rectangle with size (3,3) and color blue and mask Border at (2,6)
  _011: a rectangle with size (1,1) and color black and mask Full at (3,7)
  _0111: a rectangle with size (2,2) and color black and mask Full at (1,1)
diff: 
delta:
! 50 wrong pixels (generated / expected)

TRAIN 868de0fa.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,6) and color blue and mask Border at (0,4)
  _010: a rectangle with size (1,3) and color blue and mask Full at (0,0)
  _01: a rectangle with size (1,3) and color blue and mask Full at (2,0)
  _011: a rectangle with size (3,1) and color blue and mask Full at (0,0)
  _0111: a rectangle with size (3,1) and color blue and mask Full at (0,2)
diff: 
delta:
   (163.8 bits)
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (1,6) and color blue and mask Full at (0,4)
  _0: a rectangle with size (6,6) and color blue and mask Border at (0,4)
  _010: a rectangle with size (1,3) and color blue and mask Full at (0,0)
  _01: a rectangle with size (4,4) and color red and mask Full at (1,5)
  _011: a rectangle with size (1,3) and color blue and mask Full at (2,0)
  _0111: a rectangle with size (1,1) and color orange and mask Full at (1,1)
  _01111: a rectangle with size (3,1) and color blue and mask Full at (0,0)
  _011111: a rectangle with size (3,1) and color blue and mask Full at (0,2)
diff: 
delta:
   (170.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,6) and color blue and mask Border at (0,4)
  _010: a rectangle with size (1,3) and color blue and mask Full at (0,0)
  _01: a rectangle with size (1,3) and color blue and mask Full at (2,0)
  _011: a rectangle with size (3,1) and color blue and mask Full at (0,0)
  _0111: a rectangle with size (3,1) and color blue and mask Full at (0,2)
diff: 
delta:
! 46 wrong pixels (generated / expected)

TRAIN 868de0fa.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (8,8) and color blue and mask Border at (12,12)
  _010: a rectangle with size (7,7) and color blue and mask Border at (9,2)
  _01: a rectangle with size (6,6) and color blue and mask Border at (3,12)
  _011: a rectangle with size (4,4) and color blue and mask Border at (1,6)
  _0111: a rectangle with size (5,5) and color blue and mask Border at (0,0)
diff: 
delta:
   (214.9 bits)
data: a background with size (20,20) and color black and layers
  _00: a rectangle with size (5,5) and color blue and mask Full at (0,0)
  _0: a rectangle with size (8,8) and color blue and mask Border at (12,12)
  _010: a rectangle with size (7,7) and color blue and mask Border at (9,2)
  _01: a rectangle with size (6,6) and color red and mask Full at (13,13)
  _011: a rectangle with size (6,6) and color blue and mask Border at (3,12)
  _0111: a rectangle with size (5,5) and color orange and mask Full at (10,3)
  _01111: a rectangle with size (4,4) and color red and mask Full at (4,13)
  _011111: a rectangle with size (4,4) and color blue and mask Full at (1,6)
diff: 
delta: (1,1)=7# (1,2)=7# (1,3)=7# (2,1)=7# (2,2)=7# (2,3)=7# (2,7)=2  (2,8)=2  (3,1)=7# (3,2)=7# (3,3)=7# (3,7)=2  (3,8)=2 
   (491.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (8,8) and color blue and mask Border at (12,12)
  _010: a rectangle with size (7,7) and color blue and mask Border at (9,2)
  _01: a rectangle with size (6,6) and color blue and mask Border at (3,12)
  _011: a rectangle with size (4,4) and color blue and mask Border at (1,6)
  _0111: a rectangle with size (5,5) and color blue and mask Border at (0,0)
diff: 
delta:
! 209 wrong pixels (generated / expected)

TRAIN 868de0fa.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (9,9) and color blue and mask .....xxxx|.....x..x|.....x..x|.....xxxx|xxxxx....|x...x....|x...x....|x...x....|xxxxx.... at (2,0)
  _010: a rectangle with size (1,3) and color blue and mask Full at (1,1)
  _01: a rectangle with size (3,3) and color blue and mask Border at (1,1)
  _011: a rectangle with size (2,2) and color black and mask Full at (3,6)
  _0111: a rectangle with size (1,1) and color black and mask Full at (2,2)
diff: 
delta:
   (250.6 bits)
data: a background with size (11,11) and color black and layers
  _00: a rectangle with size (1,5) and color blue and mask Full at (6,0)
  _0: a rectangle with size (9,9) and color blue and mask .....xxxx|.....x..x|.....x..x|.....xxxx|xxxxx....|x...x....|x...x....|x...x....|xxxxx.... at (2,0)
  _010: a rectangle with size (1,3) and color blue and mask Full at (1,1)
  _01: a rectangle with size (1,3) and color blue and mask Full at (3,1)
  _011: a rectangle with size (3,3) and color blue and mask Border at (1,1)
  _0111: a rectangle with size (3,3) and color orange and mask Full at (7,1)
  _01111: a rectangle with size (2,2) and color red and mask Full at (3,6)
  _011111: a rectangle with size (1,1) and color orange and mask Full at (2,2)
diff: 
delta:
   (171.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (9,9) and color blue and mask .....xxxx|.....x..x|.....x..x|.....xxxx|xxxxx....|x...x....|x...x....|x...x....|xxxxx.... at (2,0)
  _010: a rectangle with size (1,3) and color blue and mask Full at (1,1)
  _01: a rectangle with size (3,3) and color blue and mask Border at (1,1)
  _011: a rectangle with size (2,2) and color black and mask Full at (3,6)
  _0111: a rectangle with size (1,1) and color black and mask Full at (2,2)
diff: 
delta:
! 56 wrong pixels (generated / expected)

TRAIN 868de0fa.json/4: 0 - (FAILURE)

## instance 5

> Input and output best reading:
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (7,7) and color blue and mask Border at (1,1)
  _010: a rectangle with size (1,6) and color blue and mask Full at (9,6)
  _01: a rectangle with size (1,6) and color blue and mask Full at (14,6)
  _011: a rectangle with size (6,1) and color blue and mask Full at (9,6)
  _0111: a rectangle with size (6,1) and color blue and mask Full at (9,11)
diff: 
delta:
   (180.8 bits)
data: a background with size (15,15) and color black and layers
  _00: a rectangle with size (1,7) and color blue and mask Full at (1,1)
  _0: a rectangle with size (7,7) and color blue and mask Border at (1,1)
  _010: a rectangle with size (1,6) and color blue and mask Full at (9,6)
  _01: a rectangle with size (4,4) and color red and mask Full at (10,7)
  _011: a rectangle with size (1,6) and color blue and mask Full at (14,6)
  _0111: a rectangle with size (5,5) and color orange and mask Full at (2,2)
  _01111: a rectangle with size (6,1) and color blue and mask Full at (9,6)
  _011111: a rectangle with size (6,1) and color blue and mask Full at (9,11)
diff: 
delta:
   (193.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (7,7) and color blue and mask Border at (1,1)
  _010: a rectangle with size (1,6) and color blue and mask Full at (9,6)
  _01: a rectangle with size (1,6) and color blue and mask Full at (14,6)
  _011: a rectangle with size (6,1) and color blue and mask Full at (9,6)
  _0111: a rectangle with size (6,1) and color blue and mask Full at (9,11)
diff: 
delta:
! 96 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (6,6) and color blue and mask Border at (9,6)
  _010: a rectangle with size (1,7) and color blue and mask Full at (1,1)
  _01: a rectangle with size (1,7) and color blue and mask Full at (7,1)
  _011: a rectangle with size (7,1) and color blue and mask Full at (1,1)
  _0111: a rectangle with size (7,1) and color blue and mask Full at (1,7)
diff: 
delta:
! 95 wrong pixels (generated / expected)

TRAIN 868de0fa.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (10,10) and color blue and mask Border at (7,10)
  _010: a rectangle with size (8,8) and color blue and mask Border at (2,1)
  _01: a rectangle with size (7,7) and color blue and mask Border at (11,1)
  _011: a rectangle with size (1,5) and color blue and mask Full at (0,12)
  _0111: a rectangle with size (5,5) and color blue and mask Border at (0,12)
diff: 
delta:
! 257 wrong pixels (generated / expected)

TEST 868de0fa.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 24.3 sec (24.3 sec/task)
bits-train-error = 11957.8 bits (11957.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-196] Checking task 8731374e.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 207619.0 = 207627.9
DL output with Mo: L = 9.0 + 14761.1 = 14770.0
DL input+output M: L = 17.9 + 222380.0 = 222398.0

# learning a model for train pairs
2.000	
1.247	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.231	OUT DEF: ^.color=^.color
1.225	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.223	OUT DEF: ^.size=(?,?)
1.221	OUT DEF: ^.layer_0.pos=(?,?)
1.212	OUT DEF: ^.layer_0.pos.j=(0)
1.203	OUT DEF: ^.layer_0.pos.i=(0)
1.201	OUT DEF: ^.layer_0.shape.size=(?,?)
1.201	IN  DEF: ^.size=(?,?)
1.201	IN  DEF: ^.layer_0.pos=(?,?)
1.201	IN  DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (?,?) and color ^.color and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at ((0),(0))
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 42.8 + 206335.5 = 206378.4
DL output with Mo: L = 42.7 + 3008.5 = 3051.2
DL input+output M: L = 85.5 + 209344.0 = 209429.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (17,23) and color blue and layers
  _0: a rectangle with size (3,4) and color orange and mask x..x|xxx.|x... at (1,17)
diff: 
delta: (0,0)=6  (0,2)=2  (0,3)=4  (0,4)=8  (0,5)=3  (0,6)=7# (0,7)=2  (0,8)=6  (0,9)=5# (0,10)=7# (0,11)=7# (0,12)=4  (0,13)=9# (0,14)=2  (0,15)=5# (0,16)=9# (0,17)=4  (0,18)=5# (0,19)=9# (0,20)=3  (0,21)=8  (0,22)=7# (1,0)=6  (1,1)=0  (1,3)=0  (1,4)=4  (1,5)=8  (1,6)=6  (1,9)=2  (1,11)=2  (1,12)=6  (1,13)=6  (1,14)=6  (1,15)=5# (1,16)=8  (1,18)=4  (1,21)=5# (1,22)=6  (2,0)=6  (2,1)=8  (2,2)=3  (2,4)=9# (2,5)=8  (2,6)=7# (2,8)=2  (2,9)=3  (2,10)=9# (2,11)=2  (2,12)=6  (2,13)=2  (2,15)=0  (2,16)=5# (2,20)=8  (2,22)=3  (3,0)=2  (3,1)=2  (3,2)=9# (3,3)=5# (3,4)=5# (3,5)=6  (3,6)=6  (3,7)=9# (3,8)=3  (3,9)=8  (3,10)=6  (3,11)=2  (3,12)=4  (3,14)=8  (3,15)=3  (3,16)=5# (3,18)=5# (3,19)=5# (3,20)=6  (3,22)=6  (4,1)=7# (4,2)=6  (4,3)=4  (4,4)=7# (4,5)=0  (4,7)=7# (4,8)=9# (4,10)=7# (4,11)=6  (4,12)=9# (4,13)=6  (4,14)=6  (4,15)=8  (4,16)=4  (4,17)=6  (4,18)=8  (4,19)=8  (4,20)=9# (4,21)=8  (4,22)=0  (5,0)=2  (5,1)=9# (5,2)=2  (5,3)=3  (5,4)=9# (5,5)=6  (5,6)=8  (5,7)=8  (5,14)=9# (5,15)=7# (5,16)=2  (5,17)=4  (5,18)=0  (5,20)=6  (5,21)=4  (5,22)=5# (6,0)=8  (6,1)=3  (6,2)=9# (6,3)=5# (6,4)=6  (6,5)=5# (6,6)=6  (6,7)=8  (6,14)=3  (6,15)=0  (6,17)=3  (6,19)=6  (6,20)=3  (6,21)=5# (7,0)=0  (7,1)=7# (7,2)=2  (7,3)=6  (7,4)=5# (7,5)=2  (7,6)=0  (7,7)=7# (7,12)=2  (7,14)=2  (7,15)=2  (7,16)=3  (7,17)=0  (7,18)=7# (7,19)=5# (7,21)=8  (7,22)=8  (8,0)=2  (8,1)=4  (8,2)=7# (8,3)=2  (8,4)=7# (8,5)=0  (8,6)=9# (8,7)=3  (8,14)=4  (8,15)=7# (8,16)=7# (8,17)=6  (8,18)=2  (8,19)=0  (8,20)=0  (8,21)=0  (8,22)=4  (9,0)=5# (9,2)=3  (9,3)=2  (9,4)=7# (9,5)=5# (9,6)=2  (9,7)=8  (9,9)=2  (9,14)=4  (9,15)=6  (9,16)=4  (9,17)=7# (9,18)=5# (9,19)=2  (9,20)=8  (9,21)=9# (9,22)=6  (10,0)=6  (10,1)=8  (10,2)=2  (10,3)=6  (10,4)=8  (10,5)=4  (10,6)=6  (10,7)=7# (10,14)=8  (10,15)=2  (10,17)=7# (10,18)=9# (10,20)=2  (10,21)=9# (11,2)=9# (11,3)=9# (11,4)=4  (11,5)=7# (11,6)=2  (11,7)=2  (11,14)=3  (11,15)=9# (11,16)=2  (11,17)=4  (11,18)=9# (11,19)=3  (11,20)=6  (11,21)=4  (11,22)=5# (12,0)=5# (12,1)=9# (12,2)=4  (12,3)=8  (12,4)=5# (12,5)=8  (12,6)=8  (12,8)=5# (12,9)=3  (12,10)=8  (12,11)=8  (12,12)=4  (12,13)=7# (12,14)=6  (12,15)=4  (12,18)=8  (12,19)=5# (12,20)=6  (12,21)=2  (12,22)=2  (13,2)=4  (13,3)=7# (13,4)=9# (13,6)=5# (13,7)=6  (13,8)=8  (13,9)=2  (13,10)=3  (13,11)=2  (13,12)=2  (13,13)=4  (13,14)=4  (13,15)=8  (13,16)=6  (13,17)=5# (13,18)=6  (13,19)=8  (13,20)=5# (13,21)=8  (13,22)=3  (14,0)=9# (14,1)=4  (14,2)=2  (14,3)=5# (14,5)=7# (14,6)=4  (14,7)=8  (14,9)=8  (14,10)=5# (14,11)=5# (14,12)=7# (14,13)=9# (14,15)=8  (14,16)=5# (14,17)=3  (14,19)=8  (14,20)=0  (14,21)=2  (14,22)=0  (15,0)=2  (15,1)=9# (15,2)=2  (15,3)=7# (15,5)=5# (15,6)=2  (15,7)=2  (15,8)=8  (15,9)=6  (15,10)=9# (15,11)=3  (15,12)=9# (15,13)=6  (15,14)=6  (15,15)=3  (15,16)=6  (15,17)=2  (15,18)=2  (15,19)=6  (15,21)=4  (15,22)=6  (16,0)=6  (16,1)=5# (16,2)=3  (16,3)=7# (16,4)=0  (16,5)=9# (16,7)=3  (16,8)=2  (16,9)=6  (16,10)=5# (16,11)=0  (16,12)=6  (16,14)=0  (16,15)=5# (16,16)=2  (16,17)=7# (16,19)=4  (16,20)=8  (16,21)=4 
   (6411.0 bits)
data: a background with size (7,6) and color blue and layers
  _0: a rectangle with size (7,6) and color red and mask .x..x.|.x..x.|xxxxxx|.x..x.|xxxxxx|.x..x.|.x..x. at (0,0)
diff: 
delta:
   (80.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,23) and color blue and layers
  _0: a rectangle with size (3,4) and color orange and mask x..x|xxx.|x... at (1,17)
diff: 
delta: (0,0)=6  (0,2)=2  (0,3)=4  (0,4)=8  (0,5)=3  (0,6)=7# (0,7)=2  (0,8)=6  (0,9)=5# (0,10)=7# (0,11)=7# (0,12)=4  (0,13)=9# (0,14)=2  (0,15)=5# (0,16)=9# (0,17)=4  (0,18)=5# (0,19)=9# (0,20)=3  (0,21)=8  (0,22)=7# (1,0)=6  (1,1)=0  (1,3)=0  (1,4)=4  (1,5)=8  (1,6)=6  (1,9)=2  (1,11)=2  (1,12)=6  (1,13)=6  (1,14)=6  (1,15)=5# (1,16)=8  (1,18)=4  (1,21)=5# (1,22)=6  (2,0)=6  (2,1)=8  (2,2)=3  (2,4)=9# (2,5)=8  (2,6)=7# (2,8)=2  (2,9)=3  (2,10)=9# (2,11)=2  (2,12)=6  (2,13)=2  (2,15)=0  (2,16)=5# (2,20)=8  (2,22)=3  (3,0)=2  (3,1)=2  (3,2)=9# (3,3)=5# (3,4)=5# (3,5)=6  (3,6)=6  (3,7)=9# (3,8)=3  (3,9)=8  (3,10)=6  (3,11)=2  (3,12)=4  (3,14)=8  (3,15)=3  (3,16)=5# (3,18)=5# (3,19)=5# (3,20)=6  (3,22)=6  (4,1)=7# (4,2)=6  (4,3)=4  (4,4)=7# (4,5)=0  (4,7)=7# (4,8)=9# (4,10)=7# (4,11)=6  (4,12)=9# (4,13)=6  (4,14)=6  (4,15)=8  (4,16)=4  (4,17)=6  (4,18)=8  (4,19)=8  (4,20)=9# (4,21)=8  (4,22)=0  (5,0)=2  (5,1)=9# (5,2)=2  (5,3)=3  (5,4)=9# (5,5)=6  (5,6)=8  (5,7)=8  (5,14)=9# (5,15)=7# (5,16)=2  (5,17)=4  (5,18)=0  (5,20)=6  (5,21)=4  (5,22)=5# (6,0)=8  (6,1)=3  (6,2)=9# (6,3)=5# (6,4)=6  (6,5)=5# (6,6)=6  (6,7)=8  (6,14)=3  (6,15)=0  (6,17)=3  (6,19)=6  (6,20)=3  (6,21)=5# (7,0)=0  (7,1)=7# (7,2)=2  (7,3)=6  (7,4)=5# (7,5)=2  (7,6)=0  (7,7)=7# (7,12)=2  (7,14)=2  (7,15)=2  (7,16)=3  (7,17)=0  (7,18)=7# (7,19)=5# (7,21)=8  (7,22)=8  (8,0)=2  (8,1)=4  (8,2)=7# (8,3)=2  (8,4)=7# (8,5)=0  (8,6)=9# (8,7)=3  (8,14)=4  (8,15)=7# (8,16)=7# (8,17)=6  (8,18)=2  (8,19)=0  (8,20)=0  (8,21)=0  (8,22)=4  (9,0)=5# (9,2)=3  (9,3)=2  (9,4)=7# (9,5)=5# (9,6)=2  (9,7)=8  (9,9)=2  (9,14)=4  (9,15)=6  (9,16)=4  (9,17)=7# (9,18)=5# (9,19)=2  (9,20)=8  (9,21)=9# (9,22)=6  (10,0)=6  (10,1)=8  (10,2)=2  (10,3)=6  (10,4)=8  (10,5)=4  (10,6)=6  (10,7)=7# (10,14)=8  (10,15)=2  (10,17)=7# (10,18)=9# (10,20)=2  (10,21)=9# (11,2)=9# (11,3)=9# (11,4)=4  (11,5)=7# (11,6)=2  (11,7)=2  (11,14)=3  (11,15)=9# (11,16)=2  (11,17)=4  (11,18)=9# (11,19)=3  (11,20)=6  (11,21)=4  (11,22)=5# (12,0)=5# (12,1)=9# (12,2)=4  (12,3)=8  (12,4)=5# (12,5)=8  (12,6)=8  (12,8)=5# (12,9)=3  (12,10)=8  (12,11)=8  (12,12)=4  (12,13)=7# (12,14)=6  (12,15)=4  (12,18)=8  (12,19)=5# (12,20)=6  (12,21)=2  (12,22)=2  (13,2)=4  (13,3)=7# (13,4)=9# (13,6)=5# (13,7)=6  (13,8)=8  (13,9)=2  (13,10)=3  (13,11)=2  (13,12)=2  (13,13)=4  (13,14)=4  (13,15)=8  (13,16)=6  (13,17)=5# (13,18)=6  (13,19)=8  (13,20)=5# (13,21)=8  (13,22)=3  (14,0)=9# (14,1)=4  (14,2)=2  (14,3)=5# (14,5)=7# (14,6)=4  (14,7)=8  (14,9)=8  (14,10)=5# (14,11)=5# (14,12)=7# (14,13)=9# (14,15)=8  (14,16)=5# (14,17)=3  (14,19)=8  (14,20)=0  (14,21)=2  (14,22)=0  (15,0)=2  (15,1)=9# (15,2)=2  (15,3)=7# (15,5)=5# (15,6)=2  (15,7)=2  (15,8)=8  (15,9)=6  (15,10)=9# (15,11)=3  (15,12)=9# (15,13)=6  (15,14)=6  (15,15)=3  (15,16)=6  (15,17)=2  (15,18)=2  (15,19)=6  (15,21)=4  (15,22)=6  (16,0)=6  (16,1)=5# (16,2)=3  (16,3)=7# (16,4)=0  (16,5)=9# (16,7)=3  (16,8)=2  (16,9)=6  (16,10)=5# (16,11)=0  (16,12)=6  (16,14)=0  (16,15)=5# (16,16)=2  (16,17)=7# (16,19)=4  (16,20)=8  (16,21)=4 
! size mismatch, 10x10 instead of 7x6
>> Trial 2
data: a background with size (17,23) and color pink and layers
  _0: a rectangle with size (9,7) and color blue and mask Full at (4,7)
diff: 
delta: (0,1)=1  (0,2)=2  (0,3)=4  (0,4)=8  (0,5)=3  (0,6)=7# (0,7)=2  (0,9)=5# (0,10)=7# (0,11)=7# (0,12)=4  (0,13)=9# (0,14)=2  (0,15)=5# (0,16)=9# (0,17)=4  (0,18)=5# (0,19)=9# (0,20)=3  (0,21)=8  (0,22)=7# (1,1)=0  (1,2)=1  (1,3)=0  (1,4)=4  (1,5)=8  (1,7)=1  (1,8)=1  (1,9)=2  (1,10)=1  (1,11)=2  (1,15)=5# (1,16)=8  (1,17)=7# (1,18)=4  (1,19)=1  (1,20)=7# (1,21)=5# (2,1)=8  (2,2)=3  (2,3)=1  (2,4)=9# (2,5)=8  (2,6)=7# (2,7)=1  (2,8)=2  (2,9)=3  (2,10)=9# (2,11)=2  (2,13)=2  (2,14)=1  (2,15)=0  (2,16)=5# (2,17)=7# (2,18)=7# (2,19)=7# (2,20)=8  (2,21)=1  (2,22)=3  (3,0)=2  (3,1)=2  (3,2)=9# (3,3)=5# (3,4)=5# (3,7)=9# (3,8)=3  (3,9)=8  (3,11)=2  (3,12)=4  (3,13)=1  (3,14)=8  (3,15)=3  (3,16)=5# (3,17)=7# (3,18)=5# (3,19)=5# (3,21)=1  (4,0)=1  (4,1)=7# (4,3)=4  (4,4)=7# (4,5)=0  (4,6)=1  (4,7)=7# (4,8)=9# (4,10)=7# (4,11)=6  (4,12)=9# (4,13)=6  (4,15)=8  (4,16)=4  (4,18)=8  (4,19)=8  (4,20)=9# (4,21)=8  (4,22)=0  (5,0)=2  (5,1)=9# (5,2)=2  (5,3)=3  (5,4)=9# (5,6)=8  (5,7)=8  (5,14)=9# (5,15)=7# (5,16)=2  (5,17)=4  (5,18)=0  (5,19)=1  (5,21)=4  (5,22)=5# (6,0)=8  (6,1)=3  (6,2)=9# (6,3)=5# (6,5)=5# (6,7)=8  (6,14)=3  (6,15)=0  (6,16)=1  (6,17)=3  (6,18)=1  (6,20)=3  (6,21)=5# (6,22)=1  (7,0)=0  (7,1)=7# (7,2)=2  (7,4)=5# (7,5)=2  (7,6)=0  (7,7)=7# (7,12)=2  (7,14)=2  (7,15)=2  (7,16)=3  (7,17)=0  (7,18)=7# (7,19)=5# (7,20)=1  (7,21)=8  (7,22)=8  (8,0)=2  (8,1)=4  (8,2)=7# (8,3)=2  (8,4)=7# (8,5)=0  (8,6)=9# (8,7)=3  (8,14)=4  (8,15)=7# (8,16)=7# (8,18)=2  (8,19)=0  (8,20)=0  (8,21)=0  (8,22)=4  (9,0)=5# (9,1)=1  (9,2)=3  (9,3)=2  (9,4)=7# (9,5)=5# (9,6)=2  (9,7)=8  (9,9)=2  (9,14)=4  (9,16)=4  (9,17)=7# (9,18)=5# (9,19)=2  (9,20)=8  (9,21)=9# (10,1)=8  (10,2)=2  (10,4)=8  (10,5)=4  (10,7)=7# (10,14)=8  (10,15)=2  (10,16)=1  (10,17)=7# (10,18)=9# (10,19)=1  (10,20)=2  (10,21)=9# (10,22)=1  (11,0)=1  (11,1)=1  (11,2)=9# (11,3)=9# (11,4)=4  (11,5)=7# (11,6)=2  (11,7)=2  (11,14)=3  (11,15)=9# (11,16)=2  (11,17)=4  (11,18)=9# (11,19)=3  (11,21)=4  (11,22)=5# (12,0)=5# (12,1)=9# (12,2)=4  (12,3)=8  (12,4)=5# (12,5)=8  (12,6)=8  (12,8)=5# (12,9)=3  (12,10)=8  (12,11)=8  (12,12)=4  (12,13)=7# (12,15)=4  (12,16)=1  (12,17)=1  (12,18)=8  (12,19)=5# (12,21)=2  (12,22)=2  (13,0)=1  (13,1)=1  (13,2)=4  (13,3)=7# (13,4)=9# (13,5)=1  (13,6)=5# (13,8)=8  (13,9)=2  (13,10)=3  (13,11)=2  (13,12)=2  (13,13)=4  (13,14)=4  (13,15)=8  (13,17)=5# (13,19)=8  (13,20)=5# (13,21)=8  (13,22)=3  (14,0)=9# (14,1)=4  (14,2)=2  (14,3)=5# (14,4)=1  (14,5)=7# (14,6)=4  (14,7)=8  (14,8)=1  (14,9)=8  (14,10)=5# (14,11)=5# (14,12)=7# (14,13)=9# (14,14)=1  (14,15)=8  (14,16)=5# (14,17)=3  (14,18)=1  (14,19)=8  (14,20)=0  (14,21)=2  (14,22)=0  (15,0)=2  (15,1)=9# (15,2)=2  (15,3)=7# (15,4)=1  (15,5)=5# (15,6)=2  (15,7)=2  (15,8)=8  (15,10)=9# (15,11)=3  (15,12)=9# (15,15)=3  (15,17)=2  (15,18)=2  (15,20)=1  (15,21)=4  (16,1)=5# (16,2)=3  (16,3)=7# (16,4)=0  (16,5)=9# (16,6)=1  (16,7)=3  (16,8)=2  (16,10)=5# (16,11)=0  (16,13)=1  (16,14)=0  (16,15)=5# (16,16)=2  (16,17)=7# (16,18)=1  (16,19)=4  (16,20)=8  (16,21)=4  (16,22)=1 
! size mismatch, 10x10 instead of 7x6

TRAIN 8731374e.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (27,23) and color yellow and layers
  _0: a rectangle with size (4,4) and color yellow and mask Full at (12,9)
diff: 
delta: (0,0)=3  (0,1)=1  (0,2)=8  (0,3)=2  (0,4)=5# (0,5)=1  (0,6)=9# (0,7)=5# (0,8)=0  (0,9)=5# (0,10)=1  (0,11)=2  (0,13)=2  (0,14)=9# (0,15)=7# (0,18)=5# (0,19)=8  (0,20)=6  (0,21)=7# (0,22)=6  (1,0)=5# (1,1)=6  (1,2)=8  (1,3)=3  (1,4)=9# (1,5)=8  (1,7)=1  (1,8)=2  (1,9)=1  (1,10)=5# (1,11)=3  (1,12)=2  (1,14)=6  (1,15)=1  (1,16)=8  (1,17)=7# (1,18)=6  (1,19)=6  (1,20)=9# (1,21)=9# (1,22)=0  (2,0)=6  (2,1)=8  (2,2)=6  (2,3)=0  (2,4)=2  (2,5)=0  (2,6)=2  (2,7)=5# (2,8)=2  (2,9)=8  (2,10)=0  (2,11)=2  (2,12)=1  (2,13)=9# (2,14)=5# (2,15)=8  (2,16)=1  (2,17)=2  (2,18)=9# (2,20)=7# (3,0)=8  (3,1)=5# (3,2)=7# (3,6)=1  (3,7)=9# (3,8)=8  (3,9)=2  (3,10)=5# (3,11)=7# (3,12)=6  (3,13)=6  (3,14)=0  (3,15)=8  (3,16)=3  (3,17)=7# (3,18)=8  (3,19)=1  (3,20)=0  (3,21)=9# (3,22)=9# (4,0)=0  (4,1)=3  (4,2)=8  (4,3)=2  (4,4)=6  (4,6)=9# (4,7)=5# (4,8)=3  (4,9)=5# (4,11)=9# (4,12)=5# (4,13)=5# (4,15)=0  (4,16)=8  (4,17)=1  (4,18)=5# (4,19)=2  (4,20)=1  (4,21)=1  (4,22)=0  (5,0)=8  (5,2)=7# (5,3)=9# (5,4)=5# (5,5)=2  (5,6)=3  (5,7)=0  (5,8)=8  (5,9)=0  (5,10)=1  (5,11)=7# (5,12)=6  (5,14)=2  (5,15)=0  (5,16)=8  (5,17)=7# (5,18)=3  (5,19)=9# (5,20)=5# (5,21)=5# (5,22)=6  (6,0)=5# (6,1)=6  (6,2)=0  (6,3)=8  (6,13)=0  (6,14)=6  (6,16)=9# (6,17)=8  (6,18)=2  (6,19)=6  (6,20)=3  (6,21)=8  (6,22)=2  (7,0)=0  (7,1)=0  (7,2)=1  (7,3)=3  (7,13)=6  (7,14)=7# (7,15)=7# (7,16)=0  (7,19)=0  (7,21)=1  (8,0)=7# (8,1)=3  (8,2)=3  (8,3)=1  (8,6)=1  (8,13)=6  (8,14)=5# (8,15)=0  (8,16)=8  (8,17)=5# (8,18)=9# (8,19)=7# (8,20)=3  (8,21)=9# (8,22)=1  (9,0)=9# (9,1)=3  (9,2)=0  (9,3)=6  (9,13)=2  (9,14)=6  (9,15)=1  (9,17)=0  (9,19)=6  (9,21)=7# (9,22)=0  (10,0)=5# (10,1)=0  (10,2)=8  (10,3)=1  (10,13)=7# (10,15)=8  (10,16)=3  (10,17)=6  (10,19)=3  (10,21)=3  (10,22)=5# (11,1)=6  (11,3)=3  (11,10)=1  (11,13)=2  (11,14)=6  (11,15)=1  (11,16)=0  (11,17)=8  (11,18)=1  (11,19)=1  (11,20)=8  (11,21)=8  (11,22)=1  (12,0)=7# (12,2)=8  (12,3)=2  (12,13)=0  (12,14)=0  (12,15)=2  (12,16)=1  (12,17)=5# (12,18)=7# (12,19)=9# (12,20)=2  (12,21)=5# (12,22)=0  (13,0)=2  (13,1)=5# (13,2)=2  (13,8)=1  (13,13)=1  (13,15)=3  (13,16)=3  (13,17)=1  (13,18)=2  (13,19)=8  (13,20)=7# (13,21)=9# (13,22)=9# (14,0)=6  (14,2)=5# (14,3)=6  (14,13)=5# (14,14)=5# (14,15)=9# (14,16)=6  (14,17)=1  (14,18)=7# (14,19)=9# (14,20)=9# (14,21)=7# (14,22)=8  (15,0)=3  (15,1)=8  (15,2)=6  (15,3)=1  (15,13)=2  (15,14)=3  (15,16)=3  (15,17)=7# (15,19)=6  (15,20)=3  (15,21)=7# (15,22)=6  (16,0)=1  (16,1)=0  (16,2)=1  (16,4)=5# (16,5)=0  (16,6)=7# (16,7)=9# (16,8)=1  (16,9)=9# (16,10)=6  (16,11)=5# (16,12)=6  (16,13)=1  (16,14)=6  (16,16)=5# (16,17)=1  (16,18)=3  (16,19)=0  (16,20)=2  (16,21)=3  (16,22)=9# (17,1)=6  (17,3)=6  (17,4)=2  (17,5)=7# (17,6)=0  (17,7)=8  (17,8)=5# (17,9)=9# (17,11)=1  (17,12)=7# (17,13)=0  (17,14)=9# (17,15)=1  (17,16)=3  (17,17)=7# (17,18)=7# (17,19)=5# (17,21)=1  (17,22)=7# (18,0)=2  (18,1)=0  (18,2)=6  (18,3)=6  (18,4)=0  (18,5)=3  (18,6)=8  (18,7)=6  (18,8)=7# (18,9)=3  (18,10)=3  (18,11)=8  (18,12)=2  (18,13)=6  (18,14)=8  (18,15)=5# (18,16)=7# (18,17)=1  (18,18)=1  (18,19)=8  (18,21)=3  (18,22)=9# (19,0)=9# (19,2)=3  (19,3)=8  (19,4)=6  (19,5)=2  (19,6)=9# (19,7)=0  (19,8)=7# (19,9)=1  (19,10)=3  (19,11)=5# (19,12)=7# (19,13)=8  (19,14)=7# (19,15)=6  (19,16)=1  (19,17)=0  (19,18)=2  (19,19)=2  (19,20)=2  (19,21)=5# (19,22)=3  (20,0)=3  (20,1)=8  (20,2)=2  (20,3)=2  (20,4)=3  (20,5)=6  (20,6)=2  (20,8)=0  (20,9)=2  (20,10)=3  (20,11)=9# (20,12)=9# (20,13)=1  (20,14)=6  (20,15)=3  (20,17)=6  (20,18)=7# (20,19)=9# (20,20)=7# (20,21)=0  (20,22)=8  (21,0)=1  (21,1)=9# (21,3)=5# (21,4)=8  (21,5)=3  (21,6)=8  (21,7)=3  (21,8)=7# (21,9)=6  (21,10)=6  (21,11)=6  (21,12)=9# (21,13)=2  (21,14)=3  (21,16)=7# (21,17)=9# (21,18)=6  (21,19)=1  (21,20)=3  (21,21)=3  (21,22)=3  (22,0)=2  (22,1)=3  (22,2)=9# (22,3)=3  (22,4)=9# (22,5)=6  (22,6)=6  (22,7)=3  (22,8)=2  (22,9)=8  (22,10)=0  (22,11)=3  (22,12)=6  (22,14)=5# (22,15)=0  (22,16)=9# (22,17)=9# (22,18)=8  (22,19)=1  (22,22)=0  (23,0)=7# (23,1)=6  (23,2)=6  (23,4)=1  (23,5)=9# (23,6)=6  (23,7)=8  (23,8)=5# (23,9)=3  (23,10)=2  (23,11)=5# (23,12)=6  (23,13)=8  (23,14)=9# (23,15)=6  (23,17)=2  (23,18)=6  (23,19)=3  (23,21)=7# (23,22)=9# (24,1)=1  (24,2)=7# (24,3)=6  (24,4)=6  (24,5)=7# (24,7)=3  (24,8)=0  (24,9)=2  (24,10)=0  (24,11)=7# (24,12)=1  (24,13)=7# (24,14)=3  (24,15)=0  (24,16)=2  (24,17)=0  (24,18)=3  (24,19)=8  (24,20)=6  (24,21)=2  (24,22)=7# (25,0)=2  (25,1)=5# (25,4)=0  (25,5)=8  (25,6)=2  (25,7)=8  (25,8)=9# (25,9)=8  (25,10)=9# (25,11)=7# (25,12)=8  (25,13)=5# (25,14)=3  (25,15)=3  (25,16)=2  (25,17)=5# (25,18)=7# (25,20)=0  (25,21)=3  (25,22)=7# (26,0)=2  (26,1)=5# (26,2)=5# (26,3)=0  (26,4)=0  (26,6)=2  (26,8)=9# (26,9)=9# (26,10)=3  (26,11)=1  (26,12)=6  (26,13)=1  (26,14)=1  (26,15)=6  (26,16)=5# (26,17)=9# (26,18)=8  (26,19)=3  (26,20)=7# (26,22)=2 
   (10265.1 bits)
data: a background with size (10,9) and color yellow and layers
  _0: a rectangle with size (10,9) and color blue and mask ..x.x.x..|..x.x.x..|xxxxxxxxx|..x.x.x..|..x.x.x..|xxxxxxxxx|..x.x.x..|xxxxxxxxx|..x.x.x..|..x.x.x.. at (0,0)
diff: 
delta:
   (133.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (27,23) and color yellow and layers
  _0: a rectangle with size (4,4) and color yellow and mask Full at (12,9)
diff: 
delta: (0,0)=3  (0,1)=1  (0,2)=8  (0,3)=2  (0,4)=5# (0,5)=1  (0,6)=9# (0,7)=5# (0,8)=0  (0,9)=5# (0,10)=1  (0,11)=2  (0,13)=2  (0,14)=9# (0,15)=7# (0,18)=5# (0,19)=8  (0,20)=6  (0,21)=7# (0,22)=6  (1,0)=5# (1,1)=6  (1,2)=8  (1,3)=3  (1,4)=9# (1,5)=8  (1,7)=1  (1,8)=2  (1,9)=1  (1,10)=5# (1,11)=3  (1,12)=2  (1,14)=6  (1,15)=1  (1,16)=8  (1,17)=7# (1,18)=6  (1,19)=6  (1,20)=9# (1,21)=9# (1,22)=0  (2,0)=6  (2,1)=8  (2,2)=6  (2,3)=0  (2,4)=2  (2,5)=0  (2,6)=2  (2,7)=5# (2,8)=2  (2,9)=8  (2,10)=0  (2,11)=2  (2,12)=1  (2,13)=9# (2,14)=5# (2,15)=8  (2,16)=1  (2,17)=2  (2,18)=9# (2,20)=7# (3,0)=8  (3,1)=5# (3,2)=7# (3,6)=1  (3,7)=9# (3,8)=8  (3,9)=2  (3,10)=5# (3,11)=7# (3,12)=6  (3,13)=6  (3,14)=0  (3,15)=8  (3,16)=3  (3,17)=7# (3,18)=8  (3,19)=1  (3,20)=0  (3,21)=9# (3,22)=9# (4,0)=0  (4,1)=3  (4,2)=8  (4,3)=2  (4,4)=6  (4,6)=9# (4,7)=5# (4,8)=3  (4,9)=5# (4,11)=9# (4,12)=5# (4,13)=5# (4,15)=0  (4,16)=8  (4,17)=1  (4,18)=5# (4,19)=2  (4,20)=1  (4,21)=1  (4,22)=0  (5,0)=8  (5,2)=7# (5,3)=9# (5,4)=5# (5,5)=2  (5,6)=3  (5,7)=0  (5,8)=8  (5,9)=0  (5,10)=1  (5,11)=7# (5,12)=6  (5,14)=2  (5,15)=0  (5,16)=8  (5,17)=7# (5,18)=3  (5,19)=9# (5,20)=5# (5,21)=5# (5,22)=6  (6,0)=5# (6,1)=6  (6,2)=0  (6,3)=8  (6,13)=0  (6,14)=6  (6,16)=9# (6,17)=8  (6,18)=2  (6,19)=6  (6,20)=3  (6,21)=8  (6,22)=2  (7,0)=0  (7,1)=0  (7,2)=1  (7,3)=3  (7,13)=6  (7,14)=7# (7,15)=7# (7,16)=0  (7,19)=0  (7,21)=1  (8,0)=7# (8,1)=3  (8,2)=3  (8,3)=1  (8,6)=1  (8,13)=6  (8,14)=5# (8,15)=0  (8,16)=8  (8,17)=5# (8,18)=9# (8,19)=7# (8,20)=3  (8,21)=9# (8,22)=1  (9,0)=9# (9,1)=3  (9,2)=0  (9,3)=6  (9,13)=2  (9,14)=6  (9,15)=1  (9,17)=0  (9,19)=6  (9,21)=7# (9,22)=0  (10,0)=5# (10,1)=0  (10,2)=8  (10,3)=1  (10,13)=7# (10,15)=8  (10,16)=3  (10,17)=6  (10,19)=3  (10,21)=3  (10,22)=5# (11,1)=6  (11,3)=3  (11,10)=1  (11,13)=2  (11,14)=6  (11,15)=1  (11,16)=0  (11,17)=8  (11,18)=1  (11,19)=1  (11,20)=8  (11,21)=8  (11,22)=1  (12,0)=7# (12,2)=8  (12,3)=2  (12,13)=0  (12,14)=0  (12,15)=2  (12,16)=1  (12,17)=5# (12,18)=7# (12,19)=9# (12,20)=2  (12,21)=5# (12,22)=0  (13,0)=2  (13,1)=5# (13,2)=2  (13,8)=1  (13,13)=1  (13,15)=3  (13,16)=3  (13,17)=1  (13,18)=2  (13,19)=8  (13,20)=7# (13,21)=9# (13,22)=9# (14,0)=6  (14,2)=5# (14,3)=6  (14,13)=5# (14,14)=5# (14,15)=9# (14,16)=6  (14,17)=1  (14,18)=7# (14,19)=9# (14,20)=9# (14,21)=7# (14,22)=8  (15,0)=3  (15,1)=8  (15,2)=6  (15,3)=1  (15,13)=2  (15,14)=3  (15,16)=3  (15,17)=7# (15,19)=6  (15,20)=3  (15,21)=7# (15,22)=6  (16,0)=1  (16,1)=0  (16,2)=1  (16,4)=5# (16,5)=0  (16,6)=7# (16,7)=9# (16,8)=1  (16,9)=9# (16,10)=6  (16,11)=5# (16,12)=6  (16,13)=1  (16,14)=6  (16,16)=5# (16,17)=1  (16,18)=3  (16,19)=0  (16,20)=2  (16,21)=3  (16,22)=9# (17,1)=6  (17,3)=6  (17,4)=2  (17,5)=7# (17,6)=0  (17,7)=8  (17,8)=5# (17,9)=9# (17,11)=1  (17,12)=7# (17,13)=0  (17,14)=9# (17,15)=1  (17,16)=3  (17,17)=7# (17,18)=7# (17,19)=5# (17,21)=1  (17,22)=7# (18,0)=2  (18,1)=0  (18,2)=6  (18,3)=6  (18,4)=0  (18,5)=3  (18,6)=8  (18,7)=6  (18,8)=7# (18,9)=3  (18,10)=3  (18,11)=8  (18,12)=2  (18,13)=6  (18,14)=8  (18,15)=5# (18,16)=7# (18,17)=1  (18,18)=1  (18,19)=8  (18,21)=3  (18,22)=9# (19,0)=9# (19,2)=3  (19,3)=8  (19,4)=6  (19,5)=2  (19,6)=9# (19,7)=0  (19,8)=7# (19,9)=1  (19,10)=3  (19,11)=5# (19,12)=7# (19,13)=8  (19,14)=7# (19,15)=6  (19,16)=1  (19,17)=0  (19,18)=2  (19,19)=2  (19,20)=2  (19,21)=5# (19,22)=3  (20,0)=3  (20,1)=8  (20,2)=2  (20,3)=2  (20,4)=3  (20,5)=6  (20,6)=2  (20,8)=0  (20,9)=2  (20,10)=3  (20,11)=9# (20,12)=9# (20,13)=1  (20,14)=6  (20,15)=3  (20,17)=6  (20,18)=7# (20,19)=9# (20,20)=7# (20,21)=0  (20,22)=8  (21,0)=1  (21,1)=9# (21,3)=5# (21,4)=8  (21,5)=3  (21,6)=8  (21,7)=3  (21,8)=7# (21,9)=6  (21,10)=6  (21,11)=6  (21,12)=9# (21,13)=2  (21,14)=3  (21,16)=7# (21,17)=9# (21,18)=6  (21,19)=1  (21,20)=3  (21,21)=3  (21,22)=3  (22,0)=2  (22,1)=3  (22,2)=9# (22,3)=3  (22,4)=9# (22,5)=6  (22,6)=6  (22,7)=3  (22,8)=2  (22,9)=8  (22,10)=0  (22,11)=3  (22,12)=6  (22,14)=5# (22,15)=0  (22,16)=9# (22,17)=9# (22,18)=8  (22,19)=1  (22,22)=0  (23,0)=7# (23,1)=6  (23,2)=6  (23,4)=1  (23,5)=9# (23,6)=6  (23,7)=8  (23,8)=5# (23,9)=3  (23,10)=2  (23,11)=5# (23,12)=6  (23,13)=8  (23,14)=9# (23,15)=6  (23,17)=2  (23,18)=6  (23,19)=3  (23,21)=7# (23,22)=9# (24,1)=1  (24,2)=7# (24,3)=6  (24,4)=6  (24,5)=7# (24,7)=3  (24,8)=0  (24,9)=2  (24,10)=0  (24,11)=7# (24,12)=1  (24,13)=7# (24,14)=3  (24,15)=0  (24,16)=2  (24,17)=0  (24,18)=3  (24,19)=8  (24,20)=6  (24,21)=2  (24,22)=7# (25,0)=2  (25,1)=5# (25,4)=0  (25,5)=8  (25,6)=2  (25,7)=8  (25,8)=9# (25,9)=8  (25,10)=9# (25,11)=7# (25,12)=8  (25,13)=5# (25,14)=3  (25,15)=3  (25,16)=2  (25,17)=5# (25,18)=7# (25,20)=0  (25,21)=3  (25,22)=7# (26,0)=2  (26,1)=5# (26,2)=5# (26,3)=0  (26,4)=0  (26,6)=2  (26,8)=9# (26,9)=9# (26,10)=3  (26,11)=1  (26,12)=6  (26,13)=1  (26,14)=1  (26,15)=6  (26,16)=5# (26,17)=9# (26,18)=8  (26,19)=3  (26,20)=7# (26,22)=2 
! size mismatch, 10x10 instead of 10x9

TRAIN 8731374e.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (16,17) and color cyan and layers
  _0: a rectangle with size (4,2) and color green and mask Full at (4,2)
diff: 
delta: (0,0)=0  (0,1)=0  (0,2)=7# (0,3)=9# (0,6)=0  (0,8)=9# (0,9)=9# (0,10)=3  (0,11)=1  (0,12)=4  (0,13)=5# (0,14)=2  (0,15)=7# (0,16)=6  (1,0)=6  (1,1)=0  (1,2)=9# (1,3)=2  (1,4)=7# (1,5)=2  (1,7)=4  (1,8)=3  (1,9)=3  (1,10)=2  (1,11)=7# (1,12)=7# (1,13)=5# (1,14)=9# (1,15)=4  (1,16)=0  (2,0)=1  (2,1)=9# (2,2)=4  (2,3)=5# (2,4)=4  (2,13)=2  (2,14)=0  (2,15)=7# (2,16)=9# (3,0)=5# (3,1)=5# (3,2)=6  (3,4)=3  (3,13)=2  (3,14)=0  (3,15)=2  (3,16)=7# (4,1)=2  (4,3)=2  (4,4)=9# (4,13)=0  (4,14)=7# (4,15)=6  (4,16)=4  (5,0)=1  (5,1)=7# (5,4)=5# (5,8)=2  (5,13)=7# (5,14)=1  (5,15)=1  (5,16)=4  (6,0)=7# (6,1)=2  (6,3)=5# (6,4)=6  (6,13)=5# (6,15)=5# (6,16)=6  (7,0)=5# (7,1)=2  (7,2)=7# (7,4)=5# (7,13)=1  (7,14)=4  (7,15)=4  (7,16)=6  (8,0)=1  (8,1)=4  (8,2)=0  (8,3)=0  (8,4)=9# (8,5)=9# (8,6)=4  (8,7)=0  (8,8)=2  (8,9)=6  (8,10)=5# (8,11)=5# (8,12)=0  (8,14)=6  (8,15)=4  (8,16)=7# (9,1)=7# (9,3)=3  (9,4)=3  (9,6)=0  (9,7)=9# (9,8)=0  (9,9)=4  (9,11)=9# (9,13)=5# (9,14)=2  (9,15)=7# (9,16)=3  (10,0)=2  (10,1)=0  (10,2)=2  (10,4)=2  (10,5)=0  (10,7)=4  (10,8)=4  (10,9)=3  (10,10)=2  (10,11)=6  (10,13)=7# (10,14)=4  (10,15)=7# (10,16)=2  (11,0)=2  (11,1)=7# (11,3)=3  (11,4)=7# (11,5)=4  (11,6)=2  (11,7)=4  (11,9)=4  (11,10)=2  (11,11)=3  (11,12)=9# (11,13)=9# (11,14)=2  (11,15)=0  (12,0)=4  (12,3)=5# (12,4)=3  (12,5)=2  (12,6)=0  (12,7)=1  (12,9)=9# (12,10)=3  (12,11)=9# (12,13)=1  (12,16)=7# (13,0)=3  (13,1)=9# (13,2)=9# (13,3)=9# (13,4)=1  (13,5)=6  (13,6)=1  (13,7)=9# (13,8)=4  (13,9)=7# (13,10)=5# (13,11)=5# (13,12)=3  (13,13)=2  (13,14)=9# (13,15)=3  (13,16)=0  (14,0)=5# (14,2)=2  (14,3)=5# (14,4)=4  (14,5)=2  (14,6)=2  (14,7)=4  (14,8)=0  (14,9)=9# (14,10)=2  (14,12)=1  (14,13)=3  (14,14)=5# (14,15)=7# (14,16)=3  (15,1)=0  (15,2)=9# (15,3)=5# (15,4)=3  (15,6)=4  (15,7)=5# (15,8)=0  (15,9)=2  (15,10)=5# (15,11)=2  (15,12)=9# (15,13)=6  (15,14)=0  (15,15)=1  (15,16)=0 
   (3957.4 bits)
data: a background with size (6,8) and color cyan and layers
  _0: a rectangle with size (6,8) and color red and mask ...x....|...x....|...x....|xxxxxxxx|...x....|...x.... at (0,0)
diff: 
delta:
   (87.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,17) and color cyan and layers
  _0: a rectangle with size (4,2) and color green and mask Full at (4,2)
diff: 
delta: (0,0)=0  (0,1)=0  (0,2)=7# (0,3)=9# (0,6)=0  (0,8)=9# (0,9)=9# (0,10)=3  (0,11)=1  (0,12)=4  (0,13)=5# (0,14)=2  (0,15)=7# (0,16)=6  (1,0)=6  (1,1)=0  (1,2)=9# (1,3)=2  (1,4)=7# (1,5)=2  (1,7)=4  (1,8)=3  (1,9)=3  (1,10)=2  (1,11)=7# (1,12)=7# (1,13)=5# (1,14)=9# (1,15)=4  (1,16)=0  (2,0)=1  (2,1)=9# (2,2)=4  (2,3)=5# (2,4)=4  (2,13)=2  (2,14)=0  (2,15)=7# (2,16)=9# (3,0)=5# (3,1)=5# (3,2)=6  (3,4)=3  (3,13)=2  (3,14)=0  (3,15)=2  (3,16)=7# (4,1)=2  (4,3)=2  (4,4)=9# (4,13)=0  (4,14)=7# (4,15)=6  (4,16)=4  (5,0)=1  (5,1)=7# (5,4)=5# (5,8)=2  (5,13)=7# (5,14)=1  (5,15)=1  (5,16)=4  (6,0)=7# (6,1)=2  (6,3)=5# (6,4)=6  (6,13)=5# (6,15)=5# (6,16)=6  (7,0)=5# (7,1)=2  (7,2)=7# (7,4)=5# (7,13)=1  (7,14)=4  (7,15)=4  (7,16)=6  (8,0)=1  (8,1)=4  (8,2)=0  (8,3)=0  (8,4)=9# (8,5)=9# (8,6)=4  (8,7)=0  (8,8)=2  (8,9)=6  (8,10)=5# (8,11)=5# (8,12)=0  (8,14)=6  (8,15)=4  (8,16)=7# (9,1)=7# (9,3)=3  (9,4)=3  (9,6)=0  (9,7)=9# (9,8)=0  (9,9)=4  (9,11)=9# (9,13)=5# (9,14)=2  (9,15)=7# (9,16)=3  (10,0)=2  (10,1)=0  (10,2)=2  (10,4)=2  (10,5)=0  (10,7)=4  (10,8)=4  (10,9)=3  (10,10)=2  (10,11)=6  (10,13)=7# (10,14)=4  (10,15)=7# (10,16)=2  (11,0)=2  (11,1)=7# (11,3)=3  (11,4)=7# (11,5)=4  (11,6)=2  (11,7)=4  (11,9)=4  (11,10)=2  (11,11)=3  (11,12)=9# (11,13)=9# (11,14)=2  (11,15)=0  (12,0)=4  (12,3)=5# (12,4)=3  (12,5)=2  (12,6)=0  (12,7)=1  (12,9)=9# (12,10)=3  (12,11)=9# (12,13)=1  (12,16)=7# (13,0)=3  (13,1)=9# (13,2)=9# (13,3)=9# (13,4)=1  (13,5)=6  (13,6)=1  (13,7)=9# (13,8)=4  (13,9)=7# (13,10)=5# (13,11)=5# (13,12)=3  (13,13)=2  (13,14)=9# (13,15)=3  (13,16)=0  (14,0)=5# (14,2)=2  (14,3)=5# (14,4)=4  (14,5)=2  (14,6)=2  (14,7)=4  (14,8)=0  (14,9)=9# (14,10)=2  (14,12)=1  (14,13)=3  (14,14)=5# (14,15)=7# (14,16)=3  (15,1)=0  (15,2)=9# (15,3)=5# (15,4)=3  (15,6)=4  (15,7)=5# (15,8)=0  (15,9)=2  (15,10)=5# (15,11)=2  (15,12)=9# (15,13)=6  (15,14)=0  (15,15)=1  (15,16)=0 
! size mismatch, 10x10 instead of 6x8

TRAIN 8731374e.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (19,17) and color cyan and layers
  _0: a rectangle with size (3,3) and color brown and mask ..x|.x.|xxx at (12,7)
diff: 
delta: (0,0)=2  (0,1)=7# (0,2)=2  (0,3)=0  (0,4)=2  (0,5)=6  (0,6)=3  (0,7)=0  (0,8)=3  (0,9)=9# (0,10)=1  (0,11)=3  (0,12)=5# (0,13)=3  (0,14)=0  (0,15)=4  (0,16)=5# (1,0)=4  (1,1)=4  (1,3)=7# (1,4)=0  (1,5)=7# (1,6)=9# (1,7)=1  (1,8)=4  (1,9)=9# (1,10)=5# (1,11)=2  (1,12)=0  (1,14)=5# (1,15)=3  (1,16)=2  (2,1)=7# (2,2)=9# (2,11)=7# (2,12)=6  (2,13)=1  (2,14)=5# (2,15)=2  (2,16)=1  (3,0)=6  (3,1)=9# (3,2)=3  (3,11)=7# (3,12)=7# (3,14)=1  (3,15)=3  (3,16)=6  (4,0)=0  (4,1)=2  (4,2)=9# (4,9)=1  (4,11)=9# (4,12)=5# (4,13)=1  (4,14)=9# (4,15)=4  (4,16)=1  (5,0)=5# (5,1)=2  (5,2)=6  (5,12)=3  (5,13)=6  (5,14)=7# (5,15)=9# (5,16)=5# (6,1)=4  (6,2)=4  (6,12)=7# (6,13)=1  (6,14)=7# (6,15)=3  (6,16)=7# (7,1)=6  (7,2)=2  (7,5)=1  (7,11)=6  (7,12)=3  (7,13)=1  (7,14)=1  (7,15)=2  (7,16)=9# (8,0)=9# (8,1)=4  (8,2)=0  (8,11)=6  (8,12)=4  (8,13)=0  (8,14)=6  (8,15)=7# (8,16)=6  (9,0)=6  (9,1)=7# (9,2)=7# (9,11)=4  (9,12)=7# (9,13)=1  (9,14)=5# (9,16)=4  (10,0)=4  (10,1)=0  (10,2)=3  (10,11)=4  (10,12)=2  (10,13)=4  (10,14)=3  (10,15)=4  (10,16)=5# (11,0)=3  (11,1)=7# (11,2)=7# (11,11)=4  (11,13)=7# (11,14)=7# (11,15)=1  (12,0)=6  (12,1)=6  (12,2)=4  (12,3)=7# (12,4)=6  (12,6)=1  (12,8)=1  (12,10)=2  (12,11)=6  (12,13)=7# (12,14)=2  (13,0)=7# (13,1)=3  (13,2)=5# (13,3)=1  (13,4)=4  (13,5)=1  (13,6)=6  (13,7)=4  (13,9)=6  (13,10)=7# (13,11)=7# (13,12)=9# (13,13)=2  (13,14)=3  (13,15)=0  (13,16)=2  (14,0)=9# (14,1)=2  (14,2)=2  (14,3)=5# (14,4)=4  (14,6)=3  (14,10)=5# (14,11)=9# (14,12)=6  (14,13)=1  (14,14)=4  (14,15)=6  (14,16)=9# (15,0)=6  (15,1)=1  (15,2)=9# (15,3)=6  (15,4)=3  (15,5)=1  (15,6)=6  (15,7)=6  (15,9)=6  (15,10)=0  (15,11)=1  (15,12)=3  (15,13)=4  (15,15)=7# (15,16)=7# (16,0)=2  (16,1)=1  (16,2)=2  (16,3)=4  (16,4)=9# (16,5)=2  (16,6)=1  (16,7)=5# (16,8)=1  (16,9)=7# (16,10)=0  (16,11)=7# (16,12)=9# (16,13)=3  (16,15)=2  (16,16)=1  (17,0)=7# (17,1)=1  (17,2)=9# (17,3)=4  (17,4)=2  (17,6)=4  (17,7)=3  (17,8)=6  (17,9)=2  (17,11)=0  (17,13)=5# (17,14)=3  (17,15)=5# (17,16)=9# (18,0)=1  (18,1)=2  (18,2)=5# (18,3)=7# (18,5)=7# (18,6)=1  (18,7)=6  (18,8)=5# (18,10)=0  (18,11)=9# (18,12)=2  (18,14)=9# (18,15)=1  (18,16)=5#
! size mismatch, 10x10 instead of 10x8
>> Trial 2
data: a background with size (19,17) and color orange and layers
  _0: a rectangle with size (12,10) and color cyan and mask x.........|.xxxxxxxx.|.xxxxxxxx.|.xxxxxx.x.|.xxxxxxxxx|.xxxxxxxxx|.xx.xxxxx.|.xxxxxxxx.|.xxxxxxxx.|.xxxxxxxx.|.xxxxxxxx.|...x.x.... at (1,2)
diff: 
delta: (0,0)=2  (0,2)=2  (0,3)=0  (0,4)=2  (0,5)=6  (0,6)=3  (0,7)=0  (0,8)=3  (0,9)=9# (0,10)=1  (0,11)=3  (0,12)=5# (0,13)=3  (0,14)=0  (0,15)=4  (0,16)=5# (1,0)=4  (1,1)=4  (1,4)=0  (1,6)=9# (1,7)=1  (1,8)=4  (1,9)=9# (1,10)=5# (1,11)=2  (1,12)=0  (1,13)=8  (1,14)=5# (1,15)=3  (1,16)=2  (2,0)=8  (2,2)=9# (2,12)=6  (2,13)=1  (2,14)=5# (2,15)=2  (2,16)=1  (3,0)=6  (3,1)=9# (3,2)=3  (3,13)=8  (3,14)=1  (3,15)=3  (3,16)=6  (4,0)=0  (4,1)=2  (4,2)=9# (4,9)=1  (4,11)=9# (4,12)=5# (4,13)=1  (4,14)=9# (4,15)=4  (4,16)=1  (5,0)=5# (5,1)=2  (5,2)=6  (5,12)=3  (5,13)=6  (5,15)=9# (5,16)=5# (6,0)=8  (6,1)=4  (6,2)=4  (6,13)=1  (6,15)=3  (7,0)=8  (7,1)=6  (7,2)=2  (7,5)=1  (7,11)=6  (7,12)=3  (7,13)=1  (7,14)=1  (7,15)=2  (7,16)=9# (8,0)=9# (8,1)=4  (8,2)=0  (8,11)=6  (8,12)=4  (8,13)=0  (8,14)=6  (8,16)=6  (9,0)=6  (9,11)=4  (9,13)=1  (9,14)=5# (9,15)=8  (9,16)=4  (10,0)=4  (10,1)=0  (10,2)=3  (10,11)=4  (10,12)=2  (10,13)=4  (10,14)=3  (10,15)=4  (10,16)=5# (11,0)=3  (11,11)=4  (11,12)=8  (11,15)=1  (11,16)=8  (12,0)=6  (12,1)=6  (12,2)=4  (12,4)=6  (12,6)=1  (12,8)=1  (12,9)=9# (12,10)=2  (12,11)=6  (12,12)=8  (12,14)=2  (12,15)=8  (12,16)=8  (13,1)=3  (13,2)=5# (13,3)=1  (13,4)=4  (13,5)=1  (13,6)=6  (13,7)=4  (13,8)=9# (13,9)=6  (13,12)=9# (13,13)=2  (13,14)=3  (13,15)=0  (13,16)=2  (14,0)=9# (14,1)=2  (14,2)=2  (14,3)=5# (14,4)=4  (14,5)=8  (14,6)=3  (14,7)=9# (14,8)=9# (14,9)=9# (14,10)=5# (14,11)=9# (14,12)=6  (14,13)=1  (14,14)=4  (14,15)=6  (14,16)=9# (15,0)=6  (15,1)=1  (15,2)=9# (15,3)=6  (15,4)=3  (15,5)=1  (15,6)=6  (15,7)=6  (15,8)=8  (15,9)=6  (15,10)=0  (15,11)=1  (15,12)=3  (15,13)=4  (15,14)=8  (16,0)=2  (16,1)=1  (16,2)=2  (16,3)=4  (16,4)=9# (16,5)=2  (16,6)=1  (16,7)=5# (16,8)=1  (16,10)=0  (16,12)=9# (16,13)=3  (16,14)=8  (16,15)=2  (16,16)=1  (17,1)=1  (17,2)=9# (17,3)=4  (17,4)=2  (17,5)=8  (17,6)=4  (17,7)=3  (17,8)=6  (17,9)=2  (17,10)=8  (17,11)=0  (17,12)=8  (17,13)=5# (17,14)=3  (17,15)=5# (17,16)=9# (18,0)=1  (18,1)=2  (18,2)=5# (18,4)=8  (18,6)=1  (18,7)=6  (18,8)=5# (18,9)=8  (18,10)=0  (18,11)=9# (18,12)=2  (18,13)=8  (18,14)=9# (18,15)=1  (18,16)=5#
! size mismatch, 10x10 instead of 10x8
>> Trial 3
data: a background with size (19,17) and color blue and layers
  _0: a rectangle with size (12,10) and color cyan and mask Full at (1,2)
diff: 
delta: (0,0)=2  (0,1)=7# (0,2)=2  (0,3)=0  (0,4)=2  (0,5)=6  (0,6)=3  (0,7)=0  (0,8)=3  (0,9)=9# (0,11)=3  (0,12)=5# (0,13)=3  (0,14)=0  (0,15)=4  (0,16)=5# (1,0)=4  (1,1)=4  (1,3)=7# (1,4)=0  (1,5)=7# (1,6)=9# (1,7)=1  (1,8)=4  (1,9)=9# (1,10)=5# (1,11)=2  (1,12)=0  (1,13)=8  (1,14)=5# (1,15)=3  (1,16)=2  (2,0)=8  (2,1)=7# (2,2)=9# (2,11)=7# (2,12)=6  (2,14)=5# (2,15)=2  (3,0)=6  (3,1)=9# (3,2)=3  (3,11)=7# (3,12)=7# (3,13)=8  (3,15)=3  (3,16)=6  (4,0)=0  (4,1)=2  (4,2)=9# (4,9)=1  (4,11)=9# (4,12)=5# (4,14)=9# (4,15)=4  (5,0)=5# (5,1)=2  (5,2)=6  (5,12)=3  (5,13)=6  (5,14)=7# (5,15)=9# (5,16)=5# (6,0)=8  (6,1)=4  (6,2)=4  (6,12)=7# (6,14)=7# (6,15)=3  (6,16)=7# (7,0)=8  (7,1)=6  (7,2)=2  (7,5)=1  (7,11)=6  (7,12)=3  (7,15)=2  (7,16)=9# (8,0)=9# (8,1)=4  (8,2)=0  (8,11)=6  (8,12)=4  (8,13)=0  (8,14)=6  (8,15)=7# (8,16)=6  (9,0)=6  (9,1)=7# (9,2)=7# (9,11)=4  (9,12)=7# (9,14)=5# (9,15)=8  (9,16)=4  (10,0)=4  (10,1)=0  (10,2)=3  (10,11)=4  (10,12)=2  (10,13)=4  (10,14)=3  (10,15)=4  (10,16)=5# (11,0)=3  (11,1)=7# (11,2)=7# (11,11)=4  (11,12)=8  (11,13)=7# (11,14)=7# (11,16)=8  (12,0)=6  (12,1)=6  (12,2)=4  (12,3)=7# (12,4)=6  (12,6)=1  (12,8)=1  (12,9)=9# (12,10)=2  (12,11)=6  (12,12)=8  (12,13)=7# (12,14)=2  (12,15)=8  (12,16)=8  (13,0)=7# (13,1)=3  (13,2)=5# (13,4)=4  (13,6)=6  (13,7)=4  (13,8)=9# (13,9)=6  (13,10)=7# (13,11)=7# (13,12)=9# (13,13)=2  (13,14)=3  (13,15)=0  (13,16)=2  (14,0)=9# (14,1)=2  (14,2)=2  (14,3)=5# (14,4)=4  (14,5)=8  (14,6)=3  (14,7)=9# (14,8)=9# (14,9)=9# (14,10)=5# (14,11)=9# (14,12)=6  (14,14)=4  (14,15)=6  (14,16)=9# (15,0)=6  (15,2)=9# (15,3)=6  (15,4)=3  (15,6)=6  (15,7)=6  (15,8)=8  (15,9)=6  (15,10)=0  (15,12)=3  (15,13)=4  (15,14)=8  (15,15)=7# (15,16)=7# (16,0)=2  (16,2)=2  (16,3)=4  (16,4)=9# (16,5)=2  (16,7)=5# (16,9)=7# (16,10)=0  (16,11)=7# (16,12)=9# (16,13)=3  (16,14)=8  (16,15)=2  (17,0)=7# (17,2)=9# (17,3)=4  (17,4)=2  (17,5)=8  (17,6)=4  (17,7)=3  (17,8)=6  (17,9)=2  (17,10)=8  (17,11)=0  (17,12)=8  (17,13)=5# (17,14)=3  (17,15)=5# (17,16)=9# (18,1)=2  (18,2)=5# (18,3)=7# (18,4)=8  (18,5)=7# (18,7)=6  (18,8)=5# (18,9)=8  (18,10)=0  (18,11)=9# (18,12)=2  (18,13)=8  (18,14)=9# (18,16)=5#
! size mismatch, 10x10 instead of 10x8

TEST 8731374e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.9 sec (0.9 sec/task)
bits-train-error = 3008.5 bits (3008.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-195] Checking task 88a10436.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4827.3 = 4836.3
DL output with Mo: L = 9.0 + 7817.3 = 7826.3
DL input+output M: L = 17.9 + 12644.6 = 12662.6

# learning a model for train pairs
2.000	
1.839	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.665	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.489	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.416	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.311	OUT OBJECT at ^.layer_011: ^.layer_01.shape at ?
1.205	OUT OBJECT at ^.layer_0111: ^.layer_01.shape at ?
1.135	OUT DEF: ^.size=^.size
1.096	OUT DEF: ^.layer_011=^.layer_01
1.056	OUT DEF: ^.layer_0=^.layer_0
1.030	IN  OBJECT at ^.layer_010: a point with color ? at ?
0.996	OUT OBJECT at ^.layer_010: ^.layer_010.shape at ?
0.959	OUT OBJECT at ^.layer_01110: ^.layer_010.shape at ?
0.928	IN  OBJECT at ^.layer_0101: a point with color ? at ?
0.900	IN  DEF: ^.layer_0101.shape.color=grey
0.871	IN  DEF: ^.layer_01.shape.color=blue
0.857	IN  DEF: ^.layer_01.shape.mask=Full
0.847	IN  DEF: ^.color=black
0.840	IN  DEF: ^.size=(?,?)
0.833	IN  DEF: ^.layer_0101.pos=(?,?)
0.825	IN  DEF: ^.layer_0.pos=(?,?)
0.818	IN  DEF: ^.layer_0.shape.size=(?,?)
0.811	IN  DEF: ^.layer_010.pos=(?,?)
0.804	IN  DEF: ^.layer_01.pos=(?,?)
0.796	IN  DEF: ^.layer_01.shape.size=(?,?)
0.791	OUT DEF: ^.color=black
0.786	OUT DEF: ^.layer_010.pos=(?,?)
0.769	OUT DEF: ^.layer_010.pos.i=^.layer_010.pos.j
0.765	OUT DEF: ^.layer_01.pos=(?,?)
0.750	OUT DEF: ^.layer_01.pos.i=^.layer_010.pos.j + ^.layer_01.shape.size.j
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _010: ^.layer_010.shape at (^.layer_010.pos.j,?)
  _01: ^.layer_0.shape at (^.layer_010.pos.j + ^.layer_01.shape.size.j,?)
  _011: ^.layer_01
  _01110: ^.layer_010.shape at ?
  _0111: ^.layer_01.shape at ?
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _010: a point with color ? at (?,?)
  _0101: a point with color grey at (?,?)
  _01: a rectangle with size (?,?) and color blue and mask Full at (?,?)

DL input  with Mi: L = 104.3 + 2683.8 = 2788.2
DL output with Mo: L = 85.9 + 1269.4 = 1355.3
DL input+output M: L = 190.3 + 3953.2 = 4143.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask .x|xx at (0,0)
  _010: a point with color green at (2,2)
  _0101: a point with color grey at (5,5)
  _01: a rectangle with size (2,2) and color blue and mask Full at (1,1)
diff: 
delta:
   (86.9 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask .x|xx at (0,0)
  _010: a point with color green at (2,2)
  _01: a rectangle with size (2,2) and color red and mask .x|xx at (4,4)
  _011: a rectangle with size (2,2) and color blue and mask Full at (1,1)
  _01110: a point with color green at (6,6)
  _0111: a rectangle with size (2,2) and color blue and mask Full at (5,5)
diff: 
delta:
   (29.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask .x|xx at (0,0)
  _010: a point with color green at (2,2)
  _0101: a point with color grey at (5,5)
  _01: a rectangle with size (2,2) and color blue and mask Full at (1,1)
diff: 
delta:
! 12 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask .x|xx at (0,0)
  _010: a point with color blue at (1,2)
  _0101: a point with color grey at (5,5)
  _01: a rectangle with size (1,1) and color blue and mask Full at (2,1)
diff: 
delta: (2,2)=3 
! 13 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask .x|xx at (0,0)
  _010: a point with color blue at (2,1)
  _0101: a point with color grey at (5,5)
  _01: a rectangle with size (1,1) and color blue and mask Full at (1,2)
diff: 
delta: (2,2)=3 
! 11 wrong pixels (generated / expected)

TRAIN 88a10436.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (8,7) and color black and layers
  _0: a rectangle with size (1,3) and color red and mask Full at (2,4)
  _010: a point with color pink at (0,4)
  _0101: a point with color grey at (5,1)
  _01: a rectangle with size (1,2) and color blue and mask Full at (1,4)
diff: 
delta:
   (76.1 bits)
data: a background with size (8,7) and color black and layers
  _0: a rectangle with size (1,3) and color red and mask Full at (2,4)
  _010: a point with color pink at (4,0)
  _01: a rectangle with size (1,3) and color red and mask Full at (6,0)
  _011: a rectangle with size (1,2) and color blue and mask Full at (1,4)
  _01110: a point with color pink at (0,4)
  _0111: a rectangle with size (1,2) and color blue and mask Full at (5,0)
diff: 
delta:
   (27.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,7) and color black and layers
  _0: a rectangle with size (1,3) and color red and mask Full at (2,4)
  _010: a point with color pink at (0,4)
  _0101: a point with color grey at (5,1)
  _01: a rectangle with size (1,2) and color blue and mask Full at (1,4)
diff: 
delta:
! 5 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (8,7) and color black and layers
  _0: a rectangle with size (1,3) and color red and mask Full at (2,4)
  _010: a point with color grey at (5,1)
  _0101: a point with color pink at (0,4)
  _01: a rectangle with size (1,2) and color blue and mask Full at (1,4)
diff:   ^.layer_0101.shape.color
delta:
! 13 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (8,7) and color black and layers
  _0: a rectangle with size (1,2) and color blue and mask Full at (1,4)
  _010: a point with color pink at (0,4)
  _0101: a point with color grey at (5,1)
  _01: a rectangle with size (1,3) and color red and mask Full at (2,4)
diff:   ^.layer_01.shape.color
delta:
! 11 wrong pixels (generated / expected)

TRAIN 88a10436.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,8) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask .x|xx at (7,1)
  _010: a point with color red at (6,1)
  _0101: a point with color grey at (2,4)
  _01: a rectangle with size (2,1) and color blue and mask Full at (7,3)
diff: 
delta: (6,2)=2 
   (105.4 bits)
data: a background with size (10,8) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask .x|xx at (7,1)
  _010: a point with color red at (1,3)
  _01: a rectangle with size (2,2) and color green and mask .x|xx at (2,3)
  _011: a rectangle with size (2,1) and color blue and mask Full at (7,3)
  _01110: a point with color red at (1,4)
  _0111: a rectangle with size (2,1) and color blue and mask Full at (2,5)
diff: 
delta: (6,1)=2  (6,2)=2 
   (69.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,8) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask .x|xx at (7,1)
  _010: a point with color red at (6,1)
  _0101: a point with color grey at (2,4)
  _01: a rectangle with size (2,1) and color blue and mask Full at (7,3)
diff: 
delta: (6,2)=2 
! 14 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,8) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask .x|xx at (7,1)
  _010: a point with color red at (6,2)
  _0101: a point with color grey at (2,4)
  _01: a rectangle with size (2,1) and color blue and mask Full at (7,3)
diff: 
delta: (6,1)=2 
! 15 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,8) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask .x|xx at (7,1)
  _010: a point with color grey at (2,4)
  _0101: a point with color red at (6,1)
  _01: a rectangle with size (2,1) and color blue and mask Full at (7,3)
diff:   ^.layer_0101.shape.color
delta: (6,2)=2 
! 14 wrong pixels (generated / expected)

TRAIN 88a10436.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,11) and color black and layers
  _0: a rectangle with size (1,2) and color green and mask Full at (4,3)
  _010: a point with color red at (2,3)
  _0101: a point with color red at (2,4)
  _01: a rectangle with size (1,2) and color blue and mask Full at (3,2)
diff:   ^.layer_0101.shape.color
delta: (8,6)=5#
! 13 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,11) and color black and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (2,3)
  _010: a point with color blue at (3,2)
  _0101: a point with color grey at (8,6)
  _01: a rectangle with size (1,2) and color green and mask Full at (4,3)
diff:   ^.layer_01.shape.color
delta: (3,3)=1 
! 13 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,11) and color black and layers
  _0: a rectangle with size (1,2) and color green and mask Full at (4,3)
  _010: a point with color red at (2,4)
  _0101: a point with color red at (2,3)
  _01: a rectangle with size (1,2) and color blue and mask Full at (3,2)
diff:   ^.layer_0101.shape.color
delta: (8,6)=5#
! 13 wrong pixels (generated / expected)

TEST 88a10436.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 24.7 sec (24.7 sec/task)
bits-train-error = 1269.4 bits (1269.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-194] Checking task 88a62173.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 6120.6 = 6129.6
DL output with Mo: L = 9.0 + 1179.8 = 1188.8
DL input+output M: L = 17.9 + 7300.4 = 7318.4

# learning a model for train pairs
2.000	
1.821	OUT OBJECT at ^.layer_0: a point with color ? at ?
1.707	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.468	OUT DEF: ^.size=^.layer_0.shape.size
1.380	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
1.351	OUT DEF: ^.layer_0.pos=(?,?)
1.295	OUT DEF: ^.layer_0.pos.j=1
1.239	OUT DEF: ^.layer_0.pos.i=^.layer_00.pos.j
1.231	IN  DEF: ^.color=black
1.226	IN  DEF: ^.size=(?,?)
1.192	IN  DEF: ^.size.i=5
1.159	IN  DEF: ^.size.j=5
1.153	IN  DEF: ^.layer_00.pos=(?,?)
1.147	IN  DEF: ^.layer_00.shape.size=(?,?)
1.142	IN  DEF: ^.layer_0.pos=(?,?)
1.124	IN  DEF: ^.layer_0.pos.i=0
1.113	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.106	IN  DEF: ^.color=black
1.100	IN  DEF: ^.layer_0.shape.size=(?,?)
1.079	IN  DEF: ^.layer_0.shape.size.i=2
1.058	IN  DEF: ^.layer_0.shape.size.j=2
1.014	IN  OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
0.991	IN  OBJECT at ^.layer_011: a point with color ? at ?
0.984	IN  DEF: ^.color=black
0.978	IN  DEF: ^.layer_010.pos=(?,?)
0.960	IN  DEF: ^.layer_010.pos.j=3
0.943	IN  DEF: ^.layer_010.pos.i=3
0.925	IN  DEF: ^.layer_0.pos.j=3
0.919	IN  DEF: ^.layer_010.shape.size=(?,?)
0.898	IN  DEF: ^.layer_010.shape.size.i=2
0.877	IN  DEF: ^.layer_010.shape.size.j=2
0.871	IN  DEF: ^.layer_01.pos=(?,?)
0.860	IN  DEF: ^.layer_01.pos.j=0
0.855	IN  DEF: ^.layer_011.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color ? and layers
  _0: a point with color ? at (^.layer_00.pos.j,1)
WHERE (Mi)
a background with size (5,5) and color black and layers
  _00: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _0: a rectangle with size (2,2) and color ? and mask ? at (0,3)
  _010: a rectangle with size (2,2) and color ? and mask ? at (3,3)
  _01: a point with color ? at (?,0)
  _011: a point with color ? at (?,?)

DL input  with Mi: L = 143.3 + 2462.3 = 2605.7
DL output with Mo: L = 34.9 + 475.7 = 510.6
DL input+output M: L = 178.2 + 2938.1 = 3116.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (5,5) and color black and layers
  _00: a rectangle with size (5,1) and color red and mask Full at (0,1)
  _0: a rectangle with size (2,2) and color red and mask .x|xx at (0,3)
  _010: a rectangle with size (2,2) and color red and mask xx|x. at (3,3)
  _01: a point with color red at (1,0)
  _011: a point with color red at (4,0)
diff: 
delta: (2,1)=0 
   (86.1 bits)
data: a background with size (2,2) and color red and layers
  _0: a point with color black at (1,1)
diff: 
delta:
   (12.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _00: a rectangle with size (1,5) and color red and mask Full at (1,0)
  _0: a rectangle with size (2,2) and color red and mask .x|xx at (3,0)
  _010: a rectangle with size (2,2) and color red and mask xx|x. at (3,3)
  _01: a point with color red at (0,1)
  _011: a point with color red at (0,4)
diff:   ^.layer_01.pos.j  ^.layer_0.pos.j  ^.layer_0.pos.i
delta: (1,2)=0 
! 3 wrong pixels (generated / expected)

TRAIN 88a62173.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (5,5) and color black and layers
  _00: a rectangle with size (2,2) and color blue and mask x.|xx at (3,0)
  _0: a rectangle with size (2,2) and color blue and mask Even Checkboard at (0,3)
  _010: a rectangle with size (2,2) and color blue and mask Even Checkboard at (3,3)
  _01: a point with color blue at (0,0)
  _011: a point with color blue at (1,1)
diff: 
delta:
   (70.4 bits)
data: a background with size (2,2) and color blue and layers
  _0: a point with color black at (0,1)
diff: 
delta:
   (12.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _00: a rectangle with size (2,2) and color blue and mask x.|xx at (3,0)
  _0: a rectangle with size (2,2) and color blue and mask Even Checkboard at (0,3)
  _010: a rectangle with size (2,2) and color blue and mask Even Checkboard at (3,3)
  _01: a point with color blue at (0,0)
  _011: a point with color blue at (1,1)
diff: 
delta:
! 4 wrong pixels (generated / expected)

TRAIN 88a62173.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (5,5) and color black and layers
  _00: a rectangle with size (2,2) and color cyan and mask xx|x. at (0,0)
  _0: a rectangle with size (2,2) and color cyan and mask Odd Checkboard at (0,3)
  _010: a rectangle with size (2,2) and color cyan and mask xx|x. at (3,3)
  _01: a point with color cyan at (3,0)
  _011: a point with color cyan at (3,1)
diff: 
delta: (4,0)=8 
   (89.7 bits)
data: a background with size (2,2) and color black and layers
  _0: a point with color cyan at (0,1)
diff: 
delta: (1,0)=8 
   (22.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _00: a rectangle with size (2,2) and color cyan and mask xx|x. at (0,0)
  _0: a rectangle with size (2,2) and color cyan and mask xx|x. at (3,0)
  _010: a rectangle with size (2,2) and color cyan and mask xx|x. at (3,3)
  _01: a point with color cyan at (0,4)
  _011: a point with color cyan at (1,3)
diff:   ^.layer_01.pos.j  ^.layer_0.pos.j  ^.layer_0.pos.i
delta:
! 2 wrong pixels (generated / expected)

TRAIN 88a62173.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _00: a rectangle with size (2,2) and color grey and mask xx|.x at (0,0)
  _0: a rectangle with size (2,2) and color grey and mask xx|.x at (3,0)
  _010: a rectangle with size (2,2) and color grey and mask xx|.x at (3,3)
  _01: a point with color grey at (0,3)
  _011: a point with color grey at (1,4)
diff:   ^.layer_01.pos.j  ^.layer_0.pos.j  ^.layer_0.pos.i
delta:
! 3 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,5) and color black and layers
  _00: a rectangle with size (5,1) and color grey and mask Full at (0,1)
  _0: a rectangle with size (2,2) and color grey and mask xx|.x at (3,3)
  _010: a rectangle with size (2,2) and color grey and mask Even Checkboard at (0,3)
  _01: a point with color grey at (0,0)
  _011: a point with color grey at (3,0)
diff:   ^.layer_010.pos.i  ^.layer_0.pos.i
delta: (2,1)=0 
! 2 wrong pixels (generated / expected)

TEST 88a62173.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 12.5 sec (12.5 sec/task)
bits-train-error = 475.7 bits (475.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-193] Checking task 890034e9.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 147565.6 = 147574.6
DL output with Mo: L = 9.0 + 151986.4 = 151995.4
DL input+output M: L = 17.9 + 299552.1 = 299570.0

# learning a model for train pairs
2.000	
1.812	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.637	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.531	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.414	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
1.347	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_01.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 94458.8 = 94525.6
DL output with Mo: L = 38.4 + 107318.9 = 107357.3
DL input+output M: L = 105.2 + 201777.7 = 201882.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (21,21) and color blue and mask ..xx.xxxx...x.xxxxxxx|xx..xxx.x...xxxx.xxxx|x..x......xxxxx.xxxx.|.xxxxx....xxxxxxx.x.x|xxxxx.....x..xx.x.xx.|x....x....x.xxxxx.xxx|..xx.x....x.x..xx....|.x...xx..xx.xxxx.xx..|xxx..xxx...xxxxx.x..x|.x.xxxx..xx.xxxx..x.x|..xxxxx..xxxx.xx.xx.x|xxx.x.xx.x.xxx.xxxx.x|x..xx..xxxxxxx.x..xxx|xx.xxx.x..xx..x.x.xx.|xxxxxx...x..xx.xx.x.x|...xxxx.xx..xx.xxxx.x|...x....xx..xxxx.x.x.|...xxxxxxxxx.xxx..xx.|....x.xx.xxxxxx.x..xx|.....x.x....xxx......|......x..xxxx.xx..... at (0,0)
  _01: a rectangle with size (5,4) and color red and mask Border at (2,6)
  _011: a rectangle with size (5,2) and color blue and mask xx|x.|xx|xx|x. at (16,0)
diff: 
delta: (0,1)=8  (0,10)=1  (1,3)=8  (2,15)=8  (3,17)=8  (5,11)=8  (6,17)=8  (6,20)=8  (7,2)=8  (7,16)=8  (8,3)=8  (8,4)=8  (8,10)=8  (8,16)=8  (9,0)=8  (9,8)=8  (10,0)=8  (10,16)=8  (10,19)=8  (11,3)=8  (11,8)=8  (12,2)=8  (12,5)=8  (12,17)=8  (13,2)=8  (13,13)=8  (13,20)=8  (14,8)=8  (14,14)=8  (14,17)=8  (15,0)=8  (15,1)=8  (15,2)=8  (15,7)=8  (16,4)=8  (16,7)=8  (17,1)=8  (17,2)=8  (18,2)=8  (19,4)=8  (19,16)=8  (20,3)=1  (20,17)=8  (20,18)=1  (20,19)=8 
   (1547.5 bits)
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (21,21) and color blue and mask ..xx.xxxx...x.xxxxxxx|xx..xxx.x...xxxx.xxxx|x..x......xxxxx.xxxx.|.xxxxx....xxxxxxx.x.x|xxxxx.....x..xx.x.xx.|x....x....x.xxxxx.xxx|..xx.x....x.x..xx....|.x...xx..xx.xxxx.xx..|xxx..xxx...xxxxx.x..x|.x.xxxx..xx.xxxx..x.x|..xxxxx..xxxx.xx.xx.x|xxx.x.xx.x.xxx.xxxx.x|x..xx..xxxxxxx.x..xxx|xx.xxx.x......x.x.xx.|xxxxxx.......x.xx.x.x|...xxxx.x....x.xxxx.x|...x....x....xxx.x.x.|...xxxxxx....xxx..xx.|....x.xx.xxxxxx.x..xx|.....x.x....xxx......|......x..xxxx.xx..... at (0,0)
  _01: a rectangle with size (5,4) and color red and mask Border at (2,6)
diff: 
delta: (0,1)=8  (0,10)=1  (1,3)=8  (2,15)=8  (3,17)=8  (5,11)=8  (6,17)=8  (6,20)=8  (7,2)=8  (7,16)=8  (8,3)=8  (8,4)=8  (8,10)=8  (8,16)=8  (9,0)=8  (9,8)=8  (10,0)=8  (10,16)=8  (10,19)=8  (11,3)=8  (11,8)=8  (12,2)=8  (12,5)=8  (12,17)=8  (13,2)=8  (13,9)=2  (13,10)=2  (13,11)=2  (13,12)=2  (13,13)=8  (13,20)=8  (14,8)=8  (14,9)=2  (14,12)=2  (14,14)=8  (14,17)=8  (15,0)=8  (15,1)=8  (15,2)=8  (15,7)=8  (15,9)=2  (15,12)=2  (16,0)=1  (16,1)=1  (16,4)=8  (16,7)=8  (16,9)=2  (16,12)=2  (17,0)=1  (17,1)=8  (17,2)=8  (17,9)=2  (17,10)=2  (17,11)=2  (17,12)=2  (18,0)=1  (18,1)=1  (18,2)=8  (19,0)=1  (19,1)=1  (19,4)=8  (19,16)=8  (20,0)=1  (20,3)=1  (20,17)=8  (20,18)=1  (20,19)=8 
   (1944.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (21,21) and color blue and mask ..xx.xxxx...x.xxxxxxx|xx..xxx.x...xxxx.xxxx|x..x......xxxxx.xxxx.|.xxxxx....xxxxxxx.x.x|xxxxx.....x..xx.x.xx.|x....x....x.xxxxx.xxx|..xx.x....x.x..xx....|.x...xx..xx.xxxx.xx..|xxx..xxx...xxxxx.x..x|.x.xxxx..xx.xxxx..x.x|..xxxxx..xxxx.xx.xx.x|xxx.x.xx.x.xxx.xxxx.x|x..xx..xxxxxxx.x..xxx|xx.xxx.x..xx..x.x.xx.|xxxxxx...x..xx.xx.x.x|...xxxx.xx..xx.xxxx.x|...x....xx..xxxx.x.x.|...xxxxxxxxx.xxx..xx.|....x.xx.xxxxxx.x..xx|.....x.x....xxx......|......x..xxxx.xx..... at (0,0)
  _01: a rectangle with size (5,4) and color red and mask Border at (2,6)
  _011: a rectangle with size (5,2) and color blue and mask xx|x.|xx|xx|x. at (16,0)
diff: 
delta: (0,1)=8  (0,10)=1  (1,3)=8  (2,15)=8  (3,17)=8  (5,11)=8  (6,17)=8  (6,20)=8  (7,2)=8  (7,16)=8  (8,3)=8  (8,4)=8  (8,10)=8  (8,16)=8  (9,0)=8  (9,8)=8  (10,0)=8  (10,16)=8  (10,19)=8  (11,3)=8  (11,8)=8  (12,2)=8  (12,5)=8  (12,17)=8  (13,2)=8  (13,13)=8  (13,20)=8  (14,8)=8  (14,14)=8  (14,17)=8  (15,0)=8  (15,1)=8  (15,2)=8  (15,7)=8  (16,4)=8  (16,7)=8  (17,1)=8  (17,2)=8  (18,2)=8  (19,4)=8  (19,16)=8  (20,3)=1  (20,17)=8  (20,18)=1  (20,19)=8 
! size mismatch, 10x10 instead of 21x21
>> Trial 2
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (21,21) and color blue and mask ..xx.xxxx...x.xxxxxxx|xx..xxx.x...xxxx.xxxx|x..x......xxxxx.xxxx.|.xxxxx....xxxxxxx.x.x|xxxxx.....x..xx.x.xx.|x....x....x.xxxxx.xxx|..xx.x....x.x..xx....|.x...xx..xx.xxxx.xx..|xxx..xxx...xxxxx.x..x|.x.xxxx..xx.xxxx..x.x|..xxxxx..xxxx.xx.xx.x|xxx.x.xx.x.xxx.xxxx.x|x..xx..xxxxxxx.x..xxx|xx.xxx.x..xx..x.x.xx.|xxxxxx...x..xx.xx.x.x|...xxxx.xx..xx.xxxx.x|...x....xx..xxxx.x.x.|...xxxxxxxxx.xxx..xx.|....x.xx.xxxxxx.x..xx|.....x.x....xxx......|......x..xxxx.xx..... at (0,0)
  _01: a rectangle with size (5,2) and color blue and mask xx|x.|xx|xx|x. at (16,0)
  _011: a rectangle with size (5,4) and color red and mask Border at (2,6)
diff: 
delta: (0,1)=8  (0,10)=1  (1,3)=8  (2,15)=8  (3,17)=8  (5,11)=8  (6,17)=8  (6,20)=8  (7,2)=8  (7,16)=8  (8,3)=8  (8,4)=8  (8,10)=8  (8,16)=8  (9,0)=8  (9,8)=8  (10,0)=8  (10,16)=8  (10,19)=8  (11,3)=8  (11,8)=8  (12,2)=8  (12,5)=8  (12,17)=8  (13,2)=8  (13,13)=8  (13,20)=8  (14,8)=8  (14,14)=8  (14,17)=8  (15,0)=8  (15,1)=8  (15,2)=8  (15,7)=8  (16,4)=8  (16,7)=8  (17,1)=8  (17,2)=8  (18,2)=8  (19,4)=8  (19,16)=8  (20,3)=1  (20,17)=8  (20,18)=1  (20,19)=8 
! size mismatch, 10x10 instead of 21x21
>> Trial 3
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (5,4) and color red and mask Border at (2,6)
  _01: a rectangle with size (21,21) and color blue and mask ..xx.xxxx...x.xxxxxxx|xx..xxx.x...xxxx.xxxx|x..x..xxxxxxxxx.xxxx.|.xxxxxx..xxxxxxxx.x.x|xxxxx.x..xx..xx.x.xx.|x....xx..xx.xxxxx.xxx|..xx.xxxxxx.x..xx....|.x...xx..xx.xxxx.xx..|xxx..xxx...xxxxx.x..x|.x.xxxx..xx.xxxx..x.x|..xxxxx..xxxx.xx.xx.x|xxx.x.xx.x.xxx.xxxx.x|x..xx..xxxxxxx.x..xxx|xx.xxx.x..xx..x.x.xx.|xxxxxx...x..xx.xx.x.x|...xxxx.xx..xx.xxxx.x|...x....xx..xxxx.x.x.|...xxxxxxxxx.xxx..xx.|....x.xx.xxxxxx.x..xx|.....x.x....xxx......|......x..xxxx.xx..... at (0,0)
  _011: a rectangle with size (5,2) and color blue and mask xx|x.|xx|xx|x. at (16,0)
diff: 
delta: (0,1)=8  (0,10)=1  (1,3)=8  (2,15)=8  (3,17)=8  (5,11)=8  (6,17)=8  (6,20)=8  (7,2)=8  (7,16)=8  (8,3)=8  (8,4)=8  (8,10)=8  (8,16)=8  (9,0)=8  (9,8)=8  (10,0)=8  (10,16)=8  (10,19)=8  (11,3)=8  (11,8)=8  (12,2)=8  (12,5)=8  (12,17)=8  (13,2)=8  (13,13)=8  (13,20)=8  (14,8)=8  (14,14)=8  (14,17)=8  (15,0)=8  (15,1)=8  (15,2)=8  (15,7)=8  (16,4)=8  (16,7)=8  (17,1)=8  (17,2)=8  (18,2)=8  (19,4)=8  (19,16)=8  (20,3)=1  (20,17)=8  (20,18)=1  (20,19)=8 
! size mismatch, 10x10 instead of 21x21

TRAIN 890034e9.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (12,9) and color green and mask ...x.....|..x.xx...|.x.......|.xx.xx...|..x.x....|...x.....|...x.....|..x.x....|.x.x.....|xx..xxx..|x...x..xx|.x.x...x. at (9,7)
  _01: a rectangle with size (9,9) and color green and mask ....xxxx.|....xxx..|...x.x.x.|....x.xxx|xx..xx...|.x..x....|.x..x....|.xxx.....|...x..... at (0,0)
  _011: a rectangle with size (10,10) and color green and mask .....x....|.....xx...|.....x....|......x...|....x.x...|..xxxx.x.x|...x....xx|xxx..x.xxx|....x.xx..|........xx at (0,11)
diff: 
delta: (0,0)=3  (0,2)=3  (0,3)=4  (0,9)=3  (0,10)=3  (0,11)=4  (0,13)=3  (0,15)=4  (0,17)=4  (0,18)=4  (1,0)=3  (1,1)=3  (1,7)=4  (1,10)=4  (1,11)=4  (1,12)=4  (1,13)=3  (1,18)=4  (1,20)=3  (2,0)=4  (2,1)=4  (2,2)=4  (2,4)=4  (2,10)=4  (2,11)=3  (2,13)=3  (2,14)=3  (2,15)=4  (2,19)=3  (3,1)=4  (3,2)=4  (3,3)=4  (3,10)=3  (3,12)=3  (3,18)=4  (3,19)=3  (3,20)=3  (4,3)=4  (4,10)=3  (4,12)=4  (4,13)=4  (4,14)=4  (5,7)=3  (5,9)=3  (5,17)=4  (6,5)=4  (6,7)=3  (6,8)=4  (6,10)=4  (6,11)=4  (6,15)=4  (7,5)=4  (7,6)=4  (7,7)=3  (7,8)=4  (7,9)=3  (7,14)=4  (8,0)=4  (8,2)=4  (8,4)=4  (8,5)=3  (8,6)=4  (8,7)=4  (8,10)=4  (9,2)=4  (9,7)=3  (9,8)=4  (9,9)=4  (9,11)=4  (9,15)=4  (9,18)=4  (10,0)=3  (10,3)=8  (10,4)=8  (10,5)=8  (10,6)=8  (10,7)=8  (10,8)=4  (10,14)=4  (10,15)=4  (10,17)=4  (10,18)=4  (10,19)=4  (10,20)=4  (11,0)=3  (11,1)=3  (11,3)=8  (11,7)=8  (11,13)=4  (11,15)=3  (11,16)=3  (11,18)=4  (11,19)=3  (11,20)=3  (12,3)=8  (12,7)=8  (12,13)=4  (12,14)=3  (12,16)=4  (12,18)=3  (13,0)=3  (13,2)=4  (13,3)=8  (13,4)=8  (13,5)=8  (13,6)=8  (13,7)=8  (13,14)=3  (13,15)=3  (13,16)=3  (13,18)=4  (13,19)=3  (14,0)=4  (14,5)=3  (14,7)=4  (14,13)=3  (14,14)=3  (14,15)=3  (14,16)=4  (14,18)=4  (14,20)=3  (15,2)=4  (15,3)=3  (15,7)=3  (15,11)=4  (15,14)=4  (15,17)=3  (15,18)=4  (15,19)=3  (15,20)=4  (16,0)=4  (16,1)=4  (16,4)=3  (16,6)=3  (16,7)=4  (16,8)=4  (16,10)=4  (16,12)=4  (16,14)=4  (16,15)=4  (16,17)=3  (16,18)=4  (16,19)=3  (16,20)=4  (17,0)=3  (17,1)=4  (17,2)=3  (17,3)=3  (17,11)=4  (17,15)=3  (17,16)=3  (17,17)=3  (17,18)=3  (17,20)=3  (18,5)=3  (18,9)=4  (18,14)=4  (18,16)=4  (18,18)=3  (18,19)=4  (19,0)=3  (19,1)=3  (19,2)=3  (19,4)=4  (19,6)=4  (19,18)=4  (19,19)=3  (20,1)=4  (20,2)=3  (20,3)=3  (20,4)=3  (20,6)=4  (20,7)=4  (20,9)=4  (20,11)=4  (20,13)=4  (20,15)=4  (20,16)=4  (20,19)=4 
   (4213.5 bits)
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (12,9) and color green and mask ...x.....|..x......|.x.......|.xx.xx...|..x.x....|...x.....|...x.....|..x.x....|.x.x.....|xx..xxx..|x...x..xx|.x.x...x. at (9,7)
  _01: a rectangle with size (9,9) and color green and mask ....xxxx.|....xxx..|...x.x.x.|....x.xxx|xx..xx...|.x..x....|.x..x....|.xxx.....|...x..... at (0,0)
diff: 
delta: (0,0)=3  (0,2)=3  (0,3)=4  (0,9)=3  (0,10)=3  (0,11)=4  (0,13)=3  (0,15)=4  (0,16)=3  (0,17)=4  (0,18)=4  (1,0)=3  (1,1)=3  (1,7)=4  (1,10)=4  (1,11)=4  (1,12)=4  (1,13)=3  (1,16)=3  (1,17)=3  (1,18)=4  (1,20)=3  (2,0)=4  (2,1)=4  (2,2)=4  (2,4)=4  (2,10)=4  (2,11)=3  (2,13)=3  (2,14)=3  (2,15)=4  (2,16)=3  (2,19)=3  (3,1)=4  (3,2)=4  (3,3)=4  (3,10)=3  (3,12)=3  (3,17)=3  (3,18)=4  (3,19)=3  (3,20)=3  (4,3)=4  (4,10)=3  (4,12)=4  (4,13)=4  (4,14)=4  (4,15)=3  (4,17)=3  (5,7)=3  (5,9)=3  (5,13)=3  (5,14)=3  (5,15)=3  (5,16)=3  (5,17)=4  (5,18)=3  (5,20)=3  (6,5)=4  (6,7)=3  (6,8)=4  (6,10)=4  (6,11)=4  (6,14)=3  (6,15)=4  (6,19)=3  (6,20)=3  (7,5)=4  (7,6)=4  (7,7)=3  (7,8)=4  (7,9)=3  (7,11)=8  (7,12)=8  (7,13)=8  (7,14)=8  (7,15)=8  (7,16)=3  (7,18)=3  (7,19)=3  (7,20)=3  (8,0)=4  (8,2)=4  (8,4)=4  (8,5)=3  (8,6)=4  (8,7)=4  (8,10)=4  (8,11)=8  (8,15)=8  (8,17)=3  (8,18)=3  (9,2)=4  (9,7)=3  (9,8)=4  (9,9)=4  (9,11)=8  (9,15)=8  (9,18)=4  (9,19)=3  (9,20)=3  (10,0)=3  (10,3)=8  (10,4)=8  (10,5)=8  (10,6)=8  (10,7)=8  (10,8)=4  (10,11)=8  (10,12)=8  (10,13)=8  (10,14)=8  (10,15)=8  (10,17)=4  (10,18)=4  (10,19)=4  (10,20)=4  (11,0)=3  (11,1)=3  (11,3)=8  (11,7)=8  (11,13)=4  (11,15)=3  (11,16)=3  (11,18)=4  (11,19)=3  (11,20)=3  (12,3)=8  (12,7)=8  (12,13)=4  (12,14)=3  (12,16)=4  (12,18)=3  (13,0)=3  (13,2)=4  (13,3)=8  (13,4)=8  (13,5)=8  (13,6)=8  (13,7)=8  (13,14)=3  (13,15)=3  (13,16)=3  (13,18)=4  (13,19)=3  (14,0)=4  (14,5)=3  (14,7)=4  (14,13)=3  (14,14)=3  (14,15)=3  (14,16)=4  (14,18)=4  (14,20)=3  (15,2)=4  (15,3)=3  (15,7)=3  (15,11)=4  (15,14)=4  (15,17)=3  (15,18)=4  (15,19)=3  (15,20)=4  (16,0)=4  (16,1)=4  (16,4)=3  (16,6)=3  (16,7)=4  (16,8)=4  (16,10)=4  (16,12)=4  (16,14)=4  (16,15)=4  (16,17)=3  (16,18)=4  (16,19)=3  (16,20)=4  (17,0)=3  (17,1)=4  (17,2)=3  (17,3)=3  (17,11)=4  (17,15)=3  (17,16)=3  (17,17)=3  (17,18)=3  (17,20)=3  (18,5)=3  (18,9)=4  (18,14)=4  (18,16)=4  (18,18)=3  (18,19)=4  (19,0)=3  (19,1)=3  (19,2)=3  (19,4)=4  (19,6)=4  (19,18)=4  (19,19)=3  (20,1)=4  (20,2)=3  (20,3)=3  (20,4)=3  (20,6)=4  (20,7)=4  (20,9)=4  (20,11)=4  (20,13)=4  (20,15)=4  (20,16)=4  (20,19)=4 
   (4661.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (12,9) and color green and mask ...x.....|..x.xx...|.x.......|.xx.xx...|..x.x....|...x.....|...x.....|..x.x....|.x.x.....|xx..xxx..|x...x..xx|.x.x...x. at (9,7)
  _01: a rectangle with size (10,10) and color green and mask .....x....|.....xx...|.....x....|......x...|....x.x...|..xxxx.x.x|...x....xx|xxx..x.xxx|....x.xx..|........xx at (0,11)
  _011: a rectangle with size (9,9) and color green and mask ....xxxx.|....xxx..|...x.x.x.|....x.xxx|xx..xx...|.x..x....|.x..x....|.xxx.....|...x..... at (0,0)
diff: 
delta: (0,0)=3  (0,2)=3  (0,3)=4  (0,9)=3  (0,10)=3  (0,11)=4  (0,13)=3  (0,15)=4  (0,17)=4  (0,18)=4  (1,0)=3  (1,1)=3  (1,7)=4  (1,10)=4  (1,11)=4  (1,12)=4  (1,13)=3  (1,18)=4  (1,20)=3  (2,0)=4  (2,1)=4  (2,2)=4  (2,4)=4  (2,10)=4  (2,11)=3  (2,13)=3  (2,14)=3  (2,15)=4  (2,19)=3  (3,1)=4  (3,2)=4  (3,3)=4  (3,10)=3  (3,12)=3  (3,18)=4  (3,19)=3  (3,20)=3  (4,3)=4  (4,10)=3  (4,12)=4  (4,13)=4  (4,14)=4  (5,7)=3  (5,9)=3  (5,17)=4  (6,5)=4  (6,7)=3  (6,8)=4  (6,10)=4  (6,11)=4  (6,15)=4  (7,5)=4  (7,6)=4  (7,7)=3  (7,8)=4  (7,9)=3  (7,14)=4  (8,0)=4  (8,2)=4  (8,4)=4  (8,5)=3  (8,6)=4  (8,7)=4  (8,10)=4  (9,2)=4  (9,7)=3  (9,8)=4  (9,9)=4  (9,11)=4  (9,15)=4  (9,18)=4  (10,0)=3  (10,3)=8  (10,4)=8  (10,5)=8  (10,6)=8  (10,7)=8  (10,8)=4  (10,14)=4  (10,15)=4  (10,17)=4  (10,18)=4  (10,19)=4  (10,20)=4  (11,0)=3  (11,1)=3  (11,3)=8  (11,7)=8  (11,13)=4  (11,15)=3  (11,16)=3  (11,18)=4  (11,19)=3  (11,20)=3  (12,3)=8  (12,7)=8  (12,13)=4  (12,14)=3  (12,16)=4  (12,18)=3  (13,0)=3  (13,2)=4  (13,3)=8  (13,4)=8  (13,5)=8  (13,6)=8  (13,7)=8  (13,14)=3  (13,15)=3  (13,16)=3  (13,18)=4  (13,19)=3  (14,0)=4  (14,5)=3  (14,7)=4  (14,13)=3  (14,14)=3  (14,15)=3  (14,16)=4  (14,18)=4  (14,20)=3  (15,2)=4  (15,3)=3  (15,7)=3  (15,11)=4  (15,14)=4  (15,17)=3  (15,18)=4  (15,19)=3  (15,20)=4  (16,0)=4  (16,1)=4  (16,4)=3  (16,6)=3  (16,7)=4  (16,8)=4  (16,10)=4  (16,12)=4  (16,14)=4  (16,15)=4  (16,17)=3  (16,18)=4  (16,19)=3  (16,20)=4  (17,0)=3  (17,1)=4  (17,2)=3  (17,3)=3  (17,11)=4  (17,15)=3  (17,16)=3  (17,17)=3  (17,18)=3  (17,20)=3  (18,5)=3  (18,9)=4  (18,14)=4  (18,16)=4  (18,18)=3  (18,19)=4  (19,0)=3  (19,1)=3  (19,2)=3  (19,4)=4  (19,6)=4  (19,18)=4  (19,19)=3  (20,1)=4  (20,2)=3  (20,3)=3  (20,4)=3  (20,6)=4  (20,7)=4  (20,9)=4  (20,11)=4  (20,13)=4  (20,15)=4  (20,16)=4  (20,19)=4 
! size mismatch, 10x10 instead of 21x21
>> Trial 2
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (12,9) and color green and mask ...x.....|..x.xx...|.x.......|.xx.xx...|..x.x....|...x.....|...x.....|..x.x....|.x.x.....|xx..xxx..|x...x..xx|.x.x...x. at (9,7)
  _01: a rectangle with size (9,9) and color green and mask ....xxxx.|....xxx..|...x.x.x.|....x.xxx|xx..xx...|.x..x....|.x..x....|.xxx.....|...x..... at (0,0)
  _011: a rectangle with size (10,10) and color green and mask .....x....|.....xx...|.....x....|......x...|....x.x...|..xxxx.x.x|...x....xx|xxx..x.xxx|....x.xx..|........xx at (0,11)
diff: 
delta: (0,0)=3  (0,2)=3  (0,3)=4  (0,9)=3  (0,10)=3  (0,11)=4  (0,13)=3  (0,15)=4  (0,17)=4  (0,18)=4  (1,0)=3  (1,1)=3  (1,7)=4  (1,10)=4  (1,11)=4  (1,12)=4  (1,13)=3  (1,18)=4  (1,20)=3  (2,0)=4  (2,1)=4  (2,2)=4  (2,4)=4  (2,10)=4  (2,11)=3  (2,13)=3  (2,14)=3  (2,15)=4  (2,19)=3  (3,1)=4  (3,2)=4  (3,3)=4  (3,10)=3  (3,12)=3  (3,18)=4  (3,19)=3  (3,20)=3  (4,3)=4  (4,10)=3  (4,12)=4  (4,13)=4  (4,14)=4  (5,7)=3  (5,9)=3  (5,17)=4  (6,5)=4  (6,7)=3  (6,8)=4  (6,10)=4  (6,11)=4  (6,15)=4  (7,5)=4  (7,6)=4  (7,7)=3  (7,8)=4  (7,9)=3  (7,14)=4  (8,0)=4  (8,2)=4  (8,4)=4  (8,5)=3  (8,6)=4  (8,7)=4  (8,10)=4  (9,2)=4  (9,7)=3  (9,8)=4  (9,9)=4  (9,11)=4  (9,15)=4  (9,18)=4  (10,0)=3  (10,3)=8  (10,4)=8  (10,5)=8  (10,6)=8  (10,7)=8  (10,8)=4  (10,14)=4  (10,15)=4  (10,17)=4  (10,18)=4  (10,19)=4  (10,20)=4  (11,0)=3  (11,1)=3  (11,3)=8  (11,7)=8  (11,13)=4  (11,15)=3  (11,16)=3  (11,18)=4  (11,19)=3  (11,20)=3  (12,3)=8  (12,7)=8  (12,13)=4  (12,14)=3  (12,16)=4  (12,18)=3  (13,0)=3  (13,2)=4  (13,3)=8  (13,4)=8  (13,5)=8  (13,6)=8  (13,7)=8  (13,14)=3  (13,15)=3  (13,16)=3  (13,18)=4  (13,19)=3  (14,0)=4  (14,5)=3  (14,7)=4  (14,13)=3  (14,14)=3  (14,15)=3  (14,16)=4  (14,18)=4  (14,20)=3  (15,2)=4  (15,3)=3  (15,7)=3  (15,11)=4  (15,14)=4  (15,17)=3  (15,18)=4  (15,19)=3  (15,20)=4  (16,0)=4  (16,1)=4  (16,4)=3  (16,6)=3  (16,7)=4  (16,8)=4  (16,10)=4  (16,12)=4  (16,14)=4  (16,15)=4  (16,17)=3  (16,18)=4  (16,19)=3  (16,20)=4  (17,0)=3  (17,1)=4  (17,2)=3  (17,3)=3  (17,11)=4  (17,15)=3  (17,16)=3  (17,17)=3  (17,18)=3  (17,20)=3  (18,5)=3  (18,9)=4  (18,14)=4  (18,16)=4  (18,18)=3  (18,19)=4  (19,0)=3  (19,1)=3  (19,2)=3  (19,4)=4  (19,6)=4  (19,18)=4  (19,19)=3  (20,1)=4  (20,2)=3  (20,3)=3  (20,4)=3  (20,6)=4  (20,7)=4  (20,9)=4  (20,11)=4  (20,13)=4  (20,15)=4  (20,16)=4  (20,19)=4 
! size mismatch, 10x10 instead of 21x21
>> Trial 3
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (10,10) and color green and mask .....x....|.....xx...|.....x....|......x...|....x.x...|..xxxx.x.x|...x....xx|xxx..x.xxx|....x.xx..|........xx at (0,11)
  _01: a rectangle with size (12,9) and color green and mask ...x.....|..x.xx...|.x.......|.xx.xx...|..x.x....|...x.....|...x.....|..x.x....|.x.x.....|xx..xxx..|x...x..xx|.x.x...x. at (9,7)
  _011: a rectangle with size (9,9) and color green and mask ....xxxx.|....xxx..|...x.x.x.|....x.xxx|xx..xx...|.x..x....|.x..x....|.xxx.....|...x..... at (0,0)
diff: 
delta: (0,0)=3  (0,2)=3  (0,3)=4  (0,9)=3  (0,10)=3  (0,11)=4  (0,13)=3  (0,15)=4  (0,17)=4  (0,18)=4  (1,0)=3  (1,1)=3  (1,7)=4  (1,10)=4  (1,11)=4  (1,12)=4  (1,13)=3  (1,18)=4  (1,20)=3  (2,0)=4  (2,1)=4  (2,2)=4  (2,4)=4  (2,10)=4  (2,11)=3  (2,13)=3  (2,14)=3  (2,15)=4  (2,19)=3  (3,1)=4  (3,2)=4  (3,3)=4  (3,10)=3  (3,12)=3  (3,18)=4  (3,19)=3  (3,20)=3  (4,3)=4  (4,10)=3  (4,12)=4  (4,13)=4  (4,14)=4  (5,7)=3  (5,9)=3  (5,17)=4  (6,5)=4  (6,7)=3  (6,8)=4  (6,10)=4  (6,11)=4  (6,15)=4  (7,5)=4  (7,6)=4  (7,7)=3  (7,8)=4  (7,9)=3  (7,14)=4  (8,0)=4  (8,2)=4  (8,4)=4  (8,5)=3  (8,6)=4  (8,7)=4  (8,10)=4  (9,2)=4  (9,7)=3  (9,8)=4  (9,9)=4  (9,11)=4  (9,15)=4  (9,18)=4  (10,0)=3  (10,3)=8  (10,4)=8  (10,5)=8  (10,6)=8  (10,7)=8  (10,8)=4  (10,14)=4  (10,15)=4  (10,17)=4  (10,18)=4  (10,19)=4  (10,20)=4  (11,0)=3  (11,1)=3  (11,3)=8  (11,7)=8  (11,13)=4  (11,15)=3  (11,16)=3  (11,18)=4  (11,19)=3  (11,20)=3  (12,3)=8  (12,7)=8  (12,13)=4  (12,14)=3  (12,16)=4  (12,18)=3  (13,0)=3  (13,2)=4  (13,3)=8  (13,4)=8  (13,5)=8  (13,6)=8  (13,7)=8  (13,14)=3  (13,15)=3  (13,16)=3  (13,18)=4  (13,19)=3  (14,0)=4  (14,5)=3  (14,7)=4  (14,13)=3  (14,14)=3  (14,15)=3  (14,16)=4  (14,18)=4  (14,20)=3  (15,2)=4  (15,3)=3  (15,7)=3  (15,11)=4  (15,14)=4  (15,17)=3  (15,18)=4  (15,19)=3  (15,20)=4  (16,0)=4  (16,1)=4  (16,4)=3  (16,6)=3  (16,7)=4  (16,8)=4  (16,10)=4  (16,12)=4  (16,14)=4  (16,15)=4  (16,17)=3  (16,18)=4  (16,19)=3  (16,20)=4  (17,0)=3  (17,1)=4  (17,2)=3  (17,3)=3  (17,11)=4  (17,15)=3  (17,16)=3  (17,17)=3  (17,18)=3  (17,20)=3  (18,5)=3  (18,9)=4  (18,14)=4  (18,16)=4  (18,18)=3  (18,19)=4  (19,0)=3  (19,1)=3  (19,2)=3  (19,4)=4  (19,6)=4  (19,18)=4  (19,19)=3  (20,1)=4  (20,2)=3  (20,3)=3  (20,4)=3  (20,6)=4  (20,7)=4  (20,9)=4  (20,11)=4  (20,13)=4  (20,15)=4  (20,16)=4  (20,19)=4 
! size mismatch, 10x10 instead of 21x21

TRAIN 890034e9.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (13,14) and color red and mask ..........x...|..........xx..|......x.x..x..|......x.xxx.x.|....x..xx...x.|x...xxxxx....x|.xx.x.xx..xxxx|...x.x.x..xxx.|..xxx.x..x.x..|xxxxx.x...x...|xxxx.....x....|x..xxx........|xx............ at (6,0)
  _01: a rectangle with size (10,14) and color red and mask x...xxxxxxxx..|xxxxxxxx.xx...|xxxx.xxxx.....|......x.xxx...|.....xx.x..xx.|.....xx.xx..x.|...x...xxx.xxx|...xx.x.x..xxx|.x..x...x...xx|.xxx.x...xx.x. at (0,7)
  _011: a rectangle with size (8,6) and color red and mask x....x|.xxxxx|.xx.xx|xx.xx.|x..x..|.xx.x.|.x..x.|..xx.. at (11,15)
diff: 
delta: (0,2)=3  (0,4)=3  (0,5)=2  (0,9)=3  (0,10)=3  (0,19)=3  (0,20)=3  (1,0)=3  (1,1)=2  (1,2)=2  (1,4)=3  (1,5)=2  (1,15)=3  (1,19)=3  (1,20)=2  (2,0)=3  (2,1)=3  (2,3)=3  (2,6)=3  (2,11)=3  (2,16)=3  (2,19)=3  (2,20)=2  (3,0)=2  (3,1)=2  (3,2)=3  (3,3)=2  (3,4)=4  (3,5)=4  (3,6)=4  (3,7)=4  (3,8)=4  (3,9)=4  (3,10)=3  (3,12)=3  (3,20)=3  (4,0)=3  (4,1)=3  (4,2)=2  (4,4)=4  (4,9)=4  (4,10)=2  (4,16)=3  (5,0)=3  (5,1)=2  (5,2)=2  (5,3)=2  (5,4)=4  (5,9)=4  (5,11)=3  (5,14)=3  (5,17)=3  (5,18)=3  (6,0)=2  (6,2)=2  (6,4)=4  (6,9)=4  (7,1)=2  (7,3)=2  (7,4)=4  (7,5)=4  (7,6)=4  (7,7)=4  (7,8)=4  (7,9)=4  (8,0)=2  (8,2)=2  (8,3)=2  (8,4)=2  (8,10)=3  (8,12)=3  (8,13)=3  (9,1)=2  (9,2)=3  (9,4)=3  (9,7)=3  (9,18)=3  (10,0)=3  (10,2)=2  (10,10)=3  (10,11)=3  (10,13)=3  (10,15)=3  (10,16)=3  (10,19)=3  (11,1)=3  (11,3)=3  (11,17)=3  (12,0)=3  (12,9)=3  (12,14)=3  (13,0)=3  (13,1)=3  (13,2)=3  (13,9)=3  (13,15)=3  (13,18)=3  (14,5)=3  (14,10)=3  (14,13)=3  (14,17)=3  (15,5)=3  (15,7)=3  (15,8)=3  (15,9)=3  (15,19)=3  (16,4)=3  (16,7)=3  (16,8)=3  (16,18)=3  (17,2)=3  (17,6)=3  (17,7)=2  (17,8)=3  (17,9)=3  (17,10)=3  (17,20)=3  (18,9)=3  (18,10)=2  (18,11)=3  (18,12)=2  (18,13)=2  (18,14)=3  (19,1)=3  (19,3)=2  (19,4)=2  (19,5)=2  (19,9)=2  (19,10)=2  (19,11)=2  (19,12)=2  (19,13)=3  (19,15)=2  (19,19)=3  (19,20)=2  (20,0)=2  (20,1)=3  (20,2)=2  (20,3)=2  (20,4)=2  (20,7)=3  (20,8)=2  (20,10)=3  (20,11)=2  (20,13)=2  (20,14)=2  (20,15)=2  (20,16)=3  (20,19)=2  (20,20)=2 
   (3684.9 bits)
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (13,14) and color red and mask ..........x...|..........xx..|......x.x..x..|......x.xxx.x.|....x..xx...x.|x...xxxxx....x|.xx.x.xx..xxxx|...x.x.x..xxx.|..xxx.x..x....|xxxxx.x.......|xxxx..........|x..xxx........|xx............ at (6,0)
  _01: a rectangle with size (10,14) and color red and mask x...xxxxxxxx..|xxxxxxxx.xx...|xxxx.xxxx.....|......x.xxx...|.....xx.x..xx.|.....xx.xx..x.|...x...xxx.xxx|...xx.x.x..xxx|.x..x...x...xx|.xxx.x...xx.x. at (0,7)
diff: 
delta: (0,2)=3  (0,4)=3  (0,5)=2  (0,9)=3  (0,10)=3  (0,19)=3  (0,20)=3  (1,0)=3  (1,1)=2  (1,2)=2  (1,4)=3  (1,5)=2  (1,15)=3  (1,19)=3  (1,20)=2  (2,0)=3  (2,1)=3  (2,3)=3  (2,6)=3  (2,11)=3  (2,16)=3  (2,19)=3  (2,20)=2  (3,0)=2  (3,1)=2  (3,2)=3  (3,3)=2  (3,4)=4  (3,5)=4  (3,6)=4  (3,7)=4  (3,8)=4  (3,9)=4  (3,10)=3  (3,12)=3  (3,20)=3  (4,0)=3  (4,1)=3  (4,2)=2  (4,4)=4  (4,9)=4  (4,10)=2  (4,16)=3  (5,0)=3  (5,1)=2  (5,2)=2  (5,3)=2  (5,4)=4  (5,9)=4  (5,11)=3  (5,14)=3  (5,17)=3  (5,18)=3  (6,0)=2  (6,2)=2  (6,4)=4  (6,9)=4  (7,1)=2  (7,3)=2  (7,4)=4  (7,5)=4  (7,6)=4  (7,7)=4  (7,8)=4  (7,9)=4  (8,0)=2  (8,2)=2  (8,3)=2  (8,4)=2  (8,10)=3  (8,12)=3  (8,13)=3  (9,1)=2  (9,2)=3  (9,4)=3  (9,7)=3  (9,18)=3  (10,0)=3  (10,2)=2  (10,10)=3  (10,11)=3  (10,13)=3  (10,15)=3  (10,16)=3  (10,19)=3  (11,1)=3  (11,3)=3  (11,15)=2  (11,17)=3  (11,20)=2  (12,0)=3  (12,9)=3  (12,14)=3  (12,16)=2  (12,17)=2  (12,18)=2  (12,19)=2  (12,20)=2  (13,0)=3  (13,1)=3  (13,2)=3  (13,9)=3  (13,15)=3  (13,16)=2  (13,17)=2  (13,18)=3  (13,19)=2  (13,20)=2  (14,5)=3  (14,10)=4  (14,11)=4  (14,12)=4  (14,13)=4  (14,14)=4  (14,15)=4  (14,16)=2  (14,17)=3  (14,18)=2  (14,19)=2  (15,5)=3  (15,7)=3  (15,8)=3  (15,9)=3  (15,10)=4  (15,15)=4  (15,18)=2  (15,19)=3  (16,4)=3  (16,7)=3  (16,8)=3  (16,9)=2  (16,10)=4  (16,15)=4  (16,16)=2  (16,17)=2  (16,18)=3  (16,19)=2  (17,2)=3  (17,6)=3  (17,7)=2  (17,8)=3  (17,9)=3  (17,10)=4  (17,15)=4  (17,16)=2  (17,19)=2  (17,20)=3  (18,9)=3  (18,10)=4  (18,11)=4  (18,12)=4  (18,13)=4  (18,14)=4  (18,15)=4  (18,17)=2  (18,18)=2  (19,1)=3  (19,3)=2  (19,4)=2  (19,5)=2  (19,9)=2  (19,10)=2  (19,11)=2  (19,12)=2  (19,13)=3  (19,15)=2  (19,19)=3  (19,20)=2  (20,0)=2  (20,1)=3  (20,2)=2  (20,3)=2  (20,4)=2  (20,7)=3  (20,8)=2  (20,10)=3  (20,11)=2  (20,13)=2  (20,14)=2  (20,15)=2  (20,16)=3  (20,19)=2  (20,20)=2 
   (4126.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (13,14) and color red and mask ..........x...|..........xx..|......x.x..x..|......x.xxx.x.|....x..xx...x.|x...xxxxx....x|.xx.x.xx..xxxx|...x.x.x..xxx.|..xxx.x..x.x..|xxxxx.x...x...|xxxx.....x....|x..xxx........|xx............ at (6,0)
  _01: a rectangle with size (10,14) and color red and mask x...xxxxxxxx..|xxxxxxxx.xx...|xxxx.xxxx.....|......x.xxx...|.....xx.x..xx.|.....xx.xx..x.|...x...xxx.xxx|...xx.x.x..xxx|.x..x...x...xx|.xxx.x...xx.x. at (0,7)
  _011: a rectangle with size (8,6) and color red and mask x....x|.xxxxx|.xx.xx|xx.xx.|x..x..|.xx.x.|.x..x.|..xx.. at (11,15)
diff: 
delta: (0,2)=3  (0,4)=3  (0,5)=2  (0,9)=3  (0,10)=3  (0,19)=3  (0,20)=3  (1,0)=3  (1,1)=2  (1,2)=2  (1,4)=3  (1,5)=2  (1,15)=3  (1,19)=3  (1,20)=2  (2,0)=3  (2,1)=3  (2,3)=3  (2,6)=3  (2,11)=3  (2,16)=3  (2,19)=3  (2,20)=2  (3,0)=2  (3,1)=2  (3,2)=3  (3,3)=2  (3,4)=4  (3,5)=4  (3,6)=4  (3,7)=4  (3,8)=4  (3,9)=4  (3,10)=3  (3,12)=3  (3,20)=3  (4,0)=3  (4,1)=3  (4,2)=2  (4,4)=4  (4,9)=4  (4,10)=2  (4,16)=3  (5,0)=3  (5,1)=2  (5,2)=2  (5,3)=2  (5,4)=4  (5,9)=4  (5,11)=3  (5,14)=3  (5,17)=3  (5,18)=3  (6,0)=2  (6,2)=2  (6,4)=4  (6,9)=4  (7,1)=2  (7,3)=2  (7,4)=4  (7,5)=4  (7,6)=4  (7,7)=4  (7,8)=4  (7,9)=4  (8,0)=2  (8,2)=2  (8,3)=2  (8,4)=2  (8,10)=3  (8,12)=3  (8,13)=3  (9,1)=2  (9,2)=3  (9,4)=3  (9,7)=3  (9,18)=3  (10,0)=3  (10,2)=2  (10,10)=3  (10,11)=3  (10,13)=3  (10,15)=3  (10,16)=3  (10,19)=3  (11,1)=3  (11,3)=3  (11,17)=3  (12,0)=3  (12,9)=3  (12,14)=3  (13,0)=3  (13,1)=3  (13,2)=3  (13,9)=3  (13,15)=3  (13,18)=3  (14,5)=3  (14,10)=3  (14,13)=3  (14,17)=3  (15,5)=3  (15,7)=3  (15,8)=3  (15,9)=3  (15,19)=3  (16,4)=3  (16,7)=3  (16,8)=3  (16,18)=3  (17,2)=3  (17,6)=3  (17,7)=2  (17,8)=3  (17,9)=3  (17,10)=3  (17,20)=3  (18,9)=3  (18,10)=2  (18,11)=3  (18,12)=2  (18,13)=2  (18,14)=3  (19,1)=3  (19,3)=2  (19,4)=2  (19,5)=2  (19,9)=2  (19,10)=2  (19,11)=2  (19,12)=2  (19,13)=3  (19,15)=2  (19,19)=3  (19,20)=2  (20,0)=2  (20,1)=3  (20,2)=2  (20,3)=2  (20,4)=2  (20,7)=3  (20,8)=2  (20,10)=3  (20,11)=2  (20,13)=2  (20,14)=2  (20,15)=2  (20,16)=3  (20,19)=2  (20,20)=2 
! size mismatch, 10x10 instead of 21x21
>> Trial 2
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (13,14) and color red and mask ..........x...|..........xx..|......x.x..x..|......x.xxx.x.|....x..xx...x.|x...xxxxx....x|.xx.x.xx..xxxx|...x.x.x..xxx.|..xxx.x..x.x..|xxxxx.x...x...|xxxx.....x....|x..xxx........|xx............ at (6,0)
  _01: a rectangle with size (8,6) and color red and mask x....x|.xxxxx|.xx.xx|xx.xx.|x..x..|.xx.x.|.x..x.|..xx.. at (11,15)
  _011: a rectangle with size (10,14) and color red and mask x...xxxxxxxx..|xxxxxxxx.xx...|xxxx.xxxx.....|......x.xxx...|.....xx.x..xx.|.....xx.xx..x.|...x...xxx.xxx|...xx.x.x..xxx|.x..x...x...xx|.xxx.x...xx.x. at (0,7)
diff: 
delta: (0,2)=3  (0,4)=3  (0,5)=2  (0,9)=3  (0,10)=3  (0,19)=3  (0,20)=3  (1,0)=3  (1,1)=2  (1,2)=2  (1,4)=3  (1,5)=2  (1,15)=3  (1,19)=3  (1,20)=2  (2,0)=3  (2,1)=3  (2,3)=3  (2,6)=3  (2,11)=3  (2,16)=3  (2,19)=3  (2,20)=2  (3,0)=2  (3,1)=2  (3,2)=3  (3,3)=2  (3,4)=4  (3,5)=4  (3,6)=4  (3,7)=4  (3,8)=4  (3,9)=4  (3,10)=3  (3,12)=3  (3,20)=3  (4,0)=3  (4,1)=3  (4,2)=2  (4,4)=4  (4,9)=4  (4,10)=2  (4,16)=3  (5,0)=3  (5,1)=2  (5,2)=2  (5,3)=2  (5,4)=4  (5,9)=4  (5,11)=3  (5,14)=3  (5,17)=3  (5,18)=3  (6,0)=2  (6,2)=2  (6,4)=4  (6,9)=4  (7,1)=2  (7,3)=2  (7,4)=4  (7,5)=4  (7,6)=4  (7,7)=4  (7,8)=4  (7,9)=4  (8,0)=2  (8,2)=2  (8,3)=2  (8,4)=2  (8,10)=3  (8,12)=3  (8,13)=3  (9,1)=2  (9,2)=3  (9,4)=3  (9,7)=3  (9,18)=3  (10,0)=3  (10,2)=2  (10,10)=3  (10,11)=3  (10,13)=3  (10,15)=3  (10,16)=3  (10,19)=3  (11,1)=3  (11,3)=3  (11,17)=3  (12,0)=3  (12,9)=3  (12,14)=3  (13,0)=3  (13,1)=3  (13,2)=3  (13,9)=3  (13,15)=3  (13,18)=3  (14,5)=3  (14,10)=3  (14,13)=3  (14,17)=3  (15,5)=3  (15,7)=3  (15,8)=3  (15,9)=3  (15,19)=3  (16,4)=3  (16,7)=3  (16,8)=3  (16,18)=3  (17,2)=3  (17,6)=3  (17,7)=2  (17,8)=3  (17,9)=3  (17,10)=3  (17,20)=3  (18,9)=3  (18,10)=2  (18,11)=3  (18,12)=2  (18,13)=2  (18,14)=3  (19,1)=3  (19,3)=2  (19,4)=2  (19,5)=2  (19,9)=2  (19,10)=2  (19,11)=2  (19,12)=2  (19,13)=3  (19,15)=2  (19,19)=3  (19,20)=2  (20,0)=2  (20,1)=3  (20,2)=2  (20,3)=2  (20,4)=2  (20,7)=3  (20,8)=2  (20,10)=3  (20,11)=2  (20,13)=2  (20,14)=2  (20,15)=2  (20,16)=3  (20,19)=2  (20,20)=2 
! size mismatch, 10x10 instead of 21x21
>> Trial 3
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (10,14) and color red and mask x...xxxxxxxx..|xxxxxxxx.xx...|xxxx.xxxx.....|......x.xxx...|.....xx.x..xx.|.....xx.xx..x.|.......xxx.xxx|......x.x..xxx|........x...xx|.........xx.x. at (0,7)
  _01: a rectangle with size (13,14) and color red and mask ..........x...|..........xx.x|......x.x..x..|......x.xxx.x.|....x..xx...x.|x...xxxxx....x|.xx.x.xx..xxxx|...x.x.x..xxx.|..xxx.x..x.x..|xxxxx.x...x...|xxxx.....x....|x..xxx........|xx............ at (6,0)
  _011: a rectangle with size (8,6) and color red and mask x....x|.xxxxx|.xx.xx|xx.xx.|x..x..|.xx.x.|.x..x.|..xx.. at (11,15)
diff: 
delta: (0,2)=3  (0,4)=3  (0,5)=2  (0,9)=3  (0,10)=3  (0,19)=3  (0,20)=3  (1,0)=3  (1,1)=2  (1,2)=2  (1,4)=3  (1,5)=2  (1,15)=3  (1,19)=3  (1,20)=2  (2,0)=3  (2,1)=3  (2,3)=3  (2,6)=3  (2,11)=3  (2,16)=3  (2,19)=3  (2,20)=2  (3,0)=2  (3,1)=2  (3,2)=3  (3,3)=2  (3,4)=4  (3,5)=4  (3,6)=4  (3,7)=4  (3,8)=4  (3,9)=4  (3,10)=3  (3,12)=3  (3,20)=3  (4,0)=3  (4,1)=3  (4,2)=2  (4,4)=4  (4,9)=4  (4,10)=2  (4,16)=3  (5,0)=3  (5,1)=2  (5,2)=2  (5,3)=2  (5,4)=4  (5,9)=4  (5,11)=3  (5,14)=3  (5,17)=3  (5,18)=3  (6,0)=2  (6,2)=2  (6,4)=4  (6,9)=4  (7,1)=2  (7,3)=2  (7,4)=4  (7,5)=4  (7,6)=4  (7,7)=4  (7,8)=4  (7,9)=4  (8,0)=2  (8,2)=2  (8,3)=2  (8,4)=2  (8,10)=3  (8,12)=3  (8,13)=3  (9,1)=2  (9,2)=3  (9,4)=3  (9,7)=3  (9,18)=3  (10,0)=3  (10,2)=2  (10,10)=3  (10,11)=3  (10,13)=3  (10,15)=3  (10,16)=3  (10,19)=3  (11,1)=3  (11,3)=3  (11,17)=3  (12,0)=3  (12,9)=3  (12,14)=3  (13,0)=3  (13,1)=3  (13,2)=3  (13,9)=3  (13,15)=3  (13,18)=3  (14,5)=3  (14,10)=3  (14,13)=3  (14,17)=3  (15,5)=3  (15,7)=3  (15,8)=3  (15,9)=3  (15,19)=3  (16,4)=3  (16,7)=3  (16,8)=3  (16,18)=3  (17,2)=3  (17,6)=3  (17,7)=2  (17,8)=3  (17,9)=3  (17,10)=3  (17,20)=3  (18,9)=3  (18,10)=2  (18,11)=3  (18,12)=2  (18,13)=2  (18,14)=3  (19,1)=3  (19,3)=2  (19,4)=2  (19,5)=2  (19,9)=2  (19,10)=2  (19,11)=2  (19,12)=2  (19,13)=3  (19,15)=2  (19,19)=3  (19,20)=2  (20,0)=2  (20,1)=3  (20,2)=2  (20,3)=2  (20,4)=2  (20,7)=3  (20,8)=2  (20,10)=3  (20,11)=2  (20,13)=2  (20,14)=2  (20,15)=2  (20,16)=3  (20,19)=2  (20,20)=2 
! size mismatch, 10x10 instead of 21x21

TRAIN 890034e9.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (21,21) and color blue and mask ..x.xxxx..x.x..xxx.x.|xxx..x.x.xxxx.xxx..xx|xxx...xxxxx.xxx.xx.xx|..xxxxxxxxx.xxx..xxxx|..x.xx..xx.xx..x.xxx.|x..xx.xxxxx.x..xx....|.xx...xx.xx.x..xx.xxx|xxx..x.x..xx...x.xxx.|x.x.x...xxx....xxx.x.|.x..xx.xxxxxxxxx.xx.x|.xxx.x.xxxx.xxxx.xxxx|.xxx..x.x.xxxxx..xxx.|.x..xxxxxxxxx...xxxxx|x....x...xx.x..x..xxx|.....x.x.x.xxxxxxxxx.|.....xx..xxx..xxx.xxx|.....x....x.xxx.x.x.x|.....xx.x.x.x.xxxxxxx|.....x...xxxx.xx..xxx|.....xxxxxxxxxxx..xx.|....x.x.x.xxxxxx.xxxx at (0,0)
  _01: a rectangle with size (7,4) and color green and mask Border at (13,1)
  _011: a rectangle with size (6,1) and color blue and mask Full at (15,0)
diff: 
delta: (0,1)=2  (0,13)=2  (0,20)=2  (1,4)=2  (1,6)=2  (1,18)=2  (2,4)=2  (2,5)=2  (2,18)=2  (3,0)=2  (3,1)=2  (3,15)=2  (4,1)=2  (4,6)=2  (4,7)=2  (4,20)=2  (5,19)=2  (7,3)=2  (7,4)=2  (7,8)=2  (7,9)=2  (7,12)=2  (7,20)=2  (8,7)=2  (12,15)=2  (13,6)=2  (13,8)=2  (14,0)=2  (15,7)=2  (15,13)=2  (16,6)=2  (16,11)=2  (16,15)=2  (18,0)=0  (18,7)=2  (18,17)=2  (20,1)=1  (20,2)=1  (20,3)=2 
! size mismatch, 10x10 instead of 21x21

TEST 890034e9.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.6 sec (29.6 sec/task)
bits-train-error = 107318.9 bits (107318.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-192] Checking task 8a004b2b.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 16736.0 = 16744.9
DL output with Mo: L = 9.0 + 21581.2 = 21590.2
DL input+output M: L = 17.9 + 38317.2 = 38335.1

# learning a model for train pairs
2.000	
1.515	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.332	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.177	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.034	OUT OBJECT at ^.layer_00: ^.layer_01.shape at ?
0.906	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.795	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.746	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.730	OUT OBJECT at ^.layer_010: ^.layer_011.shape at ?
0.721	IN  OBJECT at ^.layer_00: a point with color ? at ?
0.709	OUT OBJECT at ^.layer_0101: ^.layer_00.shape at ?
0.696	OUT OBJECT at ^.layer_01011: ^.layer_00.shape at ?
0.682	OUT OBJECT at ^.layer_001: ^.layer_00.shape at ?
0.678	IN  OBJECT at ^.layer_000: a point with color ? at ?
0.669	IN  DEF: ^.layer_000.shape.color=yellow
0.661	IN  DEF: ^.layer_00.shape.color=yellow
0.654	IN  OBJECT at ^.layer_001: a point with color ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _00: ^.layer_01.shape at ?
  _001: ^.layer_00.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: ^.layer_011.shape at ?
  _0101: ^.layer_00.shape at ?
  _01011: ^.layer_00.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _000: a point with color yellow at ?
  _00: a point with color yellow at ?
  _001: a point with color ? at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 123.2 + 7395.5 = 7518.7
DL output with Mo: L = 100.8 + 4324.6 = 4425.4
DL input+output M: L = 224.0 + 11720.1 = 11944.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (17,17) and color black and layers
  _000: a point with color yellow at (0,2)
  _00: a point with color yellow at (8,2)
  _001: a point with color yellow at (0,15)
  _0: a rectangle with size (2,5) and color blue and mask xx.xx|.xxx. at (13,2)
  _01: a rectangle with size (2,2) and color green and mask Full at (2,3)
  _011: a rectangle with size (2,2) and color red and mask Full at (2,11)
  _0111: a rectangle with size (2,2) and color blue and mask Full at (6,7)
diff: 
delta: (8,15)=4  (12,2)=3  (12,6)=2 
   (259.8 bits)
data: a background with size (9,14) and color black and layers
  _00: a rectangle with size (2,2) and color green and mask Full at (2,1)
  _001: a point with color yellow at (0,0)
  _0: a rectangle with size (4,10) and color blue and mask xxxx..xxxx|xxxx..xxxx|..xxxxxx..|..xxxxxx.. at (4,1)
  _010: a rectangle with size (2,2) and color red and mask Full at (2,9)
  _0101: a point with color yellow at (0,13)
  _01011: a point with color yellow at (8,0)
  _01: a rectangle with size (1,1) and color yellow and mask Full at (8,13)
diff: 
delta:
   (175.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,17) and color black and layers
  _000: a point with color yellow at (0,2)
  _00: a point with color yellow at (0,15)
  _001: a point with color green at (2,3)
  _0: a rectangle with size (2,5) and color blue and mask xx.xx|.xxx. at (13,2)
  _01: a rectangle with size (2,2) and color red and mask Full at (2,11)
  _011: a rectangle with size (2,2) and color blue and mask Full at (6,7)
  _0111: a rectangle with size (2,2) and color green and mask Full at (2,3)
diff: 
delta: (8,2)=4  (8,15)=4  (12,2)=3  (12,6)=2 
! size mismatch, 10x10 instead of 9x14
>> Trial 2
data: a background with size (17,17) and color black and layers
  _000: a point with color yellow at (0,2)
  _00: a point with color yellow at (0,15)
  _001: a point with color green at (2,3)
  _0: a rectangle with size (2,5) and color blue and mask xx.xx|.xxx. at (13,2)
  _01: a rectangle with size (2,2) and color blue and mask Full at (6,7)
  _011: a rectangle with size (2,2) and color red and mask Full at (2,11)
  _0111: a rectangle with size (2,2) and color green and mask Full at (2,3)
diff: 
delta: (8,2)=4  (8,15)=4  (12,2)=3  (12,6)=2 
! size mismatch, 10x10 instead of 9x14

TRAIN 8a004b2b.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (17,18) and color black and layers
  _000: a point with color yellow at (1,2)
  _00: a point with color yellow at (7,2)
  _001: a point with color yellow at (1,8)
  _0: a rectangle with size (2,2) and color red and mask Full at (2,3)
  _01: a rectangle with size (2,2) and color cyan and mask Full at (4,5)
  _011: a rectangle with size (1,1) and color yellow and mask Full at (7,8)
  _0111: a rectangle with size (2,2) and color green and mask Odd Checkboard at (13,10)
diff: 
delta: (13,10)=2  (14,11)=8 
   (226.4 bits)
data: a background with size (7,7) and color black and layers
  _00: a rectangle with size (2,2) and color cyan and mask Full at (3,3)
  _001: a point with color yellow at (0,0)
  _0: a rectangle with size (2,2) and color red and mask Full at (1,1)
  _010: a rectangle with size (1,1) and color yellow and mask Full at (0,6)
  _0101: a point with color yellow at (6,0)
  _01011: a point with color yellow at (6,6)
  _01: a rectangle with size (4,4) and color green and mask Full at (1,1)
diff: 
delta:
   (123.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,18) and color black and layers
  _000: a point with color yellow at (1,2)
  _00: a point with color yellow at (1,8)
  _001: a point with color red at (2,3)
  _0: a rectangle with size (2,2) and color cyan and mask Full at (4,5)
  _01: a rectangle with size (2,2) and color red and mask Full at (2,3)
  _011: a rectangle with size (2,2) and color green and mask Odd Checkboard at (13,10)
  _0111: a rectangle with size (1,1) and color yellow and mask Full at (7,2)
diff: 
delta: (7,8)=4  (13,10)=2  (14,11)=8 
! size mismatch, 10x10 instead of 7x7

TRAIN 8a004b2b.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (16,18) and color black and layers
  _000: a point with color yellow at (0,3)
  _00: a point with color yellow at (0,13)
  _001: a point with color yellow at (10,3)
  _0: a rectangle with size (3,3) and color blue and mask Full at (3,10)
  _01: a rectangle with size (3,3) and color red and mask Full at (3,4)
  _011: a rectangle with size (3,3) and color green and mask Full at (6,7)
  _0111: a rectangle with size (2,2) and color blue and mask Full at (13,7)
diff: 
delta: (10,13)=4  (13,6)=2  (14,7)=3 
   (253.4 bits)
data: a background with size (11,11) and color black and layers
  _00: a rectangle with size (3,3) and color red and mask Full at (3,1)
  _001: a point with color yellow at (0,0)
  _0: a rectangle with size (1,1) and color yellow and mask Full at (0,10)
  _010: a rectangle with size (3,3) and color green and mask Full at (6,4)
  _0101: a point with color yellow at (10,0)
  _01011: a point with color yellow at (10,10)
  _01: a rectangle with size (6,6) and color blue and mask Full at (3,4)
diff: 
delta:
   (133.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,18) and color black and layers
  _000: a point with color yellow at (0,3)
  _00: a point with color yellow at (0,13)
  _001: a point with color yellow at (10,3)
  _0: a rectangle with size (3,3) and color red and mask Full at (3,4)
  _01: a rectangle with size (3,3) and color blue and mask Full at (3,10)
  _011: a rectangle with size (3,3) and color green and mask Full at (6,7)
  _0111: a rectangle with size (2,2) and color blue and mask Full at (13,7)
diff: 
delta: (10,13)=4  (13,6)=2  (14,7)=3 
! size mismatch, 10x10 instead of 11x11
>> Trial 2
data: a background with size (16,18) and color black and layers
  _000: a point with color yellow at (0,3)
  _00: a point with color yellow at (0,13)
  _001: a point with color yellow at (10,3)
  _0: a rectangle with size (3,3) and color red and mask Full at (3,4)
  _01: a rectangle with size (3,3) and color green and mask Full at (6,7)
  _011: a rectangle with size (3,3) and color blue and mask Full at (3,10)
  _0111: a rectangle with size (2,2) and color blue and mask Full at (13,7)
diff: 
delta: (10,13)=4  (13,6)=2  (14,7)=3 
! size mismatch, 10x10 instead of 11x11
>> Trial 3
data: a background with size (16,18) and color black and layers
  _000: a point with color yellow at (0,3)
  _00: a point with color yellow at (0,13)
  _001: a point with color yellow at (10,3)
  _0: a rectangle with size (3,3) and color blue and mask Full at (3,10)
  _01: a rectangle with size (3,3) and color red and mask Full at (3,4)
  _011: a rectangle with size (3,3) and color green and mask Full at (6,7)
  _0111: a rectangle with size (2,2) and color blue and mask Full at (13,7)
diff: 
delta: (10,13)=4  (13,6)=2  (14,7)=3 
! size mismatch, 10x10 instead of 11x11

TRAIN 8a004b2b.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (19,18) and color black and layers
  _000: a point with color yellow at (0,0)
  _00: a point with color yellow at (0,17)
  _001: a point with color yellow at (13,0)
  _0: a rectangle with size (2,3) and color blue and mask xxx|.x. at (16,8)
  _01: a rectangle with size (4,4) and color cyan and mask Full at (2,4)
  _011: a rectangle with size (4,4) and color green and mask Full at (2,12)
  _0111: a rectangle with size (1,1) and color yellow and mask Full at (13,17)
diff: 
delta: (15,8)=8  (15,10)=3 
! size mismatch, 10x10 instead of 14x18
>> Trial 2
data: a background with size (19,18) and color black and layers
  _000: a point with color yellow at (0,0)
  _00: a point with color yellow at (0,17)
  _001: a point with color yellow at (13,0)
  _0: a rectangle with size (4,4) and color cyan and mask Full at (2,4)
  _01: a rectangle with size (4,4) and color green and mask Full at (2,12)
  _011: a rectangle with size (2,3) and color blue and mask xxx|.x. at (16,8)
  _0111: a rectangle with size (1,1) and color yellow and mask Full at (13,17)
diff: 
delta: (15,8)=8  (15,10)=3 
! size mismatch, 10x10 instead of 14x18

TEST 8a004b2b.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 24.6 sec (24.6 sec/task)
bits-train-error = 4324.6 bits (4324.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-191] Checking task 8be77c9e.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2144.9 = 2153.9
DL output with Mo: L = 9.0 + 3995.9 = 4004.9
DL input+output M: L = 17.9 + 6140.8 = 6158.7

# learning a model for train pairs
2.000	
1.462	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.066	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.002	IN  DEF: ^.layer_0.shape.color=blue
0.981	IN  DEF: ^.color=black
0.965	IN  DEF: ^.size=(?,?)
0.889	IN  DEF: ^.size.i=3
0.814	IN  DEF: ^.size.j=3
0.798	IN  DEF: ^.layer_0.pos=(?,?)
0.781	IN  DEF: ^.layer_0.shape.size=(?,?)
0.722	IN  DEF: ^.layer_0.shape.size.i=2
0.713	OUT DEF: ^.size=(?,?)
0.658	OUT DEF: ^.size.i=6
0.617	OUT DEF: ^.size.j=^.size.j
0.608	OUT DEF: ^.layer_0.pos=(?,?)
0.581	OUT DEF: ^.layer_0.pos.i=^.layer_0.shape.size.i - ^.layer_0.pos.i
0.560	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.j
0.551	OUT DEF: ^.layer_0.shape.size=(?,?)
0.518	OUT DEF: ^.layer_0.shape.size.j=^.layer_0.shape.size.j

# Learned model:
CONSTRUCT (Mo)
a background with size (6,^.size.j) and color ? and layers
  _0: a rectangle with size (?,^.layer_0.shape.size.j) and color ? and mask ? at (^.layer_0.shape.size.i - ^.layer_0.pos.i,^.layer_0.pos.j)
WHERE (Mi)
a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,?) and color blue and mask ? at (?,?)

DL input  with Mi: L = 47.6 + 511.9 = 559.5
DL output with Mo: L = 59.9 + 975.0 = 1034.9
DL input+output M: L = 107.5 + 1486.9 = 1594.4

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,3) and color blue and mask xx.|xxx at (0,0)
diff: 
delta:
   (20.4 bits)
data: a background with size (6,3) and color blue and layers
  _0: a rectangle with size (2,3) and color black and mask Full at (2,0)
diff: 
delta: (0,2)=0  (5,2)=0 
   (55.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,3) and color blue and mask xx.|xxx at (0,0)
diff: 
delta:
! 16 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask Full at (0,0)
diff: 
delta: (1,2)=1 
! 14 wrong pixels (generated / expected)

TRAIN 8be77c9e.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,3) and color blue and mask x.x|xx. at (1,0)
diff: 
delta:
   (20.4 bits)
data: a background with size (6,3) and color black and layers
  _0: a rectangle with size (4,3) and color blue and mask x.x|xx.|xx.|x.x at (1,0)
diff: 
delta:
   (27.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,3) and color blue and mask x.x|xx. at (1,0)
diff: 
delta:
! 10 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,1) and color blue and mask Full at (1,0)
diff: 
delta: (1,2)=1  (2,1)=1 
! 8 wrong pixels (generated / expected)

TRAIN 8be77c9e.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,1) and color blue and mask Full at (1,2)
diff: 
delta:
   (10.5 bits)
data: a background with size (6,3) and color black and layers
  _0: a rectangle with size (4,1) and color blue and mask Full at (1,2)
diff: 
delta:
   (14.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,1) and color blue and mask Full at (1,2)
diff: 
delta:
! 4 wrong pixels (generated / expected)

TRAIN 8be77c9e.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color blue and mask Full at (1,2)
diff:   ^.layer_0.shape.size.i
delta: (2,0)=1 
! 5 wrong pixels (generated / expected)

TEST 8be77c9e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 1.0 sec (1.0 sec/task)
bits-train-error = 975.0 bits (975.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-190] Checking task 8d5021e8.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1428.3 = 1437.3
DL output with Mo: L = 9.0 + 7092.4 = 7101.4
DL input+output M: L = 17.9 + 8520.7 = 8538.7

# learning a model for train pairs
2.000	
1.600	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.509	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.399	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.345	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.321	IN  DEF: ^.size=(?,?)
1.208	IN  DEF: ^.size.i=3
1.118	IN  DEF: ^.size.j=2
1.094	IN  DEF: ^.layer_0.pos=(?,?)
1.033	IN  DEF: ^.layer_0.pos.i=2
1.009	IN  DEF: ^.layer_01.pos=(?,?)
0.959	IN  DEF: ^.layer_01.pos.j=1
0.940	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.933	OUT DEF: ^.color=black
0.928	OUT DEF: ^.layer_0.pos=(?,?)
0.909	OUT DEF: ^.layer_0.pos.i=(0)
0.895	OUT DEF: ^.layer_0.pos.j=(0)
0.891	OUT DEF: ^.size=(?,?)
0.855	OUT DEF: ^.size.i=9
0.828	OUT DEF: ^.size.j=4
0.823	OUT DEF: ^.layer_0.shape.size=(?,?)
0.819	OUT DEF: ^.layer_01.pos=(?,?)
0.814	OUT DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (9,4) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at ((0),(0))
  _01: a rectangle with size (?,?) and color ^.layer_01.shape.color and mask ? at (?,?)
WHERE (Mi)
a background with size (3,2) and color ? and layers
  _0: a point with color ? at (2,?)
  _01: a point with color ? at (?,1)

DL input  with Mi: L = 50.4 + 544.3 = 594.7
DL output with Mo: L = 78.1 + 2761.4 = 2839.4
DL input+output M: L = 128.5 + 3305.7 = 3434.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,2) and color black and layers
  _0: a point with color cyan at (2,1)
  _01: a point with color cyan at (0,1)
diff: 
delta:
   (16.0 bits)
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (9,1) and color cyan and mask Full at (0,0)
  _01: a rectangle with size (9,1) and color cyan and mask Full at (0,3)
diff: 
delta: (1,0)=0  (1,3)=0  (4,0)=0  (4,3)=0  (7,0)=0  (7,3)=0 
   (149.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,2) and color black and layers
  _0: a point with color cyan at (2,1)
  _01: a point with color cyan at (0,1)
diff: 
delta:
! 15 wrong pixels (generated / expected)

TRAIN 8d5021e8.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,2) and color red and layers
  _0: a point with color black at (2,1)
  _01: a point with color black at (0,1)
diff: 
delta:
   (22.5 bits)
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (9,4) and color red and mask .xx.|xxxx|.xx.|.xx.|xxxx|.xx.|.xx.|xxxx|.xx. at (0,0)
  _01: a rectangle with size (1,1) and color black and mask Full at (0,0)
diff: 
delta:
   (73.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,2) and color red and layers
  _0: a point with color black at (2,1)
  _01: a point with color black at (0,1)
diff: 
delta:
! 25 wrong pixels (generated / expected)

TRAIN 8d5021e8.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,2) and color black and layers
  _0: a point with color grey at (2,0)
  _01: a point with color grey at (1,1)
diff: 
delta:
   (16.0 bits)
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (2,4) and color grey and mask .xx.|x..x at (0,0)
  _01: a rectangle with size (4,4) and color grey and mask x-cross at (4,0)
diff: 
delta:
   (53.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,2) and color black and layers
  _0: a point with color grey at (2,0)
  _01: a point with color grey at (1,1)
diff: 
delta:
! 14 wrong pixels (generated / expected)

TRAIN 8d5021e8.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,2) and color green and layers
  _0: a point with color green at (2,0)
  _01: a point with color black at (1,1)
diff: 
delta:
! 31 wrong pixels (generated / expected)

TEST 8d5021e8.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 4.3 sec (4.3 sec/task)
bits-train-error = 2761.4 bits (2761.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-189] Checking task 8d510a79.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 7577.5 = 7586.5
DL output with Mo: L = 9.0 + 12140.1 = 12149.1
DL input+output M: L = 17.9 + 19717.6 = 19735.5

# learning a model for train pairs
2.000	
1.578	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.284	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.205	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.127	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.062	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.031	OUT DEF: ^.size=^.size
1.011	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 4359.7 = 4388.6
DL output with Mo: L = 92.1 + 5161.7 = 5253.8
DL input+output M: L = 121.0 + 9521.3 = 9642.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,10) and color grey and mask Full at (5,0)
diff: 
delta: (0,2)=1  (1,6)=1  (2,1)=2  (2,9)=2  (8,1)=1  (8,5)=2  (8,8)=1 
   (189.2 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,10) and color grey and mask Full at (5,0)
  _01: a rectangle with size (3,1) and color red and mask Full at (2,1)
  _011: a rectangle with size (3,1) and color red and mask Full at (2,9)
  _0111: a rectangle with size (3,1) and color red and mask Full at (6,5)
  _01111: a rectangle with size (2,1) and color blue and mask Full at (0,6)
diff: 
delta: (0,2)=1  (8,1)=1  (8,8)=1  (9,1)=1  (9,8)=1 
   (217.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,10) and color grey and mask Full at (5,0)
diff: 
delta: (0,2)=1  (1,6)=1  (2,1)=2  (2,9)=2  (8,1)=1  (8,5)=2  (8,8)=1 
! 36 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,1) and color blue and mask Full at (0,2)
diff: 
delta: (1,6)=1  (2,1)=2  (2,9)=2  (5,0)=5# (5,1)=5# (5,2)=5# (5,3)=5# (5,4)=5# (5,5)=5# (5,6)=5# (5,7)=5# (5,8)=5# (5,9)=5# (8,1)=1  (8,5)=2  (8,8)=1 
! 30 wrong pixels (generated / expected)

TRAIN 8d510a79.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,10) and color grey and mask Full at (3,0)
diff: 
delta: (0,1)=2  (0,3)=1  (1,5)=2  (1,7)=1  (5,1)=2  (5,9)=2  (6,4)=1  (8,2)=1  (8,6)=2  (8,8)=1 
   (246.8 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,10) and color grey and mask Full at (3,0)
  _01: a rectangle with size (5,1) and color red and mask Full at (4,6)
  _011: a rectangle with size (6,1) and color red and mask Full at (0,1)
  _0111: a rectangle with size (4,1) and color blue and mask Full at (6,4)
  _01111: a rectangle with size (2,1) and color blue and mask Full at (0,7)
diff: 
delta: (0,3)=1  (1,5)=2  (2,5)=2  (4,9)=2  (5,9)=2  (8,2)=1  (8,8)=1  (9,2)=1  (9,8)=1 
   (298.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,10) and color grey and mask Full at (3,0)
diff: 
delta: (0,1)=2  (0,3)=1  (1,5)=2  (1,7)=1  (5,1)=2  (5,9)=2  (6,4)=1  (8,2)=1  (8,6)=2  (8,8)=1 
! 43 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,1) and color red and mask Full at (0,1)
diff: 
delta: (0,3)=1  (1,5)=2  (1,7)=1  (3,0)=5# (3,1)=5# (3,2)=5# (3,3)=5# (3,4)=5# (3,5)=5# (3,6)=5# (3,7)=5# (3,8)=5# (3,9)=5# (5,1)=2  (5,9)=2  (6,4)=1  (8,2)=1  (8,6)=2  (8,8)=1 
! 37 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,1) and color blue and mask Full at (0,3)
diff: 
delta: (0,1)=2  (1,5)=2  (1,7)=1  (3,0)=5# (3,1)=5# (3,2)=5# (3,3)=5# (3,4)=5# (3,5)=5# (3,6)=5# (3,7)=5# (3,8)=5# (3,9)=5# (5,1)=2  (5,9)=2  (6,4)=1  (8,2)=1  (8,6)=2  (8,8)=1 
! 37 wrong pixels (generated / expected)

TRAIN 8d510a79.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,10) and color grey and mask Full at (4,0)
diff: 
delta: (1,1)=2  (1,3)=1  (1,8)=2  (2,6)=1  (7,2)=1  (7,5)=2  (8,0)=2  (9,8)=1 
! 41 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,1) and color red and mask Full at (1,1)
diff: 
delta: (1,3)=1  (1,8)=2  (2,6)=1  (4,0)=5# (4,1)=5# (4,2)=5# (4,3)=5# (4,4)=5# (4,5)=5# (4,6)=5# (4,7)=5# (4,8)=5# (4,9)=5# (7,2)=1  (7,5)=2  (8,0)=2  (9,8)=1 
! 35 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,1) and color blue and mask Full at (1,3)
diff: 
delta: (1,1)=2  (1,8)=2  (2,6)=1  (4,0)=5# (4,1)=5# (4,2)=5# (4,3)=5# (4,4)=5# (4,5)=5# (4,6)=5# (4,7)=5# (4,8)=5# (4,9)=5# (7,2)=1  (7,5)=2  (8,0)=2  (9,8)=1 
! 35 wrong pixels (generated / expected)

TEST 8d510a79.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.6 sec (26.6 sec/task)
bits-train-error = 5161.7 bits (5161.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-188] Checking task 8e1813be.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 41151.1 = 41160.0
DL output with Mo: L = 9.0 + 8996.8 = 9005.8
DL input+output M: L = 17.9 + 50147.9 = 50165.8

# learning a model for train pairs
2.000	
1.714	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.551	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.393	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.232	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.082	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.972	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.863	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.787	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 103.8 + 8727.8 = 8831.6
DL output with Mo: L = 66.8 + 5090.7 = 5157.5
DL input+output M: L = 170.6 + 13818.5 = 13989.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (18,15) and color black and layers
  _0: a rectangle with size (6,6) and color grey and mask Full at (10,1)
  _01: a rectangle with size (1,15) and color red and mask Full at (2,0)
  _011: a rectangle with size (1,15) and color blue and mask Full at (5,0)
  _0111: a rectangle with size (1,15) and color green and mask Full at (8,0)
  _01111: a rectangle with size (1,15) and color pink and mask Full at (17,0)
diff: 
delta: (11,8)=4  (11,9)=4  (11,10)=4  (11,11)=4  (11,12)=4  (11,13)=4  (11,14)=4  (14,8)=8  (14,9)=8  (14,10)=8  (14,11)=8  (14,12)=8  (14,13)=8  (14,14)=8 
   (482.5 bits)
data: a background with size (6,6) and color cyan and layers
  _0: a rectangle with size (1,6) and color red and mask Full at (0,0)
  _01: a rectangle with size (1,6) and color blue and mask Full at (1,0)
  _011: a rectangle with size (1,6) and color green and mask Full at (2,0)
diff: 
delta: (3,0)=4  (3,1)=4  (3,2)=4  (3,3)=4  (3,4)=4  (3,5)=4  (5,0)=6  (5,1)=6  (5,2)=6  (5,3)=6  (5,4)=6  (5,5)=6 
   (322.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (18,15) and color black and layers
  _0: a rectangle with size (6,6) and color grey and mask Full at (10,1)
  _01: a rectangle with size (1,15) and color red and mask Full at (2,0)
  _011: a rectangle with size (1,15) and color blue and mask Full at (5,0)
  _0111: a rectangle with size (1,15) and color green and mask Full at (8,0)
  _01111: a rectangle with size (1,15) and color pink and mask Full at (17,0)
diff: 
delta: (11,8)=4  (11,9)=4  (11,10)=4  (11,11)=4  (11,12)=4  (11,13)=4  (11,14)=4  (14,8)=8  (14,9)=8  (14,10)=8  (14,11)=8  (14,12)=8  (14,13)=8  (14,14)=8 
! size mismatch, 10x10 instead of 6x6

TRAIN 8e1813be.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (12,10) and color black and layers
  _0: a rectangle with size (12,1) and color red and mask Full at (0,5)
  _01: a rectangle with size (12,1) and color yellow and mask Full at (0,8)
  _011: a rectangle with size (3,3) and color grey and mask Full at (1,1)
  _0111: a rectangle with size (7,1) and color blue and mask Full at (5,2)
  _01111: a rectangle with size (8,2) and color black and mask Full at (4,0)
diff: 
delta:
   (174.6 bits)
data: a background with size (3,3) and color brown and layers
  _0: a rectangle with size (3,1) and color blue and mask Full at (0,0)
  _01: a rectangle with size (3,1) and color red and mask Full at (0,1)
  _011: a rectangle with size (3,1) and color yellow and mask Full at (0,2)
diff: 
delta:
   (90.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,10) and color black and layers
  _0: a rectangle with size (12,1) and color red and mask Full at (0,5)
  _01: a rectangle with size (12,1) and color yellow and mask Full at (0,8)
  _011: a rectangle with size (3,3) and color grey and mask Full at (1,1)
  _0111: a rectangle with size (7,1) and color blue and mask Full at (5,2)
  _01111: a rectangle with size (8,2) and color black and mask Full at (4,0)
diff: 
delta:
! size mismatch, 10x10 instead of 3x3

TRAIN 8e1813be.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (4,4) and color grey and mask Full at (1,6)
  _01: a rectangle with size (1,12) and color yellow and mask Full at (7,0)
  _011: a rectangle with size (1,12) and color blue and mask Full at (10,0)
  _0111: a rectangle with size (1,5) and color red and mask Full at (1,0)
  _01111: a rectangle with size (1,5) and color cyan and mask Full at (4,0)
diff: 
delta: (1,11)=2  (4,11)=8 
   (215.7 bits)
data: a background with size (4,4) and color blue and layers
  _0: a rectangle with size (1,4) and color red and mask Full at (0,0)
  _01: a rectangle with size (1,4) and color cyan and mask Full at (1,0)
  _011: a rectangle with size (1,4) and color yellow and mask Full at (2,0)
diff: 
delta:
   (96.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (4,4) and color grey and mask Full at (1,6)
  _01: a rectangle with size (1,12) and color yellow and mask Full at (7,0)
  _011: a rectangle with size (1,12) and color blue and mask Full at (10,0)
  _0111: a rectangle with size (1,5) and color red and mask Full at (1,0)
  _01111: a rectangle with size (1,5) and color cyan and mask Full at (4,0)
diff: 
delta: (1,11)=2  (4,11)=8 
! size mismatch, 10x10 instead of 4x4

TRAIN 8e1813be.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (19,19) and color black and layers
  _0: a rectangle with size (7,7) and color grey and mask Full at (1,8)
  _01: a rectangle with size (1,19) and color yellow and mask Full at (9,0)
  _011: a rectangle with size (1,19) and color pink and mask Full at (12,0)
  _0111: a rectangle with size (1,19) and color blue and mask Full at (15,0)
  _01111: a rectangle with size (1,19) and color orange and mask Full at (18,0)
diff: 
delta: (0,0)=2  (0,1)=2  (0,2)=2  (0,3)=2  (0,4)=2  (0,5)=2  (0,6)=2  (0,16)=2  (0,17)=2  (0,18)=2  (3,0)=3  (3,1)=3  (3,2)=3  (3,3)=3  (3,4)=3  (3,5)=3  (3,6)=3  (3,16)=3  (3,17)=3  (3,18)=3  (6,0)=8  (6,1)=8  (6,2)=8  (6,3)=8  (6,4)=8  (6,5)=8  (6,6)=8  (6,16)=8  (6,17)=8  (6,18)=8 
! size mismatch, 10x10 instead of 7x7

TEST 8e1813be.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 17.7 sec (17.7 sec/task)
bits-train-error = 5090.7 bits (5090.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-187] Checking task 8e5a5113.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 8549.4 = 8558.4
DL output with Mo: L = 9.0 + 10316.3 = 10325.3
DL input+output M: L = 17.9 + 18865.8 = 18883.7

# learning a model for train pairs
2.000	
1.793	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.698	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.573	OUT OBJECT at ^.layer_0: ^.layer_01.shape at ?
1.448	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
1.351	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.258	IN  OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
1.166	OUT OBJECT at ^.layer_010: ^.layer_010.shape at ?
1.057	OUT OBJECT at ^.layer_0101: ^.layer_010.shape at ?
1.010	OUT DEF: ^.size=^.size
0.984	OUT DEF: ^.layer_0=^.layer_01
0.910	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.883	OUT DEF: ^.layer_010=^.layer_010
0.856	OUT DEF: ^.layer_01=^.layer_011
0.833	OUT DEF: ^.color=^.layer_0.shape.color
0.820	OUT DEF: ^.layer_011.shape.color=^.layer_010.shape.color
0.812	IN  DEF: ^.layer_011.shape.mask=Full
0.806	IN  DEF: ^.color=black
0.802	IN  DEF: ^.size=(?,?)
0.771	IN  DEF: ^.size.j=11
0.752	IN  DEF: ^.size.i=3
0.747	IN  DEF: ^.layer_0.pos=(?,?)
0.743	IN  DEF: ^.layer_01.pos=(?,?)
0.733	IN  DEF: ^.layer_01.pos.i=0
0.729	IN  DEF: ^.layer_0.shape.size=(?,?)
0.710	IN  DEF: ^.layer_0.shape.size.i=3
0.693	IN  DEF: ^.layer_01.pos.j=3
0.677	IN  DEF: ^.layer_01.shape.color=grey
0.661	IN  DEF: ^.layer_011.shape.color=grey
0.646	IN  DEF: ^.layer_0.pos.j=(0)
0.634	IN  OBJECT at ^.layer_0100: a point with color ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ^.layer_0.shape.color and layers
  _0: ^.layer_01
  _010: ^.layer_010
  _0101: ^.layer_010.shape at ?
  _01: ^.layer_011
  _011: a rectangle with size ? and color ^.layer_010.shape.color and mask ? at ?
WHERE (Mi)
a background with size (3,11) and color ? and layers
  _0: a rectangle with size (3,?) and color ? and mask ? at (?,(0))
  _0100: a point with color ? at ?
  _010: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color grey and mask ? at (0,3)
  _011: a rectangle with size ? and color grey and mask Full at ?

DL input  with Mi: L = 129.2 + 2755.4 = 2884.6
DL output with Mo: L = 58.8 + 3002.8 = 3061.5
DL input+output M: L = 187.9 + 5758.2 = 5946.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,11) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask xx.|.xx|..x at (0,0)
  _0100: a point with color red at (0,2)
  _010: a rectangle with size (2,2) and color yellow and mask Full at (1,0)
  _01: a rectangle with size (3,1) and color grey and mask Full at (0,3)
  _011: a rectangle with size (3,1) and color grey and mask Full at (0,7)
diff: 
delta:
   (95.8 bits)
data: a background with size (3,11) and color blue and layers
  _0: a rectangle with size (3,1) and color grey and mask Full at (0,3)
  _010: a rectangle with size (2,2) and color yellow and mask Full at (1,0)
  _0101: a rectangle with size (2,2) and color yellow and mask Full at (0,4)
  _01: a rectangle with size (3,1) and color grey and mask Full at (0,7)
  _011: a rectangle with size (2,2) and color yellow and mask xx|.x at (0,9)
diff: 
delta: (0,2)=2  (1,1)=1  (1,5)=1  (2,6)=2  (2,8)=2 
   (126.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,11) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask xx.|.xx|..x at (0,0)
  _0100: a point with color red at (0,2)
  _010: a rectangle with size (2,2) and color yellow and mask Full at (1,0)
  _01: a rectangle with size (3,1) and color grey and mask Full at (0,3)
  _011: a rectangle with size (3,1) and color grey and mask Full at (0,7)
diff: 
delta:
! 12 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,11) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask xx.|.xx|..x at (0,0)
  _0100: a point with color red at (0,2)
  _010: a rectangle with size (3,1) and color grey and mask Full at (0,7)
  _01: a rectangle with size (3,1) and color grey and mask Full at (0,3)
  _011: a rectangle with size (2,2) and color yellow and mask Full at (1,0)
diff:   ^.layer_011.shape.color
delta:
! 14 wrong pixels (generated / expected)

TRAIN 8e5a5113.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,11) and color black and layers
  _0: a rectangle with size (3,1) and color pink and mask Full at (0,0)
  _0100: a point with color red at (2,2)
  _010: a rectangle with size (3,2) and color green and mask Full at (0,1)
  _01: a rectangle with size (3,1) and color grey and mask Full at (0,3)
  _011: a rectangle with size (3,1) and color grey and mask Full at (0,7)
diff: 
delta:
   (84.0 bits)
data: a background with size (3,11) and color pink and layers
  _0: a rectangle with size (3,1) and color grey and mask Full at (0,3)
  _010: a rectangle with size (3,2) and color green and mask Full at (0,1)
  _0101: a rectangle with size (3,2) and color green and mask Full at (0,8)
  _01: a rectangle with size (3,1) and color grey and mask Full at (0,7)
  _011: a rectangle with size (2,3) and color green and mask Full at (1,4)
diff: 
delta: (0,8)=2  (2,2)=2  (2,4)=2 
   (87.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,11) and color black and layers
  _0: a rectangle with size (3,1) and color pink and mask Full at (0,0)
  _0100: a point with color green at (0,1)
  _010: a rectangle with size (3,2) and color green and mask xx|xx|x. at (0,1)
  _01: a rectangle with size (3,1) and color grey and mask Full at (0,3)
  _011: a rectangle with size (3,1) and color grey and mask Full at (0,7)
diff: 
delta: (2,2)=2 
! 16 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,11) and color black and layers
  _0: a rectangle with size (3,2) and color green and mask Full at (0,1)
  _0100: a point with color grey at (0,3)
  _010: a rectangle with size (3,1) and color pink and mask Full at (0,0)
  _01: a rectangle with size (3,1) and color grey and mask Full at (0,3)
  _011: a rectangle with size (3,1) and color grey and mask Full at (0,7)
diff:   ^.layer_0.pos.j
delta: (2,2)=2 
! 11 wrong pixels (generated / expected)

TRAIN 8e5a5113.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,11) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask ..x|..x|xxx at (0,0)
  _0100: a point with color red at (0,0)
  _010: a rectangle with size (2,2) and color orange and mask Full at (0,0)
  _01: a rectangle with size (3,1) and color grey and mask Full at (0,3)
  _011: a rectangle with size (3,1) and color grey and mask Full at (0,7)
diff: 
delta:
   (95.8 bits)
data: a background with size (3,11) and color cyan and layers
  _0: a rectangle with size (3,1) and color grey and mask Full at (0,3)
  _010: a rectangle with size (2,2) and color orange and mask Full at (0,0)
  _0101: a rectangle with size (2,2) and color orange and mask Full at (0,5)
  _01: a rectangle with size (3,1) and color grey and mask Full at (0,7)
  _011: a rectangle with size (2,2) and color orange and mask Full at (1,9)
diff: 
delta: (0,0)=2  (0,6)=2  (2,10)=2 
   (86.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,11) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask ..x|..x|xxx at (0,0)
  _0100: a point with color red at (0,0)
  _010: a rectangle with size (2,2) and color orange and mask Full at (0,0)
  _01: a rectangle with size (3,1) and color grey and mask Full at (0,3)
  _011: a rectangle with size (3,1) and color grey and mask Full at (0,7)
diff: 
delta:
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,11) and color black and layers
  _0: a rectangle with size (2,2) and color orange and mask .x|xx at (0,0)
  _0100: a point with color red at (0,0)
  _010: a rectangle with size (3,3) and color cyan and mask Full at (0,0)
  _01: a rectangle with size (3,1) and color grey and mask Full at (0,3)
  _011: a rectangle with size (3,1) and color grey and mask Full at (0,7)
diff:   ^.layer_0.shape.size.i
delta:
! 16 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,11) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask ..x|..x|xxx at (0,0)
  _0100: a point with color red at (0,0)
  _010: a rectangle with size (3,1) and color grey and mask Full at (0,7)
  _01: a rectangle with size (3,1) and color grey and mask Full at (0,3)
  _011: a rectangle with size (2,2) and color orange and mask Full at (0,0)
diff:   ^.layer_011.shape.color
delta:
! 11 wrong pixels (generated / expected)

TRAIN 8e5a5113.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,11) and color black and layers
  _0: a rectangle with size (3,3) and color brown and mask ..x|xxx|.xx at (0,0)
  _0100: a point with color green at (0,0)
  _010: a rectangle with size (1,1) and color red and mask Full at (2,0)
  _01: a rectangle with size (3,1) and color grey and mask Full at (0,3)
  _011: a rectangle with size (3,1) and color grey and mask Full at (0,7)
diff: 
delta: (0,1)=3 
! 10 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,11) and color black and layers
  _0: a rectangle with size (3,3) and color brown and mask ..x|xxx|.xx at (0,0)
  _0100: a point with color green at (0,0)
  _010: a rectangle with size (1,2) and color green and mask Full at (0,0)
  _01: a rectangle with size (3,1) and color grey and mask Full at (0,3)
  _011: a rectangle with size (3,1) and color grey and mask Full at (0,7)
diff: 
delta: (2,0)=2 
! 9 wrong pixels (generated / expected)

TEST 8e5a5113.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.9 sec (25.9 sec/task)
bits-train-error = 3002.8 bits (3002.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-186] Checking task 8eb1be9a.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 10337.2 = 10346.1
DL output with Mo: L = 9.0 + 34320.6 = 34329.6
DL input+output M: L = 17.9 + 44657.8 = 44675.7

# learning a model for train pairs
2.000	
1.206	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.892	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.779	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.668	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.556	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 2103.1 = 2132.0
DL output with Mo: L = 85.3 + 11926.5 = 12011.8
DL input+output M: L = 114.2 + 14029.6 = 14143.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (15,19) and color black and layers
  _0: a rectangle with size (3,19) and color cyan and mask ..x.....x.....x....|xxxxxxxxxxxxxxxxxxx|.....x.....x.....x. at (4,0)
diff: 
delta:
   (118.2 bits)
data: a background with size (15,19) and color black and layers
  _0: a rectangle with size (3,19) and color cyan and mask ..x.....x.....x....|xxxxxxxxxxxxxxxxxxx|.....x.....x.....x. at (1,0)
  _01: a rectangle with size (3,19) and color cyan and mask ..x.....x.....x....|xxxxxxxxxxxxxxxxxxx|.....x.....x.....x. at (4,0)
  _011: a rectangle with size (3,19) and color cyan and mask ..x.....x.....x....|xxxxxxxxxxxxxxxxxxx|.....x.....x.....x. at (7,0)
  _0111: a rectangle with size (3,19) and color cyan and mask ..x.....x.....x....|xxxxxxxxxxxxxxxxxxx|.....x.....x.....x. at (10,0)
diff: 
delta: (0,5)=8  (0,11)=8  (0,17)=8  (13,2)=8  (13,8)=8  (13,14)=8  (14,0)=8  (14,1)=8  (14,2)=8  (14,3)=8  (14,4)=8  (14,5)=8  (14,6)=8  (14,7)=8  (14,8)=8  (14,9)=8  (14,10)=8  (14,11)=8  (14,12)=8  (14,13)=8  (14,14)=8  (14,15)=8  (14,16)=8  (14,17)=8  (14,18)=8 
   (921.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,19) and color black and layers
  _0: a rectangle with size (3,19) and color cyan and mask ..x.....x.....x....|xxxxxxxxxxxxxxxxxxx|.....x.....x.....x. at (4,0)
diff: 
delta:
! size mismatch, 10x10 instead of 15x19

TRAIN 8eb1be9a.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,12) and color black and layers
  _0: a rectangle with size (3,12) and color red and mask x.x.x.x.x.x.|xxxxxxxxxxxx|x.x.x.x.x.x. at (3,0)
diff: 
delta:
   (92.1 bits)
data: a background with size (10,12) and color black and layers
  _0: a rectangle with size (10,12) and color red and mask x.x.x.x.x.x.|xxxxxxxxxxxx|x.x.x.x.x.x.|x.x.x.x.x.x.|xxxxxxxxxxxx|x.x.x.x.x.x.|x.x.x.x.x.x.|xxxxxxxxxxxx|x.x.x.x.x.x.|x.x.x.x.x.x. at (0,0)
  _01: a rectangle with size (2,11) and color black and mask Full at (2,1)
  _011: a rectangle with size (1,11) and color black and mask Full at (0,1)
  _0111: a rectangle with size (5,1) and color black and mask Full at (5,1)
diff: 
delta:
   (271.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,12) and color black and layers
  _0: a rectangle with size (3,12) and color red and mask x.x.x.x.x.x.|xxxxxxxxxxxx|x.x.x.x.x.x. at (3,0)
diff: 
delta:
! size mismatch, 10x10 instead of 10x12

TRAIN 8eb1be9a.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,13) and color black and layers
  _0: a rectangle with size (3,13) and color blue and mask .x..x..x..x..|x.xx.xx.xx.xx|x.xx.xx.xx.xx at (3,0)
diff: 
delta:
! size mismatch, 10x10 instead of 14x13

TEST 8eb1be9a.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.9 sec (27.9 sec/task)
bits-train-error = 11926.5 bits (11926.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-185] Checking task 8efcae92.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 106845.6 = 106854.5
DL output with Mo: L = 9.0 + 5530.2 = 5539.2
DL input+output M: L = 17.9 + 112375.8 = 112393.7

# learning a model for train pairs
2.000	
1.687	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.411	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.106	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.914	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.818	OUT DEF: ^.size=^.layer_01.shape.size
0.725	OUT DEF: ^.layer_0.shape.size=^.layer_01.shape.size
0.683	OUT DEF: ^.color=red
0.657	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.651	OUT DEF: ^.layer_0.pos=(?,?)
0.626	OUT DEF: ^.layer_0.pos.j=(0)
0.605	OUT DEF: ^.layer_0.pos.i=(0)
0.604	IN  DEF: ^.layer_0.shape.color=blue
0.602	IN  DEF: ^.layer_01.shape.color=blue
0.601	IN  DEF: ^.layer_011.shape.color=blue
0.601	IN  DEF: ^.layer_0.shape.mask=Full
0.537	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.536	IN  DEF: ^.layer_011.shape.mask=Full
0.535	IN  OBJECT at ^.layer_00: a point with color ? at ?
0.534	IN  DEF: ^.layer_00.shape.color=red
0.533	IN  OBJECT at ^.layer_001: a point with color ? at ?
0.531	IN  DEF: ^.layer_001.shape.color=red
0.531	IN  OBJECT at ^.layer_0010: a point with color ? at ?
0.529	IN  DEF: ^.layer_0010.shape.color=red
0.528	IN  OBJECT at ^.layer_000: a point with color ? at ?
0.527	IN  DEF: ^.layer_000.shape.color=red
0.526	IN  DEF: ^.layer_0111.shape.mask=Full
0.525	IN  OBJECT at ^.layer_0001: a point with color ? at ?
0.524	IN  DEF: ^.layer_0001.shape.color=red
0.523	IN  OBJECT at ^.layer_00010: a point with color ? at ?
0.522	IN  DEF: ^.layer_00010.shape.color=red
0.521	IN  OBJECT at ^.layer_000100: a point with color ? at ?
0.520	IN  DEF: ^.layer_000100.shape.color=red
0.519	OUT DEF: ^.color=^.layer_000.shape.color
0.519	IN  DEF: ^.color=black
0.518	IN  DEF: ^.size=(?,?)
0.515	IN  DEF: ^.size.i=20
0.512	IN  DEF: ^.size.j=20
0.512	IN  DEF: ^.layer_000.pos=(?,?)
0.512	IN  DEF: ^.layer_000100.pos=(?,?)
0.511	IN  DEF: ^.layer_00010.pos=(?,?)
0.511	IN  DEF: ^.layer_0.pos=(?,?)
0.511	IN  DEF: ^.layer_0001.pos=(?,?)
0.510	IN  DEF: ^.layer_00.pos=(?,?)
0.510	IN  DEF: ^.layer_0010.pos=(?,?)
0.510	IN  DEF: ^.layer_001.pos=(?,?)
0.509	IN  DEF: ^.layer_0.shape.size=(?,?)
0.509	IN  DEF: ^.layer_01.pos=(?,?)
0.509	IN  DEF: ^.layer_01.shape.size=(?,?)
0.508	IN  DEF: ^.layer_011.pos=(?,?)
0.508	IN  DEF: ^.layer_011.shape.size=(?,?)
0.508	IN  DEF: ^.layer_0111.pos=(?,?)
0.507	IN  DEF: ^.layer_0111.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_01.shape.size and color ^.layer_000.shape.color and layers
  _0: a rectangle with size ^.layer_01.shape.size and color ^.layer_0.shape.color and mask ? at ((0),(0))
WHERE (Mi)
a background with size (20,20) and color black and layers
  _000: a point with color red at (?,?)
  _000100: a point with color red at (?,?)
  _00010: a point with color red at (?,?)
  _0001: a point with color red at (?,?)
  _00: a point with color red at (?,?)
  _0010: a point with color red at (?,?)
  _001: a point with color red at (?,?)
  _0: a rectangle with size (?,?) and color blue and mask Full at (?,?)
  _01: a rectangle with size (?,?) and color blue and mask ? at (?,?)
  _011: a rectangle with size (?,?) and color blue and mask Full at (?,?)
  _0111: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 264.8 + 13587.1 = 13852.0
DL output with Mo: L = 40.8 + 2051.8 = 2092.6
DL input+output M: L = 305.6 + 15638.9 = 15944.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (20,20) and color black and layers
  _000: a point with color red at (2,14)
  _000100: a point with color red at (4,5)
  _00010: a point with color red at (4,11)
  _0001: a point with color red at (4,16)
  _00: a point with color red at (5,4)
  _0010: a point with color red at (6,13)
  _001: a point with color red at (7,3)
  _0: a rectangle with size (8,8) and color blue and mask Full at (1,10)
  _01: a rectangle with size (5,6) and color blue and mask xxxxxx|x.x.xx|xx.x.x|x.xxxx|xxx.xx at (13,6)
  _011: a rectangle with size (6,5) and color blue and mask Full at (3,2)
  _0111: a rectangle with size (3,4) and color red and mask Full at (14,7)
diff: 
delta: (17,9)=2 
   (242.1 bits)
data: a background with size (5,6) and color red and layers
  _0: a rectangle with size (5,6) and color blue and mask xxxxxx|x.x.xx|xx.x.x|x.xxxx|xxx.xx at (0,0)
diff: 
delta:
   (33.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _000: a point with color red at (2,14)
  _000100: a point with color red at (4,5)
  _00010: a point with color red at (4,11)
  _0001: a point with color red at (4,16)
  _00: a point with color red at (5,4)
  _0010: a point with color red at (6,13)
  _001: a point with color red at (7,3)
  _0: a rectangle with size (8,8) and color blue and mask Full at (1,10)
  _01: a rectangle with size (5,6) and color blue and mask xxxxxx|x.x.xx|xx.x.x|x.xxxx|xxx.xx at (13,6)
  _011: a rectangle with size (6,5) and color blue and mask Full at (3,2)
  _0111: a rectangle with size (3,4) and color red and mask Full at (14,7)
diff: 
delta: (17,9)=2 
! 6 wrong pixels (generated / expected)

TRAIN 8efcae92.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (20,20) and color black and layers
  _000: a point with color red at (2,6)
  _000100: a point with color red at (3,3)
  _00010: a point with color red at (3,10)
  _0001: a point with color red at (3,19)
  _00: a point with color red at (4,7)
  _0010: a point with color red at (4,16)
  _001: a point with color red at (5,5)
  _0: a rectangle with size (7,9) and color blue and mask Full at (13,0)
  _01: a rectangle with size (9,9) and color blue and mask Full at (2,2)
  _011: a rectangle with size (9,6) and color blue and mask Full at (3,14)
  _0111: a rectangle with size (4,6) and color blue and mask Full at (15,11)
diff: 
delta: (5,9)=2  (6,2)=2  (6,17)=2  (8,7)=2  (8,15)=2  (9,3)=2  (9,18)=2  (10,5)=2  (10,10)=2  (10,15)=2  (14,3)=2  (15,1)=2  (15,7)=2  (16,4)=2  (16,14)=2  (17,6)=2  (17,12)=2  (18,2)=2 
   (579.7 bits)
data: a background with size (9,9) and color red and layers
  _0: a rectangle with size (9,9) and color blue and mask xxxx.xxxx|x.xxxxxx.|xxxxx.xxx|xxx.xxx.x|.xxxxxxxx|xxxxxxxxx|xxxxx.xxx|x.xxxxxxx|xxx.xxxx. at (0,0)
diff: 
delta:
   (84.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _000: a point with color red at (2,6)
  _000100: a point with color red at (3,3)
  _00010: a point with color red at (3,10)
  _0001: a point with color red at (3,19)
  _00: a point with color red at (4,7)
  _0010: a point with color blue at (4,8)
  _001: a point with color blue at (4,9)
  _0: a rectangle with size (9,9) and color blue and mask Full at (2,2)
  _01: a rectangle with size (7,9) and color blue and mask Full at (13,0)
  _011: a rectangle with size (9,6) and color blue and mask xxxxxx|xx.xxx|xxxxxx|xxx.xx|xxxxxx|x.xxxx|xxxx.x|x.xxxx|xxxxxx at (3,14)
  _0111: a rectangle with size (4,6) and color blue and mask Full at (15,11)
diff:   ^.layer_011.shape.mask  ^.layer_001.shape.color  ^.layer_0010.shape.color
delta: (4,16)=2  (5,5)=2  (5,9)=2  (6,2)=2  (6,17)=2  (8,7)=2  (8,15)=2  (9,3)=2  (9,18)=2  (10,5)=2  (10,10)=2  (10,15)=2  (14,3)=2  (15,1)=2  (15,7)=2  (16,4)=2  (16,14)=2  (17,6)=2  (17,12)=2  (18,2)=2 
! size mismatch, 7x9 instead of 9x9

TRAIN 8efcae92.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (20,20) and color black and layers
  _000: a point with color red at (0,1)
  _000100: a point with color red at (1,4)
  _00010: a point with color red at (2,3)
  _0001: a point with color red at (3,17)
  _00: a point with color red at (4,2)
  _0010: a point with color red at (4,5)
  _001: a point with color red at (4,11)
  _0: a rectangle with size (12,9) and color blue and mask Full at (2,9)
  _01: a rectangle with size (5,17) and color blue and mask Full at (15,2)
  _011: a rectangle with size (6,6) and color blue and mask Full at (0,1)
  _0111: a rectangle with size (4,4) and color blue and mask Full at (10,3)
diff: 
delta: (5,14)=2  (7,12)=2  (10,3)=2  (10,5)=2  (10,12)=2  (10,16)=2  (12,4)=2  (12,6)=2  (16,9)=2  (16,15)=2  (17,5)=2  (17,11)=2  (18,3)=2  (18,8)=2  (19,12)=2  (19,15)=2 
   (536.9 bits)
data: a background with size (5,17) and color red and layers
  _0: a rectangle with size (5,17) and color blue and mask xxxxxxxxxxxxxxxxx|xxxxxxx.xxxxx.xxx|xxx.xxxxx.xxxxxxx|x.xxxx.xxxxxxxxxx|xxxxxxxxxx.xx.xxx at (0,0)
diff: 
delta:
   (88.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _000: a point with color red at (0,1)
  _000100: a point with color blue at (0,2)
  _00010: a point with color blue at (0,3)
  _0001: a point with color blue at (1,1)
  _00: a point with color red at (1,4)
  _0010: a point with color red at (2,3)
  _001: a point with color red at (3,17)
  _0: a rectangle with size (12,9) and color blue and mask Full at (2,9)
  _01: a rectangle with size (5,17) and color blue and mask Full at (15,2)
  _011: a rectangle with size (6,6) and color blue and mask Full at (0,1)
  _0111: a rectangle with size (4,4) and color blue and mask Full at (10,3)
diff:   ^.layer_0001.shape.color  ^.layer_00010.shape.color  ^.layer_000100.shape.color
delta: (4,2)=2  (4,5)=2  (4,11)=2  (5,14)=2  (7,12)=2  (10,3)=2  (10,5)=2  (10,12)=2  (10,16)=2  (12,4)=2  (12,6)=2  (16,9)=2  (16,15)=2  (17,5)=2  (17,11)=2  (18,3)=2  (18,8)=2  (19,12)=2  (19,15)=2 
! 8 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (20,20) and color black and layers
  _000: a point with color red at (0,1)
  _000100: a point with color blue at (0,2)
  _00010: a point with color blue at (0,3)
  _0001: a point with color blue at (1,1)
  _00: a point with color red at (1,4)
  _0010: a point with color red at (2,3)
  _001: a point with color red at (3,17)
  _0: a rectangle with size (5,17) and color blue and mask Full at (15,2)
  _01: a rectangle with size (12,9) and color blue and mask Full at (2,9)
  _011: a rectangle with size (6,6) and color blue and mask Full at (0,1)
  _0111: a rectangle with size (4,4) and color blue and mask Full at (10,3)
diff:   ^.layer_0001.shape.color  ^.layer_00010.shape.color  ^.layer_000100.shape.color
delta: (4,2)=2  (4,5)=2  (4,11)=2  (5,14)=2  (7,12)=2  (10,3)=2  (10,5)=2  (10,12)=2  (10,16)=2  (12,4)=2  (12,6)=2  (16,9)=2  (16,15)=2  (17,5)=2  (17,11)=2  (18,3)=2  (18,8)=2  (19,12)=2  (19,15)=2 
! size mismatch, 12x9 instead of 5x17

TRAIN 8efcae92.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _000: a point with color blue at (1,9)
  _000100: a point with color blue at (2,9)
  _00010: a point with color red at (2,14)
  _0001: a point with color red at (3,2)
  _00: a point with color blue at (3,9)
  _0010: a point with color red at (3,10)
  _001: a point with color red at (4,4)
  _0: a rectangle with size (18,5) and color blue and mask Full at (1,1)
  _01: a rectangle with size (9,10) and color blue and mask Full at (6,8)
  _011: a rectangle with size (3,9) and color blue and mask Full at (17,11)
  _0111: a rectangle with size (3,8) and color blue and mask Full at (1,9)
diff:   ^.layer_00.shape.color  ^.layer_000100.shape.color  ^.layer_000.shape.color
delta: (6,12)=2  (6,15)=2  (8,3)=2  (8,10)=2  (9,13)=2  (9,16)=2  (11,2)=2  (11,9)=2  (11,11)=2  (12,15)=2  (13,4)=2  (13,10)=2  (13,12)=2  (17,2)=2  (18,13)=2  (18,17)=2  (19,15)=2  (19,18)=2 
! 10 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (20,20) and color black and layers
  _000: a point with color blue at (1,9)
  _000100: a point with color blue at (2,9)
  _00010: a point with color red at (2,14)
  _0001: a point with color red at (3,2)
  _00: a point with color blue at (3,9)
  _0010: a point with color red at (3,10)
  _001: a point with color red at (4,4)
  _0: a rectangle with size (9,10) and color blue and mask Full at (6,8)
  _01: a rectangle with size (18,5) and color blue and mask Full at (1,1)
  _011: a rectangle with size (3,9) and color blue and mask Full at (17,11)
  _0111: a rectangle with size (3,8) and color blue and mask Full at (1,9)
diff:   ^.layer_00.shape.color  ^.layer_000100.shape.color  ^.layer_000.shape.color
delta: (6,12)=2  (6,15)=2  (8,3)=2  (8,10)=2  (9,13)=2  (9,16)=2  (11,2)=2  (11,9)=2  (11,11)=2  (12,15)=2  (13,4)=2  (13,10)=2  (13,12)=2  (17,2)=2  (18,13)=2  (18,17)=2  (19,15)=2  (19,18)=2 
! size mismatch, 18x5 instead of 9x10

TEST 8efcae92.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.5 sec (26.5 sec/task)
bits-train-error = 2051.8 bits (2051.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-184] Checking task 8f2ea7aa.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3164.8 = 3173.8
DL output with Mo: L = 9.0 + 11458.8 = 11467.8
DL input+output M: L = 17.9 + 14623.6 = 14641.6

# learning a model for train pairs
2.000	
1.583	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.205	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.156	OUT DEF: ^.size=^.size
1.113	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.066	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.051	IN  DEF: ^.color=black
1.039	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.027	OUT DEF: ^.layer_01.shape.color=^.layer_0.shape.color
1.015	OUT DEF: ^.layer_011.shape.color=^.layer_0.shape.color
1.004	IN  DEF: ^.size=(?,?)
0.924	IN  DEF: ^.size.i=9
0.843	IN  DEF: ^.size.j=9
0.832	IN  DEF: ^.layer_0.pos=(?,?)
0.821	IN  DEF: ^.layer_0.shape.size=(?,?)
0.770	IN  DEF: ^.layer_0.shape.size.j=3
0.766	OUT DEF: ^.color=black
0.763	OUT DEF: ^.layer_0.pos=(?,?)
0.760	OUT DEF: ^.layer_0.shape.size=(?,?)
0.757	OUT DEF: ^.layer_01.pos=(?,?)
0.754	OUT DEF: ^.layer_01.shape.size=(?,?)
0.751	OUT DEF: ^.layer_011.pos=(?,?)
0.740	OUT DEF: ^.layer_011.pos.j=^.layer_0.pos.j - ^.layer_0.pos.i
0.727	OUT DEF: ^.layer_011.pos.i=(0)
0.713	OUT DEF: ^.layer_01.pos.j=6
0.702	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.i
0.699	OUT DEF: ^.layer_011.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask ? at (?,^.layer_0.pos.i)
  _01: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask ? at (?,6)
  _011: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask ? at ((0),^.layer_0.pos.j - ^.layer_0.pos.i)
WHERE (Mi)
a background with size (9,9) and color black and layers
  _0: a rectangle with size (?,3) and color ? and mask ? at (?,?)

DL input  with Mi: L = 53.8 + 1099.6 = 1153.4
DL output with Mo: L = 105.0 + 3739.6 = 3844.6
DL input+output M: L = 158.8 + 4839.2 = 4998.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (2,3) and color cyan and mask xx.|..x at (0,0)
diff: 
delta: (2,0)=8 
   (47.6 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (2,3) and color cyan and mask xx.|..x at (6,0)
  _01: a rectangle with size (2,3) and color cyan and mask xx.|..x at (3,6)
  _011: a rectangle with size (3,6) and color cyan and mask xx.xx.|..x..x|...x.. at (0,0)
diff: 
delta: (2,0)=8  (5,6)=8  (8,0)=8 
   (140.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (2,3) and color cyan and mask xx.|..x at (0,0)
diff: 
delta: (2,0)=8 
! 20 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (1,1) and color cyan and mask Full at (1,2)
diff:   ^.layer_0.shape.size.j
delta: (0,0)=8  (0,1)=8  (2,0)=8 
! 20 wrong pixels (generated / expected)

TRAIN 8f2ea7aa.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color orange and mask ..x|.xx|x.. at (3,3)
diff: 
delta:
   (31.2 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (1,1) and color orange and mask Full at (5,3)
  _01: a rectangle with size (1,1) and color orange and mask Full at (2,6)
  _011: a rectangle with size (9,9) and color orange and mask ........x|.......xx|......x..|.....x..x|....xx.xx|...x..x..|..x......|.xx......|x........ at (0,0)
diff: 
delta:
   (124.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color orange and mask ..x|.xx|x.. at (3,3)
diff: 
delta:
! 26 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (1,2) and color orange and mask Full at (4,4)
diff:   ^.layer_0.shape.size.j
delta: (3,5)=7# (5,3)=7#
! 26 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (2,1) and color orange and mask Full at (3,5)
diff:   ^.layer_0.shape.size.j
delta: (4,4)=7# (5,3)=7#
! 24 wrong pixels (generated / expected)

TRAIN 8f2ea7aa.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color pink and mask .x.|x.x|xx. at (0,3)
diff: 
delta:
   (31.2 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (6,6) and color pink and mask .x....|x.x...|xx....|.x..x.|x.xx.x|xx.xx. at (3,0)
  _01: a rectangle with size (3,3) and color pink and mask .x.|x.x|xx. at (3,6)
  _011: a rectangle with size (3,3) and color pink and mask .x.|x.x|xx. at (0,3)
diff: 
delta:
   (109.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color pink and mask .x.|x.x|xx. at (0,3)
diff: 
delta:
! 33 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (1,2) and color pink and mask Full at (2,3)
diff:   ^.layer_0.shape.size.j
delta: (0,4)=6  (1,3)=6  (1,5)=6 
! 33 wrong pixels (generated / expected)

TRAIN 8f2ea7aa.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
negative integer

TEST 8f2ea7aa.json/1: 0 - (ERROR)

# Performance measures on task
runtime-learning = 16.1 sec (16.1 sec/task)
bits-train-error = 3739.6 bits (3739.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-183] Checking task 90c28cc7.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 154592.4 = 154601.4
DL output with Mo: L = 9.0 + 2820.3 = 2829.2
DL input+output M: L = 17.9 + 157412.7 = 157430.6

# learning a model for train pairs
2.000	
1.724	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.525	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.341	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.185	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.101	OUT DEF: ^.color=^.layer_0.shape.color
1.089	OUT DEF: ^.size=(?,?)
1.088	IN  DEF: ^.layer_0111.shape.color=red
1.087	IN  DEF: ^.layer_0.shape.mask=Full
1.087	IN  DEF: ^.layer_01.shape.mask=Full
1.086	IN  DEF: ^.layer_011.shape.mask=Full
1.086	IN  DEF: ^.layer_0111.shape.mask=Full
1.086	IN  DEF: ^.color=black
1.085	IN  DEF: ^.size=(?,?)
1.083	IN  DEF: ^.size.i=21
1.081	IN  DEF: ^.size.j=21
1.081	IN  DEF: ^.layer_0.pos=(?,?)
1.081	IN  DEF: ^.layer_0.shape.size=(?,?)
1.080	IN  DEF: ^.layer_01.pos=(?,?)
1.080	IN  DEF: ^.layer_01.shape.size=(?,?)
1.080	IN  DEF: ^.layer_011.pos=(?,?)
1.080	IN  DEF: ^.layer_011.shape.size=(?,?)
1.080	IN  DEF: ^.layer_0111.pos=(?,?)
1.079	IN  DEF: ^.layer_0111.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (?,?) and color ^.layer_0.shape.color and layers
WHERE (Mi)
a background with size (21,21) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _011: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _0111: a rectangle with size (?,?) and color red and mask Full at (?,?)

DL input  with Mi: L = 138.2 + 27067.1 = 27205.2
DL output with Mo: L = 14.3 + 2541.6 = 2555.9
DL input+output M: L = 152.4 + 29608.7 = 29761.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (6,12) and color orange and mask Full at (1,9)
  _01: a rectangle with size (5,12) and color grey and mask Full at (11,9)
  _011: a rectangle with size (6,8) and color cyan and mask Full at (1,1)
  _0111: a rectangle with size (5,8) and color red and mask Full at (11,1)
diff: 
delta: (7,1)=3  (7,2)=3  (7,3)=3  (7,4)=3  (7,5)=3  (7,6)=3  (7,7)=3  (7,8)=3  (7,9)=4  (7,10)=4  (7,11)=4  (7,12)=4  (7,13)=4  (7,14)=4  (7,15)=1  (7,16)=1  (7,17)=1  (7,18)=1  (7,19)=1  (7,20)=1  (8,1)=3  (8,2)=3  (8,3)=3  (8,4)=3  (8,5)=3  (8,6)=3  (8,7)=3  (8,8)=3  (8,9)=4  (8,10)=4  (8,11)=4  (8,12)=4  (8,13)=4  (8,14)=4  (8,15)=1  (8,16)=1  (8,17)=1  (8,18)=1  (8,19)=1  (8,20)=1  (9,1)=3  (9,2)=3  (9,3)=3  (9,4)=3  (9,5)=3  (9,6)=3  (9,7)=3  (9,8)=3  (9,9)=4  (9,10)=4  (9,11)=4  (9,12)=4  (9,13)=4  (9,14)=4  (9,15)=1  (9,16)=1  (9,17)=1  (9,18)=1  (9,19)=1  (9,20)=1  (10,1)=3  (10,2)=3  (10,3)=3  (10,4)=3  (10,5)=3  (10,6)=3  (10,7)=3  (10,8)=3  (10,9)=4  (10,10)=4  (10,11)=4  (10,12)=4  (10,13)=4  (10,14)=4  (10,15)=1  (10,16)=1  (10,17)=1  (10,18)=1  (10,19)=1  (10,20)=1 
   (1819.9 bits)
data: a background with size (3,3) and color orange and layers
diff: 
delta: (0,0)=8  (1,0)=3  (1,1)=4  (1,2)=1  (2,0)=2  (2,1)=5# (2,2)=5#
   (124.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (6,12) and color orange and mask Full at (1,9)
  _01: a rectangle with size (5,12) and color grey and mask Full at (11,9)
  _011: a rectangle with size (6,8) and color cyan and mask Full at (1,1)
  _0111: a rectangle with size (5,8) and color red and mask Full at (11,1)
diff: 
delta: (7,1)=3  (7,2)=3  (7,3)=3  (7,4)=3  (7,5)=3  (7,6)=3  (7,7)=3  (7,8)=3  (7,9)=4  (7,10)=4  (7,11)=4  (7,12)=4  (7,13)=4  (7,14)=4  (7,15)=1  (7,16)=1  (7,17)=1  (7,18)=1  (7,19)=1  (7,20)=1  (8,1)=3  (8,2)=3  (8,3)=3  (8,4)=3  (8,5)=3  (8,6)=3  (8,7)=3  (8,8)=3  (8,9)=4  (8,10)=4  (8,11)=4  (8,12)=4  (8,13)=4  (8,14)=4  (8,15)=1  (8,16)=1  (8,17)=1  (8,18)=1  (8,19)=1  (8,20)=1  (9,1)=3  (9,2)=3  (9,3)=3  (9,4)=3  (9,5)=3  (9,6)=3  (9,7)=3  (9,8)=3  (9,9)=4  (9,10)=4  (9,11)=4  (9,12)=4  (9,13)=4  (9,14)=4  (9,15)=1  (9,16)=1  (9,17)=1  (9,18)=1  (9,19)=1  (9,20)=1  (10,1)=3  (10,2)=3  (10,3)=3  (10,4)=3  (10,5)=3  (10,6)=3  (10,7)=3  (10,8)=3  (10,9)=4  (10,10)=4  (10,11)=4  (10,12)=4  (10,13)=4  (10,14)=4  (10,15)=1  (10,16)=1  (10,17)=1  (10,18)=1  (10,19)=1  (10,20)=1 
! size mismatch, 10x10 instead of 3x3
>> Trial 2
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (5,12) and color grey and mask Full at (11,9)
  _01: a rectangle with size (6,12) and color orange and mask Full at (1,9)
  _011: a rectangle with size (6,8) and color cyan and mask Full at (1,1)
  _0111: a rectangle with size (5,8) and color red and mask Full at (11,1)
diff: 
delta: (7,1)=3  (7,2)=3  (7,3)=3  (7,4)=3  (7,5)=3  (7,6)=3  (7,7)=3  (7,8)=3  (7,9)=4  (7,10)=4  (7,11)=4  (7,12)=4  (7,13)=4  (7,14)=4  (7,15)=1  (7,16)=1  (7,17)=1  (7,18)=1  (7,19)=1  (7,20)=1  (8,1)=3  (8,2)=3  (8,3)=3  (8,4)=3  (8,5)=3  (8,6)=3  (8,7)=3  (8,8)=3  (8,9)=4  (8,10)=4  (8,11)=4  (8,12)=4  (8,13)=4  (8,14)=4  (8,15)=1  (8,16)=1  (8,17)=1  (8,18)=1  (8,19)=1  (8,20)=1  (9,1)=3  (9,2)=3  (9,3)=3  (9,4)=3  (9,5)=3  (9,6)=3  (9,7)=3  (9,8)=3  (9,9)=4  (9,10)=4  (9,11)=4  (9,12)=4  (9,13)=4  (9,14)=4  (9,15)=1  (9,16)=1  (9,17)=1  (9,18)=1  (9,19)=1  (9,20)=1  (10,1)=3  (10,2)=3  (10,3)=3  (10,4)=3  (10,5)=3  (10,6)=3  (10,7)=3  (10,8)=3  (10,9)=4  (10,10)=4  (10,11)=4  (10,12)=4  (10,13)=4  (10,14)=4  (10,15)=1  (10,16)=1  (10,17)=1  (10,18)=1  (10,19)=1  (10,20)=1 
! size mismatch, 10x10 instead of 3x3

TRAIN 90c28cc7.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (8,8) and color cyan and mask Full at (1,8)
  _01: a rectangle with size (7,8) and color yellow and mask Full at (9,8)
  _011: a rectangle with size (7,7) and color blue and mask Full at (9,1)
  _0111: a rectangle with size (8,7) and color red and mask Full at (1,1)
diff: 
delta:
   (124.7 bits)
data: a background with size (2,2) and color cyan and layers
diff: 
delta: (0,0)=2  (1,0)=1  (1,1)=4 
   (55.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (8,8) and color cyan and mask Full at (1,8)
  _01: a rectangle with size (7,8) and color yellow and mask Full at (9,8)
  _011: a rectangle with size (7,7) and color blue and mask Full at (9,1)
  _0111: a rectangle with size (8,7) and color red and mask Full at (1,1)
diff: 
delta:
! size mismatch, 10x10 instead of 2x2
>> Trial 2
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (7,8) and color yellow and mask Full at (9,8)
  _01: a rectangle with size (8,8) and color cyan and mask Full at (1,8)
  _011: a rectangle with size (7,7) and color blue and mask Full at (9,1)
  _0111: a rectangle with size (8,7) and color red and mask Full at (1,1)
diff: 
delta:
! size mismatch, 10x10 instead of 2x2

TRAIN 90c28cc7.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (6,12) and color green and mask Full at (7,2)
  _01: a rectangle with size (6,6) and color yellow and mask Full at (13,2)
  _011: a rectangle with size (6,6) and color blue and mask Full at (13,8)
  _0111: a rectangle with size (5,6) and color red and mask Full at (2,8)
diff: 
delta: (2,2)=8  (2,3)=8  (2,4)=8  (2,5)=8  (2,6)=8  (2,7)=8  (3,2)=8  (3,3)=8  (3,4)=8  (3,5)=8  (3,6)=8  (3,7)=8  (4,2)=8  (4,3)=8  (4,4)=8  (4,5)=8  (4,6)=8  (4,7)=8  (5,2)=8  (5,3)=8  (5,4)=8  (5,5)=8  (5,6)=8  (5,7)=8  (6,2)=8  (6,3)=8  (6,4)=8  (6,5)=8  (6,6)=8  (6,7)=8 
   (762.1 bits)
data: a background with size (3,2) and color green and layers
diff: 
delta: (0,0)=8  (0,1)=2  (2,0)=4  (2,1)=1 
   (73.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (6,12) and color green and mask Full at (7,2)
  _01: a rectangle with size (6,6) and color yellow and mask Full at (13,2)
  _011: a rectangle with size (6,6) and color blue and mask Full at (13,8)
  _0111: a rectangle with size (5,6) and color red and mask Full at (2,8)
diff: 
delta: (2,2)=8  (2,3)=8  (2,4)=8  (2,5)=8  (2,6)=8  (2,7)=8  (3,2)=8  (3,3)=8  (3,4)=8  (3,5)=8  (3,6)=8  (3,7)=8  (4,2)=8  (4,3)=8  (4,4)=8  (4,5)=8  (4,6)=8  (4,7)=8  (5,2)=8  (5,3)=8  (5,4)=8  (5,5)=8  (5,6)=8  (5,7)=8  (6,2)=8  (6,3)=8  (6,4)=8  (6,5)=8  (6,6)=8  (6,7)=8 
! size mismatch, 10x10 instead of 3x2
>> Trial 2
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (6,6) and color yellow and mask Full at (13,2)
  _01: a rectangle with size (6,12) and color green and mask Full at (7,2)
  _011: a rectangle with size (6,6) and color blue and mask Full at (13,8)
  _0111: a rectangle with size (5,6) and color red and mask Full at (2,8)
diff: 
delta: (2,2)=8  (2,3)=8  (2,4)=8  (2,5)=8  (2,6)=8  (2,7)=8  (3,2)=8  (3,3)=8  (3,4)=8  (3,5)=8  (3,6)=8  (3,7)=8  (4,2)=8  (4,3)=8  (4,4)=8  (4,5)=8  (4,6)=8  (4,7)=8  (5,2)=8  (5,3)=8  (5,4)=8  (5,5)=8  (5,6)=8  (5,7)=8  (6,2)=8  (6,3)=8  (6,4)=8  (6,5)=8  (6,6)=8  (6,7)=8 
! size mismatch, 10x10 instead of 3x2

TRAIN 90c28cc7.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (21,21) and color black and layers
  _0: a rectangle with size (8,8) and color green and mask Full at (7,6)
  _01: a rectangle with size (8,18) and color cyan and mask Full at (7,1)
  _011: a rectangle with size (18,8) and color yellow and mask Full at (1,6)
  _0111: a rectangle with size (18,5) and color red and mask Full at (1,1)
diff: 
delta: (1,14)=1  (1,15)=1  (1,16)=1  (1,17)=1  (1,18)=1  (2,14)=1  (2,15)=1  (2,16)=1  (2,17)=1  (2,18)=1  (3,14)=1  (3,15)=1  (3,16)=1  (3,17)=1  (3,18)=1  (4,14)=1  (4,15)=1  (4,16)=1  (4,17)=1  (4,18)=1  (5,14)=1  (5,15)=1  (5,16)=1  (5,17)=1  (5,18)=1  (6,14)=1  (6,15)=1  (6,16)=1  (6,17)=1  (6,18)=1  (15,14)=2  (15,15)=2  (15,16)=2  (15,17)=2  (15,18)=2  (16,14)=2  (16,15)=2  (16,16)=2  (16,17)=2  (16,18)=2  (17,14)=2  (17,15)=2  (17,16)=2  (17,17)=2  (17,18)=2  (18,14)=2  (18,15)=2  (18,16)=2  (18,17)=2  (18,18)=2 
! size mismatch, 10x10 instead of 3x3

TEST 90c28cc7.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 3.7 sec (3.7 sec/task)
bits-train-error = 2541.6 bits (2541.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-182] Checking task 90f3ed37.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 11431.7 = 11440.7
DL output with Mo: L = 9.0 + 20444.1 = 20453.0
DL input+output M: L = 17.9 + 31875.8 = 31893.7

# learning a model for train pairs
2.000	
1.601	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.331	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.167	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.032	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.905	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.796	OUT OBJECT at ^.layer_0111: ^.layer_01.shape at ?
0.720	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.647	OUT OBJECT at ^.layer_01111: ^.layer_011.shape at ?
0.617	OUT DEF: ^.size=^.size
0.597	OUT OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
0.581	OUT DEF: ^.layer_0=^.layer_0
0.564	OUT DEF: ^.layer_0111=^.layer_01
0.547	OUT DEF: ^.layer_01111=^.layer_011
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: ^.layer_0
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: ^.layer_01
  _01111: ^.layer_011
  _011111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 4393.5 = 4460.2
DL output with Mo: L = 81.0 + 3141.2 = 3222.2
DL input+output M: L = 147.8 + 7534.6 = 7682.4

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (15,10) and color black and layers
  _0: a rectangle with size (2,4) and color cyan and mask xxx.|...x at (6,0)
  _01: a rectangle with size (2,3) and color cyan and mask xx.|..x at (10,0)
  _011: a rectangle with size (3,10) and color cyan and mask xx........|..x.......|...xxxxxxx at (1,0)
diff: 
delta:
   (161.5 bits)
data: a background with size (15,10) and color black and layers
  _0: a rectangle with size (2,4) and color cyan and mask xxx.|...x at (6,0)
  _01: a rectangle with size (1,7) and color blue and mask Full at (12,3)
  _011: a rectangle with size (1,1) and color cyan and mask Full at (2,2)
  _0111: a rectangle with size (2,3) and color cyan and mask xx.|..x at (10,0)
  _01111: a rectangle with size (3,10) and color cyan and mask xx........|..x.......|...xxxxxxx at (1,0)
  _011111: a rectangle with size (1,6) and color blue and mask Full at (8,4)
diff: 
delta:
   (84.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,10) and color black and layers
  _0: a rectangle with size (2,4) and color cyan and mask xxx.|...x at (6,0)
  _01: a rectangle with size (2,3) and color cyan and mask xx.|..x at (10,0)
  _011: a rectangle with size (3,10) and color cyan and mask xx........|..x.......|...xxxxxxx at (1,0)
diff: 
delta:
! 17 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (15,10) and color black and layers
  _0: a rectangle with size (3,10) and color cyan and mask xx........|..x.......|...xxxxxxx at (1,0)
  _01: a rectangle with size (2,4) and color cyan and mask xxx.|...x at (6,0)
  _011: a rectangle with size (2,3) and color cyan and mask xx.|..x at (10,0)
diff: 
delta:
! 15 wrong pixels (generated / expected)

TRAIN 90f3ed37.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (15,10) and color black and layers
  _0: a rectangle with size (1,10) and color cyan and mask Full at (2,0)
  _01: a rectangle with size (1,4) and color cyan and mask Full at (11,0)
  _011: a rectangle with size (1,3) and color cyan and mask Full at (6,0)
diff: 
delta: (13,0)=8  (13,1)=8 
   (150.2 bits)
data: a background with size (15,10) and color black and layers
  _0: a rectangle with size (1,10) and color cyan and mask Full at (2,0)
  _01: a rectangle with size (1,8) and color blue and mask Full at (13,2)
  _011: a rectangle with size (1,7) and color blue and mask Full at (6,3)
  _0111: a rectangle with size (1,4) and color cyan and mask Full at (11,0)
  _01111: a rectangle with size (1,3) and color cyan and mask Full at (6,0)
  _011111: a rectangle with size (1,6) and color blue and mask Full at (11,4)
diff: 
delta: (13,0)=8  (13,1)=8 
   (132.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,10) and color black and layers
  _0: a rectangle with size (1,10) and color cyan and mask Full at (2,0)
  _01: a rectangle with size (1,4) and color cyan and mask Full at (11,0)
  _011: a rectangle with size (1,3) and color cyan and mask Full at (6,0)
diff: 
delta: (13,0)=8  (13,1)=8 
! 27 wrong pixels (generated / expected)

TRAIN 90f3ed37.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (15,10) and color black and layers
  _0: a rectangle with size (2,10) and color cyan and mask Even Checkboard at (1,0)
  _01: a rectangle with size (2,5) and color cyan and mask Even Checkboard at (10,0)
  _011: a rectangle with size (2,3) and color cyan and mask Even Checkboard at (6,0)
diff: 
delta:
   (127.7 bits)
data: a background with size (15,10) and color black and layers
  _0: a rectangle with size (2,10) and color cyan and mask Even Checkboard at (1,0)
  _01: a rectangle with size (2,7) and color blue and mask Odd Checkboard at (6,3)
  _011: a rectangle with size (1,1) and color cyan and mask Full at (6,0)
  _0111: a rectangle with size (2,5) and color cyan and mask Even Checkboard at (10,0)
  _01111: a rectangle with size (2,3) and color cyan and mask Even Checkboard at (6,0)
  _011111: a rectangle with size (2,5) and color blue and mask Odd Checkboard at (10,5)
diff: 
delta:
   (96.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,10) and color black and layers
  _0: a rectangle with size (2,10) and color cyan and mask Even Checkboard at (1,0)
  _01: a rectangle with size (2,5) and color cyan and mask Even Checkboard at (10,0)
  _011: a rectangle with size (2,3) and color cyan and mask Even Checkboard at (6,0)
diff: 
delta:
! 15 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (15,10) and color black and layers
  _0: a rectangle with size (2,5) and color cyan and mask Even Checkboard at (10,0)
  _01: a rectangle with size (2,10) and color cyan and mask Even Checkboard at (1,0)
  _011: a rectangle with size (2,3) and color cyan and mask Even Checkboard at (6,0)
diff: 
delta:
! 16 wrong pixels (generated / expected)

TRAIN 90f3ed37.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,10) and color black and layers
  _0: a rectangle with size (3,10) and color cyan and mask ..xxxxxxxx|xx........|..xxxxxxxx at (1,0)
  _01: a rectangle with size (1,2) and color cyan and mask Full at (8,3)
  _011: a rectangle with size (3,5) and color cyan and mask ...xx|xxx..|...xx at (8,0)
diff: 
delta:
! 14 wrong pixels (generated / expected)

TEST 90f3ed37.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.5 sec (25.5 sec/task)
bits-train-error = 3141.2 bits (3141.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-181] Checking task 913fb3ed.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2255.1 = 2264.1
DL output with Mo: L = 9.0 + 13147.3 = 13156.3
DL input+output M: L = 17.9 + 15402.4 = 15420.3

# learning a model for train pairs
2.000	
1.629	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.436	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.351	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.294	OUT DEF: ^.size=^.size
1.241	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.215	IN  DEF: ^.color=black
1.193	IN  DEF: ^.size=(?,?)
1.172	IN  DEF: ^.layer_0.pos=(?,?)
1.163	OUT DEF: ^.layer_01.shape.mask=Full
1.156	OUT DEF: ^.layer_0.shape.mask=Full
1.149	OUT DEF: ^.layer_011.shape.mask=Full
1.144	OUT DEF: ^.color=black
1.141	OUT DEF: ^.layer_0.pos=(?,?)
1.128	OUT DEF: ^.layer_0.pos.i=^.layer_0.pos.i - 1
1.115	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.j - 1
1.111	OUT DEF: ^.layer_0.shape.size=(?,?)
1.095	OUT DEF: ^.layer_0.shape.size.j=3
1.091	OUT DEF: ^.layer_01.pos=(?,?)
1.087	OUT DEF: ^.layer_01.shape.size=(?,?)
1.084	OUT DEF: ^.layer_011.pos=(?,?)
1.080	OUT DEF: ^.layer_011.shape.size=(?,?)
1.063	OUT DEF: ^.layer_011.shape.size.i=3
1.047	OUT DEF: ^.layer_011.shape.size.j=3

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,3) and color ? and mask Full at (^.layer_0.pos.i - 1,^.layer_0.pos.j - 1)
  _01: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _011: a rectangle with size (3,3) and color ? and mask Full at (?,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a point with color ? at (?,?)

DL input  with Mi: L = 29.7 + 1885.3 = 1914.9
DL output with Mo: L = 115.7 + 2529.6 = 2645.3
DL input+output M: L = 145.4 + 4414.9 = 4560.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (12,12) and color black and layers
  _0: a point with color cyan at (4,5)
diff: 
delta: (5,1)=3  (6,8)=2 
   (75.5 bits)
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask Full at (3,4)
  _01: a rectangle with size (3,3) and color pink and mask Full at (4,0)
  _011: a rectangle with size (3,3) and color blue and mask Full at (5,7)
diff: 
delta: (4,5)=8  (5,1)=3  (6,8)=2 
   (112.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a point with color cyan at (4,5)
diff: 
delta: (5,1)=3  (6,8)=2 
! 36 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,12) and color black and layers
  _0: a point with color green at (5,1)
diff: 
delta: (4,5)=8  (6,8)=2 
! 36 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (12,12) and color black and layers
  _0: a point with color red at (6,8)
diff: 
delta: (4,5)=8  (5,1)=3 
! 36 wrong pixels (generated / expected)

TRAIN 913fb3ed.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (6,6) and color black and layers
  _0: a point with color green at (1,3)
diff: 
delta:
   (27.4 bits)
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (1,3) and color pink and mask Full at (0,2)
  _01: a rectangle with size (1,1) and color green and mask Full at (1,3)
  _011: a rectangle with size (3,3) and color pink and mask Full at (0,2)
diff: 
delta:
   (36.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,6) and color black and layers
  _0: a point with color green at (1,3)
diff: 
delta:
! 15 wrong pixels (generated / expected)

TRAIN 913fb3ed.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (16,16) and color black and layers
  _0: a point with color green at (3,12)
diff: 
delta: (10,3)=2 
   (58.2 bits)
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (3,3) and color pink and mask Full at (2,11)
  _01: a rectangle with size (1,1) and color red and mask Full at (10,3)
  _011: a rectangle with size (3,3) and color blue and mask Full at (9,2)
diff: 
delta: (3,12)=3 
   (67.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,16) and color black and layers
  _0: a point with color green at (3,12)
diff: 
delta: (10,3)=2 
! 27 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (16,16) and color black and layers
  _0: a point with color red at (10,3)
diff: 
delta: (3,12)=3 
! 27 wrong pixels (generated / expected)

TRAIN 913fb3ed.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (6,6) and color black and layers
  _0: a point with color cyan at (2,2)
diff: 
delta:
   (27.4 bits)
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (1,3) and color yellow and mask Full at (1,1)
  _01: a rectangle with size (1,1) and color cyan and mask Full at (2,2)
  _011: a rectangle with size (3,3) and color yellow and mask Full at (1,1)
diff: 
delta:
   (36.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,6) and color black and layers
  _0: a point with color cyan at (2,2)
diff: 
delta:
! 14 wrong pixels (generated / expected)

TRAIN 913fb3ed.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,16) and color black and layers
  _0: a point with color green at (1,1)
diff: 
delta: (10,13)=2  (14,2)=8 
! 27 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (16,16) and color black and layers
  _0: a point with color red at (10,13)
diff: 
delta: (1,1)=3  (14,2)=8 
! 27 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (16,16) and color black and layers
  _0: a point with color cyan at (14,2)
diff: 
delta: (1,1)=3  (10,13)=2 
! 27 wrong pixels (generated / expected)

TEST 913fb3ed.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 8.0 sec (8.0 sec/task)
bits-train-error = 2529.6 bits (2529.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-180] Checking task 91413438.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3012.9 = 3021.8
DL output with Mo: L = 9.0 + 17850.2 = 17859.2
DL input+output M: L = 17.9 + 20863.1 = 20881.0

# learning a model for train pairs
2.000	
1.232	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.881	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.855	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.835	IN  DEF: ^.color=black
0.819	IN  DEF: ^.size=(?,?)
0.747	IN  DEF: ^.size.i=3
0.675	IN  DEF: ^.size.j=3
0.659	IN  DEF: ^.layer_0.pos=(?,?)
0.621	IN  DEF: ^.layer_0.pos.i=0
0.582	IN  DEF: ^.layer_0.pos.j=0
0.566	IN  DEF: ^.layer_0.shape.size=(?,?)
0.494	IN  DEF: ^.layer_0.shape.size.j=3
0.484	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.480	OUT DEF: ^.color=black
0.478	OUT DEF: ^.size=(?,?)
0.475	OUT DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask ? at ^.layer_0.pos
WHERE (Mi)
a background with size (3,3) and color black and layers
  _0: a rectangle with size (?,3) and color ? and mask ? at (0,0)

DL input  with Mi: L = 46.6 + 821.9 = 868.6
DL output with Mo: L = 34.1 + 3312.4 = 3346.5
DL input+output M: L = 80.7 + 4134.4 = 4215.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color pink and mask xx.|.xx|..x at (0,0)
diff: 
delta:
   (22.2 bits)
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (6,12) and color pink and mask xx.xx.xx.xx.|.xx.xx.xx.xx|..x..x..x..x|xx..........|.xx.........|..x......... at (0,0)
diff: 
delta:
   (111.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color pink and mask xx.|.xx|..x at (0,0)
diff: 
delta:
! size mismatch, 10x10 instead of 12x12
>> Trial 2
data: a background with size (3,3) and color pink and layers
  _0: a rectangle with size (2,2) and color black and mask x.|xx at (1,0)
diff:   ^.color  ^.layer_0.shape.size.j  ^.layer_0.pos.i
delta: (0,2)=0 
! size mismatch, 10x10 instead of 12x12

TRAIN 91413438.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask .x.|.xx|x.. at (0,0)
diff: 
delta:
   (22.2 bits)
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (3,12) and color yellow and mask .x..x..x..x.|.xx.xx.xx.xx|x..x..x..x.. at (0,0)
diff: 
delta:
   (74.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask .x.|.xx|x.. at (0,0)
diff: 
delta:
! size mismatch, 10x10 instead of 15x15
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,1) and color yellow and mask Full at (0,1)
diff:   ^.layer_0.shape.size.j  ^.layer_0.pos.j
delta: (1,2)=4  (2,0)=4 
! size mismatch, 10x10 instead of 15x15

TRAIN 91413438.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask x.x|x.x|.xx at (0,0)
diff: 
delta:
   (22.2 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (6,9) and color green and mask x.xx.xx.x|x.xx.xx.x|.xx.xx.xx|x.xx.xx.x|x.xx.xx.x|.xx.xx.xx at (0,0)
diff: 
delta:
   (90.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask x.x|x.x|.xx at (0,0)
diff: 
delta:
! size mismatch, 10x10 instead of 9x9
>> Trial 2
data: a background with size (3,3) and color green and layers
  _0: a rectangle with size (3,2) and color black and mask .x|.x|x. at (0,0)
diff:   ^.color  ^.layer_0.shape.size.j
delta:
! size mismatch, 10x10 instead of 9x9

TRAIN 91413438.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,3) and color red and mask Even Checkboard at (0,0)
diff: 
delta:
   (15.6 bits)
data: a background with size (18,18) and color black and layers
  _0: a rectangle with size (2,9) and color red and mask x.xx.xx.x|.x..x..x. at (0,0)
diff: 
delta:
   (55.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,3) and color red and mask Even Checkboard at (0,0)
diff: 
delta:
! size mismatch, 10x10 instead of 18x18

TRAIN 91413438.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Odd Checkboard at (0,1)
diff:   ^.layer_0.shape.size.j  ^.layer_0.pos.j
delta:
! size mismatch, 10x10 instead of 21x21
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color cyan and mask Full at (0,2)
diff:   ^.layer_0.shape.size.j  ^.layer_0.pos.j
delta: (1,1)=8 
! size mismatch, 10x10 instead of 21x21
>> Trial 3
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color cyan and mask Full at (1,1)
diff:   ^.layer_0.shape.size.j  ^.layer_0.pos.j  ^.layer_0.pos.i
delta: (0,2)=8 
! size mismatch, 10x10 instead of 21x21

TEST 91413438.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 1.1 sec (1.1 sec/task)
bits-train-error = 3312.4 bits (3312.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-179] Checking task 91714a58.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 56182.3 = 56191.3
DL output with Mo: L = 9.0 + 8010.0 = 8019.0
DL input+output M: L = 17.9 + 64192.4 = 64210.3

# learning a model for train pairs
2.000	
1.211	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.100	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.980	OUT DEF: ^.layer_0=^.layer_0
0.898	OUT DEF: ^.size=^.size
0.876	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.871	OUT DEF: ^.color=black
0.869	IN  DEF: ^.layer_0.shape.mask=Full
0.869	IN  DEF: ^.color=black
0.868	IN  DEF: ^.size=(?,?)
0.863	IN  DEF: ^.size.i=16
0.857	IN  DEF: ^.size.j=16
0.857	IN  DEF: ^.layer_0.pos=(?,?)
0.856	IN  DEF: ^.layer_0.shape.size=(?,?)
0.855	IN  DEF: ^.layer_01.pos=(?,?)
0.855	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
WHERE (Mi)
a background with size (16,16) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 82.4 + 47863.0 = 47945.4
DL output with Mo: L = 12.2 + 0.0 = 12.2
DL input+output M: L = 94.6 + 47863.0 = 47957.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (4,3) and color red and mask Full at (3,3)
  _01: a rectangle with size (2,3) and color orange and mask Full at (7,7)
diff: 
delta: (0,4)=1  (0,5)=1  (0,6)=4  (0,8)=2  (0,13)=2  (0,15)=5# (1,3)=3  (1,4)=5# (1,8)=9# (1,9)=9# (1,10)=8  (1,12)=4  (1,14)=5# (1,15)=8  (2,0)=1  (2,2)=8  (2,3)=2  (2,4)=8  (2,7)=6  (2,9)=8  (2,10)=5# (2,14)=8  (3,11)=6  (4,2)=1  (4,8)=1  (4,9)=9# (4,10)=5# (4,13)=2  (4,15)=4  (5,1)=4  (5,7)=2  (5,10)=7# (6,0)=3  (6,2)=6  (6,9)=3  (6,10)=5# (6,12)=7# (7,0)=7# (7,2)=4  (7,3)=6  (7,6)=4  (7,9)=3  (7,11)=2  (7,14)=7# (7,15)=1  (8,1)=7# (8,7)=9# (8,13)=8  (8,14)=5# (8,15)=2  (9,0)=1  (9,1)=5# (9,2)=6  (9,3)=4  (9,4)=9# (9,5)=3  (9,7)=3  (9,13)=9# (9,14)=4  (9,15)=6  (10,1)=2  (10,2)=4  (10,10)=2  (10,12)=1  (10,13)=6  (11,3)=5# (11,14)=2  (11,15)=4  (12,2)=6  (12,8)=6  (12,11)=2  (13,1)=3  (13,4)=7# (13,6)=2  (13,8)=7# (13,9)=9# (14,2)=5# (14,4)=7# (14,12)=6  (14,13)=5# (14,14)=3  (15,0)=1  (15,3)=9# (15,7)=2  (15,11)=1  (15,14)=9#
   (1809.2 bits)
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (4,3) and color red and mask Full at (3,3)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (2,3) and color orange and mask Full at (7,7)
  _01: a rectangle with size (5,3) and color red and mask x..|xxx|xxx|xxx|xxx at (2,3)
diff: 
delta: (0,4)=1  (0,5)=1  (0,6)=4  (0,8)=2  (0,13)=2  (0,15)=5# (1,3)=3  (1,4)=5# (1,8)=9# (1,9)=9# (1,10)=8  (1,12)=4  (1,14)=5# (1,15)=8  (2,0)=1  (2,2)=8  (2,4)=8  (2,7)=6  (2,9)=8  (2,10)=5# (2,14)=8  (3,11)=6  (4,2)=1  (4,8)=1  (4,9)=9# (4,10)=5# (4,13)=2  (4,15)=4  (5,1)=4  (5,7)=2  (5,10)=7# (6,0)=3  (6,2)=6  (6,9)=3  (6,10)=5# (6,12)=7# (7,0)=7# (7,2)=4  (7,3)=6  (7,6)=4  (7,9)=3  (7,11)=2  (7,14)=7# (7,15)=1  (8,1)=7# (8,7)=9# (8,13)=8  (8,14)=5# (8,15)=2  (9,0)=1  (9,1)=5# (9,2)=6  (9,3)=4  (9,4)=9# (9,5)=3  (9,7)=3  (9,13)=9# (9,14)=4  (9,15)=6  (10,1)=2  (10,2)=4  (10,10)=2  (10,12)=1  (10,13)=6  (11,3)=5# (11,14)=2  (11,15)=4  (12,2)=6  (12,8)=6  (12,11)=2  (13,1)=3  (13,4)=7# (13,6)=2  (13,8)=7# (13,9)=9# (14,2)=5# (14,4)=7# (14,12)=6  (14,13)=5# (14,14)=3  (15,0)=1  (15,3)=9# (15,7)=2  (15,11)=1  (15,14)=9#
! 18 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (4,3) and color red and mask Full at (3,3)
  _01: a rectangle with size (2,3) and color orange and mask Full at (7,7)
diff: 
delta: (0,4)=1  (0,5)=1  (0,6)=4  (0,8)=2  (0,13)=2  (0,15)=5# (1,3)=3  (1,4)=5# (1,8)=9# (1,9)=9# (1,10)=8  (1,12)=4  (1,14)=5# (1,15)=8  (2,0)=1  (2,2)=8  (2,3)=2  (2,4)=8  (2,7)=6  (2,9)=8  (2,10)=5# (2,14)=8  (3,11)=6  (4,2)=1  (4,8)=1  (4,9)=9# (4,10)=5# (4,13)=2  (4,15)=4  (5,1)=4  (5,7)=2  (5,10)=7# (6,0)=3  (6,2)=6  (6,9)=3  (6,10)=5# (6,12)=7# (7,0)=7# (7,2)=4  (7,3)=6  (7,6)=4  (7,9)=3  (7,11)=2  (7,14)=7# (7,15)=1  (8,1)=7# (8,7)=9# (8,13)=8  (8,14)=5# (8,15)=2  (9,0)=1  (9,1)=5# (9,2)=6  (9,3)=4  (9,4)=9# (9,5)=3  (9,7)=3  (9,13)=9# (9,14)=4  (9,15)=6  (10,1)=2  (10,2)=4  (10,10)=2  (10,12)=1  (10,13)=6  (11,3)=5# (11,14)=2  (11,15)=4  (12,2)=6  (12,8)=6  (12,11)=2  (13,1)=3  (13,4)=7# (13,6)=2  (13,8)=7# (13,9)=9# (14,2)=5# (14,4)=7# (14,12)=6  (14,13)=5# (14,14)=3  (15,0)=1  (15,3)=9# (15,7)=2  (15,11)=1  (15,14)=9#
correct output grid

TRAIN 91714a58.json/1: 1 2nd (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (2,7) and color pink and mask Full at (11,2)
  _01: a rectangle with size (2,4) and color red and mask xx.x|..x. at (3,0)
diff: 
delta: (0,2)=7# (0,5)=6  (0,7)=6  (0,11)=7# (0,12)=3  (1,2)=3  (1,5)=1  (1,8)=8  (1,11)=2  (2,4)=3  (2,5)=9# (2,13)=8  (2,15)=8  (3,4)=9# (3,9)=1  (3,11)=2  (4,1)=5# (4,5)=7# (4,7)=6  (4,11)=3  (4,14)=1  (5,0)=4  (5,1)=4  (5,3)=3  (5,4)=9# (5,9)=7# (5,11)=2  (6,0)=8  (6,5)=6  (6,9)=8  (6,12)=3  (7,1)=9# (7,5)=4  (7,6)=8  (7,10)=7# (8,2)=9# (8,3)=5# (8,8)=4  (8,9)=6  (8,11)=1  (8,12)=4  (9,8)=3  (9,9)=1  (9,11)=8  (9,13)=5# (9,14)=9# (9,15)=4  (10,1)=9# (10,2)=3  (10,3)=9# (10,5)=3  (10,8)=5# (10,9)=6  (10,10)=7# (10,12)=5# (11,13)=7# (12,1)=4  (12,11)=4  (12,12)=4  (12,13)=6  (12,15)=2  (13,1)=5# (13,6)=4  (13,7)=5# (13,8)=3  (13,10)=8  (13,14)=6  (13,15)=9# (14,2)=9# (14,3)=7# (14,4)=5# (14,12)=1  (14,14)=7# (14,15)=1  (15,1)=8  (15,7)=1  (15,9)=3  (15,12)=3  (15,13)=8  (15,14)=7#
   (1697.5 bits)
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (2,7) and color pink and mask Full at (11,2)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (2,7) and color pink and mask Full at (11,2)
  _01: a rectangle with size (2,4) and color red and mask xx.x|..x. at (3,0)
diff: 
delta: (0,2)=7# (0,5)=6  (0,7)=6  (0,11)=7# (0,12)=3  (1,2)=3  (1,5)=1  (1,8)=8  (1,11)=2  (2,4)=3  (2,5)=9# (2,13)=8  (2,15)=8  (3,4)=9# (3,9)=1  (3,11)=2  (4,1)=5# (4,5)=7# (4,7)=6  (4,11)=3  (4,14)=1  (5,0)=4  (5,1)=4  (5,3)=3  (5,4)=9# (5,9)=7# (5,11)=2  (6,0)=8  (6,5)=6  (6,9)=8  (6,12)=3  (7,1)=9# (7,5)=4  (7,6)=8  (7,10)=7# (8,2)=9# (8,3)=5# (8,8)=4  (8,9)=6  (8,11)=1  (8,12)=4  (9,8)=3  (9,9)=1  (9,11)=8  (9,13)=5# (9,14)=9# (9,15)=4  (10,1)=9# (10,2)=3  (10,3)=9# (10,5)=3  (10,8)=5# (10,9)=6  (10,10)=7# (10,12)=5# (11,13)=7# (12,1)=4  (12,11)=4  (12,12)=4  (12,13)=6  (12,15)=2  (13,1)=5# (13,6)=4  (13,7)=5# (13,8)=3  (13,10)=8  (13,14)=6  (13,15)=9# (14,2)=9# (14,3)=7# (14,4)=5# (14,12)=1  (14,14)=7# (14,15)=1  (15,1)=8  (15,7)=1  (15,9)=3  (15,12)=3  (15,13)=8  (15,14)=7#
correct output grid

TRAIN 91714a58.json/2: 1 1st (SUCCESS)

## instance 3

> Input and output best reading:
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (3,3) and color orange and mask Full at (2,8)
  _01: a rectangle with size (4,1) and color grey and mask Full at (12,10)
diff: 
delta: (0,0)=3  (0,6)=6  (0,7)=2  (0,11)=5# (0,15)=3  (1,1)=7# (1,6)=9# (1,14)=5# (2,5)=8  (2,6)=8  (2,15)=4  (3,1)=2  (3,12)=2  (3,14)=5# (4,1)=8  (4,4)=9# (4,5)=6  (4,6)=1  (4,7)=7# (5,0)=5# (5,5)=3  (5,6)=6  (5,8)=6  (5,11)=3  (5,12)=3  (6,1)=4  (6,3)=2  (6,14)=4  (7,0)=9# (7,9)=3  (7,11)=8  (8,2)=3  (8,7)=6  (8,9)=9# (9,0)=9# (9,4)=1  (9,7)=3  (9,9)=8  (10,10)=3  (10,11)=3  (10,14)=7# (11,7)=4  (11,13)=5# (12,0)=4  (12,3)=1  (12,4)=7# (12,6)=3  (12,9)=7# (13,5)=1  (13,6)=7# (13,7)=2  (13,13)=1  (13,15)=4  (14,7)=3  (14,10)=2  (15,1)=2  (15,5)=7# (15,6)=9# (15,12)=2  (15,14)=3 
   (1279.6 bits)
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (3,3) and color orange and mask Full at (2,8)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (4,1) and color grey and mask Full at (12,10)
  _01: a rectangle with size (3,4) and color orange and mask .xxx|.xxx|xxxx at (2,7)
diff: 
delta: (0,0)=3  (0,6)=6  (0,7)=2  (0,11)=5# (0,15)=3  (1,1)=7# (1,6)=9# (1,14)=5# (2,5)=8  (2,6)=8  (2,15)=4  (3,1)=2  (3,12)=2  (3,14)=5# (4,1)=8  (4,4)=9# (4,5)=6  (4,6)=1  (5,0)=5# (5,5)=3  (5,6)=6  (5,8)=6  (5,11)=3  (5,12)=3  (6,1)=4  (6,3)=2  (6,14)=4  (7,0)=9# (7,9)=3  (7,11)=8  (8,2)=3  (8,7)=6  (8,9)=9# (9,0)=9# (9,4)=1  (9,7)=3  (9,9)=8  (10,10)=3  (10,11)=3  (10,14)=7# (11,7)=4  (11,13)=5# (12,0)=4  (12,3)=1  (12,4)=7# (12,6)=3  (12,9)=7# (13,5)=1  (13,6)=7# (13,7)=2  (13,13)=1  (13,15)=4  (14,7)=3  (14,10)=2  (15,1)=2  (15,5)=7# (15,6)=9# (15,12)=2  (15,14)=3 
! 13 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (3,3) and color orange and mask Full at (2,8)
  _01: a rectangle with size (4,1) and color grey and mask Full at (12,10)
diff: 
delta: (0,0)=3  (0,6)=6  (0,7)=2  (0,11)=5# (0,15)=3  (1,1)=7# (1,6)=9# (1,14)=5# (2,5)=8  (2,6)=8  (2,15)=4  (3,1)=2  (3,12)=2  (3,14)=5# (4,1)=8  (4,4)=9# (4,5)=6  (4,6)=1  (4,7)=7# (5,0)=5# (5,5)=3  (5,6)=6  (5,8)=6  (5,11)=3  (5,12)=3  (6,1)=4  (6,3)=2  (6,14)=4  (7,0)=9# (7,9)=3  (7,11)=8  (8,2)=3  (8,7)=6  (8,9)=9# (9,0)=9# (9,4)=1  (9,7)=3  (9,9)=8  (10,10)=3  (10,11)=3  (10,14)=7# (11,7)=4  (11,13)=5# (12,0)=4  (12,3)=1  (12,4)=7# (12,6)=3  (12,9)=7# (13,5)=1  (13,6)=7# (13,7)=2  (13,13)=1  (13,15)=4  (14,7)=3  (14,10)=2  (15,1)=2  (15,5)=7# (15,6)=9# (15,12)=2  (15,14)=3 
correct output grid

TRAIN 91714a58.json/3: 1 2nd (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (1,2) and color blue and mask Full at (6,1)
  _01: a rectangle with size (3,6) and color grey and mask xxxxxx|xxxxxx|x..... at (10,5)
diff: 
delta: (0,2)=1  (0,3)=7# (0,4)=3  (0,10)=1  (0,11)=2  (0,13)=4  (0,14)=7# (1,3)=3  (1,6)=6  (1,7)=8  (2,0)=6  (2,3)=8  (2,5)=1  (2,8)=1  (2,12)=7# (2,14)=4  (2,15)=8  (3,1)=3  (3,2)=8  (3,6)=3  (3,8)=8  (4,0)=5# (4,4)=1  (4,7)=8  (4,10)=3  (4,11)=8  (4,14)=5# (5,1)=8  (5,10)=3  (5,11)=7# (6,11)=8  (6,13)=5# (6,15)=7# (7,7)=9# (7,10)=2  (7,11)=7# (7,13)=7# (8,0)=9# (8,1)=4  (8,3)=2  (8,4)=1  (8,10)=7# (8,14)=9# (9,5)=1  (9,14)=1  (9,15)=5# (10,1)=8  (10,2)=9# (10,3)=4  (10,11)=3  (11,2)=3  (11,4)=6  (11,12)=1  (11,13)=4  (12,0)=9# (12,1)=5# (12,2)=2  (12,6)=1  (12,7)=3  (12,10)=6  (12,11)=2  (12,14)=1  (12,15)=5# (13,1)=7# (13,6)=1  (13,7)=6  (13,9)=7# (13,11)=3  (13,13)=6  (14,2)=9# (14,5)=3  (14,6)=7# (14,7)=7# (14,9)=6  (14,12)=8  (15,0)=5# (15,6)=8  (15,15)=9#
! 14 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (1,2) and color orange and mask Full at (14,6)
  _01: a rectangle with size (3,6) and color grey and mask xxxxxx|xxxxxx|x..... at (10,5)
diff: 
delta: (0,2)=1  (0,3)=7# (0,4)=3  (0,10)=1  (0,11)=2  (0,13)=4  (0,14)=7# (1,3)=3  (1,6)=6  (1,7)=8  (2,0)=6  (2,3)=8  (2,5)=1  (2,8)=1  (2,12)=7# (2,14)=4  (2,15)=8  (3,1)=3  (3,2)=8  (3,6)=3  (3,8)=8  (4,0)=5# (4,4)=1  (4,7)=8  (4,10)=3  (4,11)=8  (4,14)=5# (5,1)=8  (5,10)=3  (5,11)=7# (6,1)=1  (6,2)=1  (6,11)=8  (6,13)=5# (6,15)=7# (7,7)=9# (7,10)=2  (7,11)=7# (7,13)=7# (8,0)=9# (8,1)=4  (8,3)=2  (8,4)=1  (8,10)=7# (8,14)=9# (9,5)=1  (9,14)=1  (9,15)=5# (10,1)=8  (10,2)=9# (10,3)=4  (10,11)=3  (11,2)=3  (11,4)=6  (11,12)=1  (11,13)=4  (12,0)=9# (12,1)=5# (12,2)=2  (12,6)=1  (12,7)=3  (12,10)=6  (12,11)=2  (12,14)=1  (12,15)=5# (13,1)=7# (13,6)=1  (13,7)=6  (13,9)=7# (13,11)=3  (13,13)=6  (14,2)=9# (14,5)=3  (14,9)=6  (14,12)=8  (15,0)=5# (15,6)=8  (15,15)=9#
! 14 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (2,1) and color green and mask Full at (4,10)
  _01: a rectangle with size (3,6) and color grey and mask xxxxxx|xxxxxx|x..... at (10,5)
diff: 
delta: (0,2)=1  (0,3)=7# (0,4)=3  (0,10)=1  (0,11)=2  (0,13)=4  (0,14)=7# (1,3)=3  (1,6)=6  (1,7)=8  (2,0)=6  (2,3)=8  (2,5)=1  (2,8)=1  (2,12)=7# (2,14)=4  (2,15)=8  (3,1)=3  (3,2)=8  (3,6)=3  (3,8)=8  (4,0)=5# (4,4)=1  (4,7)=8  (4,11)=8  (4,14)=5# (5,1)=8  (5,11)=7# (6,1)=1  (6,2)=1  (6,11)=8  (6,13)=5# (6,15)=7# (7,7)=9# (7,10)=2  (7,11)=7# (7,13)=7# (8,0)=9# (8,1)=4  (8,3)=2  (8,4)=1  (8,10)=7# (8,14)=9# (9,5)=1  (9,14)=1  (9,15)=5# (10,1)=8  (10,2)=9# (10,3)=4  (10,11)=3  (11,2)=3  (11,4)=6  (11,12)=1  (11,13)=4  (12,0)=9# (12,1)=5# (12,2)=2  (12,6)=1  (12,7)=3  (12,10)=6  (12,11)=2  (12,14)=1  (12,15)=5# (13,1)=7# (13,6)=1  (13,7)=6  (13,9)=7# (13,11)=3  (13,13)=6  (14,2)=9# (14,5)=3  (14,6)=7# (14,7)=7# (14,9)=6  (14,12)=8  (15,0)=5# (15,6)=8  (15,15)=9#
! 14 wrong pixels (generated / expected)

TEST 91714a58.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 1.0 sec (1.0 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 0.67
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-178] Checking task 9172f3a0.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1921.0 = 1930.0
DL output with Mo: L = 9.0 + 17357.0 = 17366.0
DL input+output M: L = 17.9 + 19278.0 = 19296.0

# learning a model for train pairs
2.000	
1.576	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.259	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.117	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.035	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.993	IN  OBJECT at ^.layer_01: a point with color ? at ?
0.946	IN  OBJECT at ^.layer_011: a point with color ? at ?
0.931	OUT DEF: ^.layer_011.shape.size=^.size
0.922	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.908	OUT DEF: ^.layer_01.shape.size=^.size
0.896	OUT DEF: ^.layer_0111.pos=^.size
0.880	IN  DEF: ^.color=black
0.869	IN  DEF: ^.size=(?,?)
0.813	IN  DEF: ^.size.i=3
0.757	IN  DEF: ^.size.j=3
0.746	IN  DEF: ^.layer_0.pos=(?,?)
0.715	IN  DEF: ^.layer_0.pos.i=0
0.704	IN  DEF: ^.layer_0.shape.size=(?,?)
0.660	IN  DEF: ^.layer_0.shape.size.j=2
0.649	IN  DEF: ^.layer_01.pos=(?,?)
0.618	IN  DEF: ^.layer_01.pos.j=0
0.607	IN  DEF: ^.layer_011.pos=(?,?)
0.577	IN  DEF: ^.layer_011.pos.i=2
0.546	IN  DEF: ^.layer_011.pos.j=2
0.541	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.536	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.530	OUT DEF: ^.layer_011.shape.color=^.layer_011.shape.color
0.527	OUT DEF: ^.layer_0.shape.mask=Full
0.525	OUT DEF: ^.layer_01.shape.mask=Full
0.522	OUT DEF: ^.layer_011.shape.mask=Full
0.519	OUT DEF: ^.layer_0111.shape.mask=Full
0.517	OUT DEF: ^.color=black
0.516	OUT DEF: ^.size=(?,?)
0.507	OUT DEF: ^.size.i=9
0.497	OUT DEF: ^.size.j=9
0.496	OUT DEF: ^.layer_0.pos=(?,?)
0.490	OUT DEF: ^.layer_0.pos.i=(0)
0.489	OUT DEF: ^.layer_0.shape.size=(?,?)
0.488	OUT DEF: ^.layer_01.pos=(?,?)
0.483	OUT DEF: ^.layer_01.pos.j=(0)
0.482	OUT DEF: ^.layer_011.pos=(?,?)
0.476	OUT DEF: ^.layer_011.pos.i=6
0.471	OUT DEF: ^.layer_011.pos.j=6
0.470	OUT DEF: ^.layer_0111.shape.size=(?,?)
0.464	OUT DEF: ^.layer_0111.shape.size.i=^.size.i

# Learned model:
CONSTRUCT (Mo)
a background with size (9,9) and color black and layers
  _0: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask Full at ((0),?)
  _01: a rectangle with size ^.size and color ^.layer_01.shape.color and mask Full at (?,(0))
  _011: a rectangle with size ^.size and color ^.layer_011.shape.color and mask Full at (6,6)
  _0111: a rectangle with size (^.size.i,?) and color ? and mask Full at ^.size
WHERE (Mi)
a background with size (3,3) and color black and layers
  _0: a rectangle with size (?,2) and color ? and mask ? at (0,?)
  _01: a point with color ? at (?,0)
  _011: a point with color ? at (2,2)

DL input  with Mi: L = 78.5 + 729.4 = 807.9
DL output with Mo: L = 124.0 + 662.1 = 786.1
DL input+output M: L = 202.5 + 1391.5 = 1594.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color green and mask Full at (0,0)
  _01: a point with color orange at (1,0)
  _011: a point with color yellow at (2,2)
diff: 
delta: (1,1)=4 
   (41.8 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,6) and color green and mask Full at (0,0)
  _01: a rectangle with size (3,3) and color orange and mask Full at (3,0)
  _011: a rectangle with size (3,3) and color yellow and mask Full at (6,6)
  _0111: a rectangle with size (3,3) and color yellow and mask Full at (3,3)
diff: 
delta:
   (32.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color green and mask Full at (0,0)
  _01: a point with color orange at (1,0)
  _011: a point with color yellow at (2,2)
diff: 
delta: (1,1)=4 
! 32 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color green and mask Full at (0,0)
  _01: a point with color yellow at (1,1)
  _011: a point with color yellow at (2,2)
diff:   ^.layer_01.pos.j
delta: (1,0)=7#
! 32 wrong pixels (generated / expected)

TRAIN 9172f3a0.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask .x|xx at (0,1)
  _01: a point with color green at (0,0)
  _011: a point with color green at (2,2)
diff: 
delta:
   (31.1 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (6,3) and color red and mask Full at (0,6)
  _01: a rectangle with size (3,3) and color green and mask Full at (0,0)
  _011: a rectangle with size (3,3) and color green and mask Full at (6,6)
  _0111: a rectangle with size (3,6) and color red and mask Full at (3,3)
diff: 
delta:
   (34.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask .x|xx at (0,1)
  _01: a point with color green at (0,0)
  _011: a point with color green at (2,2)
diff: 
delta:
! 31 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask .x|xx at (0,1)
  _01: a point with color black at (1,0)
  _011: a point with color green at (2,2)
diff: 
delta: (0,0)=3 
! 36 wrong pixels (generated / expected)

TRAIN 9172f3a0.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color blue and mask Full at (0,1)
  _01: a point with color pink at (2,0)
  _011: a point with color pink at (1,2)
diff:   ^.layer_011.pos.i  ^.layer_0.shape.size.j
delta: (2,1)=1 
! 60 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color blue and mask Full at (0,1)
  _01: a point with color pink at (2,0)
  _011: a point with color blue at (2,1)
diff:   ^.layer_011.pos.j  ^.layer_0.shape.size.j
delta: (1,2)=6 
! 60 wrong pixels (generated / expected)

TEST 9172f3a0.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 8.7 sec (8.7 sec/task)
bits-train-error = 662.1 bits (662.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-177] Checking task 928ad970.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 9222.3 = 9231.3
DL output with Mo: L = 9.0 + 29120.2 = 29129.2
DL input+output M: L = 17.9 + 38342.6 = 38360.5

# learning a model for train pairs
2.000	
1.358	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.817	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.622	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
0.601	OUT DEF: ^.size=^.size
0.586	IN  DEF: ^.layer_0.shape.mask=Border
0.573	IN  OBJECT at ^.layer_00: a point with color ? at ?
0.560	IN  OBJECT at ^.layer_001: a point with color ? at ?
0.546	IN  OBJECT at ^.layer_01: a point with color ? at ?
0.528	IN  OBJECT at ^.layer_011: a point with color ? at ?
0.516	OUT DEF: ^.layer_01=^.layer_0
0.508	OUT OBJECT at ^.layer_00: ^.layer_00.shape at ?
0.499	OUT OBJECT at ^.layer_001: ^.layer_001.shape at ?
0.489	OUT OBJECT at ^.layer_011: ^.layer_011.shape at ?
0.479	OUT OBJECT at ^.layer_0111: ^.layer_00.shape at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: ^.layer_00.shape at ?
  _001: ^.layer_001.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_0
  _011: ^.layer_011.shape at ?
  _0111: ^.layer_00.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _00: a point with color ? at ?
  _001: a point with color ? at ?
  _0: a rectangle with size ? and color ? and mask Border at ?
  _01: a point with color ? at ?
  _011: a point with color ? at ?

DL input  with Mi: L = 78.5 + 3490.7 = 3569.3
DL output with Mo: L = 74.0 + 2612.7 = 2686.7
DL input+output M: L = 152.6 + 6103.4 = 6256.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (12,13) and color black and layers
  _00: a point with color grey at (1,4)
  _001: a point with color grey at (6,1)
  _0: a rectangle with size (4,3) and color blue and mask Border at (4,5)
  _01: a point with color grey at (6,11)
  _011: a point with color grey at (11,4)
diff: 
delta:
   (114.6 bits)
data: a background with size (12,13) and color black and layers
  _00: a point with color grey at (1,4)
  _001: a point with color grey at (6,1)
  _0: a rectangle with size (9,9) and color blue and mask Border at (2,2)
  _01: a rectangle with size (4,3) and color blue and mask Border at (4,5)
  _011: a point with color grey at (6,11)
  _0111: a point with color grey at (11,4)
diff: 
delta:
   (85.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,13) and color black and layers
  _00: a point with color grey at (1,4)
  _001: a point with color grey at (6,1)
  _0: a rectangle with size (4,3) and color blue and mask Border at (4,5)
  _01: a point with color grey at (6,11)
  _011: a point with color grey at (11,4)
diff: 
delta:
! 40 wrong pixels (generated / expected)

TRAIN 928ad970.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (15,13) and color black and layers
  _00: a point with color grey at (1,5)
  _001: a point with color grey at (5,1)
  _0: a rectangle with size (3,3) and color green and mask Border at (5,4)
  _01: a point with color grey at (8,10)
  _011: a point with color grey at (12,5)
diff: 
delta:
   (116.0 bits)
data: a background with size (15,13) and color black and layers
  _00: a point with color grey at (1,5)
  _001: a point with color grey at (5,1)
  _0: a rectangle with size (10,8) and color green and mask Border at (2,2)
  _01: a rectangle with size (3,3) and color green and mask Border at (5,4)
  _011: a point with color grey at (8,10)
  _0111: a point with color grey at (12,5)
diff: 
delta:
   (87.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,13) and color black and layers
  _00: a point with color grey at (1,5)
  _001: a point with color grey at (5,1)
  _0: a rectangle with size (3,3) and color green and mask Border at (5,4)
  _01: a point with color grey at (8,10)
  _011: a point with color grey at (12,5)
diff: 
delta:
! 40 wrong pixels (generated / expected)

TRAIN 928ad970.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (15,14) and color black and layers
  _00: a point with color grey at (2,6)
  _001: a point with color grey at (6,12)
  _0: a rectangle with size (4,4) and color yellow and mask Border at (5,4)
  _01: a point with color grey at (8,1)
  _011: a point with color grey at (13,7)
diff: 
delta:
   (118.4 bits)
data: a background with size (15,14) and color black and layers
  _00: a point with color grey at (2,6)
  _001: a point with color grey at (6,12)
  _0: a rectangle with size (10,10) and color yellow and mask Border at (3,2)
  _01: a rectangle with size (4,4) and color yellow and mask Border at (5,4)
  _011: a point with color grey at (8,1)
  _0111: a point with color grey at (13,7)
diff: 
delta:
   (88.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,14) and color black and layers
  _00: a point with color grey at (2,6)
  _001: a point with color grey at (6,12)
  _0: a rectangle with size (4,4) and color yellow and mask Border at (5,4)
  _01: a point with color grey at (8,1)
  _011: a point with color grey at (13,7)
diff: 
delta:
! 44 wrong pixels (generated / expected)

TRAIN 928ad970.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color black and layers
  _00: a point with color grey at (1,7)
  _001: a point with color grey at (6,2)
  _0: a rectangle with size (3,4) and color cyan and mask Border at (5,5)
  _01: a point with color grey at (9,12)
  _011: a point with color grey at (13,5)
diff: 
delta:
! 44 wrong pixels (generated / expected)

TEST 928ad970.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.4 sec (25.4 sec/task)
bits-train-error = 2612.7 bits (2612.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-176] Checking task 93b581b8.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2763.0 = 2772.0
DL output with Mo: L = 9.0 + 10019.2 = 10028.1
DL input+output M: L = 17.9 + 12782.2 = 12800.1

# learning a model for train pairs
2.000	
1.869	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.771	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.672	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.588	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.539	OUT DEF: ^.size=^.size
1.497	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.454	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.406	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.349	IN  OBJECT at ^.layer_0111: a point with color ? at ?
1.323	OUT OBJECT at ^.layer_01111: ^.layer_0.shape at ?
1.297	OUT OBJECT at ^.layer_011111: ^.layer_01.shape at ?
1.270	OUT OBJECT at ^.layer_0111111: ^.layer_011.shape at ?
1.240	OUT OBJECT at ^.layer_01111111: ^.layer_0111.shape at ?
1.212	OUT DEF: ^.layer_01111=^.layer_0
1.184	OUT DEF: ^.layer_011111=^.layer_01
1.157	OUT DEF: ^.layer_0111111=^.layer_011
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: ^.layer_0
  _011111: ^.layer_01
  _0111111: ^.layer_011
  _01111111: ^.layer_0111.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a point with color ? at ?
  _01: a point with color ? at ?
  _011: a point with color ? at ?
  _0111: a point with color ? at ?

DL input  with Mi: L = 58.8 + 2186.5 = 2245.2
DL output with Mo: L = 109.7 + 3365.9 = 3475.6
DL input+output M: L = 168.4 + 5552.3 = 5720.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (6,6) and color black and layers
  _0: a point with color brown at (2,2)
  _01: a point with color green at (2,3)
  _011: a point with color orange at (3,2)
  _0111: a point with color cyan at (3,3)
diff: 
delta:
   (72.9 bits)
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Full at (0,0)
  _01: a rectangle with size (2,2) and color orange and mask Full at (0,4)
  _011: a rectangle with size (2,2) and color green and mask Full at (4,0)
  _0111: a rectangle with size (2,2) and color brown and mask Full at (4,4)
  _01111: a point with color brown at (2,2)
  _011111: a point with color green at (2,3)
  _0111111: a point with color orange at (3,2)
  _01111111: a point with color cyan at (3,3)
diff: 
delta:
   (114.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,6) and color black and layers
  _0: a point with color brown at (2,2)
  _01: a point with color green at (2,3)
  _011: a point with color orange at (3,2)
  _0111: a point with color cyan at (3,3)
diff: 
delta:
! 17 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (6,6) and color black and layers
  _0: a point with color brown at (2,2)
  _01: a point with color green at (2,3)
  _011: a point with color cyan at (3,3)
  _0111: a point with color orange at (3,2)
diff: 
delta:
! 17 wrong pixels (generated / expected)

TRAIN 93b581b8.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (6,6) and color black and layers
  _0: a point with color yellow at (1,1)
  _01: a point with color pink at (1,2)
  _011: a point with color red at (2,1)
  _0111: a point with color blue at (2,2)
diff: 
delta:
   (72.9 bits)
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (2,2) and color yellow and mask Full at (3,3)
  _01: a rectangle with size (1,2) and color red and mask Full at (0,3)
  _011: a rectangle with size (2,1) and color pink and mask Full at (3,0)
  _0111: a rectangle with size (1,1) and color blue and mask Full at (0,0)
  _01111: a point with color yellow at (1,1)
  _011111: a point with color pink at (1,2)
  _0111111: a point with color red at (2,1)
  _01111111: a point with color blue at (2,2)
diff: 
delta:
   (106.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,6) and color black and layers
  _0: a point with color yellow at (1,1)
  _01: a point with color pink at (1,2)
  _011: a point with color red at (2,1)
  _0111: a point with color blue at (2,2)
diff: 
delta:
! 13 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (6,6) and color black and layers
  _0: a point with color yellow at (1,1)
  _01: a point with color pink at (1,2)
  _011: a point with color blue at (2,2)
  _0111: a point with color red at (2,1)
diff: 
delta:
! 13 wrong pixels (generated / expected)

TRAIN 93b581b8.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (6,6) and color black and layers
  _0: a point with color green at (2,2)
  _01: a point with color pink at (2,3)
  _011: a point with color grey at (3,2)
  _0111: a point with color red at (3,3)
diff: 
delta:
   (72.9 bits)
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (0,0)
  _01: a rectangle with size (2,2) and color grey and mask Full at (0,4)
  _011: a rectangle with size (2,2) and color pink and mask Full at (4,0)
  _0111: a rectangle with size (2,2) and color green and mask Full at (4,4)
  _01111: a point with color green at (2,2)
  _011111: a point with color pink at (2,3)
  _0111111: a point with color grey at (3,2)
  _01111111: a point with color red at (3,3)
diff: 
delta:
   (114.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,6) and color black and layers
  _0: a point with color green at (2,2)
  _01: a point with color pink at (2,3)
  _011: a point with color grey at (3,2)
  _0111: a point with color red at (3,3)
diff: 
delta:
! 17 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (6,6) and color black and layers
  _0: a point with color green at (2,2)
  _01: a point with color pink at (2,3)
  _011: a point with color red at (3,3)
  _0111: a point with color grey at (3,2)
diff: 
delta:
! 17 wrong pixels (generated / expected)

TRAIN 93b581b8.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,6) and color black and layers
  _0: a point with color green at (3,2)
  _01: a point with color blue at (3,3)
  _011: a point with color red at (4,2)
  _0111: a point with color grey at (4,3)
diff: 
delta:
! 15 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (6,6) and color black and layers
  _0: a point with color green at (3,2)
  _01: a point with color blue at (3,3)
  _011: a point with color grey at (4,3)
  _0111: a point with color red at (4,2)
diff: 
delta:
! 15 wrong pixels (generated / expected)

TEST 93b581b8.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 23.5 sec (23.5 sec/task)
bits-train-error = 3365.9 bits (3365.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-175] Checking task 941d9a10.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 26024.8 = 26033.7
DL output with Mo: L = 9.0 + 30195.7 = 30204.6
DL input+output M: L = 17.9 + 56220.4 = 56238.4

# learning a model for train pairs
2.000	
1.184	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.486	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.369	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.319	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.298	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.279	OUT DEF: ^.size=^.size
0.269	OUT DEF: ^.layer_0=^.layer_0
0.258	OUT DEF: ^.layer_0111.pos=^.layer_0.pos
0.253	IN  DEF: ^.layer_0.shape.color=grey
0.248	OUT DEF: ^.layer_0111.shape.color=blue
0.244	OUT DEF: ^.layer_01.shape.color=red
0.239	OUT DEF: ^.layer_011.shape.color=green
0.237	OUT DEF: ^.layer_01.shape.mask=Full
0.234	OUT DEF: ^.layer_011.shape.mask=Full
0.232	OUT DEF: ^.layer_0111.shape.mask=Full
0.230	IN  DEF: ^.color=black
0.229	OUT DEF: ^.color=black
0.227	IN  DEF: ^.layer_0.shape.size=(?,?)
0.217	IN  DEF: ^.layer_0.shape.size.i=10
0.207	IN  DEF: ^.layer_0.shape.size.j=10
0.206	IN  DEF: ^.layer_0.pos=(?,?)
0.200	IN  DEF: ^.layer_0.pos.i=(0)
0.195	IN  DEF: ^.layer_0.pos.j=(0)
0.194	IN  DEF: ^.size=(?,?)
0.184	IN  DEF: ^.size.i=10
0.174	IN  DEF: ^.size.j=10
0.172	OUT DEF: ^.layer_01.pos=(?,?)
0.168	OUT DEF: ^.layer_01.pos.i=4
0.167	OUT DEF: ^.layer_0111.shape.size=(?,?)
0.166	OUT DEF: ^.layer_01.shape.size=(?,?)
0.164	OUT DEF: ^.layer_011.pos=(?,?)
0.163	OUT DEF: ^.layer_011.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: a rectangle with size (?,?) and color red and mask Full at (4,?)
  _011: a rectangle with size (?,?) and color green and mask Full at (?,?)
  _0111: a rectangle with size (?,?) and color blue and mask Full at ^.layer_0.pos
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,10) and color grey and mask ? at ((0),(0))

DL input  with Mi: L = 65.9 + 3091.8 = 3157.6
DL output with Mo: L = 93.6 + 1174.4 = 1267.9
DL input+output M: L = 159.4 + 4266.2 = 4425.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,10) and color grey and mask ..x....x..|..x....x..|..x....x..|xxxxxxxxxx|..x....x..|..x....x..|..x....x..|xxxxxxxxxx|..x....x..|..x....x.. at (0,0)
diff: 
delta:
   (103.1 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,10) and color grey and mask ..x....x..|..x....x..|..x....x..|xxxxxxxxxx|..x....x..|..x....x..|..x....x..|xxxxxxxxxx|..x....x..|..x....x.. at (0,0)
  _01: a rectangle with size (3,4) and color red and mask Full at (4,3)
  _011: a rectangle with size (2,2) and color green and mask Full at (8,8)
  _0111: a rectangle with size (3,2) and color blue and mask Full at (0,0)
diff: 
delta:
   (44.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,10) and color grey and mask ..x....x..|..x....x..|..x....x..|xxxxxxxxxx|..x....x..|..x....x..|..x....x..|xxxxxxxxxx|..x....x..|..x....x.. at (0,0)
diff: 
delta:
! 26 wrong pixels (generated / expected)

TRAIN 941d9a10.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,10) and color grey and mask ...x....x.|xxxxxxxxxx|...x....x.|xxxxxxxxxx|...x....x.|...x....x.|xxxxxxxxxx|...x....x.|xxxxxxxxxx|...x....x. at (0,0)
diff: 
delta:
   (103.1 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,10) and color grey and mask ...x....x.|xxxxxxxxxx|...x....x.|xxxxxxxxxx|...x....x.|...x....x.|xxxxxxxxxx|...x....x.|xxxxxxxxxx|...x....x. at (0,0)
  _01: a rectangle with size (2,4) and color red and mask Full at (4,4)
  _011: a rectangle with size (1,1) and color green and mask Full at (9,9)
  _0111: a rectangle with size (1,3) and color blue and mask Full at (0,0)
diff: 
delta:
   (37.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,10) and color grey and mask ...x....x.|xxxxxxxxxx|...x....x.|xxxxxxxxxx|...x....x.|...x....x.|xxxxxxxxxx|...x....x.|xxxxxxxxxx|...x....x. at (0,0)
diff: 
delta:
! 16 wrong pixels (generated / expected)

TRAIN 941d9a10.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,10) and color grey and mask .x..x.x.x.|.x..x.x.x.|.x..x.x.x.|xxxxxxxxxx|.x..x.x.x.|.x..x.x.x.|xxxxxxxxxx|.x..x.x.x.|.x..x.x.x.|.x..x.x.x. at (0,0)
diff: 
delta:
   (103.1 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,10) and color grey and mask .x..x.x.x.|.x..x.x.x.|.x..x.x.x.|xxxxxxxxxx|.x..x.x.x.|.x..x.x.x.|xxxxxxxxxx|.x..x.x.x.|.x..x.x.x.|.x..x.x.x. at (0,0)
  _01: a rectangle with size (2,1) and color red and mask Full at (4,5)
  _011: a rectangle with size (3,1) and color green and mask Full at (7,9)
  _0111: a rectangle with size (3,1) and color blue and mask Full at (0,0)
diff: 
delta:
   (36.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,10) and color grey and mask .x..x.x.x.|.x..x.x.x.|.x..x.x.x.|xxxxxxxxxx|.x..x.x.x.|.x..x.x.x.|xxxxxxxxxx|.x..x.x.x.|.x..x.x.x.|.x..x.x.x. at (0,0)
diff: 
delta:
! 10 wrong pixels (generated / expected)

TRAIN 941d9a10.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,10) and color grey and mask .x.x..x.x.|xxxxxxxxxx|.x.x..x.x.|.x.x..x.x.|xxxxxxxxxx|.x.x..x.x.|xxxxxxxxxx|.x.x..x.x.|xxxxxxxxxx|.x.x..x.x. at (0,0)
diff: 
delta:
! 5 wrong pixels (generated / expected)

TEST 941d9a10.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 2.9 sec (2.9 sec/task)
bits-train-error = 1174.4 bits (1174.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-174] Checking task 94f9d214.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 12652.4 = 12661.4
DL output with Mo: L = 9.0 + 2549.4 = 2558.4
DL input+output M: L = 17.9 + 15201.8 = 15219.8

# learning a model for train pairs
2.000	
1.593	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.351	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.160	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.088	OUT DEF: ^.layer_0.shape.color=red
1.064	OUT DEF: ^.color=black
1.046	OUT DEF: ^.size=(?,?)
0.947	OUT DEF: ^.size.j=^.size.j
0.850	OUT DEF: ^.size.i=^.size.j
0.831	OUT DEF: ^.layer_0.pos=(?,?)
0.812	OUT DEF: ^.layer_0.shape.size=(?,?)
0.797	IN  DEF: ^.layer_0.shape.color=blue
0.783	IN  DEF: ^.layer_01.shape.color=green
0.778	IN  DEF: ^.color=black
0.774	IN  DEF: ^.size=(?,?)
0.748	IN  DEF: ^.size.i=8
0.729	IN  DEF: ^.size.j=4
0.725	IN  DEF: ^.layer_0.pos=(?,?)
0.711	IN  DEF: ^.layer_0.pos.i=4
0.707	IN  DEF: ^.layer_0.shape.size=(?,?)
0.689	IN  DEF: ^.layer_0.shape.size.i=4
0.685	IN  DEF: ^.layer_01.pos=(?,?)
0.682	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (^.size.j,^.size.j) and color black and layers
  _0: a rectangle with size (?,?) and color red and mask ? at (?,?)
WHERE (Mi)
a background with size (8,4) and color black and layers
  _0: a rectangle with size (4,?) and color blue and mask ? at (4,?)
  _01: a rectangle with size (?,?) and color green and mask ? at (?,?)

DL input  with Mi: L = 84.0 + 3352.3 = 3436.3
DL output with Mo: L = 46.8 + 1002.6 = 1049.4
DL input+output M: L = 130.8 + 4354.9 = 4485.7

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (8,4) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask ...x|x.xx|xxxx|.x.x at (4,0)
  _01: a rectangle with size (1,2) and color green and mask Full at (1,1)
diff: 
delta: (3,0)=3  (3,3)=3 
   (83.0 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (1,3) and color red and mask Full at (0,0)
diff: 
delta: (3,2)=2 
   (35.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,4) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask ...x|x.xx|xxxx|.x.x at (4,0)
  _01: a rectangle with size (1,2) and color green and mask Full at (1,1)
diff: 
delta: (3,0)=3  (3,3)=3 
! 4 wrong pixels (generated / expected)

TRAIN 94f9d214.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (8,4) and color black and layers
  _0: a rectangle with size (4,1) and color blue and mask Full at (4,3)
  _01: a rectangle with size (3,4) and color green and mask xxxx|.xx.|..xx at (0,0)
diff: 
delta: (3,0)=3  (6,1)=1  (6,3)=0  (7,0)=1 
   (116.1 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask x..|x..|.xx at (1,0)
diff: 
delta:
   (29.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,4) and color black and layers
  _0: a rectangle with size (4,1) and color blue and mask Full at (4,3)
  _01: a rectangle with size (3,4) and color green and mask xxxx|.xx.|..xx at (0,0)
diff: 
delta: (3,0)=3  (6,1)=1  (6,3)=0  (7,0)=1 
! 6 wrong pixels (generated / expected)

TRAIN 94f9d214.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (8,4) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask xxxx|xx..|xx..|.xx. at (4,0)
  _01: a rectangle with size (4,4) and color green and mask .xx.|.x.x|..x.|xxxx at (0,0)
diff: 
delta:
   (68.0 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Even Checkboard at (1,2)
diff: 
delta:
   (21.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,4) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask xxxx|xx..|xx..|.xx. at (4,0)
  _01: a rectangle with size (4,4) and color green and mask .xx.|.x.x|..x.|xxxx at (0,0)
diff: 
delta:
! 6 wrong pixels (generated / expected)

TRAIN 94f9d214.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (8,4) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask xxx.|.xxx|x.xx|.xxx at (4,0)
  _01: a rectangle with size (4,4) and color green and mask xxxx|x...|x.xx|xx.x at (0,0)
diff: 
delta:
   (68.0 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (1,1) and color red and mask Full at (2,1)
diff: 
delta:
   (13.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,4) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask xxx.|.xxx|x.xx|.xxx at (4,0)
  _01: a rectangle with size (4,4) and color green and mask xxxx|x...|x.xx|xx.x at (0,0)
diff: 
delta:
! 5 wrong pixels (generated / expected)

TRAIN 94f9d214.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,4) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask ..xx|..xx|.x..|xx.. at (4,0)
  _01: a rectangle with size (4,4) and color green and mask .x.x|xxx.|...x|xxx. at (0,0)
diff: 
delta:
! 6 wrong pixels (generated / expected)

TEST 94f9d214.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 4.9 sec (4.9 sec/task)
bits-train-error = 1002.6 bits (1002.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-173] Checking task 952a094c.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 12984.0 = 12992.9
DL output with Mo: L = 9.0 + 12984.0 = 12992.9
DL input+output M: L = 17.9 + 25967.9 = 25985.8

# learning a model for train pairs
2.000	
1.317	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.634	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.551	OUT DEF: ^.layer_0=^.layer_0
0.507	OUT DEF: ^.size=^.size
0.496	IN  DEF: ^.layer_0.shape.mask=Border
0.487	OUT OBJECT at ^.layer_01: a point with color ? at ?
0.477	OUT DEF: ^.layer_01.shape.color=green
0.467	OUT OBJECT at ^.layer_011: a point with color ? at ?
0.457	OUT DEF: ^.layer_011.shape.color=red
0.446	OUT OBJECT at ^.layer_0111: a point with color ? at ?
0.434	OUT OBJECT at ^.layer_01111: a point with color ? at ?
0.425	IN  OBJECT at ^.layer_01: a point with color ? at ?
0.414	OUT DEF: ^.layer_01111.shape=^.layer_01.shape
0.405	IN  OBJECT at ^.layer_011: a point with color ? at ?
0.395	IN  DEF: ^.layer_011.shape.color=red
0.384	IN  OBJECT at ^.layer_0111: a point with color ? at ?
0.372	IN  OBJECT at ^.layer_01110: a point with color ? at ?
0.361	OUT DEF: ^.layer_0111.shape=^.layer_0111.shape
0.351	IN  DEF: ^.layer_01110.shape.color=green
0.347	OUT DEF: ^.color=black
0.344	IN  DEF: ^.color=black
0.341	IN  DEF: ^.size=(?,?)
0.321	IN  DEF: ^.size.i=10
0.301	IN  DEF: ^.size.j=10
0.298	IN  DEF: ^.layer_0.pos=(?,?)
0.295	OUT DEF: ^.layer_01.pos=(?,?)
0.285	OUT DEF: ^.layer_01.pos.j=^.layer_01.pos.j - 2
0.283	OUT DEF: ^.layer_011.pos=(?,?)
0.273	OUT DEF: ^.layer_011.pos.j=^.layer_01110.pos.j + 2
0.270	OUT DEF: ^.layer_0111.pos=(?,?)
0.261	OUT DEF: ^.layer_0111.pos.j=^.layer_0.pos.j - 1
0.258	OUT DEF: ^.layer_01111.pos=(?,?)
0.248	OUT DEF: ^.layer_01111.pos.j=^.layer_01110.pos.j + 2
0.245	IN  DEF: ^.layer_0.shape.size=(?,?)
0.243	IN  DEF: ^.layer_01110.pos=(?,?)
0.240	IN  DEF: ^.layer_01.pos=(?,?)
0.237	IN  DEF: ^.layer_011.pos=(?,?)
0.235	IN  DEF: ^.layer_0111.pos=(?,?)
0.234	OUT DEF: ^.layer_011.shape=^.layer_011.shape
0.234	OUT DEF: ^.layer_01.shape=^.layer_01110.shape

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: ^.layer_01110.shape at (?,^.layer_01.pos.j - 2)
  _011: ^.layer_011.shape at (?,^.layer_01110.pos.j + 2)
  _0111: ^.layer_0111.shape at (?,^.layer_0.pos.j - 1)
  _01111: ^.layer_01.shape at (?,^.layer_01110.pos.j + 2)
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask Border at (?,?)
  _01: a point with color ? at (?,?)
  _011: a point with color red at (?,?)
  _01110: a point with color green at (?,?)
  _0111: a point with color ? at (?,?)

DL input  with Mi: L = 123.1 + 2238.4 = 2361.5
DL output with Mo: L = 122.8 + 557.3 = 680.0
DL input+output M: L = 245.9 + 2795.7 = 3041.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,4) and color cyan and mask Border at (2,3)
  _01: a point with color yellow at (3,4)
  _011: a point with color red at (5,4)
  _01110: a point with color green at (3,5)
  _0111: a point with color pink at (5,5)
diff: 
delta:
   (73.7 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,4) and color cyan and mask Border at (2,3)
  _01: a point with color green at (7,2)
  _011: a point with color red at (1,7)
  _0111: a point with color pink at (1,2)
  _01111: a point with color yellow at (7,7)
diff: 
delta:
   (18.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,4) and color cyan and mask Border at (2,3)
  _01: a point with color yellow at (3,4)
  _011: a point with color red at (5,4)
  _01110: a point with color green at (3,5)
  _0111: a point with color pink at (5,5)
diff: 
delta:
! 6 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,4) and color cyan and mask Border at (2,3)
  _01: a point with color yellow at (3,4)
  _011: a point with color red at (5,4)
  _01110: a point with color pink at (5,5)
  _0111: a point with color green at (3,5)
diff:   ^.layer_01110.shape.color
delta:
! 6 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,4) and color cyan and mask Border at (2,3)
  _01: a point with color yellow at (3,4)
  _011: a point with color pink at (5,5)
  _01110: a point with color green at (3,5)
  _0111: a point with color red at (5,4)
diff:   ^.layer_011.shape.color
delta:
! 6 wrong pixels (generated / expected)

TRAIN 952a094c.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,6) and color orange and mask Border at (2,2)
  _01: a point with color brown at (6,3)
  _011: a point with color red at (3,3)
  _01110: a point with color green at (6,6)
  _0111: a point with color cyan at (3,6)
diff: 
delta:
   (75.4 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,6) and color orange and mask Border at (2,2)
  _01: a point with color green at (1,1)
  _011: a point with color red at (8,8)
  _0111: a point with color cyan at (8,1)
  _01111: a point with color brown at (1,8)
diff: 
delta:
   (18.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,6) and color orange and mask Border at (2,2)
  _01: a point with color cyan at (3,6)
  _011: a point with color red at (3,3)
  _01110: a point with color green at (6,6)
  _0111: a point with color brown at (6,3)
diff: 
delta:
! 7 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,6) and color orange and mask Border at (2,2)
  _01: a point with color brown at (6,3)
  _011: a point with color red at (3,3)
  _01110: a point with color green at (6,6)
  _0111: a point with color cyan at (3,6)
diff: 
delta:
! 6 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,6) and color orange and mask Border at (2,2)
  _01: a point with color red at (3,3)
  _011: a point with color cyan at (3,6)
  _01110: a point with color green at (6,6)
  _0111: a point with color brown at (6,3)
diff:   ^.layer_011.shape.color
delta:
! 6 wrong pixels (generated / expected)

TRAIN 952a094c.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,6) and color blue and mask Border at (1,1)
  _01: a point with color pink at (4,2)
  _011: a point with color red at (2,2)
  _01110: a point with color green at (4,5)
  _0111: a point with color grey at (2,5)
diff: 
delta:
   (74.8 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,6) and color blue and mask Border at (1,1)
  _01: a point with color green at (0,0)
  _011: a point with color red at (6,7)
  _0111: a point with color grey at (6,0)
  _01111: a point with color pink at (0,7)
diff: 
delta:
   (18.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,6) and color blue and mask Border at (1,1)
  _01: a point with color grey at (2,5)
  _011: a point with color red at (2,2)
  _01110: a point with color green at (4,5)
  _0111: a point with color pink at (4,2)
diff: 
delta:
! 5 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,6) and color blue and mask Border at (1,1)
  _01: a point with color pink at (4,2)
  _011: a point with color red at (2,2)
  _01110: a point with color green at (4,5)
  _0111: a point with color grey at (2,5)
diff: 
delta:
! 3 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,6) and color blue and mask Border at (1,1)
  _01: a point with color red at (2,2)
  _011: a point with color grey at (2,5)
  _01110: a point with color green at (4,5)
  _0111: a point with color pink at (4,2)
diff:   ^.layer_011.shape.color
delta:
! 3 wrong pixels (generated / expected)

TRAIN 952a094c.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,6) and color green and mask Border at (3,2)
  _01: a point with color pink at (4,3)
  _011: a point with color red at (6,6)
  _01110: a point with color yellow at (4,6)
  _0111: a point with color cyan at (6,3)
diff:   ^.layer_01110.shape.color
delta:
! 6 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,6) and color green and mask Border at (3,2)
  _01: a point with color pink at (4,3)
  _011: a point with color red at (6,6)
  _01110: a point with color cyan at (6,3)
  _0111: a point with color yellow at (4,6)
diff:   ^.layer_01110.shape.color
delta:
! 6 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,6) and color green and mask Border at (3,2)
  _01: a point with color yellow at (4,6)
  _011: a point with color red at (6,6)
  _01110: a point with color pink at (4,3)
  _0111: a point with color cyan at (6,3)
diff:   ^.layer_01110.shape.color
delta:
! 7 wrong pixels (generated / expected)

TEST 952a094c.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 1.4 sec (1.4 sec/task)
bits-train-error = 557.3 bits (557.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-172] Checking task 9565186b.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3618.8 = 3627.8
DL output with Mo: L = 9.0 + 2980.5 = 2989.4
DL input+output M: L = 17.9 + 6599.3 = 6617.2

# learning a model for train pairs
2.000	
1.620	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.455	OUT DEF: ^.size=^.size
1.305	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.189	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
1.093	OUT DEF: ^.layer_0.pos=^.layer_0.pos
1.067	IN  DEF: ^.layer_0.shape.mask=Full
1.054	IN  DEF: ^.size=(?,?)
0.994	IN  DEF: ^.size.i=3
0.934	IN  DEF: ^.size.j=3
0.920	IN  DEF: ^.layer_0.pos=(?,?)
0.907	IN  DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ^.layer_0.shape.size and color ? and mask ? at ^.layer_0.pos
WHERE (Mi)
a background with size (3,3) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 46.2 + 2406.4 = 2452.6
DL output with Mo: L = 26.1 + 664.6 = 690.7
DL input+output M: L = 72.2 + 3071.0 = 3143.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (2,2) and color cyan and mask Full at (1,1)
diff: 
delta: (1,1)=1 
   (44.5 bits)
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (2,2) and color grey and mask Full at (1,1)
diff: 
delta:
   (14.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (2,2) and color cyan and mask Full at (1,1)
diff: 
delta: (1,1)=1 
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (1,2) and color cyan and mask Full at (2,1)
diff: 
delta: (1,1)=1  (1,2)=8 
! 9 wrong pixels (generated / expected)

TRAIN 9565186b.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (2,3) and color blue and mask Full at (0,0)
diff: 
delta: (1,0)=8  (1,2)=3  (2,0)=8 
   (78.5 bits)
data: a background with size (3,3) and color grey and layers
  _0: a rectangle with size (2,3) and color blue and mask xxx|.x. at (0,0)
diff: 
delta:
   (21.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color blue and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (2,1)
diff: 
delta: (1,0)=8  (1,2)=3  (2,0)=8 
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color blue and layers
  _0: a rectangle with size (2,1) and color cyan and mask Full at (1,0)
diff: 
delta: (1,2)=3  (2,1)=2  (2,2)=2 
! 9 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (2,3) and color blue and mask Full at (0,0)
diff: 
delta: (1,0)=8  (1,2)=3  (2,0)=8 
! 9 wrong pixels (generated / expected)

TRAIN 9565186b.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (1,2) and color cyan and mask Full at (1,0)
diff: 
delta:
   (25.1 bits)
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (1,2) and color grey and mask Full at (1,0)
diff: 
delta:
   (14.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (1,2) and color cyan and mask Full at (1,0)
diff: 
delta:
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (3,3) and color red and mask xxx|..x|xxx at (0,0)
diff:   ^.layer_0.shape.mask
delta:
! 9 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (1,3) and color red and mask Full at (0,0)
diff: 
delta: (1,0)=8  (1,1)=8 
! 9 wrong pixels (generated / expected)

TRAIN 9565186b.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (1,3) and color yellow and mask Full at (1,0)
diff: 
delta: (0,0)=3  (0,1)=3  (2,1)=1  (2,2)=1 
   (92.6 bits)
data: a background with size (3,3) and color grey and layers
  _0: a rectangle with size (1,3) and color yellow and mask Full at (1,0)
diff: 
delta:
   (14.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color yellow and layers
  _0: a rectangle with size (1,2) and color green and mask Full at (0,0)
diff: 
delta: (0,2)=8  (2,0)=8  (2,1)=1  (2,2)=1 
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color yellow and layers
  _0: a rectangle with size (1,2) and color blue and mask Full at (2,1)
diff: 
delta: (0,0)=3  (0,1)=3  (0,2)=8  (2,0)=8 
! 9 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (1,3) and color yellow and mask Full at (1,0)
diff: 
delta: (0,0)=3  (0,1)=3  (2,1)=1  (2,2)=1 
! 9 wrong pixels (generated / expected)

TRAIN 9565186b.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color green and layers
  _0: a rectangle with size (3,1) and color red and mask Full at (0,2)
diff: 
delta: (0,0)=1  (2,0)=1 
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (3,2) and color green and mask Full at (0,0)
diff: 
delta: (0,0)=1  (2,0)=1 
! 9 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (3,1) and color green and mask Full at (0,1)
diff: 
delta: (0,0)=1  (1,0)=3  (2,0)=1 
! 9 wrong pixels (generated / expected)

TEST 9565186b.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.4 sec (0.4 sec/task)
bits-train-error = 664.6 bits (664.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-171] Checking task 95990924.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 6314.8 = 6323.7
DL output with Mo: L = 9.0 + 11847.7 = 11856.6
DL input+output M: L = 17.9 + 18162.4 = 18180.4

# learning a model for train pairs
2.000	
1.758	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.589	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.509	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.458	OUT DEF: ^.size=^.size
1.423	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.387	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.359	OUT DEF: ^.layer_0=^.layer_0
1.348	OUT OBJECT at ^.layer_01111: a point with color ? at ?
1.327	IN  DEF: ^.layer_0.shape.color=grey
1.315	IN  DEF: ^.layer_0.shape.mask=Full
1.308	IN  DEF: ^.color=black
1.302	OUT DEF: ^.layer_01.shape.mask=^.layer_0.shape.mask
1.296	OUT DEF: ^.layer_011.shape.mask=^.layer_0.shape.mask
1.290	OUT DEF: ^.layer_0111.shape.mask=^.layer_0.shape.mask
1.285	IN  DEF: ^.size=(?,?)
1.279	IN  DEF: ^.layer_0.pos=(?,?)
1.273	IN  DEF: ^.layer_0.shape.size=(?,?)
1.253	IN  DEF: ^.layer_0.shape.size.i=2
1.233	IN  DEF: ^.layer_0.shape.size.j=2
1.229	OUT DEF: ^.color=black
1.226	OUT DEF: ^.layer_01111.pos=(?,?)
1.215	OUT DEF: ^.layer_01111.pos.j=^.layer_0.pos.j + ^.layer_0.shape.size.j
1.203	OUT DEF: ^.layer_01111.shape.color=yellow
1.192	OUT DEF: ^.layer_01111.pos.i=^.layer_0.pos.i + ^.layer_0.shape.size.i
1.189	OUT DEF: ^.layer_01.pos=(?,?)
1.177	OUT DEF: ^.layer_01.pos.i=^.layer_0.shape.size.i
1.174	OUT DEF: ^.layer_01.shape.size=(?,?)
1.171	OUT DEF: ^.layer_011.pos=(?,?)
1.168	OUT DEF: ^.layer_011.shape.size=(?,?)
1.165	OUT DEF: ^.layer_0111.pos=(?,?)
1.162	OUT DEF: ^.layer_0111.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: a rectangle with size (?,?) and color ? and mask ^.layer_0.shape.mask at (^.layer_0.shape.size.i,?)
  _011: a rectangle with size (?,?) and color ? and mask ^.layer_0.shape.mask at (?,?)
  _0111: a rectangle with size (?,?) and color ? and mask ^.layer_0.shape.mask at (?,?)
  _01111: a point with color yellow at (^.layer_0.pos.i + ^.layer_0.shape.size.i,^.layer_0.pos.j + ^.layer_0.shape.size.j)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (2,2) and color grey and mask Full at (?,?)

DL input  with Mi: L = 43.3 + 4136.1 = 4179.4
DL output with Mo: L = 130.5 + 5808.4 = 5938.9
DL input+output M: L = 173.8 + 9944.5 = 10118.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color grey and mask Full at (3,4)
diff: 
delta:
   (27.2 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color grey and mask Full at (3,4)
  _01: a rectangle with size (1,1) and color blue and mask Full at (2,3)
  _011: a rectangle with size (1,1) and color red and mask Full at (2,6)
  _0111: a rectangle with size (1,1) and color green and mask Full at (5,3)
  _01111: a point with color yellow at (5,6)
diff: 
delta:
   (51.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color grey and mask Full at (3,4)
diff: 
delta:
! 11 wrong pixels (generated / expected)

TRAIN 95990924.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color grey and mask Full at (6,6)
diff: 
delta: (2,2)=5# (2,3)=5# (3,2)=5# (3,3)=5#
   (107.5 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color grey and mask Full at (6,6)
  _01: a rectangle with size (2,2) and color grey and mask Full at (2,2)
  _011: a rectangle with size (1,1) and color blue and mask Full at (1,1)
  _0111: a rectangle with size (1,1) and color red and mask Full at (1,4)
  _01111: a point with color yellow at (8,8)
diff: 
delta: (4,1)=3  (4,4)=4  (5,5)=1  (5,8)=2  (8,5)=3 
   (154.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color grey and mask Full at (2,2)
diff: 
delta: (6,6)=5# (6,7)=5# (7,6)=5# (7,7)=5#
! 18 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color grey and mask Full at (6,6)
diff: 
delta: (2,2)=5# (2,3)=5# (3,2)=5# (3,3)=5#
! 18 wrong pixels (generated / expected)

TRAIN 95990924.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (2,2) and color grey and mask Full at (4,8)
diff: 
delta: (2,3)=5# (2,4)=5# (3,3)=5# (3,4)=5# (8,4)=5# (8,5)=5# (9,4)=5# (9,5)=5# (11,9)=5# (11,10)=5# (12,9)=5# (12,10)=5#
   (278.9 bits)
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (2,2) and color grey and mask Full at (4,8)
  _01: a rectangle with size (2,2) and color grey and mask Full at (2,3)
  _011: a rectangle with size (2,2) and color grey and mask Full at (8,4)
  _0111: a rectangle with size (2,2) and color grey and mask Full at (11,9)
  _01111: a point with color yellow at (6,10)
diff: 
delta: (1,2)=1  (1,5)=2  (3,7)=1  (3,10)=2  (4,2)=3  (4,5)=4  (6,7)=3  (7,3)=1  (7,6)=2  (10,3)=3  (10,6)=4  (10,8)=1  (10,11)=2  (13,8)=3  (13,11)=4 
   (375.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (2,2) and color grey and mask Full at (2,3)
diff: 
delta: (4,8)=5# (4,9)=5# (5,8)=5# (5,9)=5# (8,4)=5# (8,5)=5# (9,4)=5# (9,5)=5# (11,9)=5# (11,10)=5# (12,9)=5# (12,10)=5#
! 35 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (2,2) and color grey and mask Full at (4,8)
diff: 
delta: (2,3)=5# (2,4)=5# (3,3)=5# (3,4)=5# (8,4)=5# (8,5)=5# (9,4)=5# (9,5)=5# (11,9)=5# (11,10)=5# (12,9)=5# (12,10)=5#
! 35 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (2,2) and color grey and mask Full at (8,4)
diff: 
delta: (2,3)=5# (2,4)=5# (3,3)=5# (3,4)=5# (4,8)=5# (4,9)=5# (5,8)=5# (5,9)=5# (11,9)=5# (11,10)=5# (12,9)=5# (12,10)=5#
! 35 wrong pixels (generated / expected)

TRAIN 95990924.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (2,2) and color grey and mask Full at (1,1)
diff: 
delta: (1,11)=5# (1,12)=5# (2,11)=5# (2,12)=5# (4,5)=5# (4,6)=5# (5,5)=5# (5,6)=5# (6,12)=5# (6,13)=5# (7,12)=5# (7,13)=5# (10,2)=5# (10,3)=5# (11,2)=5# (11,3)=5# (11,9)=5# (11,10)=5# (12,9)=5# (12,10)=5#
! 47 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (2,2) and color grey and mask Full at (1,11)
diff: 
delta: (1,1)=5# (1,2)=5# (2,1)=5# (2,2)=5# (4,5)=5# (4,6)=5# (5,5)=5# (5,6)=5# (6,12)=5# (6,13)=5# (7,12)=5# (7,13)=5# (10,2)=5# (10,3)=5# (11,2)=5# (11,3)=5# (11,9)=5# (11,10)=5# (12,9)=5# (12,10)=5#
! 47 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (2,2) and color grey and mask Full at (4,5)
diff: 
delta: (1,1)=5# (1,2)=5# (1,11)=5# (1,12)=5# (2,1)=5# (2,2)=5# (2,11)=5# (2,12)=5# (6,12)=5# (6,13)=5# (7,12)=5# (7,13)=5# (10,2)=5# (10,3)=5# (11,2)=5# (11,3)=5# (11,9)=5# (11,10)=5# (12,9)=5# (12,10)=5#
! 47 wrong pixels (generated / expected)

TEST 95990924.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 6.6 sec (6.6 sec/task)
bits-train-error = 5808.4 bits (5808.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-170] Checking task 963e52fc.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 6833.7 = 6842.7
DL output with Mo: L = 9.0 + 13738.0 = 13747.0
DL input+output M: L = 17.9 + 20571.7 = 20589.7

# learning a model for train pairs
2.000	
1.503	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.112	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.991	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.896	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.874	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.852	OUT DEF: ^.layer_01.pos=^.layer_01.pos
0.841	IN  DEF: ^.layer_01.shape.mask=Full
0.831	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.821	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.812	OUT OBJECT at ^.layer_00: a point with color ? at ?
0.802	OUT DEF: ^.layer_00.shape.color=^.layer_01.shape.color
0.795	IN  DEF: ^.color=black
0.790	OUT DEF: ^.layer_01.shape.mask=^.layer_01.shape.mask
0.785	IN  DEF: ^.size=(?,?)
0.755	IN  DEF: ^.size.i=5
0.749	IN  DEF: ^.layer_0.pos=(?,?)
0.744	IN  DEF: ^.layer_0.shape.size=(?,?)
0.739	IN  DEF: ^.layer_01.pos=(?,?)
0.721	IN  DEF: ^.layer_01.pos.j=(0)
0.716	IN  DEF: ^.layer_01.shape.size=(?,?)
0.713	OUT DEF: ^.color=black
0.710	OUT DEF: ^.size=(?,?)
0.689	OUT DEF: ^.size.j=^.size.j + ^.size.j
0.674	OUT DEF: ^.size.i=^.size.i
0.672	OUT DEF: ^.layer_00.pos=(?,?)
0.664	OUT DEF: ^.layer_00.pos.i=^.layer_0.pos.i
0.661	OUT DEF: ^.layer_0.shape.size=(?,?)
0.654	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.i
0.651	OUT DEF: ^.layer_01.shape.size=(?,?)
0.643	OUT DEF: ^.layer_01.shape.size.i=^.layer_01.shape.size.i

# Learned model:
CONSTRUCT (Mo)
a background with size (^.size.i,^.size.j + ^.size.j) and color black and layers
  _00: a point with color ^.layer_01.shape.color at (^.layer_0.pos.i,?)
  _0: a rectangle with size (^.layer_0.shape.size.i,?) and color ^.layer_0.shape.color and mask ? at ^.layer_0.pos
  _01: a rectangle with size (^.layer_01.shape.size.i,?) and color ^.layer_01.shape.color and mask ^.layer_01.shape.mask at ^.layer_01.pos
WHERE (Mi)
a background with size (5,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask Full at (?,(0))

DL input  with Mi: L = 72.5 + 2649.7 = 2722.2
DL output with Mo: L = 90.2 + 3281.6 = 3371.8
DL input+output M: L = 162.7 + 5931.3 = 6094.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (5,6) and color black and layers
  _0: a rectangle with size (2,5) and color cyan and mask Full at (1,1)
  _01: a rectangle with size (2,1) and color red and mask Full at (1,0)
diff: 
delta: (1,2)=2  (1,4)=2  (2,2)=2  (2,4)=2 
   (121.5 bits)
data: a background with size (5,12) and color black and layers
  _00: a point with color red at (1,2)
  _0: a rectangle with size (2,11) and color cyan and mask Full at (1,1)
  _01: a rectangle with size (2,1) and color red and mask Full at (1,0)
diff: 
delta: (1,4)=2  (1,6)=2  (1,8)=2  (1,10)=2  (2,2)=2  (2,4)=2  (2,6)=2  (2,8)=2  (2,10)=2 
   (188.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,6) and color black and layers
  _0: a rectangle with size (2,5) and color cyan and mask Full at (1,1)
  _01: a rectangle with size (2,1) and color red and mask Full at (1,0)
diff: 
delta: (1,2)=2  (1,4)=2  (2,2)=2  (2,4)=2 
! 20 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,6) and color black and layers
  _0: a rectangle with size (2,1) and color cyan and mask Full at (1,3)
  _01: a rectangle with size (2,5) and color red and mask Full at (1,0)
diff: 
delta: (1,1)=8  (1,5)=8  (2,1)=8  (2,5)=8 
! 20 wrong pixels (generated / expected)

TRAIN 963e52fc.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (5,7) and color black and layers
  _0: a rectangle with size (1,5) and color green and mask Full at (2,1)
  _01: a rectangle with size (1,7) and color red and mask Full at (2,0)
diff: 
delta: (2,3)=2 
   (69.9 bits)
data: a background with size (5,14) and color black and layers
  _00: a point with color red at (2,3)
  _0: a rectangle with size (1,13) and color green and mask Full at (2,1)
  _01: a rectangle with size (1,1) and color red and mask Full at (2,0)
diff: 
delta: (2,6)=2  (2,9)=2  (2,12)=2 
   (78.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,7) and color black and layers
  _0: a rectangle with size (1,5) and color green and mask Full at (2,1)
  _01: a rectangle with size (1,7) and color red and mask Full at (2,0)
diff: 
delta: (2,3)=2 
! 11 wrong pixels (generated / expected)

TRAIN 963e52fc.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (5,8) and color black and layers
  _0: a rectangle with size (2,8) and color red and mask .xx.xx.x|x.xx.xx. at (2,0)
  _01: a rectangle with size (2,8) and color blue and mask Full at (2,0)
diff: 
delta:
   (73.6 bits)
data: a background with size (5,16) and color black and layers
  _00: a point with color blue at (2,15)
  _0: a rectangle with size (2,16) and color red and mask .xx.xx.xx.xx.xxx|x.xx.xx.xx.xx.xx at (2,0)
  _01: a rectangle with size (2,14) and color blue and mask Full at (2,0)
diff: 
delta:
   (60.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,8) and color black and layers
  _0: a rectangle with size (2,8) and color red and mask .xx.xx.x|x.xx.xx. at (2,0)
  _01: a rectangle with size (2,8) and color blue and mask Full at (2,0)
diff: 
delta:
! 29 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,8) and color black and layers
  _0: a rectangle with size (2,8) and color red and mask .xx.xx.x|x.xx.xx. at (2,0)
  _01: a rectangle with size (1,7) and color blue and mask Full at (3,1)
diff:   ^.layer_01.pos.j
delta: (2,0)=1  (2,3)=1  (2,6)=1 
! 29 wrong pixels (generated / expected)

TRAIN 963e52fc.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,9) and color black and layers
  _0: a rectangle with size (2,8) and color blue and mask Full at (1,1)
  _01: a rectangle with size (2,1) and color green and mask Full at (1,0)
diff: 
delta: (1,3)=3  (1,6)=3  (2,3)=3  (2,6)=3 
! 30 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,9) and color black and layers
  _0: a rectangle with size (2,1) and color green and mask Full at (1,0)
  _01: a rectangle with size (2,8) and color blue and mask Full at (1,1)
diff:   ^.layer_01.pos.j
delta: (1,3)=3  (1,6)=3  (2,3)=3  (2,6)=3 
! 33 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (5,9) and color black and layers
  _0: a rectangle with size (2,1) and color green and mask Full at (1,3)
  _01: a rectangle with size (2,8) and color blue and mask Full at (1,1)
diff:   ^.layer_01.pos.j
delta: (1,0)=3  (1,6)=3  (2,0)=3  (2,6)=3 
! 30 wrong pixels (generated / expected)

TEST 963e52fc.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 24.0 sec (24.0 sec/task)
bits-train-error = 3281.6 bits (3281.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-169] Checking task 97999447.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1822.1 = 1831.0
DL output with Mo: L = 9.0 + 8942.6 = 8951.6
DL input+output M: L = 17.9 + 10764.7 = 10782.6

# learning a model for train pairs
2.000	
1.843	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.727	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.652	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.587	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.525	OUT DEF: ^.size=^.size
1.490	OUT DEF: ^.layer_011.pos=^.layer_0.pos
1.465	IN  DEF: ^.color=black
1.446	IN  DEF: ^.size=(?,?)
1.427	IN  DEF: ^.layer_0.pos=(?,?)
1.411	OUT DEF: ^.layer_011.shape.color=^.layer_0.shape.color
1.396	OUT DEF: ^.layer_0.shape.color=grey
1.388	OUT DEF: ^.layer_01.shape.mask=Full
1.380	OUT DEF: ^.layer_011.shape.mask=Full
1.375	OUT DEF: ^.color=black
1.371	OUT DEF: ^.layer_0.pos=(?,?)
1.356	OUT DEF: ^.layer_0.pos.i=^.layer_0.pos.i
1.341	OUT DEF: ^.layer_01.shape.color=grey
1.326	OUT DEF: ^.layer_0.pos.j=6
1.322	OUT DEF: ^.layer_0.shape.size=(?,?)
1.318	OUT DEF: ^.layer_01.pos=(?,?)
1.314	OUT DEF: ^.layer_01.shape.size=(?,?)
1.306	OUT DEF: ^.layer_01.shape.size.i=1
1.302	OUT DEF: ^.layer_011.shape.size=(?,?)
1.277	OUT DEF: ^.layer_011.shape.size.j=^.size.j - ^.layer_0.pos.j
1.270	OUT DEF: ^.layer_011.shape.size.i=1

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,?) and color grey and mask ? at (^.layer_0.pos.i,6)
  _01: a rectangle with size (1,?) and color grey and mask Full at (?,?)
  _011: a rectangle with size (1,^.size.j - ^.layer_0.pos.j) and color ^.layer_0.shape.color and mask Full at ^.layer_0.pos
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a point with color ? at (?,?)

DL input  with Mi: L = 29.7 + 1549.7 = 1579.4
DL output with Mo: L = 96.0 + 3547.7 = 3643.7
DL input+output M: L = 125.6 + 5097.4 = 5223.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,8) and color black and layers
  _0: a point with color pink at (5,3)
diff: 
delta: (2,2)=2 
   (51.5 bits)
data: a background with size (10,8) and color black and layers
  _0: a rectangle with size (1,1) and color grey and mask Full at (5,6)
  _01: a rectangle with size (1,5) and color grey and mask Full at (2,3)
  _011: a rectangle with size (1,5) and color pink and mask Full at (5,3)
diff: 
delta: (2,2)=2  (2,4)=2  (2,6)=2  (5,4)=5#
   (101.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,8) and color black and layers
  _0: a point with color red at (2,2)
diff: 
delta: (5,3)=6 
! 12 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,8) and color black and layers
  _0: a point with color pink at (5,3)
diff: 
delta: (2,2)=2 
! 12 wrong pixels (generated / expected)

TRAIN 97999447.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,12) and color black and layers
  _0: a point with color green at (4,1)
diff: 
delta: (1,2)=2  (5,6)=6 
   (74.1 bits)
data: a background with size (10,12) and color black and layers
  _0: a rectangle with size (2,6) and color grey and mask Even Checkboard at (4,6)
  _01: a rectangle with size (1,9) and color grey and mask Full at (1,3)
  _011: a rectangle with size (1,11) and color green and mask Full at (4,1)
diff: 
delta: (1,2)=2  (1,4)=2  (1,6)=2  (1,8)=2  (1,10)=2  (4,2)=5# (4,4)=5# (5,6)=6  (5,8)=6  (5,10)=6 
   (235.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,12) and color black and layers
  _0: a point with color red at (1,2)
diff: 
delta: (4,1)=3  (5,6)=6 
! 26 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,12) and color black and layers
  _0: a point with color green at (4,1)
diff: 
delta: (1,2)=2  (5,6)=6 
! 22 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,12) and color black and layers
  _0: a point with color pink at (5,6)
diff: 
delta: (1,2)=2  (4,1)=3 
! 28 wrong pixels (generated / expected)

TRAIN 97999447.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (7,8) and color black and layers
  _0: a point with color cyan at (3,3)
diff: 
delta:
   (29.4 bits)
data: a background with size (7,8) and color black and layers
  _0: a rectangle with size (1,1) and color grey and mask Full at (3,6)
  _01: a rectangle with size (1,1) and color grey and mask Full at (3,4)
  _011: a rectangle with size (1,5) and color cyan and mask Full at (3,3)
diff: 
delta:
   (17.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,8) and color black and layers
  _0: a point with color cyan at (3,3)
diff: 
delta:
! 6 wrong pixels (generated / expected)

TRAIN 97999447.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,8) and color black and layers
  _0: a point with color green at (1,3)
diff: 
delta: (2,2)=4  (4,4)=8  (6,3)=2 
! 18 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,8) and color black and layers
  _0: a point with color yellow at (2,2)
diff: 
delta: (1,3)=3  (4,4)=8  (6,3)=2 
! 21 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (9,8) and color black and layers
  _0: a point with color cyan at (4,4)
diff: 
delta: (1,3)=3  (2,2)=4  (6,3)=2 
! 22 wrong pixels (generated / expected)

TEST 97999447.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 8.7 sec (8.7 sec/task)
bits-train-error = 3547.7 bits (3547.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-168] Checking task 97a05b5b.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 69617.5 = 69626.4
DL output with Mo: L = 9.0 + 7899.2 = 7908.2
DL input+output M: L = 17.9 + 77516.7 = 77534.6

# learning a model for train pairs
2.000	
1.287	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.215	OUT DEF: ^.size=^.layer_0.shape.size
1.179	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.148	OUT DEF: ^.color=^.layer_0.shape.color
1.127	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.100	OUT OBJECT at ^.layer_0: ^.layer_011.shape at ?
1.035	OUT OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
1.005	OUT DEF: ^.color=^.layer_0.shape.color
0.987	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.970	OUT DEF: ^.layer_00.shape.color=^.layer_0111.shape.color
0.960	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.951	OUT DEF: ^.layer_00.shape.mask=Full
0.946	OUT DEF: ^.layer_00.pos=(?,?)
0.942	OUT DEF: ^.layer_00.shape.size=(?,?)
0.937	OUT DEF: ^.layer_0.pos=(?,?)
0.922	OUT DEF: ^.layer_0.pos.j=^.layer_01.shape.size.j + ^.layer_01.shape.size.j
0.920	IN  DEF: ^.layer_01111.shape.mask=Full
0.918	IN  DEF: ^.layer_0.shape.color=red
0.918	IN  DEF: ^.color=black
0.917	IN  DEF: ^.layer_0.pos=(?,?)
0.917	IN  DEF: ^.size=(?,?)
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color ^.layer_0.shape.color and layers
  _00: a rectangle with size (?,?) and color ^.layer_0111.shape.color and mask Full at (?,?)
  _0: ^.layer_011.shape at (?,^.layer_01.shape.size.j + ^.layer_01.shape.size.j)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size ? and color red and mask ? at (?,?)
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask Full at ?

DL input  with Mi: L = 111.5 + 13551.1 = 13662.7
DL output with Mo: L = 71.3 + 5627.4 = 5698.7
DL input+output M: L = 182.9 + 19178.5 = 19361.4

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (24,19) and color black and layers
  _0: a rectangle with size (17,9) and color red and mask xxxxxxxxx|x.xxxxx.x|x..xxxx.x|xxxxxxx.x|xxxxxxxxx|xxxxxxxxx|xxxx.xxxx|xxx...xxx|xxxx.xxxx|xxxxxxxxx|xxxxxxxxx|xxxxxxxxx|xxxxxxxxx|x..xxx.xx|xx.xxx.xx|x..xx...x|xxxxxxxxx at (1,2)
  _01: a rectangle with size (3,3) and color yellow and mask Full at (20,3)
  _011: a rectangle with size (3,3) and color green and mask Full at (7,14)
  _0111: a rectangle with size (2,3) and color red and mask Full at (18,14)
  _01111: a rectangle with size (3,3) and color red and mask Full at (2,13)
diff: 
delta: (2,13)=1  (2,15)=1  (4,13)=1  (4,15)=1  (8,14)=2  (8,15)=2  (8,16)=2  (17,14)=8  (17,15)=8  (17,16)=8  (18,15)=8  (20,8)=5# (20,9)=5# (20,10)=2  (21,4)=2  (21,8)=2  (21,9)=2  (21,10)=2  (22,3)=2  (22,4)=2  (22,8)=5# (22,9)=5# (22,10)=2 
   (829.3 bits)
data: a background with size (17,9) and color red and layers
  _00: a rectangle with size (13,1) and color red and mask Full at (0,7)
  _0: a rectangle with size (3,3) and color green and mask Full at (1,6)
diff: 
delta: (1,2)=4  (1,3)=4  (2,3)=4  (3,1)=4  (3,2)=4  (3,3)=4  (6,3)=1  (6,5)=1  (8,3)=1  (8,5)=1  (13,0)=8  (13,5)=5# (13,7)=5# (14,0)=8  (14,1)=8  (14,5)=5# (14,7)=5# (15,0)=8 
   (387.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (24,19) and color black and layers
  _0: a rectangle with size (17,9) and color red and mask xxxxxxxxx|x.xxxxx.x|x..xxxx.x|xxxxxxx.x|xxxxxxxxx|xxxxxxxxx|xxxx.xxxx|xxx...xxx|xxxx.xxxx|xxxxxxxxx|xxxxxxxxx|xxxxxxxxx|xxxxxxxxx|x..xxx.xx|xx.xxx.xx|x..xx...x|xxxxxxxxx at (1,2)
  _01: a rectangle with size (3,3) and color green and mask Full at (7,14)
  _011: a rectangle with size (3,3) and color yellow and mask Full at (20,3)
  _0111: a rectangle with size (2,3) and color red and mask Full at (18,14)
  _01111: a rectangle with size (3,3) and color red and mask Full at (2,13)
diff: 
delta: (2,13)=1  (2,15)=1  (4,13)=1  (4,15)=1  (8,14)=2  (8,15)=2  (8,16)=2  (17,14)=8  (17,15)=8  (17,16)=8  (18,15)=8  (20,8)=5# (20,9)=5# (20,10)=2  (21,4)=2  (21,8)=2  (21,9)=2  (21,10)=2  (22,3)=2  (22,4)=2  (22,8)=5# (22,9)=5# (22,10)=2 
! 29 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (24,19) and color black and layers
  _0: a rectangle with size (17,9) and color red and mask xxxxxxxxx|x.xxxxx.x|x..xxxx.x|xxxxxxx.x|xxxxxxxxx|xxxxxxxxx|xxxx.xxxx|xxx...xxx|xxxx.xxxx|xxxxxxxxx|xxxxxxxxx|xxxxxxxxx|xxxxxxxxx|x..xxx.xx|xx.xxx.xx|x..xx...x|xxxxxxxxx at (1,2)
  _01: a rectangle with size (3,3) and color yellow and mask Full at (20,3)
  _011: a rectangle with size (3,3) and color green and mask Full at (7,14)
  _0111: a rectangle with size (2,3) and color red and mask x.x|xxx at (18,14)
  _01111: a rectangle with size (3,3) and color red and mask Full at (2,13)
diff: 
delta: (2,13)=1  (2,15)=1  (4,13)=1  (4,15)=1  (8,14)=2  (8,15)=2  (8,16)=2  (17,14)=8  (17,15)=8  (17,16)=8  (18,15)=8  (20,8)=5# (20,9)=5# (20,10)=2  (21,4)=2  (21,8)=2  (21,9)=2  (21,10)=2  (22,3)=2  (22,4)=2  (22,8)=5# (22,9)=5# (22,10)=2 
! 25 wrong pixels (generated / expected)

TRAIN 97a05b5b.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (20,10) and color black and layers
  _0: a rectangle with size (8,8) and color red and mask xxxxxxxx|xx.xxxxx|x...xxxx|xxxxxxxx|xxxx..xx|xxxx.x.x|xxxxx..x|xxxxxxxx at (1,1)
  _01: a rectangle with size (3,3) and color red and mask xx.|x.x|.xx at (13,5)
  _011: a rectangle with size (3,2) and color red and mask Full at (11,1)
  _0111: a rectangle with size (3,1) and color yellow and mask Full at (11,3)
  _01111: a rectangle with size (3,3) and color green and mask Full at (13,5)
diff: 
delta: (11,1)=4  (13,1)=4 
   (284.8 bits)
data: a background with size (8,8) and color red and layers
  _00: a rectangle with size (1,3) and color yellow and mask Full at (3,1)
  _0: a rectangle with size (3,2) and color red and mask Full at (5,6)
diff: 
delta: (1,1)=4  (1,3)=4  (4,6)=3  (5,5)=3  (6,4)=3 
   (117.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,10) and color black and layers
  _0: a rectangle with size (8,8) and color red and mask xxxxxxxx|xx.xxxxx|x...xxxx|xxxxxxxx|xxxx..xx|xxxx.x.x|xxxxx..x|xxxxxxxx at (1,1)
  _01: a rectangle with size (3,3) and color red and mask xx.|x.x|.xx at (13,5)
  _011: a rectangle with size (3,2) and color red and mask Full at (11,1)
  _0111: a rectangle with size (3,1) and color yellow and mask Full at (11,3)
  _01111: a rectangle with size (3,3) and color green and mask Full at (13,5)
diff: 
delta: (11,1)=4  (13,1)=4 
! 10 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (20,10) and color black and layers
  _0: a rectangle with size (8,8) and color red and mask xxxxxxxx|xx.xxxxx|x...xxxx|xxxxxxxx|xxxx..xx|xxxx.x.x|xxxxx..x|xxxxxxxx at (1,1)
  _01: a rectangle with size (3,3) and color red and mask xx.|x.x|.xx at (13,5)
  _011: a rectangle with size (3,2) and color red and mask Full at (11,1)
  _0111: a rectangle with size (3,3) and color green and mask Full at (13,5)
  _01111: a rectangle with size (3,1) and color yellow and mask Full at (11,3)
diff: 
delta: (11,1)=4  (13,1)=4 
! 11 wrong pixels (generated / expected)

TRAIN 97a05b5b.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (16,12) and color black and layers
  _0: a rectangle with size (9,9) and color red and mask xxxxxxxxx|xxxxxxxxx|xxx.xxxxx|xx...xxxx|xxx.xxxxx|xxxxxxxxx|xxxxxxxxx|xxxxxxxxx|xxxxxxxxx at (6,1)
  _01: a rectangle with size (3,1) and color red and mask Full at (1,6)
  _011: a rectangle with size (1,3) and color cyan and mask Full at (1,5)
  _0111: a rectangle with size (1,3) and color cyan and mask Full at (3,5)
  _01111: a rectangle with size (1,3) and color red and mask Full at (2,5)
diff: 
delta:
   (241.0 bits)
data: a background with size (9,9) and color red and layers
  _00: a rectangle with size (1,1) and color cyan and mask Full at (2,2)
  _0: a rectangle with size (1,3) and color cyan and mask Full at (4,2)
diff: 
delta: (2,4)=8  (4,3)=2 
   (58.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,12) and color black and layers
  _0: a rectangle with size (9,9) and color red and mask xxxxxxxxx|xxxxxxxxx|xxx.xxxxx|xx...xxxx|xxx.xxxxx|xxxxxxxxx|xxxxxxxxx|xxxxxxxxx|xxxxxxxxx at (6,1)
  _01: a rectangle with size (3,1) and color red and mask Full at (1,6)
  _011: a rectangle with size (1,3) and color cyan and mask Full at (1,5)
  _0111: a rectangle with size (1,3) and color red and mask Full at (2,5)
  _01111: a rectangle with size (1,3) and color cyan and mask Full at (3,5)
diff: 
delta:
! 7 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (16,12) and color black and layers
  _0: a rectangle with size (9,9) and color red and mask xxxxxxxxx|xxxxxxxxx|xxx.xxxxx|xx...xxxx|xxx.xxxxx|xxxxxxxxx|xxxxxxxxx|xxxxxxxxx|xxxxxxxxx at (6,1)
  _01: a rectangle with size (3,1) and color red and mask Full at (1,6)
  _011: a rectangle with size (1,3) and color cyan and mask Full at (1,5)
  _0111: a rectangle with size (1,3) and color cyan and mask Full at (3,5)
  _01111: a rectangle with size (1,3) and color red and mask Full at (2,5)
diff: 
delta:
! 11 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (16,12) and color black and layers
  _0: a rectangle with size (9,9) and color red and mask xxxxxxxxx|xxxxxxxxx|xxx.xxxxx|xx...xxxx|xxx.xxxxx|xxxxxxxxx|xxxxxxxxx|xxxxxxxxx|xxxxxxxxx at (6,1)
  _01: a rectangle with size (1,3) and color red and mask Full at (2,5)
  _011: a rectangle with size (3,1) and color cyan and mask Full at (1,5)
  _0111: a rectangle with size (3,1) and color red and mask Full at (1,6)
  _01111: a rectangle with size (3,1) and color cyan and mask Full at (1,7)
diff: 
delta:
! 7 wrong pixels (generated / expected)

TRAIN 97a05b5b.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (19,15) and color black and layers
  _0: a rectangle with size (8,12) and color red and mask xxxxxxxxxxxx|x.xxxx.xxx.x|x..xx..xxxxx|xx..xx.xxxxx|xxxxxxxxxxxx|xxxxxxxxxxxx|xxxxxxx...xx|xxxxxxxxxxxx at (1,2)
  _01: a rectangle with size (3,3) and color blue and mask Full at (11,1)
  _011: a rectangle with size (3,3) and color yellow and mask Full at (16,3)
  _0111: a rectangle with size (3,2) and color green and mask Full at (11,9)
  _01111: a rectangle with size (3,3) and color red and mask Full at (15,11)
diff: 
delta: (11,8)=2  (12,2)=2  (12,8)=2  (12,9)=2  (13,8)=2  (15,11)=8  (15,12)=8  (16,4)=2  (16,11)=8  (17,4)=2  (17,13)=8  (18,4)=2 
! 36 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (19,15) and color black and layers
  _0: a rectangle with size (8,12) and color red and mask xxxxxxxxxxxx|x.xxxx.xxx.x|x..xx..xxxxx|xx..xx.xxxxx|xxxxxxxxxxxx|xxxxxxxxxxxx|xxxxxxx...xx|xxxxxxxxxxxx at (1,2)
  _01: a rectangle with size (3,3) and color blue and mask Border at (11,1)
  _011: a rectangle with size (3,2) and color green and mask Full at (11,9)
  _0111: a rectangle with size (3,3) and color yellow and mask Full at (16,3)
  _01111: a rectangle with size (3,3) and color red and mask Full at (15,11)
diff: 
delta: (11,8)=2  (12,2)=2  (12,8)=2  (12,9)=2  (13,8)=2  (15,11)=8  (15,12)=8  (16,4)=2  (16,11)=8  (17,4)=2  (17,13)=8  (18,4)=2 
! 33 wrong pixels (generated / expected)

TEST 97a05b5b.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.4 sec (27.4 sec/task)
bits-train-error = 5627.4 bits (5627.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-167] Checking task 98cf29f8.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 33428.3 = 33437.3
DL output with Mo: L = 9.0 + 31195.8 = 31204.7
DL input+output M: L = 17.9 + 64624.1 = 64642.0

# learning a model for train pairs
2.000	
1.265	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.579	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.380	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
0.189	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.168	OUT DEF: ^.size=^.size
0.155	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.136	OUT DEF: ^.layer_0.shape=^.layer_01.shape
0.134	IN  DEF: ^.layer_011.shape.mask=Full
0.122	OUT DEF: ^.layer_0=^.layer_01
0.120	IN  DEF: ^.layer_01.shape.mask=Full
0.118	OUT DEF: ^.color=black
0.117	IN  DEF: ^.color=black
0.116	OUT DEF: ^.layer_01.pos=(?,?)
0.115	IN  DEF: ^.size=(?,?)
0.114	IN  DEF: ^.layer_0.pos=(?,?)
0.112	IN  DEF: ^.layer_0.shape.mask=Full
0.111	IN  DEF: ^.layer_0.shape.size=(?,?)
0.110	IN  DEF: ^.layer_01.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_01
  _01: ^.layer_0.shape at (?,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _01: a rectangle with size ? and color ? and mask Full at (?,?)
  _011: a rectangle with size ? and color ? and mask Full at ?

DL input  with Mi: L = 80.5 + 3215.8 = 3296.3
DL output with Mo: L = 28.5 + 318.5 = 347.0
DL input+output M: L = 108.9 + 3534.3 = 3643.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (17,14) and color black and layers
  _0: a rectangle with size (3,4) and color grey and mask Full at (8,2)
  _01: a rectangle with size (3,7) and color yellow and mask Full at (1,1)
  _011: a rectangle with size (7,1) and color grey and mask Full at (4,3)
diff: 
delta:
   (105.4 bits)
data: a background with size (17,14) and color black and layers
  _0: a rectangle with size (3,7) and color yellow and mask Full at (1,1)
  _01: a rectangle with size (3,4) and color grey and mask Full at (4,2)
diff: 
delta:
   (10.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,14) and color black and layers
  _0: a rectangle with size (3,7) and color yellow and mask Full at (1,1)
  _01: a rectangle with size (3,4) and color grey and mask Full at (8,2)
  _011: a rectangle with size (7,1) and color grey and mask Full at (4,3)
diff: 
delta:
! 42 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (17,14) and color black and layers
  _0: a rectangle with size (3,7) and color yellow and mask Full at (1,1)
  _01: a rectangle with size (7,1) and color grey and mask Full at (4,3)
  _011: a rectangle with size (3,4) and color grey and mask Full at (8,2)
diff: 
delta:
! 31 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (17,14) and color black and layers
  _0: a rectangle with size (3,4) and color grey and mask Full at (8,2)
  _01: a rectangle with size (3,7) and color yellow and mask Full at (1,1)
  _011: a rectangle with size (7,1) and color grey and mask Full at (4,3)
diff: 
delta:
! 18 wrong pixels (generated / expected)

TRAIN 98cf29f8.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (13,18) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask Full at (5,1)
  _01: a rectangle with size (7,7) and color red and mask Full at (3,7)
  _011: a rectangle with size (1,6) and color yellow and mask Full at (6,1)
diff: 
delta:
   (106.5 bits)
data: a background with size (13,18) and color black and layers
  _0: a rectangle with size (7,7) and color red and mask Full at (3,7)
  _01: a rectangle with size (3,3) and color yellow and mask Full at (5,4)
diff: 
delta:
   (10.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,18) and color black and layers
  _0: a rectangle with size (7,7) and color red and mask Full at (3,7)
  _01: a rectangle with size (3,3) and color yellow and mask Full at (5,1)
  _011: a rectangle with size (1,6) and color yellow and mask Full at (6,1)
diff: 
delta:
! 104 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (13,18) and color black and layers
  _0: a rectangle with size (7,7) and color red and mask Full at (3,7)
  _01: a rectangle with size (1,6) and color yellow and mask Full at (6,1)
  _011: a rectangle with size (3,3) and color yellow and mask Full at (5,1)
diff: 
delta:
! 98 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (13,18) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask Full at (5,1)
  _01: a rectangle with size (7,7) and color red and mask Full at (3,7)
  _011: a rectangle with size (1,6) and color yellow and mask Full at (6,1)
diff: 
delta:
! 18 wrong pixels (generated / expected)

TRAIN 98cf29f8.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (15,19) and color black and layers
  _0: a rectangle with size (6,8) and color green and mask Full at (7,3)
  _01: a rectangle with size (2,5) and color red and mask Full at (1,6)
  _011: a rectangle with size (10,1) and color green and mask Full at (3,7)
diff: 
delta:
   (109.6 bits)
data: a background with size (15,19) and color black and layers
  _0: a rectangle with size (2,5) and color red and mask Full at (1,6)
  _01: a rectangle with size (6,8) and color green and mask Full at (3,3)
diff: 
delta:
   (10.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,19) and color black and layers
  _0: a rectangle with size (10,1) and color green and mask Full at (3,7)
  _01: a rectangle with size (6,8) and color green and mask Full at (7,3)
  _011: a rectangle with size (2,5) and color red and mask Full at (1,6)
diff: 
delta:
! 84 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (15,19) and color black and layers
  _0: a rectangle with size (2,5) and color red and mask Full at (1,6)
  _01: a rectangle with size (6,8) and color green and mask Full at (7,3)
  _011: a rectangle with size (10,1) and color green and mask Full at (3,7)
diff: 
delta:
! 84 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (15,19) and color black and layers
  _0: a rectangle with size (6,8) and color green and mask Full at (7,3)
  _01: a rectangle with size (2,5) and color red and mask Full at (1,6)
  _011: a rectangle with size (10,1) and color green and mask Full at (3,7)
diff: 
delta:
! 62 wrong pixels (generated / expected)

TRAIN 98cf29f8.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,17) and color black and layers
  _0: a rectangle with size (8,5) and color green and mask Full at (3,1)
  _01: a rectangle with size (3,4) and color orange and mask Full at (4,11)
  _011: a rectangle with size (1,9) and color orange and mask Full at (4,6)
diff: 
delta:
! 64 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,17) and color black and layers
  _0: a rectangle with size (8,5) and color green and mask Full at (3,1)
  _01: a rectangle with size (1,9) and color orange and mask Full at (4,6)
  _011: a rectangle with size (3,4) and color orange and mask Full at (4,11)
diff: 
delta:
! 53 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (12,17) and color black and layers
  _0: a rectangle with size (3,4) and color orange and mask Full at (4,11)
  _01: a rectangle with size (8,5) and color green and mask Full at (3,1)
  _011: a rectangle with size (1,9) and color orange and mask Full at (4,6)
diff: 
delta:
! 24 wrong pixels (generated / expected)

TEST 98cf29f8.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.4 sec (0.4 sec/task)
bits-train-error = 318.5 bits (318.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-166] Checking task 995c5fa3.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 12177.6 = 12186.6
DL output with Mo: L = 9.0 + 4258.2 = 4267.2
DL input+output M: L = 17.9 + 16435.8 = 16453.8

# learning a model for train pairs
2.000	
1.768	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.599	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.468	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.372	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.080	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.013	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.991	OUT DEF: ^.layer_0.shape.mask=Full
0.969	OUT DEF: ^.layer_01.shape.mask=Full
0.954	IN  DEF: ^.layer_0.shape.color=grey
0.939	IN  DEF: ^.layer_01.shape.color=grey
0.923	IN  DEF: ^.layer_011.shape.color=grey
0.912	OUT DEF: ^.size=(?,?)
0.863	OUT DEF: ^.size.i=^.size.i - 1
0.812	OUT DEF: ^.size.j=3
0.800	OUT DEF: ^.layer_0.shape.size=(?,?)
0.751	OUT DEF: ^.layer_0.shape.size.j=^.layer_0.shape.size.j - 1
0.729	OUT DEF: ^.layer_0.shape.size.i=1
0.717	OUT DEF: ^.layer_01.pos=(?,?)
0.690	OUT DEF: ^.layer_01.pos.j=(0)
0.664	OUT DEF: ^.layer_01.pos.i=1
0.652	OUT DEF: ^.layer_01.shape.size=(?,?)
0.603	OUT DEF: ^.layer_01.shape.size.j=^.layer_01.shape.size.j - 1
0.581	OUT DEF: ^.layer_01.shape.size.i=1
0.576	IN  DEF: ^.color=black
0.572	IN  DEF: ^.layer_0.pos=(?,?)
0.555	IN  DEF: ^.layer_0.pos.j=(0)
0.544	IN  DEF: ^.layer_0.pos.i=(0)
0.540	IN  DEF: ^.layer_0.shape.size=(?,?)
0.520	IN  DEF: ^.layer_0.shape.size.i=4
0.499	IN  DEF: ^.layer_0.shape.size.j=4
0.495	IN  DEF: ^.size=(?,?)
0.463	IN  DEF: ^.size.j=14
0.443	IN  DEF: ^.size.i=4
0.439	IN  DEF: ^.layer_01.pos=(?,?)
0.422	IN  DEF: ^.layer_01.pos.j=5
0.411	IN  DEF: ^.layer_01.pos.i=0
0.407	IN  DEF: ^.layer_01.shape.size=(?,?)
0.387	IN  DEF: ^.layer_01.shape.size.i=4
0.366	IN  DEF: ^.layer_01.shape.size.j=4
0.362	IN  DEF: ^.layer_011.pos=(?,?)
0.346	IN  DEF: ^.layer_011.pos.j=10
0.335	IN  DEF: ^.layer_011.pos.i=0
0.331	IN  DEF: ^.layer_011.shape.size=(?,?)
0.310	IN  DEF: ^.layer_011.shape.size.i=4
0.290	IN  DEF: ^.layer_011.shape.size.j=4

# Learned model:
CONSTRUCT (Mo)
a background with size (^.size.i - 1,3) and color ? and layers
  _0: a rectangle with size (1,^.layer_0.shape.size.j - 1) and color ? and mask Full at ^.layer_0.pos
  _01: a rectangle with size (1,^.layer_01.shape.size.j - 1) and color ? and mask Full at (1,(0))
WHERE (Mi)
a background with size (4,14) and color black and layers
  _0: a rectangle with size (4,4) and color grey and mask ? at ((0),(0))
  _01: a rectangle with size (4,4) and color grey and mask ? at (0,5)
  _011: a rectangle with size (4,4) and color grey and mask ? at (0,10)

DL input  with Mi: L = 133.6 + 1161.9 = 1295.5
DL output with Mo: L = 92.6 + 690.1 = 782.8
DL input+output M: L = 226.2 + 1852.1 = 2078.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (4,14) and color black and layers
  _0: a rectangle with size (4,4) and color grey and mask Full at (0,0)
  _01: a rectangle with size (4,4) and color grey and mask Border at (0,5)
  _011: a rectangle with size (4,4) and color grey and mask xxxx|.xx.|.xx.|xxxx at (0,10)
diff: 
delta:
   (26.0 bits)
data: a background with size (3,3) and color green and layers
  _0: a rectangle with size (1,3) and color red and mask Full at (0,0)
  _01: a rectangle with size (1,3) and color cyan and mask Full at (1,0)
diff: 
delta:
   (17.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,14) and color black and layers
  _0: a rectangle with size (4,4) and color grey and mask Full at (0,0)
  _01: a rectangle with size (4,4) and color grey and mask Border at (0,5)
  _011: a rectangle with size (4,4) and color grey and mask xxxx|.xx.|.xx.|xxxx at (0,10)
diff: 
delta:
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (4,14) and color black and layers
  _0: a rectangle with size (4,4) and color grey and mask Border at (0,5)
  _01: a rectangle with size (4,4) and color grey and mask Full at (0,0)
  _011: a rectangle with size (4,4) and color grey and mask xxxx|.xx.|.xx.|xxxx at (0,10)
diff:   ^.layer_01.pos.j  ^.layer_0.pos.j
delta:
! 9 wrong pixels (generated / expected)

TRAIN 995c5fa3.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (4,14) and color black and layers
  _0: a rectangle with size (4,4) and color grey and mask xxxx|.xx.|.xx.|xxxx at (0,0)
  _01: a rectangle with size (4,4) and color grey and mask xxxx|xxxx|x..x|x..x at (0,5)
  _011: a rectangle with size (4,4) and color grey and mask Full at (0,10)
diff: 
delta:
   (40.4 bits)
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (1,3) and color green and mask Full at (0,0)
  _01: a rectangle with size (1,3) and color yellow and mask Full at (1,0)
diff: 
delta:
   (17.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,14) and color black and layers
  _0: a rectangle with size (4,4) and color grey and mask xxxx|.xx.|.xx.|xxxx at (0,0)
  _01: a rectangle with size (4,4) and color grey and mask xxxx|xxxx|x..x|x..x at (0,5)
  _011: a rectangle with size (4,4) and color grey and mask Full at (0,10)
diff: 
delta:
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (4,14) and color black and layers
  _0: a rectangle with size (4,4) and color grey and mask Full at (0,10)
  _01: a rectangle with size (4,4) and color grey and mask xxxx|xxxx|x..x|x..x at (0,5)
  _011: a rectangle with size (4,4) and color grey and mask xxxx|.xx.|.xx.|xxxx at (0,0)
diff:   ^.layer_011.pos.j  ^.layer_0.pos.j
delta:
! 9 wrong pixels (generated / expected)

TRAIN 995c5fa3.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (4,14) and color black and layers
  _0: a rectangle with size (4,4) and color grey and mask Border at (0,0)
  _01: a rectangle with size (4,4) and color grey and mask Full at (0,5)
  _011: a rectangle with size (4,4) and color grey and mask xxxx|xxxx|x..x|x..x at (0,10)
diff: 
delta:
   (26.0 bits)
data: a background with size (3,3) and color yellow and layers
  _0: a rectangle with size (1,3) and color cyan and mask Full at (0,0)
  _01: a rectangle with size (1,3) and color red and mask Full at (1,0)
diff: 
delta:
   (17.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,14) and color black and layers
  _0: a rectangle with size (4,4) and color grey and mask Border at (0,0)
  _01: a rectangle with size (4,4) and color grey and mask Full at (0,5)
  _011: a rectangle with size (4,4) and color grey and mask xxxx|xxxx|x..x|x..x at (0,10)
diff: 
delta:
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (4,14) and color black and layers
  _0: a rectangle with size (4,4) and color grey and mask Full at (0,5)
  _01: a rectangle with size (4,4) and color grey and mask Border at (0,0)
  _011: a rectangle with size (4,4) and color grey and mask xxxx|xxxx|x..x|x..x at (0,10)
diff:   ^.layer_01.pos.j  ^.layer_0.pos.j
delta:
! 9 wrong pixels (generated / expected)

TRAIN 995c5fa3.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (4,14) and color black and layers
  _0: a rectangle with size (4,4) and color grey and mask Full at (0,0)
  _01: a rectangle with size (4,4) and color grey and mask xxxx|xxxx|x..x|x..x at (0,5)
  _011: a rectangle with size (4,4) and color grey and mask Full at (0,10)
diff: 
delta:
   (23.7 bits)
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (1,3) and color red and mask Full at (0,0)
  _01: a rectangle with size (1,3) and color yellow and mask Full at (1,0)
diff: 
delta:
   (17.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,14) and color black and layers
  _0: a rectangle with size (4,4) and color grey and mask Full at (0,0)
  _01: a rectangle with size (4,4) and color grey and mask xxxx|xxxx|x..x|x..x at (0,5)
  _011: a rectangle with size (4,4) and color grey and mask Full at (0,10)
diff: 
delta:
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (4,14) and color black and layers
  _0: a rectangle with size (4,4) and color grey and mask Full at (0,10)
  _01: a rectangle with size (4,4) and color grey and mask xxxx|xxxx|x..x|x..x at (0,5)
  _011: a rectangle with size (4,4) and color grey and mask Full at (0,0)
diff:   ^.layer_011.pos.j  ^.layer_0.pos.j
delta:
! 9 wrong pixels (generated / expected)

TRAIN 995c5fa3.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,14) and color black and layers
  _0: a rectangle with size (4,4) and color grey and mask xxxx|xxxx|x..x|x..x at (0,0)
  _01: a rectangle with size (4,4) and color grey and mask xxxx|.xx.|.xx.|xxxx at (0,5)
  _011: a rectangle with size (4,4) and color grey and mask Border at (0,10)
diff: 
delta:
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (4,14) and color black and layers
  _0: a rectangle with size (4,4) and color grey and mask xxxx|.xx.|.xx.|xxxx at (0,5)
  _01: a rectangle with size (4,4) and color grey and mask xxxx|xxxx|x..x|x..x at (0,0)
  _011: a rectangle with size (4,4) and color grey and mask Border at (0,10)
diff:   ^.layer_01.pos.j  ^.layer_0.pos.j
delta:
! 9 wrong pixels (generated / expected)

TEST 995c5fa3.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 19.0 sec (19.0 sec/task)
bits-train-error = 690.1 bits (690.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-165] Checking task 99b1bc43.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 15832.6 = 15841.5
DL output with Mo: L = 9.0 + 5371.2 = 5380.2
DL input+output M: L = 17.9 + 21203.8 = 21221.8

# learning a model for train pairs
2.000	
1.562	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.251	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.096	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.992	OUT DEF: ^.size=^.layer_0.shape.size
0.895	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.861	OUT DEF: ^.layer_0.shape.color=green
0.838	IN  DEF: ^.layer_01.shape.color=yellow
0.826	OUT DEF: ^.color=black
0.818	OUT DEF: ^.layer_0.pos=(?,?)
0.794	OUT DEF: ^.layer_0.pos.i=^.layer_011.pos.j
0.773	OUT DEF: ^.layer_0.pos.j=(0)
0.764	OUT DEF: ^.layer_0.shape.size=(?,?)
0.717	OUT DEF: ^.layer_0.shape.size.j=^.layer_0.shape.size.j
0.711	IN  DEF: ^.layer_01.shape.mask=Full
0.708	IN  DEF: ^.size=(?,?)
0.687	IN  DEF: ^.size.i=9
0.671	IN  DEF: ^.size.j=4
0.668	IN  DEF: ^.layer_0.pos=(?,?)
0.659	IN  DEF: ^.layer_0.pos.j=0
0.656	IN  DEF: ^.layer_0.shape.size=(?,?)
0.641	IN  DEF: ^.layer_0.shape.size.i=4
0.625	IN  DEF: ^.layer_0.shape.size.j=4
0.622	IN  DEF: ^.layer_01.pos=(?,?)
0.610	IN  DEF: ^.layer_01.pos.i=4
0.602	IN  DEF: ^.layer_01.pos.j=0
0.599	IN  DEF: ^.layer_01.shape.size=(?,?)
0.583	IN  DEF: ^.layer_01.shape.size.j=4
0.577	IN  DEF: ^.layer_01.shape.size.i=1
0.574	IN  DEF: ^.layer_011.pos=(?,?)
0.571	IN  DEF: ^.layer_011.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color black and layers
  _0: a rectangle with size (?,^.layer_0.shape.size.j) and color green and mask ? at (^.layer_011.pos.j,(0))
WHERE (Mi)
a background with size (9,4) and color ? and layers
  _0: a rectangle with size (4,4) and color ? and mask ? at (?,0)
  _01: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
  _011: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 117.1 + 4127.5 = 4244.6
DL output with Mo: L = 44.6 + 1587.0 = 1631.6
DL input+output M: L = 161.7 + 5714.5 = 5876.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask ...x|...x|x..x|xxx. at (5,0)
  _01: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
  _011: a rectangle with size (4,2) and color blue and mask .x|.x|x.|.x at (0,2)
diff: 
delta: (0,1)=1  (2,0)=1  (5,1)=2 
   (120.1 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (2,4) and color green and mask ..xx|xxxx at (2,0)
diff: 
delta:
   (15.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask ...x|...x|x..x|xxx. at (5,0)
  _01: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
  _011: a rectangle with size (4,2) and color blue and mask .x|.x|x.|.x at (0,2)
diff: 
delta: (0,1)=1  (2,0)=1  (5,1)=2 
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,2) and color blue and mask .x|.x|x.|.x at (0,2)
  _01: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
  _011: a rectangle with size (4,4) and color red and mask ...x|...x|x..x|xxx. at (5,0)
diff:   ^.layer_0.shape.size.j  ^.layer_0.pos.j
delta: (0,1)=1  (2,0)=1  (5,1)=2 
! size mismatch, 4x2 instead of 4x4
>> Trial 3
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask ...x|...x|x..x|xxx. at (5,0)
  _01: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
  _011: a rectangle with size (2,1) and color blue and mask Full at (0,3)
diff: 
delta: (0,1)=1  (2,0)=1  (2,2)=1  (3,3)=1  (5,1)=2 
! 2 wrong pixels (generated / expected)

TRAIN 99b1bc43.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask .xxx|x.x.|xxxx|xxxx at (5,0)
  _01: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
  _011: a rectangle with size (4,4) and color blue and mask xx..|x.x.|xx.x|.xx. at (0,0)
diff: 
delta:
   (73.8 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (1,4) and color green and mask Full at (0,0)
diff: 
delta: (0,1)=0  (2,2)=3  (3,0)=3  (3,3)=3 
   (74.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask .xxx|x.x.|xxxx|xxxx at (5,0)
  _01: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
  _011: a rectangle with size (4,4) and color blue and mask xx..|x.x.|xx.x|.xx. at (0,0)
diff: 
delta:
! 8 wrong pixels (generated / expected)

TRAIN 99b1bc43.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask .x..|x.xx|xxx.|xxx. at (0,0)
  _01: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
  _011: a rectangle with size (3,2) and color red and mask .x|xx|.x at (6,0)
diff: 
delta: (6,3)=2  (7,3)=2 
   (99.0 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (4,4) and color green and mask .x..|xxx.|..xx|..x. at (0,0)
diff: 
delta: (3,0)=3 
   (43.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask .x..|x.xx|xxx.|xxx. at (0,0)
  _01: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
  _011: a rectangle with size (3,2) and color red and mask .x|xx|.x at (6,0)
diff: 
delta: (6,3)=2  (7,3)=2 
! 8 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask .x..|x.xx|xxx.|xxx. at (0,0)
  _01: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
  _011: a rectangle with size (3,1) and color red and mask Full at (6,1)
diff: 
delta: (6,3)=2  (7,0)=2  (7,3)=2 
! 6 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (3,2) and color red and mask .x|xx|.x at (6,0)
  _01: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
  _011: a rectangle with size (4,4) and color blue and mask .x..|x.xx|xxx.|xxx. at (0,0)
diff:   ^.layer_0.shape.size.j  ^.layer_0.shape.size.i
delta: (6,3)=2  (7,3)=2 
! size mismatch, 3x2 instead of 4x4

TRAIN 99b1bc43.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (9,4) and color blue and layers
  _0: a rectangle with size (4,4) and color black and mask .x..|xxx.|..xx|xx.. at (0,0)
  _01: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
  _011: a rectangle with size (4,4) and color red and mask Full at (5,0)
diff: 
delta: (5,0)=0  (6,0)=0  (7,1)=0 
   (119.9 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (4,4) and color green and mask xx..|.xx.|.xxx|xx.. at (0,0)
diff: 
delta:
   (25.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask .xxx|.xxx|x.xx|xxxx at (5,0)
  _01: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
  _011: a rectangle with size (2,4) and color blue and mask xx..|..xx at (2,0)
diff: 
delta: (0,0)=1  (0,2)=1  (0,3)=1  (1,3)=1 
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask .xxx|.xxx|x.xx|xxxx at (5,0)
  _01: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
  _011: a rectangle with size (2,2) and color blue and mask xx|.x at (0,2)
diff: 
delta: (0,0)=1  (2,0)=1  (2,1)=1  (3,2)=1  (3,3)=1 
! 7 wrong pixels (generated / expected)

TRAIN 99b1bc43.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask x.xx|.xxx|..x.|..xx at (0,0)
  _01: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
  _011: a rectangle with size (4,4) and color red and mask xx.x|..x.|...x|...x at (5,0)
diff: 
delta: (3,0)=1  (7,0)=2  (8,1)=2 
! 10 wrong pixels (generated / expected)

TEST 99b1bc43.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 8.1 sec (8.1 sec/task)
bits-train-error = 1587.0 bits (1587.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-164] Checking task 99fa7670.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2165.8 = 2174.8
DL output with Mo: L = 9.0 + 7661.4 = 7670.4
DL input+output M: L = 17.9 + 9827.2 = 9845.2

# learning a model for train pairs
2.000	
1.702	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.551	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.467	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.387	OUT DEF: ^.size=^.size
1.341	OUT DEF: ^.layer_0.pos=^.layer_0.pos
1.314	IN  DEF: ^.color=black
1.289	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.267	IN  DEF: ^.size=(?,?)
1.245	IN  DEF: ^.layer_0.pos=(?,?)
1.178	IN  DEF: ^.layer_0.pos.i=1
1.170	OUT DEF: ^.color=black
1.164	OUT DEF: ^.layer_0.shape.size=(?,?)
1.135	OUT DEF: ^.layer_0.shape.size.j=^.size.j - ^.layer_0.pos.j
1.129	OUT DEF: ^.layer_01.pos=(?,?)
1.123	OUT DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,^.size.j - ^.layer_0.pos.j) and color ^.layer_0.shape.color and mask ? at ^.layer_0.pos
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a point with color ? at (1,?)

DL input  with Mi: L = 32.6 + 1655.8 = 1688.3
DL output with Mo: L = 65.5 + 2589.8 = 2655.2
DL input+output M: L = 98.0 + 4245.5 = 4343.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (6,6) and color black and layers
  _0: a point with color red at (1,2)
diff: 
delta: (3,1)=3 
   (43.0 bits)
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (2,4) and color red and mask xxxx|...x at (1,2)
  _01: a rectangle with size (3,5) and color green and mask xxxxx|....x|....x at (3,1)
diff: 
delta:
   (58.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,6) and color black and layers
  _0: a point with color red at (1,2)
diff: 
delta: (3,1)=3 
! 14 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (6,6) and color black and layers
  _0: a point with color green at (3,1)
diff:   ^.layer_0.pos.i
delta: (1,2)=2 
! 14 wrong pixels (generated / expected)

TRAIN 99fa7670.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a point with color pink at (1,1)
diff: 
delta:
   (18.5 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color pink and mask Full at (1,1)
  _01: a rectangle with size (2,1) and color pink and mask Full at (1,2)
diff: 
delta:
   (24.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a point with color pink at (1,1)
diff: 
delta:
! 4 wrong pixels (generated / expected)

TRAIN 99fa7670.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (6,6) and color black and layers
  _0: a point with color cyan at (1,1)
diff: 
delta: (4,3)=5#
   (43.0 bits)
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (3,5) and color cyan and mask xxxxx|....x|....x at (1,1)
  _01: a rectangle with size (2,3) and color grey and mask xxx|..x at (4,3)
diff: 
delta:
   (54.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,6) and color black and layers
  _0: a point with color cyan at (1,1)
diff: 
delta: (4,3)=5#
! 12 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (6,6) and color black and layers
  _0: a point with color grey at (4,3)
diff:   ^.layer_0.pos.i
delta: (1,1)=8 
! 12 wrong pixels (generated / expected)

TRAIN 99fa7670.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (7,5) and color black and layers
  _0: a point with color cyan at (1,2)
diff: 
delta: (3,1)=7# (5,2)=6 
   (61.1 bits)
data: a background with size (7,5) and color black and layers
  _0: a rectangle with size (2,3) and color cyan and mask xxx|..x at (1,2)
  _01: a rectangle with size (2,4) and color orange and mask xxxx|...x at (3,1)
diff: 
delta: (5,2)=6  (5,3)=6  (5,4)=6  (6,4)=6 
   (121.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,5) and color black and layers
  _0: a point with color cyan at (1,2)
diff: 
delta: (3,1)=7# (5,2)=6 
! 15 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (7,5) and color black and layers
  _0: a point with color orange at (3,1)
diff:   ^.layer_0.pos.i
delta: (1,2)=8  (5,2)=6 
! 15 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (7,5) and color black and layers
  _0: a point with color pink at (5,2)
diff:   ^.layer_0.pos.i
delta: (1,2)=8  (3,1)=7#
! 15 wrong pixels (generated / expected)

TRAIN 99fa7670.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,8) and color black and layers
  _0: a point with color cyan at (0,3)
diff:   ^.layer_0.pos.i
delta: (2,2)=7# (4,5)=2 
! 20 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (7,8) and color black and layers
  _0: a point with color orange at (2,2)
diff:   ^.layer_0.pos.i
delta: (0,3)=8  (4,5)=2 
! 20 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (7,8) and color black and layers
  _0: a point with color red at (4,5)
diff:   ^.layer_0.pos.i
delta: (0,3)=8  (2,2)=7#
! 20 wrong pixels (generated / expected)

TEST 99fa7670.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.9 sec (0.9 sec/task)
bits-train-error = 2589.8 bits (2589.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-163] Checking task 9aec4887.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 15038.6 = 15047.5
DL output with Mo: L = 9.0 + 12899.2 = 12908.2
DL input+output M: L = 17.9 + 27937.8 = 27955.7

# learning a model for train pairs
2.000	
1.744	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.614	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.509	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.403	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.301	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 11172.2 = 11201.1
DL output with Mo: L = 85.3 + 7104.0 = 7189.3
DL input+output M: L = 114.2 + 18276.2 = 18390.4

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (15,16) and color black and layers
  _0: a rectangle with size (4,4) and color cyan and mask x..x|.x.x|xxxx|.x.x at (1,1)
diff: 
delta: (7,7)=4  (7,8)=4  (7,9)=4  (7,10)=4  (8,6)=2  (8,11)=1  (9,6)=2  (9,11)=1  (10,6)=2  (10,11)=1  (11,6)=2  (11,11)=1  (12,7)=3  (12,8)=3  (12,9)=3  (12,10)=3 
   (403.5 bits)
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (4,2) and color blue and mask Full at (1,4)
  _01: a rectangle with size (2,4) and color green and mask .x.x|xxxx at (4,1)
  _011: a rectangle with size (4,2) and color red and mask x.|x.|xx|x. at (1,0)
  _0111: a rectangle with size (1,4) and color yellow and mask Full at (0,1)
diff: 
delta: (1,1)=8  (1,4)=8  (2,2)=8  (3,2)=8  (3,3)=8  (4,4)=8 
   (255.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,16) and color black and layers
  _0: a rectangle with size (4,4) and color cyan and mask x..x|.x.x|xxxx|.x.x at (1,1)
diff: 
delta: (7,7)=4  (7,8)=4  (7,9)=4  (7,10)=4  (8,6)=2  (8,11)=1  (9,6)=2  (9,11)=1  (10,6)=2  (10,11)=1  (11,6)=2  (11,11)=1  (12,7)=3  (12,8)=3  (12,9)=3  (12,10)=3 
! size mismatch, 10x10 instead of 6x6

TRAIN 9aec4887.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (14,16) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask .x.|xxx|.xx at (2,8)
diff: 
delta: (6,2)=3  (6,3)=3  (6,4)=3  (7,1)=6  (7,5)=4  (8,1)=6  (8,5)=4  (9,1)=6  (9,5)=4  (10,2)=2  (10,3)=2  (10,4)=2 
   (312.0 bits)
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,3) and color green and mask xxx|.x. at (0,1)
  _01: a rectangle with size (2,3) and color red and mask .x.|xxx at (3,1)
  _011: a rectangle with size (3,2) and color pink and mask x.|xx|x. at (1,0)
  _0111: a rectangle with size (3,2) and color yellow and mask .x|xx|.x at (1,3)
diff: 
delta: (2,2)=8  (3,3)=8 
   (187.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,16) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask .x.|xxx|.xx at (2,8)
diff: 
delta: (6,2)=3  (6,3)=3  (6,4)=3  (7,1)=6  (7,5)=4  (8,1)=6  (8,5)=4  (9,1)=6  (9,5)=4  (10,2)=2  (10,3)=2  (10,4)=2 
! size mismatch, 10x10 instead of 5x5

TRAIN 9aec4887.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (4,4) and color cyan and mask xx.x|.xx.|.x.x|xx.x at (9,6)
diff: 
delta: (1,3)=7# (1,4)=7# (1,5)=7# (1,6)=7# (2,2)=4  (2,7)=6  (3,2)=4  (3,7)=6  (4,2)=4  (4,7)=6  (5,2)=4  (5,7)=6  (6,3)=1  (6,4)=1  (6,5)=1  (6,6)=1 
   (401.8 bits)
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (4,4) and color cyan and mask x..x|.xx.|.x..|x... at (1,1)
  _01: a rectangle with size (2,4) and color orange and mask xxxx|xx.x at (0,1)
  _011: a rectangle with size (2,4) and color blue and mask xx..|xxxx at (4,1)
  _0111: a rectangle with size (4,2) and color pink and mask xx|.x|xx|.x at (1,4)
diff: 
delta: (1,0)=4  (2,0)=4  (3,0)=4  (4,0)=4  (4,4)=8 
   (267.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (4,4) and color cyan and mask xx.x|.xx.|.x.x|xx.x at (9,6)
diff: 
delta: (1,3)=7# (1,4)=7# (1,5)=7# (1,6)=7# (2,2)=4  (2,7)=6  (3,2)=4  (3,7)=6  (4,2)=4  (4,7)=6  (5,2)=4  (5,7)=6  (6,3)=1  (6,4)=1  (6,5)=1  (6,6)=1 
! size mismatch, 10x10 instead of 6x6

TRAIN 9aec4887.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (5,5) and color cyan and mask xx.xx|x.xx.|.xxxx|..x..|xx.xx at (9,2)
diff: 
delta: (0,6)=1  (0,7)=1  (0,8)=1  (0,9)=1  (0,10)=1  (1,5)=2  (1,11)=4  (2,5)=2  (2,11)=4  (3,5)=2  (3,11)=4  (4,5)=2  (4,11)=4  (5,5)=2  (5,11)=4  (6,6)=3  (6,7)=3  (6,8)=3  (6,9)=3  (6,10)=3 
! size mismatch, 10x10 instead of 7x7

TEST 9aec4887.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.5 sec (27.5 sec/task)
bits-train-error = 7104.0 bits (7104.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-162] Checking task 9af7a82c.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4680.7 = 4689.7
DL output with Mo: L = 9.0 + 8425.1 = 8434.0
DL input+output M: L = 17.9 + 13105.8 = 13123.7

# learning a model for train pairs
2.000	
1.679	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.420	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.256	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.191	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.153	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.131	OUT DEF: ^.layer_011.shape.color=^.layer_01.shape.color
1.108	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.086	OUT DEF: ^.layer_01.shape.color=^.color
1.075	OUT DEF: ^.layer_01.shape.mask=^.layer_01.shape.mask
1.055	IN  DEF: ^.layer_01.shape.mask=Full
1.044	OUT DEF: ^.layer_0.shape.mask=Full
1.033	OUT DEF: ^.layer_011.shape.mask=Full
1.023	IN  DEF: ^.size=(?,?)
1.012	IN  DEF: ^.layer_0.pos=(?,?)
1.001	IN  DEF: ^.layer_0.pos.i=1
0.991	IN  DEF: ^.layer_0.shape.size=(?,?)
0.980	IN  DEF: ^.layer_01.pos=(?,?)
0.970	IN  DEF: ^.layer_01.shape.size=(?,?)
0.963	OUT DEF: ^.color=black
0.957	OUT DEF: ^.size=(?,?)
0.950	OUT DEF: ^.size.j=^.layer_0.shape.size.j + ^.layer_01.shape.size.i
0.938	IN  OBJECT at ^.layer_011: a point with color ? at ?
0.927	IN  DEF: ^.layer_011.pos=(?,?)
0.922	OUT DEF: ^.layer_0.pos=(?,?)
0.904	OUT DEF: ^.layer_0.pos.i=(0)
0.898	OUT DEF: ^.layer_0.shape.size=(?,?)
0.887	OUT DEF: ^.layer_0.shape.size.j=1
0.881	OUT DEF: ^.layer_01.pos=(?,?)
0.863	OUT DEF: ^.layer_01.pos.i=(0)
0.858	OUT DEF: ^.layer_01.shape.size=(?,?)
0.846	OUT DEF: ^.layer_01.shape.size.j=1
0.841	OUT DEF: ^.layer_011.pos=(?,?)
0.823	OUT DEF: ^.layer_011.pos.i=(0)
0.810	OUT DEF: ^.layer_011.pos.j=^.size.i - ^.layer_01.shape.size.i
0.804	OUT DEF: ^.layer_011.shape.size=(?,?)
0.784	OUT DEF: ^.layer_011.shape.size.i=^.layer_0.pos.j + 2
0.773	OUT DEF: ^.layer_011.shape.size.j=1

# Learned model:
CONSTRUCT (Mo)
a background with size (?,^.layer_0.shape.size.j + ^.layer_01.shape.size.i) and color black and layers
  _0: a rectangle with size (?,1) and color ^.layer_0.shape.color and mask Full at ((0),?)
  _01: a rectangle with size (?,1) and color ^.color and mask ^.layer_01.shape.mask at ((0),?)
  _011: a rectangle with size (^.layer_0.pos.j + 2,1) and color ^.layer_01.shape.color and mask Full at ((0),^.size.i - ^.layer_01.shape.size.i)
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (1,?)
  _01: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _011: a point with color ? at (?,?)

DL input  with Mi: L = 89.9 + 2677.4 = 2767.3
DL output with Mo: L = 133.8 + 1406.2 = 1540.0
DL input+output M: L = 223.7 + 4083.6 = 4307.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color blue and layers
  _0: a rectangle with size (1,1) and color green and mask Full at (1,1)
  _01: a rectangle with size (2,1) and color red and mask Full at (0,0)
  _011: a point with color red at (0,1)
diff: 
delta:
   (61.0 bits)
data: a background with size (5,3) and color black and layers
  _0: a rectangle with size (1,1) and color green and mask Full at (0,2)
  _01: a rectangle with size (5,1) and color blue and mask Full at (0,0)
  _011: a rectangle with size (3,1) and color red and mask Full at (0,1)
diff: 
delta:
   (22.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (1,3) and color blue and mask Full at (2,0)
  _01: a rectangle with size (3,1) and color blue and mask Full at (0,2)
  _011: a point with color green at (1,1)
diff:   ^.layer_0.pos.i
delta:
! size mismatch, 10x6 instead of 5x3
>> Trial 2
data: a background with size (3,3) and color blue and layers
  _0: a rectangle with size (2,2) and color red and mask xx|x. at (0,0)
  _01: a rectangle with size (1,1) and color green and mask Full at (1,1)
  _011: a point with color blue at (0,2)
diff:   ^.layer_0.pos.i
delta:
! size mismatch, 10x3 instead of 5x3

TRAIN 9af7a82c.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,4) and color yellow and layers
  _0: a rectangle with size (1,3) and color red and mask Full at (1,0)
  _01: a rectangle with size (1,2) and color blue and mask Full at (0,1)
  _011: a point with color green at (0,0)
diff: 
delta:
   (66.3 bits)
data: a background with size (6,4) and color black and layers
  _0: a rectangle with size (3,1) and color red and mask Full at (0,1)
  _01: a rectangle with size (6,1) and color yellow and mask Full at (0,0)
  _011: a rectangle with size (2,1) and color blue and mask Full at (0,2)
diff: 
delta: (0,3)=3 
   (46.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,4) and color yellow and layers
  _0: a rectangle with size (1,3) and color red and mask Full at (1,0)
  _01: a rectangle with size (1,2) and color blue and mask Full at (0,1)
  _011: a point with color green at (0,0)
diff: 
delta:
! size mismatch, 10x4 instead of 6x4
>> Trial 2
data: a background with size (3,4) and color red and layers
  _0: a rectangle with size (3,4) and color yellow and mask ...x|...x|xxxx at (0,0)
  _01: a rectangle with size (1,2) and color blue and mask Full at (0,1)
  _011: a point with color green at (0,0)
diff:   ^.layer_0.pos.i
delta:
! size mismatch, 10x5 instead of 6x4
>> Trial 3
data: a background with size (3,4) and color blue and layers
  _0: a rectangle with size (1,3) and color red and mask Full at (1,0)
  _01: a rectangle with size (3,4) and color yellow and mask ...x|xxxx|xxxx at (0,0)
  _011: a point with color green at (0,0)
diff:   ^.layer_01.shape.mask
delta:
! size mismatch, 10x6 instead of 6x4

TRAIN 9af7a82c.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (4,3) and color cyan and layers
  _0: a rectangle with size (3,2) and color green and mask x.|xx|xx at (1,0)
  _01: a rectangle with size (2,1) and color yellow and mask Full at (2,2)
  _011: a point with color red at (0,2)
diff: 
delta:
   (74.6 bits)
data: a background with size (5,4) and color black and layers
  _0: a rectangle with size (5,1) and color green and mask Full at (0,0)
  _01: a rectangle with size (4,1) and color cyan and mask Full at (0,1)
  _011: a rectangle with size (2,1) and color yellow and mask Full at (0,2)
diff: 
delta: (0,3)=2 
   (45.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,3) and color green and layers
  _0: a rectangle with size (2,3) and color cyan and mask xx.|.xx at (0,0)
  _01: a rectangle with size (2,1) and color yellow and mask Full at (2,2)
  _011: a point with color red at (0,2)
diff:   ^.layer_0.pos.i
delta:
! size mismatch, 10x5 instead of 5x4
>> Trial 2
data: a background with size (4,3) and color cyan and layers
  _0: a rectangle with size (3,2) and color green and mask Full at (1,0)
  _01: a rectangle with size (2,1) and color yellow and mask Full at (2,2)
  _011: a point with color red at (0,2)
diff: 
delta: (1,1)=8 
! size mismatch, 10x4 instead of 5x4
>> Trial 3
data: a background with size (4,3) and color yellow and layers
  _0: a rectangle with size (2,3) and color cyan and mask xx.|.xx at (0,0)
  _01: a rectangle with size (3,2) and color green and mask Full at (1,0)
  _011: a point with color red at (0,2)
diff:   ^.layer_0.pos.i
delta:
! size mismatch, 10x6 instead of 5x4

TRAIN 9af7a82c.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (4,3) and color blue and layers
  _0: a rectangle with size (3,1) and color red and mask Full at (1,0)
  _01: a rectangle with size (2,1) and color cyan and mask Full at (2,1)
  _011: a point with color red at (1,1)
diff: 
delta:
   (65.9 bits)
data: a background with size (6,3) and color black and layers
  _0: a rectangle with size (4,1) and color red and mask Full at (0,1)
  _01: a rectangle with size (6,1) and color blue and mask Full at (0,0)
  _011: a rectangle with size (2,1) and color cyan and mask Full at (0,2)
diff: 
delta:
   (27.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,3) and color blue and layers
  _0: a rectangle with size (3,2) and color red and mask xx|x.|x. at (1,0)
  _01: a rectangle with size (2,1) and color cyan and mask Full at (2,1)
  _011: a point with color blue at (0,0)
diff: 
delta:
! size mismatch, 10x4 instead of 6x3

TRAIN 9af7a82c.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,4) and color cyan and layers
  _0: a rectangle with size (3,4) and color blue and mask x...|x...|xxxx at (1,0)
  _01: a rectangle with size (2,2) and color red and mask xx|.x at (0,2)
  _011: a point with color green at (2,1)
diff:   ^.layer_01.shape.mask
delta: (2,2)=3  (2,3)=4 
! size mismatch, 10x6 instead of 6x5
>> Trial 2
data: a background with size (4,4) and color red and layers
  _0: a rectangle with size (3,4) and color blue and mask x...|x...|xxxx at (1,0)
  _01: a rectangle with size (2,3) and color cyan and mask xx.|xxx at (0,0)
  _011: a point with color green at (2,1)
diff:   ^.layer_01.shape.mask
delta: (2,2)=3  (2,3)=4 
! size mismatch, 10x6 instead of 6x5

TEST 9af7a82c.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 11.6 sec (11.6 sec/task)
bits-train-error = 1406.2 bits (1406.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-161] Checking task 9d9215db.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3574.5 = 3583.4
DL output with Mo: L = 9.0 + 22620.3 = 22629.3
DL input+output M: L = 17.9 + 26194.7 = 26212.7

# learning a model for train pairs
2.000	
1.968	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.935	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.899	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.857	IN  OBJECT at ^.layer_0111: a point with color ? at ?
1.819	IN  DEF: ^.layer_0111.shape.color=blue
1.788	OUT DEF: ^.size=^.size
1.775	IN  DEF: ^.color=black
1.765	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.748	OUT DEF: ^.layer_0=^.layer_0
1.737	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
1.721	OUT DEF: ^.layer_01=^.layer_01
1.710	OUT OBJECT at ^.layer_011: ^.layer_011.shape at ?
1.699	OUT OBJECT at ^.layer_0111: ^.layer_0111.shape at ?
1.689	OUT OBJECT at ^.layer_01111: ^.layer_0.shape at ?
1.678	OUT OBJECT at ^.layer_011111: ^.layer_0.shape at ?
1.667	OUT OBJECT at ^.layer_0111111: ^.layer_0.shape at ?
1.657	OUT OBJECT at ^.layer_01111111: ^.layer_0.shape at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: ^.layer_0
  _01: ^.layer_01
  _011: ^.layer_011.shape at ?
  _0111: ^.layer_0111.shape at ?
  _01111: ^.layer_0.shape at ?
  _011111: ^.layer_0.shape at ?
  _0111111: ^.layer_0.shape at ?
  _01111111: ^.layer_0.shape at ?
WHERE (Mi)
a background with size ? and color black and layers
  _0: a point with color ? at ?
  _01: a point with color ? at ?
  _011: a point with color ? at ?
  _0111: a point with color blue at ?

DL input  with Mi: L = 58.2 + 2829.6 = 2887.8
DL output with Mo: L = 77.3 + 19172.2 = 19249.5
DL input+output M: L = 135.5 + 22001.8 = 22137.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (19,19) and color black and layers
  _0: a point with color blue at (1,3)
  _01: a point with color cyan at (1,1)
  _011: a point with color red at (3,3)
  _0111: a point with color blue at (3,1)
diff: 
delta:
   (86.7 bits)
data: a background with size (19,19) and color black and layers
  _0: a point with color blue at (1,3)
  _01: a point with color cyan at (1,1)
  _011: a point with color red at (3,3)
  _0111: a point with color blue at (1,5)
  _01111: a point with color blue at (1,7)
  _011111: a point with color blue at (1,9)
  _0111111: a point with color blue at (1,11)
  _01111111: a point with color blue at (1,13)
diff: 
delta: (1,15)=1  (1,17)=8  (3,1)=1  (3,15)=2  (3,17)=1  (5,1)=1  (5,17)=1  (7,1)=1  (7,17)=1  (9,1)=1  (9,17)=1  (11,1)=1  (11,17)=1  (13,1)=1  (13,17)=1  (15,1)=1  (15,3)=2  (15,15)=2  (15,17)=1  (17,1)=8  (17,3)=1  (17,5)=1  (17,7)=1  (17,9)=1  (17,11)=1  (17,13)=1  (17,15)=1  (17,17)=8 
   (666.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (19,19) and color black and layers
  _0: a point with color cyan at (1,1)
  _01: a point with color blue at (1,3)
  _011: a point with color red at (3,3)
  _0111: a point with color blue at (3,1)
diff: 
delta:
! 35 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (19,19) and color black and layers
  _0: a point with color cyan at (1,1)
  _01: a point with color blue at (3,1)
  _011: a point with color red at (3,3)
  _0111: a point with color blue at (1,3)
diff: 
delta:
! 35 wrong pixels (generated / expected)

TRAIN 9d9215db.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (19,19) and color black and layers
  _0: a point with color blue at (3,13)
  _01: a point with color green at (1,17)
  _011: a point with color yellow at (3,15)
  _0111: a point with color blue at (5,15)
diff: 
delta:
   (86.7 bits)
data: a background with size (19,19) and color black and layers
  _0: a point with color blue at (3,13)
  _01: a point with color green at (1,17)
  _011: a point with color yellow at (3,3)
  _0111: a point with color blue at (3,5)
  _01111: a point with color blue at (3,7)
  _011111: a point with color blue at (3,9)
  _0111111: a point with color blue at (3,11)
  _01111111: a point with color blue at (5,3)
diff: 
delta: (1,1)=3  (3,15)=4  (5,15)=1  (7,3)=1  (7,15)=1  (9,3)=1  (9,15)=1  (11,3)=1  (11,15)=1  (13,3)=1  (13,15)=1  (15,3)=4  (15,5)=1  (15,7)=1  (15,9)=1  (15,11)=1  (15,13)=1  (15,15)=4  (17,1)=3  (17,17)=3 
   (500.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (19,19) and color black and layers
  _0: a point with color green at (1,17)
  _01: a point with color blue at (3,13)
  _011: a point with color yellow at (3,15)
  _0111: a point with color blue at (5,15)
diff: 
delta:
! 27 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (19,19) and color black and layers
  _0: a point with color green at (1,17)
  _01: a point with color yellow at (3,15)
  _011: a point with color blue at (3,13)
  _0111: a point with color blue at (5,15)
diff: 
delta:
! 27 wrong pixels (generated / expected)

TRAIN 9d9215db.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (19,19) and color black and layers
  _0: a point with color green at (1,3)
  _01: a point with color yellow at (1,1)
  _011: a point with color green at (3,1)
  _0111: a point with color blue at (3,3)
diff: 
delta: (5,5)=8 
   (109.5 bits)
data: a background with size (19,19) and color black and layers
  _0: a point with color green at (1,3)
  _01: a point with color yellow at (1,1)
  _011: a point with color green at (1,5)
  _0111: a point with color blue at (3,3)
  _01111: a point with color green at (1,7)
  _011111: a point with color green at (1,9)
  _0111111: a point with color green at (1,11)
  _01111111: a point with color green at (1,13)
diff: 
delta: (1,15)=3  (1,17)=4  (3,1)=3  (3,15)=1  (3,17)=3  (5,1)=3  (5,5)=8  (5,13)=8  (5,17)=3  (7,1)=3  (7,17)=3  (9,1)=3  (9,17)=3  (11,1)=3  (11,17)=3  (13,1)=3  (13,5)=8  (13,13)=8  (13,17)=3  (15,1)=3  (15,3)=1  (15,15)=1  (15,17)=3  (17,1)=4  (17,3)=3  (17,5)=3  (17,7)=3  (17,9)=3  (17,11)=3  (17,13)=3  (17,15)=3  (17,17)=4 
   (750.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (19,19) and color black and layers
  _0: a point with color yellow at (1,1)
  _01: a point with color green at (1,3)
  _011: a point with color green at (3,1)
  _0111: a point with color blue at (3,3)
diff: 
delta: (5,5)=8 
! 39 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (19,19) and color black and layers
  _0: a point with color yellow at (1,1)
  _01: a point with color green at (3,1)
  _011: a point with color green at (1,3)
  _0111: a point with color blue at (3,3)
diff: 
delta: (5,5)=8 
! 39 wrong pixels (generated / expected)

TRAIN 9d9215db.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (19,19) and color black and layers
  _0: a point with color cyan at (11,5)
  _01: a point with color yellow at (13,5)
  _011: a point with color cyan at (13,7)
  _0111: a point with color blue at (17,1)
diff: 
delta: (15,1)=3  (15,3)=2  (17,3)=3 
! 51 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (19,19) and color black and layers
  _0: a point with color cyan at (11,5)
  _01: a point with color yellow at (13,5)
  _011: a point with color green at (15,1)
  _0111: a point with color blue at (17,1)
diff: 
delta: (13,7)=8  (15,3)=2  (17,3)=3 
! 51 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (19,19) and color black and layers
  _0: a point with color cyan at (11,5)
  _01: a point with color cyan at (13,7)
  _011: a point with color yellow at (13,5)
  _0111: a point with color blue at (17,1)
diff: 
delta: (15,1)=3  (15,3)=2  (17,3)=3 
! 51 wrong pixels (generated / expected)

TEST 9d9215db.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.7 sec (25.7 sec/task)
bits-train-error = 19172.2 bits (19172.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-160] Checking task 9dfd6313.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4079.0 = 4088.0
DL output with Mo: L = 9.0 + 4079.0 = 4088.0
DL input+output M: L = 17.9 + 8158.1 = 8176.0

# learning a model for train pairs
2.000	
1.849	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.698	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.355	OUT DEF: ^.layer_0=^.layer_0
1.254	OUT DEF: ^.size=^.size
1.208	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.164	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.129	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
1.096	IN  DEF: ^.layer_0.shape.color=grey
1.078	OUT DEF: ^.layer_01.shape.mask=^.layer_01.shape.mask
1.061	IN  DEF: ^.layer_01.shape.mask=Full
1.050	OUT DEF: ^.color=black
1.039	IN  DEF: ^.color=black
1.030	OUT DEF: ^.layer_01.pos=(?,?)
1.006	OUT DEF: ^.layer_01.pos.i=(0)
0.983	OUT DEF: ^.layer_01.pos.j=^.layer_01.pos.i
0.974	OUT DEF: ^.layer_01.shape.size=(?,?)
0.953	OUT DEF: ^.layer_01.shape.size.i=^.layer_01.shape.size.j
0.932	OUT DEF: ^.layer_01.shape.size.j=^.layer_01.shape.size.i
0.923	IN  DEF: ^.size=(?,?)
0.915	IN  DEF: ^.layer_0.pos=(?,?)
0.890	IN  DEF: ^.layer_0.pos.i=(0)
0.866	IN  DEF: ^.layer_0.pos.j=(0)
0.858	IN  DEF: ^.layer_0.shape.size=(?,?)
0.849	IN  DEF: ^.layer_01.pos=(?,?)
0.825	IN  DEF: ^.layer_01.pos.j=(0)
0.817	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: a rectangle with size (^.layer_01.shape.size.j,^.layer_01.shape.size.i) and color ^.layer_01.shape.color and mask ^.layer_01.shape.mask at ((0),^.layer_01.pos.i)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color grey and mask ? at ((0),(0))
  _01: a rectangle with size (?,?) and color ? and mask Full at (?,(0))

DL input  with Mi: L = 71.2 + 2489.8 = 2560.9
DL output with Mo: L = 48.4 + 729.5 = 777.9
DL input+output M: L = 119.6 + 3219.2 = 3338.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask x..|.x.|..x at (0,0)
  _01: a rectangle with size (1,1) and color green and mask Full at (1,0)
diff: 
delta:
   (46.2 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask x..|.x.|..x at (0,0)
  _01: a rectangle with size (1,1) and color green and mask Full at (0,1)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask x..|.x.|..x at (0,0)
  _01: a rectangle with size (1,1) and color green and mask Full at (1,0)
diff: 
delta:
correct output grid

TRAIN 9dfd6313.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (4,4) and color grey and mask x...|.x..|..x.|...x at (0,0)
  _01: a rectangle with size (2,1) and color pink and mask Full at (2,0)
diff: 
delta: (3,2)=4 
   (77.2 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (4,4) and color grey and mask x...|.x..|..x.|...x at (0,0)
  _01: a rectangle with size (1,2) and color pink and mask Full at (0,2)
diff: 
delta: (2,3)=4 
   (18.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (4,4) and color grey and mask x...|.x..|..x.|...x at (0,0)
  _01: a rectangle with size (2,1) and color pink and mask Full at (2,0)
diff: 
delta: (3,2)=4 
! 1 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (4,4) and color grey and mask x...|.x..|..x.|...x at (0,0)
  _01: a rectangle with size (1,1) and color yellow and mask Full at (3,2)
diff:   ^.layer_01.pos.j
delta: (2,0)=6  (3,0)=6 
! 3 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (1,1) and color grey and mask Full at (0,0)
  _01: a rectangle with size (2,1) and color pink and mask Full at (2,0)
diff: 
delta: (1,1)=5# (2,2)=5# (3,2)=4  (3,3)=5#
! 4 wrong pixels (generated / expected)

TRAIN 9dfd6313.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (5,5) and color grey and mask x....|.x...|..x..|...x.|....x at (0,0)
  _01: a rectangle with size (1,2) and color cyan and mask Full at (2,0)
diff: 
delta: (3,1)=2  (4,1)=2  (4,3)=1 
   (125.5 bits)
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (5,5) and color grey and mask x....|.x...|..x..|...x.|....x at (0,0)
  _01: a rectangle with size (2,1) and color cyan and mask Full at (0,2)
diff: 
delta: (1,3)=2  (1,4)=2  (3,4)=1 
   (54.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (5,5) and color grey and mask x....|.x...|..x..|...x.|....x at (0,0)
  _01: a rectangle with size (1,2) and color cyan and mask Full at (2,0)
diff: 
delta: (3,1)=2  (4,1)=2  (4,3)=1 
! 3 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (5,5) and color grey and mask x....|.x...|..x..|...x.|....x at (0,0)
  _01: a rectangle with size (2,1) and color red and mask Full at (3,1)
diff:   ^.layer_01.pos.j
delta: (2,0)=8  (2,1)=8  (4,3)=1 
! 7 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (5,5) and color grey and mask x....|.x...|..x..|...x.|....x at (0,0)
  _01: a rectangle with size (1,1) and color blue and mask Full at (4,3)
diff:   ^.layer_01.pos.j
delta: (2,0)=8  (2,1)=8  (3,1)=2  (4,1)=2 
! 6 wrong pixels (generated / expected)

TRAIN 9dfd6313.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (6,6) and color grey and mask x.....|.x....|..x...|...x..|....x.|.....x at (0,0)
  _01: a rectangle with size (1,2) and color green and mask Full at (2,0)
diff: 
delta: (4,0)=2  (4,2)=8  (4,3)=8  (5,0)=2  (5,2)=6 
! 5 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (6,6) and color grey and mask x.....|.x....|..x...|...x..|....x.|.....x at (0,0)
  _01: a rectangle with size (2,1) and color red and mask Full at (4,0)
diff: 
delta: (2,0)=3  (2,1)=3  (4,2)=8  (4,3)=8  (5,2)=6 
! 5 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (6,6) and color grey and mask x.....|.x....|..x...|...x..|....x.|.....x at (0,0)
  _01: a rectangle with size (1,2) and color cyan and mask Full at (4,2)
diff:   ^.layer_01.pos.j
delta: (2,0)=3  (2,1)=3  (4,0)=2  (5,0)=2  (5,2)=6 
! 8 wrong pixels (generated / expected)

TEST 9dfd6313.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 1.9 sec (1.9 sec/task)
bits-train-error = 729.5 bits (729.5 bits/task)
acc-train-micro = 0.33 tasks (33.33%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.33
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-159] Checking task 9ecd008a.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 114365.2 = 114374.2
DL output with Mo: L = 9.0 + 2598.3 = 2607.2
DL input+output M: L = 17.9 + 116963.5 = 116981.4

# learning a model for train pairs
2.000	
1.830	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.749	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.696	OUT OBJECT at ^.layer_01: a point with color ? at ?
1.654	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.626	OUT DEF: ^.layer_0.pos=^.layer_01.pos
1.572	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.559	OUT DEF: ^.size=(?,?)
1.497	OUT DEF: ^.size.i=3
1.434	OUT DEF: ^.size.j=3
1.421	OUT DEF: ^.layer_0.shape.size=(?,?)
1.373	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.pos.i - 1
1.360	OUT DEF: ^.layer_01.pos=(?,?)
1.359	IN  DEF: ^.size=(?,?)
1.357	IN  DEF: ^.size.i=16
1.354	IN  DEF: ^.size.j=16
1.354	IN  DEF: ^.layer_0.pos=(?,?)
1.354	IN  DEF: ^.layer_0.shape.size=(?,?)
1.353	IN  DEF: ^.layer_01.pos=(?,?)
1.352	IN  DEF: ^.layer_01.pos.i=(0)
1.350	IN  DEF: ^.layer_01.pos.j=(0)
1.350	IN  DEF: ^.layer_01.shape.size=(?,?)
1.348	IN  DEF: ^.layer_01.shape.size.i=16
1.345	IN  DEF: ^.layer_01.shape.size.j=16
1.323	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.315	IN  DEF: ^.layer_011.shape.mask=Full
1.314	IN  DEF: ^.layer_011.pos=(?,?)
1.314	IN  DEF: ^.layer_011.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (3,3) and color ? and layers
  _0: a rectangle with size (^.layer_0.pos.i - 1,?) and color ^.layer_0.shape.color and mask ? at ^.layer_01.pos
  _01: a point with color ? at (?,?)
WHERE (Mi)
a background with size (16,16) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (16,16) and color ? and mask ? at ((0),(0))
  _011: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 127.3 + 84693.2 = 84820.5
DL output with Mo: L = 69.6 + 1422.9 = 1492.4
DL input+output M: L = 196.9 + 86116.1 = 86312.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (16,16) and color blue and layers
  _0: a rectangle with size (4,4) and color yellow and mask ..xx|..xx|xx..|.x.. at (2,10)
  _01: a rectangle with size (16,16) and color cyan and mask .......xx.......|......xxxx......|.....x....x.xx..|....xx....xxxx..|...x......xxx...|..xx.......xxx..|.x............x.|xx............xx|xx............xx|.x............x.|..xx........xx..|...x........x...|....xx....xx....|.....x....x.....|......xxxx......|.......xx....... at (0,0)
  _011: a rectangle with size (12,4) and color yellow and mask Full at (2,2)
diff: 
delta: (0,0)=2  (0,2)=3  (0,3)=5# (0,12)=5# (0,13)=3  (0,15)=2  (1,1)=2  (1,2)=5# (1,3)=7# (1,5)=7# (1,10)=7# (1,12)=7# (1,13)=5# (1,14)=2  (2,0)=3  (2,1)=5# (2,4)=1  (2,6)=2  (2,7)=9# (2,8)=9# (2,9)=2  (2,14)=5# (2,15)=3  (3,0)=5# (3,1)=7# (3,6)=9# (3,7)=2  (3,8)=2  (3,9)=9# (3,14)=7# (3,15)=5# (4,2)=1  (5,1)=7# (5,4)=0  (5,5)=0  (5,6)=0  (5,7)=9# (5,8)=9# (5,10)=7# (5,14)=7# (6,2)=2  (6,3)=9# (6,4)=0  (6,5)=0  (6,6)=0  (6,7)=3  (6,8)=3  (6,12)=9# (6,13)=2  (7,2)=9# (7,3)=2  (7,4)=0  (7,5)=0  (7,6)=0  (7,9)=3  (7,10)=9# (7,12)=2  (7,13)=9# (8,2)=9# (8,3)=2  (8,4)=1  (8,5)=9# (8,6)=3  (8,9)=3  (8,10)=9# (8,12)=2  (8,13)=9# (9,2)=2  (9,3)=9# (9,4)=1  (9,5)=1  (9,7)=3  (9,8)=3  (9,12)=9# (9,13)=2  (10,1)=7# (10,5)=7# (10,7)=9# (10,8)=9# (10,10)=7# (10,11)=4  (10,14)=7# (11,2)=1  (11,10)=4  (11,11)=4  (12,0)=5# (12,1)=7# (12,6)=9# (12,7)=2  (12,8)=2  (12,9)=9# (12,12)=4  (12,13)=4  (12,14)=7# (12,15)=5# (13,0)=3  (13,1)=5# (13,4)=1  (13,6)=2  (13,7)=9# (13,8)=9# (13,9)=2  (13,12)=4  (13,13)=4  (13,14)=5# (13,15)=3  (14,1)=2  (14,2)=5# (14,3)=7# (14,5)=7# (14,10)=7# (14,12)=7# (14,13)=5# (14,14)=2  (15,0)=2  (15,2)=3  (15,3)=5# (15,12)=5# (15,13)=3  (15,15)=2 
   (2794.0 bits)
data: a background with size (3,3) and color blue and layers
  _0: a rectangle with size (1,1) and color yellow and mask Full at (0,0)
  _01: a point with color orange at (0,1)
diff: 
delta: (2,1)=9# (2,2)=3 
   (57.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,16) and color blue and layers
  _0: a rectangle with size (8,8) and color blue and mask ..xxxx..|.....x..|.....xxx|...xx..x|x..xx..x|xxx..xxx|..x..x..|..xxxx.. at (4,4)
  _01: a rectangle with size (16,16) and color cyan and mask .......xx.......|......xxxx......|.....x....x.....|....xx....xx....|...x..xxxx..x...|..xx.....x..xx..|.x.......xxx..x.|xx.....xx..x..xx|xx..x..xx..x..xx|.x..xxx..xxx..x.|..xx..x..x..xx..|...x..xxxx..x...|....xx....xx....|.....x....x.....|......xxxx......|.......xx....... at (0,0)
  _011: a rectangle with size (4,12) and color yellow and mask Full at (10,2)
diff: 
delta: (0,0)=2  (0,2)=3  (0,3)=5# (0,12)=5# (0,13)=3  (0,15)=2  (1,1)=2  (1,2)=5# (1,3)=7# (1,5)=7# (1,10)=7# (1,12)=7# (1,13)=5# (1,14)=2  (2,0)=3  (2,1)=5# (2,2)=4  (2,3)=4  (2,6)=2  (2,7)=9# (2,8)=9# (2,9)=2  (2,12)=4  (2,13)=4  (2,14)=5# (2,15)=3  (3,0)=5# (3,1)=7# (3,2)=4  (3,3)=4  (3,6)=9# (3,7)=2  (3,8)=2  (3,9)=9# (3,12)=4  (3,13)=4  (3,14)=7# (3,15)=5# (4,4)=4  (4,5)=4  (4,10)=4  (4,11)=4  (5,1)=7# (5,4)=0  (5,5)=0  (5,6)=0  (5,7)=9# (5,8)=9# (5,10)=7# (5,11)=4  (5,14)=7# (6,2)=2  (6,3)=9# (6,4)=0  (6,5)=0  (6,6)=0  (6,7)=3  (6,8)=3  (6,12)=9# (6,13)=2  (7,2)=9# (7,3)=2  (7,4)=0  (7,5)=0  (7,6)=0  (7,9)=3  (7,10)=9# (7,12)=2  (7,13)=9# (8,2)=9# (8,3)=2  (8,5)=9# (8,6)=3  (8,9)=3  (8,10)=9# (8,12)=2  (8,13)=9# (9,2)=2  (9,3)=9# (9,7)=3  (9,8)=3  (9,12)=9# (9,13)=2  (10,1)=7# (10,5)=7# (10,7)=9# (10,8)=9# (10,10)=7# (10,14)=7# (11,2)=1  (11,13)=1  (12,0)=5# (12,1)=7# (12,6)=9# (12,7)=2  (12,8)=2  (12,9)=9# (12,14)=7# (12,15)=5# (13,0)=3  (13,1)=5# (13,4)=1  (13,6)=2  (13,7)=9# (13,8)=9# (13,9)=2  (13,11)=1  (13,14)=5# (13,15)=3  (14,1)=2  (14,2)=5# (14,3)=7# (14,5)=7# (14,10)=7# (14,12)=7# (14,13)=5# (14,14)=2  (15,0)=2  (15,2)=3  (15,3)=5# (15,12)=5# (15,13)=3  (15,15)=2 
! 6 wrong pixels (generated / expected)

TRAIN 9ecd008a.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (16,16) and color orange and layers
  _0: a rectangle with size (8,8) and color blue and mask ...xx...|..xxxx..|.x.xx.x.|xxx..xxx|.....xxx|...xx.x.|...xxx..|...xx... at (4,4)
  _01: a rectangle with size (16,16) and color pink and mask ......xxxx......|......x..x......|....xx....xx....|....x......x....|..xx...xx...xx..|..x...xxxx...x..|xx...x.xx.x...xx|x...xxx..xxx...x|x........xxx...x|xx.....xx.x...xx|..x....xxx...x..|..xx...xx...xx..|....x......x....|....xx....xx....|......x..x......|......xxxx...... at (0,0)
  _011: a rectangle with size (2,8) and color green and mask Full at (4,4)
diff: 
delta: (0,0)=3  (0,1)=3  (0,2)=3  (0,3)=1  (0,12)=1  (0,13)=3  (0,14)=3  (0,15)=3  (1,0)=3  (1,1)=3  (1,2)=1  (1,3)=3  (1,7)=1  (1,8)=1  (1,12)=3  (1,13)=1  (1,14)=3  (1,15)=3  (2,0)=3  (2,1)=1  (2,2)=8  (2,3)=8  (2,6)=9# (2,9)=9# (2,12)=8  (2,13)=8  (2,14)=1  (2,15)=3  (3,0)=1  (3,1)=3  (3,2)=8  (3,3)=5# (3,5)=1  (3,7)=9# (3,8)=9# (3,10)=1  (3,12)=5# (3,13)=8  (3,14)=3  (3,15)=1  (4,6)=5# (4,9)=5# (5,3)=1  (5,12)=1  (6,2)=9# (6,4)=5# (6,6)=6  (6,9)=6  (6,11)=5# (6,13)=9# (7,1)=1  (7,3)=9# (7,7)=4  (7,8)=4  (7,12)=9# (7,14)=1  (8,1)=1  (8,3)=9# (8,4)=0  (8,5)=0  (8,6)=0  (8,7)=4  (8,8)=4  (8,12)=9# (8,14)=1  (9,2)=9# (9,4)=0  (9,5)=0  (9,6)=0  (9,9)=6  (9,11)=5# (9,13)=9# (10,3)=1  (10,4)=0  (10,5)=0  (10,6)=0  (10,10)=3  (10,11)=3  (10,12)=1  (11,4)=3  (11,5)=3  (11,6)=5# (11,9)=5# (11,10)=3  (11,11)=3  (12,0)=1  (12,1)=3  (12,2)=8  (12,3)=5# (12,5)=1  (12,7)=9# (12,8)=9# (12,10)=1  (12,12)=5# (12,13)=8  (12,14)=3  (12,15)=1  (13,0)=3  (13,1)=1  (13,2)=8  (13,3)=8  (13,6)=9# (13,9)=9# (13,12)=8  (13,13)=8  (13,14)=1  (13,15)=3  (14,0)=3  (14,1)=3  (14,2)=1  (14,3)=3  (14,7)=1  (14,8)=1  (14,12)=3  (14,13)=1  (14,14)=3  (14,15)=3  (15,0)=3  (15,1)=3  (15,2)=3  (15,3)=1  (15,12)=1  (15,13)=3  (15,14)=3  (15,15)=3 
   (2944.2 bits)
data: a background with size (3,3) and color green and layers
  _0: a rectangle with size (3,3) and color blue and mask xxx|.x.|..x at (0,0)
  _01: a point with color grey at (1,0)
diff: 
delta: (1,2)=6 
   (53.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,16) and color orange and layers
  _0: a rectangle with size (8,8) and color blue and mask ...xx...|..xxxx..|.x.xx.x.|xxx..xxx|.....xxx|...xx.x.|...xxx..|...xx... at (4,4)
  _01: a rectangle with size (16,16) and color pink and mask ......xxxx......|......x..x......|....xx....xx....|....x......x....|..xx...xx...xx..|..x...xxxx...x..|xx...x.xx.x...xx|x...xxx..xxx...x|x........xxx...x|xx.....xx.x...xx|..x....xxx...x..|..xx...xx...xx..|....x......x....|....xx....xx....|......x..x......|......xxxx...... at (0,0)
  _011: a rectangle with size (2,8) and color green and mask Full at (4,4)
diff: 
delta: (0,0)=3  (0,1)=3  (0,2)=3  (0,3)=1  (0,12)=1  (0,13)=3  (0,14)=3  (0,15)=3  (1,0)=3  (1,1)=3  (1,2)=1  (1,3)=3  (1,7)=1  (1,8)=1  (1,12)=3  (1,13)=1  (1,14)=3  (1,15)=3  (2,0)=3  (2,1)=1  (2,2)=8  (2,3)=8  (2,6)=9# (2,9)=9# (2,12)=8  (2,13)=8  (2,14)=1  (2,15)=3  (3,0)=1  (3,1)=3  (3,2)=8  (3,3)=5# (3,5)=1  (3,7)=9# (3,8)=9# (3,10)=1  (3,12)=5# (3,13)=8  (3,14)=3  (3,15)=1  (4,6)=5# (4,9)=5# (5,3)=1  (5,12)=1  (6,2)=9# (6,4)=5# (6,6)=6  (6,9)=6  (6,11)=5# (6,13)=9# (7,1)=1  (7,3)=9# (7,7)=4  (7,8)=4  (7,12)=9# (7,14)=1  (8,1)=1  (8,3)=9# (8,4)=0  (8,5)=0  (8,6)=0  (8,7)=4  (8,8)=4  (8,12)=9# (8,14)=1  (9,2)=9# (9,4)=0  (9,5)=0  (9,6)=0  (9,9)=6  (9,11)=5# (9,13)=9# (10,3)=1  (10,4)=0  (10,5)=0  (10,6)=0  (10,10)=3  (10,11)=3  (10,12)=1  (11,4)=3  (11,5)=3  (11,6)=5# (11,9)=5# (11,10)=3  (11,11)=3  (12,0)=1  (12,1)=3  (12,2)=8  (12,3)=5# (12,5)=1  (12,7)=9# (12,8)=9# (12,10)=1  (12,12)=5# (12,13)=8  (12,14)=3  (12,15)=1  (13,0)=3  (13,1)=1  (13,2)=8  (13,3)=8  (13,6)=9# (13,9)=9# (13,12)=8  (13,13)=8  (13,14)=1  (13,15)=3  (14,0)=3  (14,1)=3  (14,2)=1  (14,3)=3  (14,7)=1  (14,8)=1  (14,12)=3  (14,13)=1  (14,14)=3  (14,15)=3  (15,0)=3  (15,1)=3  (15,2)=3  (15,3)=1  (15,12)=1  (15,13)=3  (15,14)=3  (15,15)=3 
! 6 wrong pixels (generated / expected)

TRAIN 9ecd008a.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (16,16) and color green and layers
  _0: a rectangle with size (8,7) and color blue and mask ...xx..|..x..x.|.x....x|x......|x......|.x.....|..x..x.|...xx.. at (4,4)
  _01: a rectangle with size (16,16) and color grey and mask ......xxxx......|.....xx..xx.....|....xx....xx....|....x......x....|..xxxx.xx.xxxx..|.xx.x.x..x.x.xx.|xx...x....x...xx|x...x..........x|x...x..........x|xx...x........xx|.xx.x.x..x.x.xx.|..xxxx.xx.xxxx..|....x......x....|....xx....xx....|.....xx..xx.....|......xxxx...... at (0,0)
  _011: a rectangle with size (2,4) and color pink and mask Full at (2,6)
diff: 
delta: (0,0)=9# (0,2)=5# (0,5)=9# (0,10)=9# (0,13)=5# (0,15)=9# (1,1)=9# (1,3)=6  (1,4)=9# (1,7)=8  (1,8)=8  (1,11)=9# (1,12)=6  (1,14)=9# (2,0)=5# (2,15)=5# (3,1)=6  (3,3)=6  (3,5)=8  (3,10)=8  (3,12)=6  (3,14)=6  (4,1)=9# (4,6)=2  (4,9)=2  (4,14)=9# (5,0)=9# (5,3)=8  (5,5)=8  (5,7)=6  (5,8)=6  (5,10)=8  (5,12)=8  (5,15)=9# (6,2)=6  (6,3)=6  (6,4)=2  (6,6)=9# (6,9)=9# (6,11)=2  (6,12)=6  (6,13)=6  (7,1)=8  (7,2)=6  (7,3)=6  (7,5)=6  (7,7)=9# (7,8)=9# (7,10)=0  (7,11)=0  (7,12)=0  (7,13)=6  (7,14)=8  (8,1)=8  (8,2)=6  (8,3)=6  (8,5)=6  (8,7)=9# (8,8)=9# (8,10)=0  (8,11)=0  (8,12)=0  (8,13)=6  (8,14)=8  (9,2)=6  (9,3)=6  (9,4)=2  (9,6)=9# (9,9)=9# (9,10)=0  (9,11)=0  (9,12)=0  (9,13)=6  (10,0)=9# (10,3)=8  (10,5)=8  (10,7)=6  (10,8)=6  (10,10)=8  (10,12)=8  (10,15)=9# (11,1)=9# (11,6)=2  (11,9)=2  (11,14)=9# (12,1)=6  (12,3)=6  (12,5)=8  (12,6)=6  (12,7)=6  (12,8)=6  (12,9)=6  (12,10)=8  (12,12)=6  (12,14)=6  (13,0)=5# (13,6)=6  (13,7)=6  (13,8)=6  (13,9)=6  (13,15)=5# (14,1)=9# (14,3)=6  (14,4)=9# (14,7)=8  (14,8)=8  (14,11)=9# (14,12)=6  (14,14)=9# (15,0)=9# (15,2)=5# (15,5)=9# (15,10)=9# (15,13)=5# (15,15)=9#
   (2731.1 bits)
data: a background with size (3,3) and color pink and layers
  _0: a rectangle with size (3,2) and color blue and mask .x|.x|x. at (0,0)
  _01: a point with color red at (2,1)
diff: 
delta:
   (31.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,16) and color pink and layers
  _0: a rectangle with size (8,7) and color blue and mask ...xx..|..x..x.|.x....x|x......|x......|.x.....|..x..x.|...xx.. at (4,4)
  _01: a rectangle with size (16,16) and color grey and mask ......xxxx......|.....xx..xx.....|....xx....xx....|....x......x....|..xxxx.xx.xxxx..|.xx.x.x..x.x.xx.|xx...x....x...xx|x...x..........x|x...x..........x|xx...x........xx|.xx.x.x..x.x.xx.|..xxxx.xx.xxxx..|....x......x....|....xx....xx....|.....xx..xx.....|......xxxx...... at (0,0)
  _011: a rectangle with size (16,5) and color green and mask Full at (0,11)
diff: 
delta: (0,0)=9# (0,1)=3  (0,2)=5# (0,3)=3  (0,4)=3  (0,5)=9# (0,10)=9# (0,13)=5# (0,15)=9# (1,0)=3  (1,1)=9# (1,2)=3  (1,4)=9# (1,7)=8  (1,8)=8  (1,11)=9# (1,12)=6  (1,14)=9# (2,0)=5# (2,1)=3  (2,2)=3  (2,3)=3  (2,15)=5# (3,0)=3  (3,2)=3  (3,5)=8  (3,10)=8  (3,12)=6  (3,14)=6  (4,0)=3  (4,1)=9# (4,6)=2  (4,9)=2  (4,14)=9# (5,0)=9# (5,3)=8  (5,5)=8  (5,10)=8  (5,12)=8  (5,15)=9# (6,4)=2  (6,6)=9# (6,7)=3  (6,8)=3  (6,9)=9# (6,11)=2  (6,12)=6  (6,13)=6  (7,1)=8  (7,6)=3  (7,7)=9# (7,8)=9# (7,9)=3  (7,10)=0  (7,11)=0  (7,12)=0  (7,13)=6  (7,14)=8  (8,1)=8  (8,6)=3  (8,7)=9# (8,8)=9# (8,9)=3  (8,10)=0  (8,11)=0  (8,12)=0  (8,13)=6  (8,14)=8  (9,4)=2  (9,6)=9# (9,7)=3  (9,8)=3  (9,9)=9# (9,10)=0  (9,11)=0  (9,12)=0  (9,13)=6  (10,0)=9# (10,3)=8  (10,5)=8  (10,10)=8  (10,12)=8  (10,15)=9# (11,0)=3  (11,1)=9# (11,6)=2  (11,9)=2  (11,14)=9# (12,0)=3  (12,2)=3  (12,5)=8  (12,10)=8  (12,12)=6  (12,14)=6  (13,0)=5# (13,1)=3  (13,2)=3  (13,3)=3  (13,15)=5# (14,0)=3  (14,1)=9# (14,2)=3  (14,4)=9# (14,7)=8  (14,8)=8  (14,11)=9# (14,12)=6  (14,14)=9# (15,0)=9# (15,1)=3  (15,2)=5# (15,3)=3  (15,4)=3  (15,5)=9# (15,10)=9# (15,13)=5# (15,15)=9#
! 6 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (16,16) and color pink and layers
  _0: a rectangle with size (5,5) and color green and mask x....|x.x..|.xxx.|x.x..|.x.xx at (11,0)
  _01: a rectangle with size (16,16) and color grey and mask ......xxxx......|.....xx..xx.....|....xx....xx....|....x......x....|..xxxx....xxxx..|.xx.x......x.xx.|xx............xx|x..............x|x..............x|xx............xx|.xx.x......x.xx.|x.xxxx....xxxx..|x.x.x......x....|.xxxxx....xx....|x.x..xx..xx.....|.x.xx.xxxx...... at (0,0)
  _011: a rectangle with size (16,5) and color green and mask Full at (0,11)
diff: 
delta: (0,0)=9# (0,1)=3  (0,2)=5# (0,3)=3  (0,4)=3  (0,5)=9# (0,10)=9# (0,13)=5# (0,15)=9# (1,0)=3  (1,1)=9# (1,2)=3  (1,4)=9# (1,7)=8  (1,8)=8  (1,11)=9# (1,12)=6  (1,14)=9# (2,0)=5# (2,1)=3  (2,2)=3  (2,3)=3  (2,15)=5# (3,0)=3  (3,2)=3  (3,5)=8  (3,10)=8  (3,12)=6  (3,14)=6  (4,0)=3  (4,1)=9# (4,6)=2  (4,7)=1  (4,8)=1  (4,9)=2  (4,14)=9# (5,0)=9# (5,3)=8  (5,5)=8  (5,6)=1  (5,9)=1  (5,10)=8  (5,12)=8  (5,15)=9# (6,4)=2  (6,5)=1  (6,6)=9# (6,7)=3  (6,8)=3  (6,9)=9# (6,10)=1  (6,11)=2  (6,12)=6  (6,13)=6  (7,1)=8  (7,4)=1  (7,6)=3  (7,7)=9# (7,8)=9# (7,9)=3  (7,10)=0  (7,11)=0  (7,12)=0  (7,13)=6  (7,14)=8  (8,1)=8  (8,4)=1  (8,6)=3  (8,7)=9# (8,8)=9# (8,9)=3  (8,10)=0  (8,11)=0  (8,12)=0  (8,13)=6  (8,14)=8  (9,4)=2  (9,5)=1  (9,6)=9# (9,7)=3  (9,8)=3  (9,9)=9# (9,10)=0  (9,11)=0  (9,12)=0  (9,13)=6  (10,0)=9# (10,3)=8  (10,5)=8  (10,6)=1  (10,9)=1  (10,10)=8  (10,12)=8  (10,15)=9# (11,1)=9# (11,6)=2  (11,7)=1  (11,8)=1  (11,9)=2  (11,14)=9# (12,5)=8  (12,10)=8  (12,12)=6  (12,14)=6  (13,0)=5# (13,15)=5# (14,1)=9# (14,4)=9# (14,7)=8  (14,8)=8  (14,11)=9# (14,12)=6  (14,14)=9# (15,0)=9# (15,2)=5# (15,5)=9# (15,10)=9# (15,13)=5# (15,15)=9#
! 9 wrong pixels (generated / expected)

TRAIN 9ecd008a.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,16) and color grey and layers
  _0: a rectangle with size (5,8) and color grey and mask ..x..x..|.xx..xx.|x.xxxx.x|...xx...|..x..x.. at (11,4)
  _01: a rectangle with size (16,16) and color blue and mask .......xx.......|......x..x......|.....x....x.....|....x......x....|...xx......xx...|.............x..|..............x.|x..............x|x..............x|.x............x.|..x..........x..|...xx.x..x.xx...|....xxx..xxx....|....xxxxxxxx....|......xxxx......|......xxxx...... at (0,0)
  _011: a rectangle with size (4,16) and color brown and mask Full at (12,0)
diff: 
delta: (0,0)=4  (0,1)=8  (0,2)=9# (0,3)=9# (0,4)=6  (0,5)=6  (0,10)=6  (0,11)=6  (0,12)=9# (0,13)=9# (0,14)=8  (0,15)=4  (1,0)=8  (1,1)=6  (1,2)=9# (1,3)=9# (1,4)=6  (1,5)=7# (1,10)=7# (1,11)=6  (1,12)=9# (1,13)=9# (1,14)=6  (1,15)=8  (2,0)=9# (2,1)=9# (2,3)=2  (2,12)=2  (2,14)=9# (2,15)=9# (3,0)=9# (3,1)=9# (3,2)=2  (3,3)=2  (3,7)=9# (3,8)=9# (3,12)=2  (3,13)=2  (3,14)=9# (3,15)=9# (4,0)=6  (4,1)=6  (4,5)=4  (4,7)=2  (4,8)=2  (4,10)=4  (4,14)=6  (4,15)=6  (5,0)=6  (5,1)=0  (5,2)=0  (5,3)=0  (5,4)=4  (5,5)=4  (5,6)=2  (5,7)=7# (5,8)=7# (5,9)=2  (5,10)=4  (5,11)=4  (5,14)=7# (5,15)=6  (6,1)=0  (6,2)=0  (6,3)=0  (6,5)=2  (6,6)=9# (6,9)=9# (6,10)=2  (7,1)=0  (7,2)=0  (7,3)=0  (7,4)=2  (7,5)=7# (7,7)=9# (7,8)=9# (7,10)=7# (7,11)=2  (7,12)=9# (8,3)=9# (8,4)=2  (8,5)=7# (8,7)=9# (8,8)=9# (8,10)=7# (8,11)=2  (8,12)=9# (9,5)=2  (9,6)=9# (9,9)=9# (9,10)=2  (10,0)=6  (10,1)=7# (10,4)=4  (10,5)=4  (10,6)=2  (10,7)=7# (10,8)=7# (10,9)=2  (10,10)=4  (10,11)=4  (10,14)=7# (10,15)=6  (11,0)=6  (11,1)=6  (11,5)=4  (11,7)=2  (11,8)=2  (11,10)=4  (11,14)=6  (11,15)=6  (12,2)=2  (12,3)=2  (12,7)=9# (12,8)=9# (12,12)=2  (12,13)=2  (13,2)=5# (13,3)=2  (13,12)=2  (13,13)=5# (14,0)=8  (14,1)=6  (14,4)=6  (14,5)=7# (14,10)=7# (14,11)=6  (14,14)=6  (14,15)=8  (15,0)=4  (15,1)=8  (15,4)=6  (15,5)=6  (15,10)=6  (15,11)=6  (15,14)=8  (15,15)=4 
! 6 wrong pixels (generated / expected)

TEST 9ecd008a.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 17.9 sec (17.9 sec/task)
bits-train-error = 1422.9 bits (1422.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-158] Checking task 9edfc990.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 69909.9 = 69918.8
DL output with Mo: L = 9.0 + 73748.5 = 73757.5
DL input+output M: L = 17.9 + 143658.4 = 143676.3

# learning a model for train pairs
2.000	
1.982	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.954	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.940	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.915	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
1.904	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.884	OUT OBJECT at ^.layer_011: ^.layer_011.shape at ?
1.873	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.864	OUT DEF: ^.size=^.size
1.858	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.844	OUT OBJECT at ^.layer_0110: ^.layer_01111.shape at ?
1.836	OUT OBJECT at ^.layer_01100: a rectangle with size ? and color ? and mask ? at ?
1.820	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: ^.layer_0.shape at ?
  _01: ^.layer_01.shape at ?
  _01100: a rectangle with size ? and color ? and mask ? at ?
  _0110: ^.layer_01111.shape at ?
  _011: ^.layer_011.shape at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 103.8 + 65540.5 = 65644.3
DL output with Mo: L = 87.6 + 64871.6 = 64959.2
DL input+output M: L = 191.4 + 130412.0 = 130603.4

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,3) and color orange and mask Odd Checkboard at (5,7)
  _01: a rectangle with size (3,2) and color grey and mask x.|.x|.x at (7,5)
  _011: a rectangle with size (1,2) and color brown and mask Full at (8,0)
  _0111: a rectangle with size (1,2) and color brown and mask Full at (10,6)
  _01111: a rectangle with size (2,2) and color brown and mask Odd Checkboard at (0,11)
diff: 
delta: (0,0)=9# (0,5)=2  (0,6)=8  (0,8)=9# (0,10)=2  (1,0)=1  (1,3)=6  (1,12)=5# (2,0)=9# (2,2)=4  (2,3)=9# (2,4)=3  (2,7)=5# (2,8)=7# (2,10)=8  (2,12)=8  (3,2)=8  (3,3)=6  (3,5)=6  (3,7)=1  (3,11)=4  (3,12)=1  (4,0)=3  (4,1)=6  (4,3)=1  (4,5)=3  (4,6)=9# (4,9)=4  (4,10)=5# (4,11)=7# (4,12)=2  (5,1)=8  (5,9)=1  (5,10)=8  (6,0)=9# (6,3)=2  (6,8)=5# (6,11)=8  (6,12)=4  (7,3)=8  (7,4)=7# (7,11)=5# (8,9)=5# (9,0)=8  (9,3)=8  (9,5)=6  (9,11)=9# (10,0)=4  (10,3)=6  (10,5)=7# (10,8)=8  (10,10)=5# (10,11)=7# (10,12)=3  (11,7)=7# (11,8)=2  (11,12)=8  (12,3)=7# (12,4)=5# (12,6)=5# (12,12)=3 
   (1389.4 bits)
data: a background with size (13,13) and color cyan and layers
  _0: a rectangle with size (3,3) and color orange and mask Odd Checkboard at (5,7)
  _01: a rectangle with size (3,2) and color grey and mask x.|.x|.x at (7,5)
  _01100: a rectangle with size (13,13) and color blue and mask .xxxx..x.x...|xxx.xxxxxxx..|.x...xx..x...|xx..x.xxxxx..|..xxx..xx....|..xxxxxxxx...|.xx.xxxx.xx..|xxx..xxxxxx.x|..xxxxxxx.xxx|.xx.x.xxxxx.x|.xx.x....x...|xxxxxxx..xxx.|xxx..x.xxxxx. at (0,0)
  _0110: a rectangle with size (2,2) and color brown and mask Odd Checkboard at (0,11)
  _011: a rectangle with size (1,2) and color brown and mask Full at (8,0)
  _0111: a rectangle with size (7,1) and color brown and mask Full at (0,0)
diff: 
delta: (0,5)=2  (0,8)=9# (0,10)=2  (0,11)=0  (1,3)=6  (1,12)=5# (2,2)=4  (2,3)=9# (2,4)=3  (2,7)=5# (2,8)=7# (2,11)=0  (3,3)=6  (3,5)=6  (3,11)=4  (3,12)=1  (4,0)=3  (4,1)=6  (4,5)=3  (4,6)=9# (4,9)=4  (4,10)=5# (4,11)=7# (4,12)=2  (5,0)=0  (5,11)=0  (5,12)=0  (6,3)=2  (6,8)=5# (6,12)=4  (7,4)=7# (7,11)=5# (8,9)=5# (9,5)=6  (9,11)=9# (10,0)=4  (10,3)=6  (10,5)=7# (10,6)=9# (10,7)=9# (10,10)=5# (10,11)=7# (10,12)=3  (11,7)=7# (11,8)=2  (12,3)=7# (12,4)=5# (12,6)=5# (12,12)=3 
   (1266.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,3) and color orange and mask Odd Checkboard at (5,7)
  _01: a rectangle with size (3,2) and color grey and mask x.|.x|.x at (7,5)
  _011: a rectangle with size (1,2) and color brown and mask Full at (8,0)
  _0111: a rectangle with size (1,2) and color brown and mask Full at (10,6)
  _01111: a rectangle with size (2,2) and color brown and mask Odd Checkboard at (0,11)
diff: 
delta: (0,0)=9# (0,5)=2  (0,6)=8  (0,8)=9# (0,10)=2  (1,0)=1  (1,3)=6  (1,12)=5# (2,0)=9# (2,2)=4  (2,3)=9# (2,4)=3  (2,7)=5# (2,8)=7# (2,10)=8  (2,12)=8  (3,2)=8  (3,3)=6  (3,5)=6  (3,7)=1  (3,11)=4  (3,12)=1  (4,0)=3  (4,1)=6  (4,3)=1  (4,5)=3  (4,6)=9# (4,9)=4  (4,10)=5# (4,11)=7# (4,12)=2  (5,1)=8  (5,9)=1  (5,10)=8  (6,0)=9# (6,3)=2  (6,8)=5# (6,11)=8  (6,12)=4  (7,3)=8  (7,4)=7# (7,11)=5# (8,9)=5# (9,0)=8  (9,3)=8  (9,5)=6  (9,11)=9# (10,0)=4  (10,3)=6  (10,5)=7# (10,8)=8  (10,10)=5# (10,11)=7# (10,12)=3  (11,7)=7# (11,8)=2  (11,12)=8  (12,3)=7# (12,4)=5# (12,6)=5# (12,12)=3 
! 164 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,3) and color orange and mask Odd Checkboard at (5,7)
  _01: a rectangle with size (3,2) and color grey and mask x.|.x|.x at (7,5)
  _011: a rectangle with size (1,2) and color brown and mask Full at (8,0)
  _0111: a rectangle with size (1,2) and color brown and mask Full at (10,6)
  _01111: a rectangle with size (1,3) and color cyan and mask Full at (2,10)
diff: 
delta: (0,0)=9# (0,5)=2  (0,6)=8  (0,8)=9# (0,10)=2  (0,12)=9# (1,0)=1  (1,3)=6  (1,11)=9# (1,12)=5# (2,0)=9# (2,2)=4  (2,3)=9# (2,4)=3  (2,7)=5# (2,8)=7# (2,11)=0  (3,2)=8  (3,3)=6  (3,5)=6  (3,7)=1  (3,11)=4  (3,12)=1  (4,0)=3  (4,1)=6  (4,3)=1  (4,5)=3  (4,6)=9# (4,9)=4  (4,10)=5# (4,11)=7# (4,12)=2  (5,1)=8  (5,9)=1  (5,10)=8  (6,0)=9# (6,3)=2  (6,8)=5# (6,11)=8  (6,12)=4  (7,3)=8  (7,4)=7# (7,11)=5# (8,9)=5# (9,0)=8  (9,3)=8  (9,5)=6  (9,11)=9# (10,0)=4  (10,3)=6  (10,5)=7# (10,8)=8  (10,10)=5# (10,11)=7# (10,12)=3  (11,7)=7# (11,8)=2  (11,12)=8  (12,3)=7# (12,4)=5# (12,6)=5# (12,12)=3 
! 164 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,3) and color orange and mask Odd Checkboard at (5,7)
  _01: a rectangle with size (3,2) and color grey and mask x.|.x|.x at (7,5)
  _011: a rectangle with size (1,2) and color brown and mask Full at (8,0)
  _0111: a rectangle with size (1,2) and color brown and mask Full at (10,6)
  _01111: a rectangle with size (1,3) and color pink and mask Full at (3,3)
diff: 
delta: (0,0)=9# (0,5)=2  (0,6)=8  (0,8)=9# (0,10)=2  (0,12)=9# (1,0)=1  (1,3)=6  (1,11)=9# (1,12)=5# (2,0)=9# (2,2)=4  (2,3)=9# (2,4)=3  (2,7)=5# (2,8)=7# (2,10)=8  (2,12)=8  (3,2)=8  (3,4)=0  (3,7)=1  (3,11)=4  (3,12)=1  (4,0)=3  (4,1)=6  (4,3)=1  (4,5)=3  (4,6)=9# (4,9)=4  (4,10)=5# (4,11)=7# (4,12)=2  (5,1)=8  (5,9)=1  (5,10)=8  (6,0)=9# (6,3)=2  (6,8)=5# (6,11)=8  (6,12)=4  (7,3)=8  (7,4)=7# (7,11)=5# (8,9)=5# (9,0)=8  (9,3)=8  (9,5)=6  (9,11)=9# (10,0)=4  (10,3)=6  (10,5)=7# (10,8)=8  (10,10)=5# (10,11)=7# (10,12)=3  (11,7)=7# (11,8)=2  (11,12)=8  (12,3)=7# (12,4)=5# (12,6)=5# (12,12)=3 
! 164 wrong pixels (generated / expected)

TRAIN 9edfc990.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (2,3) and color orange and mask xxx|x.. at (4,0)
  _01: a rectangle with size (3,3) and color yellow and mask x.x|.x.|x.. at (4,7)
  _011: a rectangle with size (1,3) and color grey and mask Full at (0,6)
  _0111: a rectangle with size (1,2) and color yellow and mask Full at (1,2)
  _01111: a rectangle with size (1,4) and color green and mask Full at (12,6)
diff: 
delta: (0,2)=2  (0,4)=9# (0,5)=6  (0,10)=2  (0,11)=1  (1,0)=3  (1,4)=9# (1,8)=3  (1,9)=9# (1,13)=5# (2,0)=8  (2,1)=9# (2,2)=2  (2,4)=1  (2,6)=6  (2,7)=8  (2,11)=8  (2,13)=8  (3,0)=6  (3,2)=4  (3,4)=4  (3,7)=1  (3,8)=6  (3,9)=1  (3,10)=6  (3,11)=9# (3,12)=1  (3,13)=4  (3,14)=2  (4,3)=3  (4,6)=6  (4,11)=1  (4,12)=3  (5,1)=6  (5,3)=4  (5,5)=2  (5,10)=8  (5,13)=7# (5,14)=6  (6,2)=4  (6,3)=7# (6,4)=8  (6,5)=3  (6,10)=5# (6,12)=6  (6,14)=3  (7,1)=8  (7,4)=2  (7,8)=1  (7,10)=2  (7,13)=1  (8,0)=3  (8,1)=3  (8,2)=1  (8,4)=2  (8,7)=6  (8,9)=8  (8,10)=6  (9,5)=8  (9,9)=9# (9,11)=4  (9,13)=2  (9,14)=8  (10,2)=4  (10,3)=1  (10,4)=4  (10,5)=9# (10,7)=7# (10,9)=1  (10,11)=5# (10,14)=8  (11,0)=7# (11,1)=2  (11,4)=4  (11,5)=5# (11,6)=1  (11,8)=9# (11,11)=6  (11,12)=4  (12,4)=9# (12,5)=6  (12,7)=1  (12,10)=9# (12,14)=5# (13,1)=5# (13,3)=4  (13,5)=7# (13,6)=9# (13,7)=9# (13,12)=9# (13,13)=4  (14,1)=9# (14,2)=8  (14,3)=8  (14,5)=6  (14,6)=8  (14,10)=8 
   (2143.5 bits)
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (2,3) and color orange and mask xxx|x.. at (4,0)
  _01: a rectangle with size (3,3) and color yellow and mask x.x|.x.|x.. at (4,7)
  _01100: a rectangle with size (15,15) and color blue and mask ...........xxxx|.....xxx..xxx.x|...xxx..xxx.x.x|...x.xxx.x..x..|xxx.xx.x.xxx...|x...x.xxxx.xx..|......xxxx.x...|..xx.xxxxx.xxxx|..xx.xx.x..xxxx|xxxxx.xxx.x.x..|xx.x..x.xxx.xx.|..xx..xx.xx..xx|xxxx...x...xxx.|x.x.....xxxx..x|x......xxx.xxxx at (0,0)
  _0110: a rectangle with size (1,4) and color green and mask Full at (12,6)
  _011: a rectangle with size (1,3) and color grey and mask Full at (0,6)
  _0111: a rectangle with size (1,14) and color cyan and mask Full at (2,0)
diff: 
delta: (0,2)=2  (0,4)=9# (0,5)=6  (0,10)=2  (1,0)=3  (1,2)=4  (1,3)=4  (1,4)=9# (1,8)=3  (1,9)=9# (1,13)=5# (2,1)=9# (2,2)=2  (2,6)=6  (3,0)=6  (3,2)=4  (3,4)=4  (3,8)=6  (3,10)=6  (3,11)=9# (3,13)=4  (3,14)=2  (4,3)=3  (4,6)=6  (4,12)=3  (5,1)=6  (5,3)=4  (5,5)=2  (5,10)=8  (5,13)=7# (5,14)=6  (6,2)=4  (6,3)=7# (6,4)=8  (6,5)=3  (6,10)=5# (6,12)=6  (6,14)=3  (7,1)=8  (7,4)=2  (7,10)=2  (8,0)=3  (8,1)=3  (8,4)=2  (8,7)=6  (8,9)=8  (8,10)=6  (9,5)=8  (9,9)=9# (9,11)=4  (9,13)=2  (9,14)=8  (10,2)=4  (10,4)=4  (10,5)=9# (10,7)=7# (10,11)=5# (10,14)=8  (11,0)=7# (11,1)=2  (11,4)=4  (11,5)=5# (11,8)=9# (11,11)=6  (11,12)=4  (12,4)=9# (12,5)=6  (12,10)=9# (12,14)=5# (13,1)=5# (13,3)=4  (13,5)=7# (13,6)=9# (13,7)=9# (13,12)=9# (13,13)=4  (14,1)=9# (14,2)=8  (14,3)=8  (14,5)=6  (14,6)=8  (14,10)=8 
   (2005.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (2,3) and color orange and mask xxx|x.. at (4,0)
  _01: a rectangle with size (3,3) and color yellow and mask x.x|.x.|x.. at (4,7)
  _011: a rectangle with size (1,3) and color grey and mask Full at (0,6)
  _0111: a rectangle with size (1,4) and color green and mask Full at (12,6)
  _01111: a rectangle with size (1,2) and color yellow and mask Full at (1,2)
diff: 
delta: (0,2)=2  (0,4)=9# (0,5)=6  (0,10)=2  (0,11)=1  (1,0)=3  (1,4)=9# (1,8)=3  (1,9)=9# (1,13)=5# (2,0)=8  (2,1)=9# (2,2)=2  (2,4)=1  (2,6)=6  (2,7)=8  (2,11)=8  (2,13)=8  (3,0)=6  (3,2)=4  (3,4)=4  (3,7)=1  (3,8)=6  (3,9)=1  (3,10)=6  (3,11)=9# (3,12)=1  (3,13)=4  (3,14)=2  (4,3)=3  (4,6)=6  (4,11)=1  (4,12)=3  (5,1)=6  (5,3)=4  (5,5)=2  (5,10)=8  (5,13)=7# (5,14)=6  (6,2)=4  (6,3)=7# (6,4)=8  (6,5)=3  (6,10)=5# (6,12)=6  (6,14)=3  (7,1)=8  (7,4)=2  (7,8)=1  (7,10)=2  (7,13)=1  (8,0)=3  (8,1)=3  (8,2)=1  (8,4)=2  (8,7)=6  (8,9)=8  (8,10)=6  (9,5)=8  (9,9)=9# (9,11)=4  (9,13)=2  (9,14)=8  (10,2)=4  (10,3)=1  (10,4)=4  (10,5)=9# (10,7)=7# (10,9)=1  (10,11)=5# (10,14)=8  (11,0)=7# (11,1)=2  (11,4)=4  (11,5)=5# (11,6)=1  (11,8)=9# (11,11)=6  (11,12)=4  (12,4)=9# (12,5)=6  (12,7)=1  (12,10)=9# (12,14)=5# (13,1)=5# (13,3)=4  (13,5)=7# (13,6)=9# (13,7)=9# (13,12)=9# (13,13)=4  (14,1)=9# (14,2)=8  (14,3)=8  (14,5)=6  (14,6)=8  (14,10)=8 
! 212 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (2,3) and color orange and mask xxx|x.. at (4,0)
  _01: a rectangle with size (3,3) and color yellow and mask x.x|.x.|x.. at (4,7)
  _011: a rectangle with size (1,3) and color grey and mask Full at (0,6)
  _0111: a rectangle with size (1,2) and color yellow and mask Full at (1,2)
  _01111: a rectangle with size (1,4) and color green and mask Full at (12,6)
diff: 
delta: (0,2)=2  (0,4)=9# (0,5)=6  (0,10)=2  (0,11)=1  (1,0)=3  (1,4)=9# (1,8)=3  (1,9)=9# (1,13)=5# (2,0)=8  (2,1)=9# (2,2)=2  (2,4)=1  (2,6)=6  (2,7)=8  (2,11)=8  (2,13)=8  (3,0)=6  (3,2)=4  (3,4)=4  (3,7)=1  (3,8)=6  (3,9)=1  (3,10)=6  (3,11)=9# (3,12)=1  (3,13)=4  (3,14)=2  (4,3)=3  (4,6)=6  (4,11)=1  (4,12)=3  (5,1)=6  (5,3)=4  (5,5)=2  (5,10)=8  (5,13)=7# (5,14)=6  (6,2)=4  (6,3)=7# (6,4)=8  (6,5)=3  (6,10)=5# (6,12)=6  (6,14)=3  (7,1)=8  (7,4)=2  (7,8)=1  (7,10)=2  (7,13)=1  (8,0)=3  (8,1)=3  (8,2)=1  (8,4)=2  (8,7)=6  (8,9)=8  (8,10)=6  (9,5)=8  (9,9)=9# (9,11)=4  (9,13)=2  (9,14)=8  (10,2)=4  (10,3)=1  (10,4)=4  (10,5)=9# (10,7)=7# (10,9)=1  (10,11)=5# (10,14)=8  (11,0)=7# (11,1)=2  (11,4)=4  (11,5)=5# (11,6)=1  (11,8)=9# (11,11)=6  (11,12)=4  (12,4)=9# (12,5)=6  (12,7)=1  (12,10)=9# (12,14)=5# (13,1)=5# (13,3)=4  (13,5)=7# (13,6)=9# (13,7)=9# (13,12)=9# (13,13)=4  (14,1)=9# (14,2)=8  (14,3)=8  (14,5)=6  (14,6)=8  (14,10)=8 
! 213 wrong pixels (generated / expected)

TRAIN 9edfc990.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (3,3) and color pink and mask xx.|..x|.x. at (8,5)
  _01: a rectangle with size (3,3) and color red and mask .x.|.x.|x.x at (10,11)
  _011: a rectangle with size (4,3) and color brown and mask ..x|.x.|xx.|x.. at (7,7)
  _0111: a rectangle with size (1,3) and color blue and mask Full at (0,8)
  _01111: a rectangle with size (2,2) and color grey and mask x.|xx at (1,11)
diff: 
delta: (0,0)=7# (0,1)=4  (0,2)=4  (0,4)=4  (0,7)=6  (0,13)=6  (0,15)=5# (1,0)=1  (1,1)=1  (1,2)=3  (1,3)=3  (1,4)=4  (1,6)=3  (1,7)=8  (1,8)=5# (1,9)=3  (1,10)=4  (1,13)=8  (1,14)=2  (1,15)=8  (2,0)=8  (2,2)=4  (2,3)=8  (2,4)=8  (2,5)=5# (2,7)=9# (2,13)=8  (2,14)=5# (2,15)=8  (3,1)=2  (3,2)=6  (3,7)=3  (3,9)=1  (3,11)=8  (3,13)=4  (3,15)=8  (4,0)=8  (4,2)=2  (4,3)=8  (4,5)=7# (4,9)=9# (4,11)=7# (4,12)=3  (4,14)=3  (4,15)=6  (5,6)=5# (5,7)=3  (5,9)=6  (5,11)=6  (5,13)=4  (5,14)=5# (5,15)=7# (6,0)=6  (6,1)=6  (6,4)=3  (6,5)=1  (6,8)=2  (6,9)=5# (6,13)=3  (6,14)=4  (6,15)=5# (7,0)=7# (7,2)=7# (7,3)=8  (7,5)=1  (7,11)=7# (7,12)=3  (7,14)=3  (8,1)=6  (8,4)=5# (8,7)=5# (8,9)=8  (8,10)=3  (8,11)=9# (8,13)=7# (9,0)=7# (9,1)=5# (9,5)=8  (9,11)=7# (9,12)=1  (10,0)=6  (10,1)=5# (10,2)=3  (10,3)=4  (10,4)=3  (10,8)=4  (10,9)=1  (10,10)=8  (10,11)=9# (10,13)=8  (10,14)=7# (10,15)=7# (11,0)=8  (11,1)=6  (11,2)=8  (11,3)=6  (11,4)=3  (11,5)=2  (11,6)=7# (11,7)=3  (11,9)=2  (11,13)=1  (12,0)=9# (12,4)=6  (12,5)=1  (12,6)=8  (12,8)=3  (12,9)=3  (12,14)=1  (12,15)=4  (13,1)=4  (13,6)=1  (13,10)=6  (13,12)=4  (13,13)=4  (13,14)=5# (13,15)=6  (14,1)=5# (14,3)=8  (14,4)=3  (14,5)=2  (14,6)=1  (14,8)=5# (14,9)=9# (14,10)=1  (14,11)=8  (14,12)=7# (14,14)=2  (14,15)=7# (15,1)=9# (15,3)=1  (15,4)=8  (15,5)=6  (15,7)=9# (15,8)=9# (15,9)=8  (15,11)=9# (15,14)=3 
   (3021.1 bits)
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (3,3) and color pink and mask xx.|..x|.x. at (8,5)
  _01: a rectangle with size (3,3) and color red and mask .x.|.x.|x.x at (10,11)
  _01100: a rectangle with size (4,10) and color blue and mask Full at (12,1)
  _0110: a rectangle with size (2,2) and color grey and mask x.|xx at (1,11)
  _011: a rectangle with size (4,3) and color brown and mask ..x|.x.|xx.|x.. at (7,7)
  _0111: a rectangle with size (6,13) and color blue and mask Full at (2,0)
diff: 
delta: (0,0)=7# (0,1)=4  (0,2)=4  (0,4)=4  (0,7)=6  (0,8)=1  (0,9)=1  (0,10)=1  (0,11)=1  (0,12)=1  (0,13)=6  (0,15)=5# (1,0)=1  (1,1)=1  (1,2)=3  (1,3)=3  (1,4)=4  (1,6)=3  (1,7)=8  (1,8)=5# (1,9)=3  (1,10)=4  (1,12)=1  (1,13)=8  (1,14)=2  (1,15)=8  (2,0)=8  (2,1)=1  (2,2)=4  (2,3)=8  (2,4)=8  (2,5)=5# (2,7)=9# (2,13)=8  (2,14)=5# (2,15)=8  (3,0)=0  (3,1)=2  (3,2)=6  (3,7)=3  (3,11)=8  (3,12)=0  (3,13)=4  (3,15)=8  (4,0)=8  (4,2)=2  (4,3)=8  (4,5)=7# (4,9)=9# (4,11)=7# (4,12)=3  (4,14)=3  (4,15)=6  (5,6)=5# (5,7)=3  (5,9)=6  (5,11)=6  (5,13)=4  (5,14)=5# (5,15)=7# (6,0)=6  (6,1)=6  (6,4)=3  (6,8)=2  (6,9)=5# (6,13)=3  (6,14)=4  (6,15)=5# (7,0)=7# (7,1)=0  (7,2)=7# (7,3)=8  (7,11)=7# (7,12)=3  (7,14)=3  (7,15)=1  (8,1)=6  (8,4)=5# (8,7)=5# (8,9)=8  (8,10)=3  (8,11)=9# (8,12)=1  (8,13)=7# (8,14)=1  (8,15)=1  (9,0)=7# (9,1)=5# (9,5)=8  (9,9)=1  (9,10)=1  (9,11)=7# (9,12)=1  (9,13)=1  (9,14)=1  (9,15)=1  (10,0)=6  (10,1)=5# (10,2)=3  (10,3)=4  (10,4)=3  (10,8)=4  (10,9)=1  (10,10)=8  (10,11)=9# (10,13)=8  (10,14)=7# (10,15)=7# (11,0)=8  (11,1)=6  (11,2)=8  (11,3)=6  (11,4)=3  (11,5)=2  (11,6)=7# (11,7)=3  (11,9)=2  (11,13)=1  (11,14)=1  (11,15)=1  (12,0)=9# (12,4)=6  (12,6)=8  (12,8)=3  (12,9)=3  (12,10)=0  (12,14)=1  (12,15)=4  (13,1)=4  (13,10)=6  (13,12)=4  (13,13)=4  (13,14)=5# (13,15)=6  (14,1)=5# (14,3)=8  (14,4)=3  (14,5)=2  (14,8)=5# (14,9)=9# (14,11)=8  (14,12)=7# (14,14)=2  (14,15)=7# (15,1)=9# (15,4)=8  (15,5)=6  (15,7)=9# (15,8)=9# (15,9)=8  (15,11)=9# (15,14)=3 
   (3215.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (3,3) and color pink and mask xx.|..x|.x. at (8,5)
  _01: a rectangle with size (3,3) and color red and mask .x.|.x.|x.x at (10,11)
  _011: a rectangle with size (4,3) and color brown and mask ..x|.x.|xx.|x.. at (7,7)
  _0111: a rectangle with size (1,3) and color blue and mask Full at (0,8)
  _01111: a rectangle with size (2,2) and color grey and mask x.|xx at (1,11)
diff: 
delta: (0,0)=7# (0,1)=4  (0,2)=4  (0,4)=4  (0,7)=6  (0,13)=6  (0,15)=5# (1,0)=1  (1,1)=1  (1,2)=3  (1,3)=3  (1,4)=4  (1,6)=3  (1,7)=8  (1,8)=5# (1,9)=3  (1,10)=4  (1,13)=8  (1,14)=2  (1,15)=8  (2,0)=8  (2,2)=4  (2,3)=8  (2,4)=8  (2,5)=5# (2,7)=9# (2,13)=8  (2,14)=5# (2,15)=8  (3,1)=2  (3,2)=6  (3,7)=3  (3,9)=1  (3,11)=8  (3,13)=4  (3,15)=8  (4,0)=8  (4,2)=2  (4,3)=8  (4,5)=7# (4,9)=9# (4,11)=7# (4,12)=3  (4,14)=3  (4,15)=6  (5,6)=5# (5,7)=3  (5,9)=6  (5,11)=6  (5,13)=4  (5,14)=5# (5,15)=7# (6,0)=6  (6,1)=6  (6,4)=3  (6,5)=1  (6,8)=2  (6,9)=5# (6,13)=3  (6,14)=4  (6,15)=5# (7,0)=7# (7,2)=7# (7,3)=8  (7,5)=1  (7,11)=7# (7,12)=3  (7,14)=3  (8,1)=6  (8,4)=5# (8,7)=5# (8,9)=8  (8,10)=3  (8,11)=9# (8,13)=7# (9,0)=7# (9,1)=5# (9,5)=8  (9,11)=7# (9,12)=1  (10,0)=6  (10,1)=5# (10,2)=3  (10,3)=4  (10,4)=3  (10,8)=4  (10,9)=1  (10,10)=8  (10,11)=9# (10,13)=8  (10,14)=7# (10,15)=7# (11,0)=8  (11,1)=6  (11,2)=8  (11,3)=6  (11,4)=3  (11,5)=2  (11,6)=7# (11,7)=3  (11,9)=2  (11,13)=1  (12,0)=9# (12,4)=6  (12,5)=1  (12,6)=8  (12,8)=3  (12,9)=3  (12,14)=1  (12,15)=4  (13,1)=4  (13,6)=1  (13,10)=6  (13,12)=4  (13,13)=4  (13,14)=5# (13,15)=6  (14,1)=5# (14,3)=8  (14,4)=3  (14,5)=2  (14,6)=1  (14,8)=5# (14,9)=9# (14,10)=1  (14,11)=8  (14,12)=7# (14,14)=2  (14,15)=7# (15,1)=9# (15,3)=1  (15,4)=8  (15,5)=6  (15,7)=9# (15,8)=9# (15,9)=8  (15,11)=9# (15,14)=3 
! 225 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (3,3) and color pink and mask xx.|..x|.x. at (8,5)
  _01: a rectangle with size (3,3) and color red and mask .x.|.x.|x.x at (10,11)
  _011: a rectangle with size (1,3) and color blue and mask Full at (0,8)
  _0111: a rectangle with size (4,3) and color brown and mask ..x|.x.|xx.|x.. at (7,7)
  _01111: a rectangle with size (2,2) and color grey and mask x.|xx at (1,11)
diff: 
delta: (0,0)=7# (0,1)=4  (0,2)=4  (0,4)=4  (0,7)=6  (0,13)=6  (0,15)=5# (1,0)=1  (1,1)=1  (1,2)=3  (1,3)=3  (1,4)=4  (1,6)=3  (1,7)=8  (1,8)=5# (1,9)=3  (1,10)=4  (1,13)=8  (1,14)=2  (1,15)=8  (2,0)=8  (2,2)=4  (2,3)=8  (2,4)=8  (2,5)=5# (2,7)=9# (2,13)=8  (2,14)=5# (2,15)=8  (3,1)=2  (3,2)=6  (3,7)=3  (3,9)=1  (3,11)=8  (3,13)=4  (3,15)=8  (4,0)=8  (4,2)=2  (4,3)=8  (4,5)=7# (4,9)=9# (4,11)=7# (4,12)=3  (4,14)=3  (4,15)=6  (5,6)=5# (5,7)=3  (5,9)=6  (5,11)=6  (5,13)=4  (5,14)=5# (5,15)=7# (6,0)=6  (6,1)=6  (6,4)=3  (6,5)=1  (6,8)=2  (6,9)=5# (6,13)=3  (6,14)=4  (6,15)=5# (7,0)=7# (7,2)=7# (7,3)=8  (7,5)=1  (7,11)=7# (7,12)=3  (7,14)=3  (8,1)=6  (8,4)=5# (8,7)=5# (8,9)=8  (8,10)=3  (8,11)=9# (8,13)=7# (9,0)=7# (9,1)=5# (9,5)=8  (9,11)=7# (9,12)=1  (10,0)=6  (10,1)=5# (10,2)=3  (10,3)=4  (10,4)=3  (10,8)=4  (10,9)=1  (10,10)=8  (10,11)=9# (10,13)=8  (10,14)=7# (10,15)=7# (11,0)=8  (11,1)=6  (11,2)=8  (11,3)=6  (11,4)=3  (11,5)=2  (11,6)=7# (11,7)=3  (11,9)=2  (11,13)=1  (12,0)=9# (12,4)=6  (12,5)=1  (12,6)=8  (12,8)=3  (12,9)=3  (12,14)=1  (12,15)=4  (13,1)=4  (13,6)=1  (13,10)=6  (13,12)=4  (13,13)=4  (13,14)=5# (13,15)=6  (14,1)=5# (14,3)=8  (14,4)=3  (14,5)=2  (14,6)=1  (14,8)=5# (14,9)=9# (14,10)=1  (14,11)=8  (14,12)=7# (14,14)=2  (14,15)=7# (15,1)=9# (15,3)=1  (15,4)=8  (15,5)=6  (15,7)=9# (15,8)=9# (15,9)=8  (15,11)=9# (15,14)=3 
! 224 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (3,3) and color pink and mask xx.|..x|.x. at (8,5)
  _01: a rectangle with size (4,3) and color brown and mask ..x|.x.|xx.|x.. at (7,7)
  _011: a rectangle with size (3,3) and color red and mask .x.|.x.|x.x at (10,11)
  _0111: a rectangle with size (1,3) and color blue and mask Full at (0,8)
  _01111: a rectangle with size (2,2) and color grey and mask x.|xx at (1,11)
diff: 
delta: (0,0)=7# (0,1)=4  (0,2)=4  (0,4)=4  (0,7)=6  (0,13)=6  (0,15)=5# (1,0)=1  (1,1)=1  (1,2)=3  (1,3)=3  (1,4)=4  (1,6)=3  (1,7)=8  (1,8)=5# (1,9)=3  (1,10)=4  (1,13)=8  (1,14)=2  (1,15)=8  (2,0)=8  (2,2)=4  (2,3)=8  (2,4)=8  (2,5)=5# (2,7)=9# (2,13)=8  (2,14)=5# (2,15)=8  (3,1)=2  (3,2)=6  (3,7)=3  (3,9)=1  (3,11)=8  (3,13)=4  (3,15)=8  (4,0)=8  (4,2)=2  (4,3)=8  (4,5)=7# (4,9)=9# (4,11)=7# (4,12)=3  (4,14)=3  (4,15)=6  (5,6)=5# (5,7)=3  (5,9)=6  (5,11)=6  (5,13)=4  (5,14)=5# (5,15)=7# (6,0)=6  (6,1)=6  (6,4)=3  (6,5)=1  (6,8)=2  (6,9)=5# (6,13)=3  (6,14)=4  (6,15)=5# (7,0)=7# (7,2)=7# (7,3)=8  (7,5)=1  (7,11)=7# (7,12)=3  (7,14)=3  (8,1)=6  (8,4)=5# (8,7)=5# (8,9)=8  (8,10)=3  (8,11)=9# (8,13)=7# (9,0)=7# (9,1)=5# (9,5)=8  (9,11)=7# (9,12)=1  (10,0)=6  (10,1)=5# (10,2)=3  (10,3)=4  (10,4)=3  (10,8)=4  (10,9)=1  (10,10)=8  (10,11)=9# (10,13)=8  (10,14)=7# (10,15)=7# (11,0)=8  (11,1)=6  (11,2)=8  (11,3)=6  (11,4)=3  (11,5)=2  (11,6)=7# (11,7)=3  (11,9)=2  (11,13)=1  (12,0)=9# (12,4)=6  (12,5)=1  (12,6)=8  (12,8)=3  (12,9)=3  (12,14)=1  (12,15)=4  (13,1)=4  (13,6)=1  (13,10)=6  (13,12)=4  (13,13)=4  (13,14)=5# (13,15)=6  (14,1)=5# (14,3)=8  (14,4)=3  (14,5)=2  (14,6)=1  (14,8)=5# (14,9)=9# (14,10)=1  (14,11)=8  (14,12)=7# (14,14)=2  (14,15)=7# (15,1)=9# (15,3)=1  (15,4)=8  (15,5)=6  (15,7)=9# (15,8)=9# (15,9)=8  (15,11)=9# (15,14)=3 
! 225 wrong pixels (generated / expected)

TRAIN 9edfc990.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (2,3) and color brown and mask xxx|.x. at (4,12)
  _01: a rectangle with size (3,2) and color red and mask xx|.x|.x at (3,7)
  _011: a rectangle with size (3,3) and color yellow and mask x..|.x.|.xx at (7,13)
  _0111: a rectangle with size (2,3) and color orange and mask xx.|..x at (14,4)
  _01111: a rectangle with size (3,3) and color pink and mask x..|.x.|..x at (0,10)
diff: 
delta: (0,3)=8  (0,5)=5# (0,8)=9# (0,15)=5# (1,0)=6  (1,1)=7# (1,2)=6  (1,4)=4  (1,6)=2  (1,9)=8  (1,10)=3  (1,12)=2  (2,3)=7# (2,6)=5# (2,7)=4  (2,8)=1  (2,10)=1  (2,11)=7# (3,1)=5# (3,2)=8  (3,4)=9# (3,10)=8  (3,12)=4  (3,15)=7# (4,0)=4  (4,3)=4  (4,4)=2  (4,5)=2  (4,6)=7# (4,7)=3  (4,10)=6  (4,11)=4  (5,1)=1  (5,2)=8  (5,4)=5# (5,11)=8  (5,14)=6  (5,15)=6  (6,0)=9# (6,1)=9# (6,3)=2  (6,4)=8  (6,7)=3  (6,10)=2  (6,13)=5# (6,14)=8  (7,0)=1  (7,1)=3  (7,3)=1  (7,4)=6  (7,5)=1  (7,9)=8  (8,2)=4  (8,4)=7# (8,5)=4  (8,8)=4  (8,11)=5# (8,12)=8  (9,3)=6  (9,5)=6  (9,11)=8  (9,13)=1  (10,1)=9# (10,4)=9# (10,10)=1  (10,11)=5# (10,13)=6  (11,0)=6  (11,2)=7# (11,3)=5# (11,4)=9# (11,6)=7# (11,10)=4  (11,11)=6  (11,13)=2  (11,14)=8  (12,0)=5# (12,4)=1  (12,6)=2  (12,7)=4  (12,8)=8  (12,11)=3  (12,13)=9# (12,15)=8  (13,0)=1  (13,3)=2  (13,4)=4  (13,8)=1  (13,9)=7# (13,14)=5# (14,0)=6  (14,1)=9# (14,6)=1  (14,8)=2  (14,11)=9# (14,12)=1  (14,14)=3  (15,0)=1  (15,1)=8  (15,2)=3  (15,5)=9# (15,8)=2  (15,9)=7# (15,10)=2  (15,12)=8  (15,13)=9#
! 216 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (2,3) and color brown and mask xxx|.x. at (4,12)
  _01: a rectangle with size (3,2) and color red and mask xx|.x|.x at (3,7)
  _011: a rectangle with size (3,3) and color yellow and mask x..|.x.|.xx at (7,13)
  _0111: a rectangle with size (3,3) and color pink and mask x..|.x.|..x at (0,10)
  _01111: a rectangle with size (2,3) and color orange and mask xx.|..x at (14,4)
diff: 
delta: (0,3)=8  (0,5)=5# (0,8)=9# (0,15)=5# (1,0)=6  (1,1)=7# (1,2)=6  (1,4)=4  (1,6)=2  (1,9)=8  (1,10)=3  (1,12)=2  (2,3)=7# (2,6)=5# (2,7)=4  (2,8)=1  (2,10)=1  (2,11)=7# (3,1)=5# (3,2)=8  (3,4)=9# (3,10)=8  (3,12)=4  (3,15)=7# (4,0)=4  (4,3)=4  (4,4)=2  (4,5)=2  (4,6)=7# (4,7)=3  (4,10)=6  (4,11)=4  (5,1)=1  (5,2)=8  (5,4)=5# (5,11)=8  (5,14)=6  (5,15)=6  (6,0)=9# (6,1)=9# (6,3)=2  (6,4)=8  (6,7)=3  (6,10)=2  (6,13)=5# (6,14)=8  (7,0)=1  (7,1)=3  (7,3)=1  (7,4)=6  (7,5)=1  (7,9)=8  (8,2)=4  (8,4)=7# (8,5)=4  (8,8)=4  (8,11)=5# (8,12)=8  (9,3)=6  (9,5)=6  (9,11)=8  (9,13)=1  (10,1)=9# (10,4)=9# (10,10)=1  (10,11)=5# (10,13)=6  (11,0)=6  (11,2)=7# (11,3)=5# (11,4)=9# (11,6)=7# (11,10)=4  (11,11)=6  (11,13)=2  (11,14)=8  (12,0)=5# (12,4)=1  (12,6)=2  (12,7)=4  (12,8)=8  (12,11)=3  (12,13)=9# (12,15)=8  (13,0)=1  (13,3)=2  (13,4)=4  (13,8)=1  (13,9)=7# (13,14)=5# (14,0)=6  (14,1)=9# (14,6)=1  (14,8)=2  (14,11)=9# (14,12)=1  (14,14)=3  (15,0)=1  (15,1)=8  (15,2)=3  (15,5)=9# (15,8)=2  (15,9)=7# (15,10)=2  (15,12)=8  (15,13)=9#
! 216 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (2,3) and color brown and mask xxx|.x. at (4,12)
  _01: a rectangle with size (3,2) and color red and mask xx|.x|.x at (3,7)
  _011: a rectangle with size (2,3) and color orange and mask xx.|..x at (14,4)
  _0111: a rectangle with size (3,3) and color yellow and mask x..|.x.|.xx at (7,13)
  _01111: a rectangle with size (3,3) and color pink and mask x..|.x.|..x at (0,10)
diff: 
delta: (0,3)=8  (0,5)=5# (0,8)=9# (0,15)=5# (1,0)=6  (1,1)=7# (1,2)=6  (1,4)=4  (1,6)=2  (1,9)=8  (1,10)=3  (1,12)=2  (2,3)=7# (2,6)=5# (2,7)=4  (2,8)=1  (2,10)=1  (2,11)=7# (3,1)=5# (3,2)=8  (3,4)=9# (3,10)=8  (3,12)=4  (3,15)=7# (4,0)=4  (4,3)=4  (4,4)=2  (4,5)=2  (4,6)=7# (4,7)=3  (4,10)=6  (4,11)=4  (5,1)=1  (5,2)=8  (5,4)=5# (5,11)=8  (5,14)=6  (5,15)=6  (6,0)=9# (6,1)=9# (6,3)=2  (6,4)=8  (6,7)=3  (6,10)=2  (6,13)=5# (6,14)=8  (7,0)=1  (7,1)=3  (7,3)=1  (7,4)=6  (7,5)=1  (7,9)=8  (8,2)=4  (8,4)=7# (8,5)=4  (8,8)=4  (8,11)=5# (8,12)=8  (9,3)=6  (9,5)=6  (9,11)=8  (9,13)=1  (10,1)=9# (10,4)=9# (10,10)=1  (10,11)=5# (10,13)=6  (11,0)=6  (11,2)=7# (11,3)=5# (11,4)=9# (11,6)=7# (11,10)=4  (11,11)=6  (11,13)=2  (11,14)=8  (12,0)=5# (12,4)=1  (12,6)=2  (12,7)=4  (12,8)=8  (12,11)=3  (12,13)=9# (12,15)=8  (13,0)=1  (13,3)=2  (13,4)=4  (13,8)=1  (13,9)=7# (13,14)=5# (14,0)=6  (14,1)=9# (14,6)=1  (14,8)=2  (14,11)=9# (14,12)=1  (14,14)=3  (15,0)=1  (15,1)=8  (15,2)=3  (15,5)=9# (15,8)=2  (15,9)=7# (15,10)=2  (15,12)=8  (15,13)=9#
! 216 wrong pixels (generated / expected)

TEST 9edfc990.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.1 sec (29.1 sec/task)
bits-train-error = 64871.6 bits (64871.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-157] Checking task 9f236235.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 95793.7 = 95802.7
DL output with Mo: L = 9.0 + 3005.2 = 3014.2
DL input+output M: L = 17.9 + 98798.9 = 98816.8

# learning a model for train pairs
2.000	
1.566	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.284	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.120	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.042	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.909	OUT DEF: ^.size=^.layer_011.shape.size
0.831	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.771	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_011.shape.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 103.8 + 17692.8 = 17796.6
DL output with Mo: L = 30.2 + 1733.9 = 1764.1
DL input+output M: L = 134.0 + 19426.6 = 19560.7

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (19,19) and color black and layers
  _0: a rectangle with size (19,19) and color red and mask ....x....x....x....|....x....x....x....|....x....x....x....|....x....x....x....|xxxxxxxxxxxxxxxxxxx|....x....x....x....|....x....x....x....|....x....x....x....|....x....x....x....|xxxxxxxxxxxxxxxxxxx|....x....x....x....|....x....x....x....|....x....x....x....|....x....x....x....|xxxxxxxxxxxxxxxxxxx|....x....x....x....|....x....x....x....|....x....x....x....|....x....x....x.... at (0,0)
  _01: a rectangle with size (4,14) and color green and mask Full at (15,0)
  _011: a rectangle with size (4,4) and color green and mask Full at (0,0)
  _0111: a rectangle with size (4,4) and color green and mask Full at (5,5)
  _01111: a rectangle with size (4,4) and color green and mask Full at (10,10)
diff: 
delta:
   (565.7 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (4,3) and color green and mask ..x|.x.|x..|xxx at (0,1)
diff: 
delta:
   (42.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (19,19) and color black and layers
  _0: a rectangle with size (19,19) and color red and mask ....x....x....x....|....x....x....x....|....x....x....x....|....x....x....x....|xxxxxxxxxxxxxxxxxxx|....x....x....x....|....x....x....x....|....x....x....x....|....x....x....x....|xxxxxxxxxxxxxxxxxxx|....x....x....x....|....x....x....x....|....x....x....x....|....x....x....x....|xxxxxxxxxxxxxxxxxxx|....x....x....x....|....x....x....x....|....x....x....x....|....x....x....x.... at (0,0)
  _01: a rectangle with size (4,14) and color green and mask Full at (15,0)
  _011: a rectangle with size (4,4) and color green and mask Full at (0,0)
  _0111: a rectangle with size (4,4) and color green and mask Full at (5,5)
  _01111: a rectangle with size (4,4) and color green and mask Full at (10,10)
diff: 
delta:
! 10 wrong pixels (generated / expected)

TRAIN 9f236235.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (19,19) and color black and layers
  _0: a rectangle with size (19,19) and color cyan and mask ....x....x....x....|....x....x....x....|....x....x....x....|....x....x....x....|xxxxxxxxxxxxxxxxxxx|....x....x....x....|....x....x....x....|....x....x....x....|....x....x....x....|xxxxxxxxxxxxxxxxxxx|....x....x....x....|....x....x....x....|....x....x....x....|....x....x....x....|xxxxxxxxxxxxxxxxxxx|....x....x....x....|....x....x....x....|....x....x....x....|....x....x....x.... at (0,0)
  _01: a rectangle with size (4,4) and color red and mask Full at (0,5)
  _011: a rectangle with size (4,4) and color red and mask Full at (5,0)
  _0111: a rectangle with size (4,4) and color blue and mask Full at (5,5)
  _01111: a rectangle with size (4,4) and color blue and mask Full at (10,10)
diff: 
delta: (15,15)=3  (15,16)=3  (15,17)=3  (15,18)=3  (16,15)=3  (16,16)=3  (16,17)=3  (16,18)=3  (17,15)=3  (17,16)=3  (17,17)=3  (17,18)=3  (18,15)=3  (18,16)=3  (18,17)=3  (18,18)=3 
   (902.3 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Even Checkboard at (0,2)
diff: 
delta: (1,2)=1  (2,1)=1  (3,0)=3 
   (83.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (19,19) and color black and layers
  _0: a rectangle with size (19,19) and color cyan and mask ....x....x....x....|....x....x....x....|....x....x....x....|....x....x....x....|xxxxxxxxxxxxxxxxxxx|....x....x....x....|....x....x....x....|....x....x....x....|....x....x....x....|xxxxxxxxxxxxxxxxxxx|....x....x....x....|....x....x....x....|....x....x....x....|....x....x....x....|xxxxxxxxxxxxxxxxxxx|....x....x....x....|....x....x....x....|....x....x....x....|....x....x....x.... at (0,0)
  _01: a rectangle with size (4,4) and color red and mask Full at (0,5)
  _011: a rectangle with size (4,4) and color red and mask Full at (5,0)
  _0111: a rectangle with size (4,4) and color blue and mask Full at (5,5)
  _01111: a rectangle with size (4,4) and color blue and mask Full at (10,10)
diff: 
delta: (15,15)=3  (15,16)=3  (15,17)=3  (15,18)=3  (16,15)=3  (16,16)=3  (16,17)=3  (16,18)=3  (17,15)=3  (17,16)=3  (17,17)=3  (17,18)=3  (18,15)=3  (18,16)=3  (18,17)=3  (18,18)=3 
! 9 wrong pixels (generated / expected)

TRAIN 9f236235.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color red and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _01: a rectangle with size (3,3) and color cyan and mask Full at (0,4)
  _011: a rectangle with size (3,3) and color cyan and mask Full at (4,0)
  _0111: a rectangle with size (3,3) and color cyan and mask Full at (4,4)
  _01111: a rectangle with size (3,3) and color yellow and mask Full at (8,8)
diff: 
delta:
   (301.3 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask x.|xx at (0,1)
diff: 
delta: (2,0)=4 
   (47.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (11,11) and color red and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _01: a rectangle with size (3,3) and color cyan and mask Full at (0,4)
  _011: a rectangle with size (3,3) and color cyan and mask Full at (4,0)
  _0111: a rectangle with size (3,3) and color cyan and mask Full at (4,4)
  _01111: a rectangle with size (3,3) and color yellow and mask Full at (8,8)
diff: 
delta:
! 6 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (1,11) and color red and mask Full at (3,0)
  _01: a rectangle with size (11,11) and color red and mask ...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x...|xxxxxxxxxxx|...x...x...|...x...x...|...x...x... at (0,0)
  _011: a rectangle with size (3,7) and color cyan and mask Full at (4,0)
  _0111: a rectangle with size (3,3) and color cyan and mask Full at (0,4)
  _01111: a rectangle with size (3,3) and color yellow and mask Full at (8,8)
diff: 
delta:
! size mismatch, 3x7 instead of 3x3

TRAIN 9f236235.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (23,23) and color black and layers
  _0: a rectangle with size (23,23) and color cyan and mask .....x.....x.....x.....|.....x.....x.....x.....|.....x.....x.....x.....|.....x.....x.....x.....|.....x.....x.....x.....|xxxxxxxxxxxxxxxxxxxxxxx|.....x.....x.....x.....|.....x.....x.....x.....|.....x.....x.....x.....|.....x.....x.....x.....|.....x.....x.....x.....|xxxxxxxxxxxxxxxxxxxxxxx|.....x.....x.....x.....|.....x.....x.....x.....|.....x.....x.....x.....|.....x.....x.....x.....|.....x.....x.....x.....|xxxxxxxxxxxxxxxxxxxxxxx|.....x.....x.....x.....|.....x.....x.....x.....|.....x.....x.....x.....|.....x.....x.....x.....|.....x.....x.....x..... at (0,0)
  _01: a rectangle with size (23,5) and color green and mask Full at (0,6)
  _011: a rectangle with size (5,23) and color blue and mask Full at (0,0)
  _0111: a rectangle with size (5,5) and color red and mask Full at (12,0)
  _01111: a rectangle with size (5,5) and color red and mask Full at (12,18)
diff: 
delta:
! size mismatch, 5x23 instead of 4x4

TEST 9f236235.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 19.6 sec (19.6 sec/task)
bits-train-error = 1733.9 bits (1733.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-156] Checking task a1570a43.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 12718.3 = 12727.3
DL output with Mo: L = 9.0 + 12718.3 = 12727.3
DL input+output M: L = 17.9 + 25436.6 = 25454.5

# learning a model for train pairs
2.000	
1.493	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.986	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.834	OUT DEF: ^.layer_0.shape=^.layer_0.shape
0.777	OUT DEF: ^.size=^.size
0.762	IN  DEF: ^.layer_0.shape.color=red
0.750	OUT OBJECT at ^.layer_01: a point with color ? at ?
0.735	OUT DEF: ^.layer_01.shape.color=green
0.722	OUT OBJECT at ^.layer_010: a point with color ? at ?
0.707	OUT DEF: ^.layer_010.shape.color=green
0.693	OUT OBJECT at ^.layer_011: a point with color ? at ?
0.676	OUT OBJECT at ^.layer_0111: a point with color ? at ?
0.662	OUT DEF: ^.layer_011.shape.color=green
0.647	OUT DEF: ^.layer_0111.shape.color=green
0.635	IN  OBJECT at ^.layer_01: a point with color ? at ?
0.603	OUT DEF: ^.layer_01=^.layer_01
0.588	IN  DEF: ^.layer_01.shape.color=green
0.575	IN  OBJECT at ^.layer_011: a point with color ? at ?
0.543	OUT DEF: ^.layer_010=^.layer_011
0.528	IN  OBJECT at ^.layer_0111: a point with color ? at ?
0.496	OUT DEF: ^.layer_011=^.layer_0111
0.479	IN  OBJECT at ^.layer_01111: a point with color ? at ?
0.447	OUT DEF: ^.layer_0111=^.layer_01111
0.433	IN  DEF: ^.layer_011.shape.color=green
0.418	IN  DEF: ^.layer_0111.shape.color=green
0.404	IN  DEF: ^.layer_01111.shape.color=green
0.399	OUT DEF: ^.color=black
0.394	IN  DEF: ^.color=black
0.390	IN  DEF: ^.size=(?,?)
0.386	IN  DEF: ^.layer_0.pos=(?,?)
0.383	OUT DEF: ^.layer_0.pos=(?,?)
0.370	OUT DEF: ^.layer_0.pos.i=^.layer_01.pos.i + 1
0.357	OUT DEF: ^.layer_0.pos.j=^.layer_01.pos.j + 1
0.353	IN  DEF: ^.layer_0.shape.size=(?,?)
0.332	IN  DEF: ^.layer_0.shape.size.i=5
0.310	IN  DEF: ^.layer_0.shape.size.j=5
0.306	IN  DEF: ^.layer_01.pos=(?,?)
0.302	IN  DEF: ^.layer_011.pos=(?,?)
0.299	IN  DEF: ^.layer_0111.pos=(?,?)
0.295	IN  DEF: ^.layer_01111.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0.shape at (^.layer_01.pos.i + 1,^.layer_01.pos.j + 1)
  _010: ^.layer_011
  _01: ^.layer_01
  _011: ^.layer_0111
  _0111: ^.layer_01111
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (5,5) and color red and mask ? at (?,?)
  _01: a point with color green at (?,?)
  _011: a point with color green at (?,?)
  _0111: a point with color green at (?,?)
  _01111: a point with color green at (?,?)

DL input  with Mi: L = 121.8 + 3560.0 = 3681.8
DL output with Mo: L = 71.4 + 0.0 = 71.4
DL input+output M: L = 193.1 + 3560.0 = 3753.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (5,5) and color red and mask ..x..|.xx..|xxxxx|.x...|.xx.. at (0,0)
  _01: a point with color green at (0,0)
  _011: a point with color green at (0,6)
  _0111: a point with color green at (6,0)
  _01111: a point with color green at (6,6)
diff: 
delta:
   (85.2 bits)
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (5,5) and color red and mask ..x..|.xx..|xxxxx|.x...|.xx.. at (1,1)
  _010: a point with color green at (0,6)
  _01: a point with color green at (0,0)
  _011: a point with color green at (6,0)
  _0111: a point with color green at (6,6)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (5,5) and color red and mask ..x..|.xx..|xxxxx|.x...|.xx.. at (0,0)
  _01: a point with color green at (0,0)
  _011: a point with color green at (0,6)
  _0111: a point with color green at (6,0)
  _01111: a point with color green at (6,6)
diff: 
delta:
correct output grid

TRAIN a1570a43.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (5,5) and color red and mask ..xxx|xxx..|x.x..|xxxx.|...x. at (2,0)
  _01: a point with color green at (1,1)
  _011: a point with color green at (1,7)
  _0111: a point with color green at (7,1)
  _01111: a point with color green at (7,7)
diff: 
delta:
   (90.3 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (5,5) and color red and mask ..xxx|xxx..|x.x..|xxxx.|...x. at (2,2)
  _010: a point with color green at (1,7)
  _01: a point with color green at (1,1)
  _011: a point with color green at (7,1)
  _0111: a point with color green at (7,7)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (5,5) and color red and mask ..xxx|xxx..|x.x..|xxxx.|...x. at (2,0)
  _01: a point with color green at (1,1)
  _011: a point with color green at (1,7)
  _0111: a point with color green at (7,1)
  _01111: a point with color green at (7,7)
diff: 
delta:
correct output grid

TRAIN a1570a43.json/2: 1 1st (SUCCESS)

## instance 3

> Input and output best reading:
data: a background with size (9,10) and color black and layers
  _0: a rectangle with size (5,5) and color red and mask .xx..|xxxx.|..xxx|..x..|.xx.. at (0,2)
  _01: a point with color green at (1,1)
  _011: a point with color green at (1,7)
  _0111: a point with color green at (7,1)
  _01111: a point with color green at (7,7)
diff: 
delta:
   (91.4 bits)
data: a background with size (9,10) and color black and layers
  _0: a rectangle with size (5,5) and color red and mask .xx..|xxxx.|..xxx|..x..|.xx.. at (2,2)
  _010: a point with color green at (1,7)
  _01: a point with color green at (1,1)
  _011: a point with color green at (7,1)
  _0111: a point with color green at (7,7)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,10) and color black and layers
  _0: a rectangle with size (5,5) and color red and mask .xx..|xxxx.|..xxx|..x..|.xx.. at (0,2)
  _01: a point with color green at (1,1)
  _011: a point with color green at (1,7)
  _0111: a point with color green at (7,1)
  _01111: a point with color green at (7,7)
diff: 
delta:
correct output grid

TRAIN a1570a43.json/3: 1 1st (SUCCESS)

## instance 4

> Input and output best reading:
data: a background with size (9,8) and color black and layers
  _0: a rectangle with size (5,5) and color red and mask ...x.|.xxx.|.x...|xxxxx|.x... at (1,0)
  _01: a point with color green at (0,0)
  _011: a point with color green at (0,6)
  _0111: a point with color green at (6,0)
  _01111: a point with color green at (6,6)
diff: 
delta:
   (89.1 bits)
data: a background with size (9,8) and color black and layers
  _0: a rectangle with size (5,5) and color red and mask ...x.|.xxx.|.x...|xxxxx|.x... at (1,1)
  _010: a point with color green at (0,6)
  _01: a point with color green at (0,0)
  _011: a point with color green at (6,0)
  _0111: a point with color green at (6,6)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,8) and color black and layers
  _0: a rectangle with size (5,5) and color red and mask ...x.|.xxx.|.x...|xxxxx|.x... at (1,0)
  _01: a point with color green at (0,0)
  _011: a point with color green at (0,6)
  _0111: a point with color green at (6,0)
  _01111: a point with color green at (6,6)
diff: 
delta:
correct output grid

TRAIN a1570a43.json/4: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,8) and color black and layers
  _0: a rectangle with size (5,5) and color red and mask x....|xx...|xxx..|xxxxx|x.... at (2,0)
  _01: a point with color green at (1,0)
  _011: a point with color green at (1,6)
  _0111: a point with color green at (7,0)
  _01111: a point with color green at (7,6)
diff: 
delta:
correct output grid

TEST a1570a43.json/1: 1 1st (SUCCESS)

# Performance measures on task
runtime-learning = 7.9 sec (7.9 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 1.00

=====================================
[-155] Checking task a2fd1cf0.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1954.1 = 1963.1
DL output with Mo: L = 9.0 + 11406.9 = 11415.9
DL input+output M: L = 17.9 + 13361.0 = 13379.0

# learning a model for train pairs
2.000	
1.442	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.335	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.268	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.189	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.133	OUT DEF: ^.size=^.size
1.109	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
1.079	OUT DEF: ^.layer_011=^.layer_0
1.052	OUT OBJECT at ^.layer_0111: ^.layer_01.shape at ?
0.982	IN  DEF: ^.layer_0.shape.color=red
0.912	IN  DEF: ^.layer_01.shape.color=green
0.881	OUT DEF: ^.layer_0111=^.layer_01
0.858	IN  DEF: ^.color=black
0.840	IN  DEF: ^.size=(?,?)
0.822	IN  DEF: ^.layer_0.pos=(?,?)
0.805	IN  DEF: ^.layer_01.pos=(?,?)
0.793	OUT DEF: ^.layer_0.shape.color=cyan
0.780	OUT DEF: ^.layer_01.shape.color=cyan
0.774	OUT DEF: ^.layer_0.shape.mask=Full
0.768	OUT DEF: ^.layer_01.shape.mask=Full
0.764	OUT DEF: ^.color=black
0.761	OUT DEF: ^.layer_0.pos=(?,?)
0.747	OUT DEF: ^.layer_0.pos.j=^.layer_01.pos.j
0.744	OUT DEF: ^.layer_0.shape.size=(?,?)
0.738	OUT DEF: ^.layer_0.shape.size.j=1
0.735	OUT DEF: ^.layer_01.pos=(?,?)
0.722	OUT DEF: ^.layer_01.pos.i=^.layer_0.pos.i
0.719	OUT DEF: ^.layer_01.shape.size=(?,?)
0.713	OUT DEF: ^.layer_01.shape.size.i=1

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,1) and color cyan and mask Full at (?,^.layer_01.pos.j)
  _01: a rectangle with size (1,?) and color cyan and mask Full at (^.layer_0.pos.i,?)
  _011: ^.layer_0
  _0111: ^.layer_01
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a point with color red at (?,?)
  _01: a point with color green at (?,?)

DL input  with Mi: L = 49.4 + 1199.1 = 1248.5
DL output with Mo: L = 74.3 + 805.0 = 879.3
DL input+output M: L = 123.7 + 2004.1 = 2127.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (15,15) and color black and layers
  _0: a point with color red at (1,4)
  _01: a point with color green at (13,10)
diff: 
delta:
   (41.2 bits)
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (12,1) and color cyan and mask Full at (1,10)
  _01: a rectangle with size (1,6) and color cyan and mask Full at (1,5)
  _011: a point with color red at (1,4)
  _0111: a point with color green at (13,10)
diff: 
delta:
   (27.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color black and layers
  _0: a point with color red at (1,4)
  _01: a point with color green at (13,10)
diff: 
delta:
! 19 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (15,15) and color black and layers
  _0: a point with color green at (13,10)
  _01: a point with color red at (1,4)
diff:   ^.layer_01.shape.color  ^.layer_0.shape.color
delta:
! 21 wrong pixels (generated / expected)

TRAIN a2fd1cf0.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,16) and color black and layers
  _0: a point with color red at (7,1)
  _01: a point with color green at (1,11)
diff: 
delta:
   (39.2 bits)
data: a background with size (10,16) and color black and layers
  _0: a rectangle with size (6,1) and color cyan and mask Full at (2,11)
  _01: a rectangle with size (1,10) and color cyan and mask Full at (7,2)
  _011: a point with color red at (7,1)
  _0111: a point with color green at (1,11)
diff: 
delta:
   (26.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,16) and color black and layers
  _0: a point with color red at (7,1)
  _01: a point with color green at (1,11)
diff: 
delta:
! 19 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,16) and color black and layers
  _0: a point with color green at (1,11)
  _01: a point with color red at (7,1)
diff:   ^.layer_01.shape.color  ^.layer_0.shape.color
delta:
! 18 wrong pixels (generated / expected)

TRAIN a2fd1cf0.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (12,14) and color black and layers
  _0: a point with color red at (1,11)
  _01: a point with color green at (10,4)
diff: 
delta:
   (39.5 bits)
data: a background with size (12,14) and color black and layers
  _0: a rectangle with size (9,1) and color cyan and mask Full at (1,4)
  _01: a rectangle with size (1,7) and color cyan and mask Full at (1,4)
  _011: a point with color red at (1,11)
  _0111: a point with color green at (10,4)
diff: 
delta:
   (26.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,14) and color black and layers
  _0: a point with color red at (1,11)
  _01: a point with color green at (10,4)
diff: 
delta:
! 17 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,14) and color black and layers
  _0: a point with color green at (10,4)
  _01: a point with color red at (1,11)
diff:   ^.layer_01.shape.color  ^.layer_0.shape.color
delta:
! 19 wrong pixels (generated / expected)

TRAIN a2fd1cf0.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,14) and color black and layers
  _0: a point with color red at (2,1)
  _01: a point with color green at (10,10)
diff: 
delta:
! 20 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,14) and color black and layers
  _0: a point with color green at (10,10)
  _01: a point with color red at (2,1)
diff:   ^.layer_01.shape.color  ^.layer_0.shape.color
delta:
! 20 wrong pixels (generated / expected)

TEST a2fd1cf0.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.8 sec (0.8 sec/task)
bits-train-error = 805.0 bits (805.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-154] Checking task a3325580.json: 6 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 16993.2 = 17002.2
DL output with Mo: L = 9.0 + 5887.1 = 5896.1
DL input+output M: L = 17.9 + 22880.3 = 22898.3

# learning a model for train pairs
2.000	
1.683	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.491	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.314	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.198	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.150	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.127	OUT DEF: ^.layer_0.shape.mask=Full
1.114	OUT DEF: ^.size=(?,?)
1.050	OUT DEF: ^.size.i=^.layer_0.shape.size.j + ^.layer_01.shape.size.i
1.037	OUT DEF: ^.layer_0.pos=(?,?)
1.003	OUT DEF: ^.layer_0.pos.i=(0)
0.990	OUT DEF: ^.layer_0.shape.size=(?,?)
0.926	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.j + ^.layer_01.shape.size.i
0.902	OUT DEF: ^.layer_0.shape.size.j=1
0.897	IN  DEF: ^.color=black
0.893	IN  DEF: ^.size=(?,?)
0.861	IN  DEF: ^.size.i=10
0.830	IN  DEF: ^.size.j=10
0.826	IN  DEF: ^.layer_011.pos=(?,?)
0.821	IN  DEF: ^.layer_0.shape.size=(?,?)
0.817	IN  DEF: ^.layer_011.shape.size=(?,?)
0.812	IN  DEF: ^.layer_0.pos=(?,?)
0.808	IN  DEF: ^.layer_01.pos=(?,?)
0.804	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (^.layer_0.shape.size.j + ^.layer_01.shape.size.i,?) and color ? and layers
  _0: a rectangle with size (^.layer_0.shape.size.j + ^.layer_01.shape.size.i,1) and color ^.layer_0.shape.color and mask Full at ((0),?)
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _011: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 108.7 + 6973.0 = 7081.7
DL output with Mo: L = 67.9 + 2214.1 = 2282.0
DL input+output M: L = 176.6 + 9187.1 = 9363.7

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,2) and color pink and mask xx|.x|xx at (3,5)
  _01: a rectangle with size (3,3) and color cyan and mask xxx|..x|..x at (1,7)
  _011: a rectangle with size (4,2) and color yellow and mask x.|x.|xx|x. at (2,2)
diff: 
delta: (7,1)=3  (7,2)=3  (8,0)=3  (8,1)=3 
   (185.6 bits)
data: a background with size (5,3) and color cyan and layers
  _0: a rectangle with size (5,1) and color pink and mask Full at (0,1)
diff: 
delta: (0,0)=4  (1,0)=4  (2,0)=4  (3,0)=4  (4,0)=4 
   (102.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,2) and color pink and mask xx|.x|xx at (3,5)
  _01: a rectangle with size (3,3) and color cyan and mask xxx|..x|..x at (1,7)
  _011: a rectangle with size (4,2) and color yellow and mask x.|x.|xx|x. at (2,2)
diff: 
delta: (7,1)=3  (7,2)=3  (8,0)=3  (8,1)=3 
! size mismatch, 5x10 instead of 5x3
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,2) and color pink and mask xx|.x|xx at (3,5)
  _01: a rectangle with size (4,2) and color yellow and mask x.|x.|xx|x. at (2,2)
  _011: a rectangle with size (3,3) and color cyan and mask xxx|..x|..x at (1,7)
diff: 
delta: (7,1)=3  (7,2)=3  (8,0)=3  (8,1)=3 
! size mismatch, 6x10 instead of 5x3
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask xxx|..x|..x at (1,7)
  _01: a rectangle with size (3,2) and color pink and mask xx|.x|xx at (3,5)
  _011: a rectangle with size (4,2) and color yellow and mask x.|x.|xx|x. at (2,2)
diff: 
delta: (7,1)=3  (7,2)=3  (8,0)=3  (8,1)=3 
! size mismatch, 6x10 instead of 5x3

TRAIN a3325580.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,3) and color yellow and mask xxx|x.x|..x|.xx|..x at (0,7)
  _01: a rectangle with size (6,3) and color brown and mask .x.|.xx|xx.|.x.|.xx|.x. at (3,0)
  _011: a rectangle with size (4,3) and color pink and mask .x.|.x.|xxx|..x at (3,4)
diff: 
delta:
   (133.2 bits)
data: a background with size (9,2) and color brown and layers
  _0: a rectangle with size (9,1) and color yellow and mask Full at (0,1)
diff: 
delta:
   (14.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,3) and color yellow and mask xxx|x.x|..x|.xx|..x at (0,7)
  _01: a rectangle with size (6,3) and color brown and mask .x.|.xx|xx.|.x.|.xx|.x. at (3,0)
  _011: a rectangle with size (4,3) and color pink and mask .x.|.x.|xxx|..x at (3,4)
diff: 
delta:
! size mismatch, 9x10 instead of 9x2
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,3) and color yellow and mask xxx|x.x|..x|.xx|..x at (0,7)
  _01: a rectangle with size (4,3) and color pink and mask .x.|.x.|xxx|..x at (3,4)
  _011: a rectangle with size (6,3) and color brown and mask .x.|.xx|xx.|.x.|.xx|.x. at (3,0)
diff: 
delta:
! size mismatch, 7x10 instead of 9x2
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,3) and color brown and mask .x.|.xx|xx.|.x.|.xx|.x. at (3,0)
  _01: a rectangle with size (5,3) and color yellow and mask xxx|x.x|..x|.xx|..x at (0,7)
  _011: a rectangle with size (4,3) and color pink and mask .x.|.x.|xxx|..x at (3,4)
diff: 
delta:
! size mismatch, 8x10 instead of 9x2

TRAIN a3325580.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask xx.|.xx|.x. at (1,5)
  _01: a rectangle with size (2,3) and color orange and mask xxx|..x at (1,0)
  _011: a rectangle with size (4,1) and color blue and mask Full at (0,9)
diff: 
delta: (5,3)=3  (6,3)=3  (6,4)=3 
   (155.4 bits)
data: a background with size (5,1) and color brown and layers
  _0: a rectangle with size (5,1) and color red and mask Full at (0,0)
diff: 
delta:
   (11.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask xx.|.xx|.x. at (1,5)
  _01: a rectangle with size (2,3) and color orange and mask xxx|..x at (1,0)
  _011: a rectangle with size (4,1) and color blue and mask Full at (0,9)
diff: 
delta: (5,3)=3  (6,3)=3  (6,4)=3 
! size mismatch, 5x10 instead of 5x1
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask xx.|.xx|.x. at (1,5)
  _01: a rectangle with size (4,1) and color blue and mask Full at (0,9)
  _011: a rectangle with size (2,3) and color orange and mask xxx|..x at (1,0)
diff: 
delta: (5,3)=3  (6,3)=3  (6,4)=3 
! size mismatch, 7x10 instead of 5x1
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,3) and color orange and mask xxx|..x at (1,0)
  _01: a rectangle with size (3,3) and color red and mask xx.|.xx|.x. at (1,5)
  _011: a rectangle with size (4,1) and color blue and mask Full at (0,9)
diff: 
delta: (5,3)=3  (6,3)=3  (6,4)=3 
! size mismatch, 6x10 instead of 5x1

TRAIN a3325580.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,1) and color cyan and mask Full at (3,2)
  _01: a rectangle with size (2,1) and color pink and mask Full at (4,6)
  _011: a rectangle with size (1,2) and color yellow and mask Full at (8,4)
diff: 
delta:
   (69.9 bits)
data: a background with size (3,1) and color brown and layers
  _0: a rectangle with size (3,1) and color cyan and mask Full at (0,0)
diff: 
delta:
   (11.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,1) and color cyan and mask Full at (3,2)
  _01: a rectangle with size (1,2) and color yellow and mask Full at (8,4)
  _011: a rectangle with size (2,1) and color pink and mask Full at (4,6)
diff: 
delta:
! size mismatch, 2x10 instead of 3x1
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,1) and color cyan and mask Full at (3,2)
  _01: a rectangle with size (2,1) and color pink and mask Full at (4,6)
  _011: a rectangle with size (1,2) and color yellow and mask Full at (8,4)
diff: 
delta:
! size mismatch, 3x10 instead of 3x1
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,2) and color yellow and mask Full at (8,4)
  _01: a rectangle with size (3,1) and color cyan and mask Full at (3,2)
  _011: a rectangle with size (2,1) and color pink and mask Full at (4,6)
diff: 
delta:
! size mismatch, 5x10 instead of 3x1

TRAIN a3325580.json/4: 0 - (FAILURE)

## instance 5

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask xx|.x at (2,5)
  _01: a rectangle with size (1,2) and color red and mask Full at (5,1)
  _011: a rectangle with size (2,1) and color red and mask Full at (4,1)
diff: 
delta:
   (75.4 bits)
data: a background with size (3,2) and color red and layers
  _0: a rectangle with size (3,1) and color green and mask Full at (0,1)
diff: 
delta:
   (14.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask xx|.x at (2,5)
  _01: a rectangle with size (1,2) and color red and mask Full at (5,1)
  _011: a rectangle with size (2,1) and color red and mask Full at (4,1)
diff: 
delta:
! size mismatch, 3x10 instead of 3x2
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask xx|.x at (2,5)
  _01: a rectangle with size (2,1) and color red and mask Full at (4,1)
  _011: a rectangle with size (1,2) and color red and mask Full at (5,1)
diff: 
delta:
! size mismatch, 4x10 instead of 3x2
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask x.|xx at (4,1)
  _01: a rectangle with size (1,2) and color green and mask Full at (2,5)
  _011: a rectangle with size (2,1) and color green and mask Full at (2,6)
diff: 
delta:
! size mismatch, 3x10 instead of 3x2

TRAIN a3325580.json/5: 0 - (FAILURE)

## instance 6

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color yellow and mask xx|x. at (5,3)
  _01: a rectangle with size (1,3) and color cyan and mask Full at (3,7)
  _011: a rectangle with size (3,1) and color blue and mask Full at (2,1)
diff: 
delta:
   (77.8 bits)
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (3,1) and color yellow and mask Full at (0,1)
diff: 
delta: (0,0)=1  (1,0)=1  (2,0)=1 
   (66.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,3) and color cyan and mask Full at (3,7)
  _01: a rectangle with size (2,2) and color yellow and mask xx|x. at (5,3)
  _011: a rectangle with size (3,1) and color blue and mask Full at (2,1)
diff: 
delta:
! size mismatch, 5x10 instead of 3x3
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color yellow and mask xx|x. at (5,3)
  _01: a rectangle with size (1,3) and color cyan and mask Full at (3,7)
  _011: a rectangle with size (3,1) and color blue and mask Full at (2,1)
diff: 
delta:
! size mismatch, 3x10 instead of 3x3
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,3) and color cyan and mask Full at (3,7)
  _01: a rectangle with size (3,1) and color blue and mask Full at (2,1)
  _011: a rectangle with size (2,2) and color yellow and mask xx|x. at (5,3)
diff: 
delta:
! size mismatch, 6x10 instead of 3x3

TRAIN a3325580.json/6: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,3) and color blue and mask .x.|xxx at (0,7)
  _01: a rectangle with size (3,2) and color grey and mask .x|xx|.x at (1,1)
  _011: a rectangle with size (3,2) and color red and mask xx|x.|x. at (7,3)
diff: 
delta: (5,5)=9# (5,6)=9# (6,0)=8  (7,0)=8  (8,0)=8 
! size mismatch, 6x10 instead of 4x3
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,2) and color grey and mask .x|xx|.x at (1,1)
  _01: a rectangle with size (2,3) and color blue and mask .x.|xxx at (0,7)
  _011: a rectangle with size (3,2) and color red and mask xx|x.|x. at (7,3)
diff: 
delta: (5,5)=9# (5,6)=9# (6,0)=8  (7,0)=8  (8,0)=8 
! size mismatch, 4x10 instead of 4x3

TEST a3325580.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 3.7 sec (3.7 sec/task)
bits-train-error = 2214.1 bits (2214.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-153] Checking task a3df8b1e.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1086.8 = 1095.8
DL output with Mo: L = 9.0 + 5917.5 = 5926.5
DL input+output M: L = 17.9 + 7004.3 = 7022.3

# learning a model for train pairs
2.000	
1.379	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.236	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.110	IN  DEF: ^.layer_0.shape.color=blue
1.031	OUT DEF: ^.size=^.size
0.951	OUT DEF: ^.layer_0.shape.size=^.size
0.910	IN  DEF: ^.color=black
0.878	IN  DEF: ^.size=(?,?)
0.637	IN  DEF: ^.size.i=10
0.605	IN  DEF: ^.layer_0.pos=(?,?)
0.480	IN  DEF: ^.layer_0.pos.i=9
0.402	IN  DEF: ^.layer_0.pos.j=(0)
0.378	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.371	OUT DEF: ^.color=black
0.365	OUT DEF: ^.layer_0.pos=(?,?)
0.341	OUT DEF: ^.layer_0.pos.i=(0)
0.327	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.j

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size ^.size and color ^.layer_0.shape.color and mask ? at ((0),^.layer_0.pos.j)
WHERE (Mi)
a background with size (10,?) and color black and layers
  _0: a point with color blue at (9,(0))

DL input  with Mi: L = 38.5 + 161.4 = 199.8
DL output with Mo: L = 28.8 + 827.6 = 856.4
DL input+output M: L = 67.3 + 989.0 = 1056.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,2) and color black and layers
  _0: a point with color blue at (9,0)
diff: 
delta:
   (4.3 bits)
data: a background with size (10,2) and color black and layers
  _0: a rectangle with size (10,2) and color blue and mask Odd Checkboard at (0,0)
diff: 
delta:
   (6.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,2) and color black and layers
  _0: a point with color blue at (9,0)
diff: 
delta:
! 10 wrong pixels (generated / expected)

TRAIN a3df8b1e.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,3) and color black and layers
  _0: a point with color blue at (9,0)
diff: 
delta:
   (5.5 bits)
data: a background with size (10,3) and color black and layers
  _0: a rectangle with size (10,3) and color blue and mask .x.|x..|.x.|..x|.x.|x..|.x.|..x|.x.|x.. at (0,0)
diff: 
delta:
   (33.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,3) and color black and layers
  _0: a point with color blue at (9,0)
diff: 
delta:
! 20 wrong pixels (generated / expected)

TRAIN a3df8b1e.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,4) and color black and layers
  _0: a point with color blue at (9,0)
diff: 
delta:
   (6.3 bits)
data: a background with size (10,4) and color black and layers
  _0: a rectangle with size (10,4) and color blue and mask ...x|..x.|.x..|x...|.x..|..x.|...x|..x.|.x..|x... at (0,0)
diff: 
delta:
   (43.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,4) and color black and layers
  _0: a point with color blue at (9,0)
diff: 
delta:
! 30 wrong pixels (generated / expected)

TRAIN a3df8b1e.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,5) and color black and layers
  _0: a point with color blue at (9,0)
diff: 
delta:
! 40 wrong pixels (generated / expected)

TEST a3df8b1e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.2 sec (0.2 sec/task)
bits-train-error = 827.6 bits (827.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-152] Checking task a416b8f3.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4129.5 = 4138.4
DL output with Mo: L = 9.0 + 8196.8 = 8205.8
DL input+output M: L = 17.9 + 12326.3 = 12344.2

# learning a model for train pairs
2.000	
1.886	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.751	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.616	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.524	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.452	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.389	OUT OBJECT at ^.layer_0110: ^.layer_01.shape at ?
1.314	OUT OBJECT at ^.layer_01101: ^.layer_01.shape at ?
1.283	OUT DEF: ^.layer_0=^.layer_0
1.251	OUT DEF: ^.layer_0110=^.layer_01
1.221	IN  DEF: ^.layer_01.shape.color=red
1.204	IN  DEF: ^.layer_01.shape.mask=Full
1.193	IN  DEF: ^.color=black
1.184	OUT DEF: ^.layer_011.shape.mask=Full
1.176	IN  DEF: ^.size=(?,?)
1.167	IN  DEF: ^.layer_0.pos=(?,?)
1.157	IN  DEF: ^.layer_0.pos.i=(0)
1.135	IN  DEF: ^.layer_0.pos.j=(0)
1.127	IN  DEF: ^.layer_0.shape.size=(?,?)
1.096	IN  DEF: ^.layer_0.shape.size.j=2
1.087	IN  DEF: ^.layer_01.pos=(?,?)
1.079	IN  DEF: ^.layer_01.shape.size=(?,?)
1.073	OUT DEF: ^.color=black
1.069	OUT DEF: ^.size=(?,?)
1.042	OUT DEF: ^.size.j=^.size.j + ^.size.j
1.020	OUT DEF: ^.size.i=^.size.i
1.016	OUT DEF: ^.layer_01.pos=(?,?)
1.001	OUT DEF: ^.layer_01.pos.j=^.size.j
0.990	OUT DEF: ^.layer_01.pos.i=(0)
0.985	OUT DEF: ^.layer_01101.pos=(?,?)
0.972	OUT DEF: ^.layer_01101.pos.j=^.size.j + ^.layer_01.pos.j
0.961	OUT DEF: ^.layer_01101.pos.i=^.layer_01.pos.i
0.956	OUT DEF: ^.layer_011.pos=(?,?)
0.943	OUT DEF: ^.layer_011.pos.j=^.layer_01.shape.size.i - 1
0.933	OUT DEF: ^.layer_011.pos.i=^.layer_0.shape.size.j - ^.layer_01.pos.j
0.929	OUT DEF: ^.layer_011.shape.size=(?,?)
0.920	OUT DEF: ^.layer_011.shape.size.i=^.size.i - ^.layer_0.shape.size.i

# Learned model:
CONSTRUCT (Mo)
a background with size (^.size.i,^.size.j + ^.size.j) and color black and layers
  _0: ^.layer_0
  _01: ^.layer_0.shape at ((0),^.size.j)
  _0110: ^.layer_01
  _01101: ^.layer_01.shape at (^.layer_01.pos.i,^.size.j + ^.layer_01.pos.j)
  _011: a rectangle with size (^.size.i - ^.layer_0.shape.size.i,?) and color ? and mask Full at (^.layer_0.shape.size.j - ^.layer_01.pos.j,^.layer_01.shape.size.i - 1)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,2) and color ? and mask ? at ((0),(0))
  _01: a rectangle with size (?,?) and color red and mask Full at (?,?)

DL input  with Mi: L = 71.7 + 2616.0 = 2687.6
DL output with Mo: L = 144.4 + 2072.0 = 2216.4
DL input+output M: L = 216.1 + 4688.0 = 4904.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color grey and mask .x|xx at (0,0)
  _01: a rectangle with size (1,1) and color red and mask Full at (1,2)
diff: 
delta:
   (37.5 bits)
data: a background with size (3,6) and color black and layers
  _0: a rectangle with size (2,2) and color grey and mask .x|xx at (0,0)
  _01: a rectangle with size (2,2) and color grey and mask .x|xx at (0,3)
  _0110: a rectangle with size (1,1) and color red and mask Full at (1,2)
  _01101: a rectangle with size (1,1) and color red and mask Full at (1,5)
  _011: a rectangle with size (1,1) and color black and mask Full at (0,0)
diff: 
delta:
   (7.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color grey and mask .x|xx at (0,0)
  _01: a rectangle with size (1,1) and color red and mask Full at (1,2)
diff: 
delta:
! 1 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color grey and mask Full at (0,0)
  _01: a rectangle with size (1,1) and color red and mask Full at (1,2)
diff: 
delta: (0,0)=0 
! 2 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color grey and mask Full at (1,0)
  _01: a rectangle with size (1,1) and color red and mask Full at (1,2)
diff:   ^.layer_0.pos.i
delta: (0,1)=5#
! 5 wrong pixels (generated / expected)

TRAIN a416b8f3.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (4,3) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask Even Checkboard at (0,0)
  _01: a rectangle with size (2,1) and color red and mask Full at (1,0)
diff: 
delta: (2,1)=1  (2,2)=8  (3,1)=1 
   (91.8 bits)
data: a background with size (4,6) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask Even Checkboard at (0,0)
  _01: a rectangle with size (2,2) and color green and mask Even Checkboard at (0,3)
  _0110: a rectangle with size (2,1) and color red and mask Full at (1,0)
  _01101: a rectangle with size (2,1) and color red and mask Full at (1,3)
  _011: a rectangle with size (2,1) and color blue and mask Full at (2,1)
diff: 
delta: (2,2)=8  (2,4)=1  (2,5)=8  (3,4)=1 
   (79.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,3) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask Even Checkboard at (0,0)
  _01: a rectangle with size (2,1) and color red and mask Full at (1,0)
diff: 
delta: (2,1)=1  (2,2)=8  (3,1)=1 
! 7 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (4,3) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask Even Checkboard at (0,0)
  _01: a rectangle with size (2,1) and color blue and mask Full at (2,1)
diff:   ^.layer_01.shape.color
delta: (1,0)=2  (2,0)=2  (2,2)=8 
! 7 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (4,3) and color black and layers
  _0: a rectangle with size (1,1) and color green and mask Full at (0,0)
  _01: a rectangle with size (2,1) and color red and mask Full at (1,0)
diff:   ^.layer_0.shape.size.j
delta: (1,1)=3  (2,1)=1  (2,2)=8  (3,1)=1 
! 10 wrong pixels (generated / expected)

TRAIN a416b8f3.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (3,2) and color grey and mask Even Checkboard at (0,0)
  _01: a rectangle with size (3,2) and color red and mask Full at (0,0)
diff: 
delta: (0,2)=3  (1,2)=3  (2,2)=8  (2,3)=8  (3,2)=6 
   (132.3 bits)
data: a background with size (4,8) and color black and layers
  _0: a rectangle with size (3,2) and color grey and mask Even Checkboard at (0,0)
  _01: a rectangle with size (3,2) and color grey and mask Even Checkboard at (0,4)
  _0110: a rectangle with size (3,2) and color red and mask Full at (0,0)
  _01101: a rectangle with size (3,2) and color red and mask Full at (0,4)
  _011: a rectangle with size (1,6) and color cyan and mask Full at (2,2)
diff: 
delta: (0,2)=3  (0,6)=3  (1,2)=3  (1,6)=3  (3,2)=6  (3,6)=6 
   (121.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (3,2) and color grey and mask Even Checkboard at (0,0)
  _01: a rectangle with size (3,2) and color red and mask Full at (0,0)
diff: 
delta: (0,2)=3  (1,2)=3  (2,2)=8  (2,3)=8  (3,2)=6 
! 10 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (3,2) and color grey and mask Even Checkboard at (0,0)
  _01: a rectangle with size (3,1) and color red and mask Full at (0,1)
diff: 
delta: (0,2)=3  (1,0)=2  (1,2)=3  (2,2)=8  (2,3)=8  (3,2)=6 
! 13 wrong pixels (generated / expected)

TRAIN a416b8f3.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,4) and color black and layers
  _0: a rectangle with size (1,2) and color pink and mask Full at (3,0)
  _01: a rectangle with size (2,1) and color yellow and mask Full at (0,0)
diff:   ^.layer_01.shape.color  ^.layer_0.pos.i
delta: (1,1)=5# (2,1)=5# (2,2)=6  (3,2)=1  (4,3)=1 
! 16 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,4) and color black and layers
  _0: a rectangle with size (1,2) and color pink and mask Full at (3,0)
  _01: a rectangle with size (2,1) and color grey and mask Full at (1,1)
diff:   ^.layer_01.shape.color  ^.layer_0.pos.i
delta: (0,0)=4  (1,0)=4  (2,2)=6  (3,2)=1  (4,3)=1 
! 16 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (5,4) and color black and layers
  _0: a rectangle with size (2,1) and color yellow and mask Full at (0,0)
  _01: a rectangle with size (1,2) and color pink and mask Full at (3,0)
diff:   ^.layer_01.shape.color  ^.layer_0.shape.size.j
delta: (1,1)=5# (2,1)=5# (2,2)=6  (3,2)=1  (4,3)=1 
! 11 wrong pixels (generated / expected)

TEST a416b8f3.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 19.9 sec (19.9 sec/task)
bits-train-error = 2072.0 bits (2072.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-151] Checking task a48eeaf7.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3372.2 = 3381.2
DL output with Mo: L = 9.0 + 3372.2 = 3381.2
DL input+output M: L = 17.9 + 6744.5 = 6762.4

# learning a model for train pairs
2.000	
1.711	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.422	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.254	OUT DEF: ^.layer_0=^.layer_0
1.140	OUT DEF: ^.size=^.size
1.113	IN  DEF: ^.layer_0.shape.color=red
1.091	OUT OBJECT at ^.layer_01: a point with color ? at ?
1.064	OUT DEF: ^.layer_01.shape.color=grey
1.040	OUT OBJECT at ^.layer_011: a point with color ? at ?
1.012	OUT OBJECT at ^.layer_0111: a point with color ? at ?
0.985	OUT DEF: ^.layer_011.shape.color=grey
0.958	OUT DEF: ^.layer_0111.shape.color=grey
0.936	IN  OBJECT at ^.layer_01: a point with color ? at ?
0.912	IN  OBJECT at ^.layer_011: a point with color ? at ?
0.885	IN  OBJECT at ^.layer_0111: a point with color ? at ?
0.876	OUT DEF: ^.color=black
0.870	OUT DEF: ^.layer_01.pos=(?,?)
0.846	OUT DEF: ^.layer_01.pos.i=^.layer_0.pos.i - 1
0.839	OUT DEF: ^.layer_011.pos=(?,?)
0.813	OUT DEF: ^.layer_011.pos.i=^.layer_011.pos.i
0.789	OUT DEF: ^.layer_011.pos.j=^.layer_0.pos.i + 2
0.783	IN  DEF: ^.size=(?,?)
0.731	IN  DEF: ^.size.i=10
0.680	IN  DEF: ^.size.j=10
0.671	IN  DEF: ^.color=black
0.664	IN  DEF: ^.layer_0.pos=(?,?)
0.658	OUT DEF: ^.layer_0111.pos=(?,?)
0.634	OUT DEF: ^.layer_0111.pos.i=^.layer_0111.pos.i - 2
0.610	OUT DEF: ^.layer_0111.pos.j=^.layer_0.shape.size.j + 3
0.596	IN  DEF: ^.layer_0.shape.mask=Full
0.590	IN  DEF: ^.layer_0.shape.size=(?,?)
0.565	IN  DEF: ^.layer_0.shape.size.i=2
0.539	IN  DEF: ^.layer_0.shape.size.j=2
0.512	IN  DEF: ^.layer_01.shape.color=grey
0.506	IN  DEF: ^.layer_01.pos=(?,?)
0.479	IN  DEF: ^.layer_01.pos.i=(0)
0.452	IN  DEF: ^.layer_011.shape.color=grey
0.445	IN  DEF: ^.layer_011.pos=(?,?)
0.418	IN  DEF: ^.layer_011.pos.i=3
0.391	IN  DEF: ^.layer_0111.shape.color=grey
0.385	IN  DEF: ^.layer_0111.pos=(?,?)
0.383	OUT DEF: ^.layer_01.shape=^.layer_01.shape
0.382	OUT DEF: ^.layer_011.shape=^.layer_011.shape
0.381	OUT DEF: ^.layer_0111.shape=^.layer_0111.shape

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: ^.layer_01.shape at (^.layer_0.pos.i - 1,?)
  _011: ^.layer_011.shape at (^.layer_011.pos.i,^.layer_0.pos.i + 2)
  _0111: ^.layer_0111.shape at (^.layer_0111.pos.i - 2,^.layer_0.shape.size.j + 3)
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (?,?)
  _01: a point with color grey at ((0),?)
  _011: a point with color grey at (3,?)
  _0111: a point with color grey at (?,?)

DL input  with Mi: L = 110.8 + 766.2 = 877.0
DL output with Mo: L = 109.6 + 301.9 = 411.4
DL input+output M: L = 220.4 + 1068.1 = 1288.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (3,3)
  _01: a point with color grey at (0,3)
  _011: a point with color grey at (3,8)
  _0111: a point with color grey at (7,7)
diff: 
delta:
   (27.9 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (3,3)
  _01: a point with color grey at (2,3)
  _011: a point with color grey at (3,5)
  _0111: a point with color grey at (5,5)
diff: 
delta:
   (4.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (3,3)
  _01: a point with color grey at (0,3)
  _011: a point with color grey at (3,8)
  _0111: a point with color grey at (7,7)
diff: 
delta:
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (3,3)
  _01: a point with color grey at (0,3)
  _011: a point with color grey at (7,7)
  _0111: a point with color grey at (3,8)
diff:   ^.layer_011.pos.i
delta:
! 6 wrong pixels (generated / expected)

TRAIN a48eeaf7.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (2,5)
  _01: a point with color grey at (0,8)
  _011: a point with color grey at (3,1)
  _0111: a point with color grey at (6,9)
diff: 
delta: (8,5)=5#
   (48.8 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (2,5)
  _01: a point with color grey at (1,7)
  _011: a point with color grey at (3,4)
  _0111: a point with color grey at (4,5)
diff: 
delta: (4,7)=5#
   (25.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (2,5)
  _01: a point with color grey at (0,8)
  _011: a point with color grey at (3,1)
  _0111: a point with color grey at (6,9)
diff: 
delta: (8,5)=5#
! 3 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (2,5)
  _01: a point with color grey at (0,8)
  _011: a point with color grey at (3,1)
  _0111: a point with color grey at (8,5)
diff: 
delta: (6,9)=5#
! 5 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (2,5)
  _01: a point with color grey at (0,8)
  _011: a point with color grey at (6,9)
  _0111: a point with color grey at (3,1)
diff:   ^.layer_011.pos.i
delta: (8,5)=5#
! 7 wrong pixels (generated / expected)

TRAIN a48eeaf7.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (6,2)
  _01: a point with color grey at (0,2)
  _011: a point with color grey at (1,8)
  _0111: a point with color grey at (6,7)
diff:   ^.layer_011.pos.i
delta: (9,2)=5#
! 7 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (6,2)
  _01: a point with color grey at (0,2)
  _011: a point with color grey at (1,8)
  _0111: a point with color grey at (9,2)
diff:   ^.layer_011.pos.i
delta: (6,7)=5#
! 7 wrong pixels (generated / expected)

TEST a48eeaf7.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 2.4 sec (2.4 sec/task)
bits-train-error = 301.9 bits (301.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-150] Checking task a5313dff.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 17518.1 = 17527.1
DL output with Mo: L = 9.0 + 24741.5 = 24750.4
DL input+output M: L = 17.9 + 42259.6 = 42277.5

# learning a model for train pairs
2.000	
1.261	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.645	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.434	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.401	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.378	OUT DEF: ^.size=^.size
0.366	OUT DEF: ^.layer_0=^.layer_0
0.358	IN  DEF: ^.layer_0.shape.color=red
0.350	IN  OBJECT at ^.layer_01: a point with color ? at ?
0.342	IN  DEF: ^.layer_01.shape.color=red
0.336	OUT DEF: ^.layer_011.shape.color=blue
0.334	OUT DEF: ^.layer_01.shape.mask=Full
0.331	OUT DEF: ^.layer_011.shape.mask=Full
0.328	IN  DEF: ^.color=black
0.326	OUT OBJECT at ^.layer_0110: ^.layer_01.shape at ?
0.313	OUT DEF: ^.layer_0110=^.layer_01
0.311	IN  DEF: ^.layer_0.pos=(?,?)
0.309	IN  DEF: ^.size=(?,?)
0.307	IN  DEF: ^.layer_0.shape.size=(?,?)
0.305	IN  DEF: ^.layer_01.pos=(?,?)
0.303	OUT DEF: ^.color=black
0.302	OUT DEF: ^.layer_01.pos=(?,?)
0.297	OUT DEF: ^.layer_01.pos.i=^.layer_0.pos.i + 1
0.292	OUT DEF: ^.layer_01.pos.j=^.layer_0.pos.j + 1
0.291	OUT DEF: ^.layer_01.shape.size=(?,?)
0.286	OUT DEF: ^.layer_01.shape.size.j=^.size.j - ^.layer_0.shape.size.j
0.284	OUT DEF: ^.layer_011.pos=(?,?)
0.279	OUT DEF: ^.layer_011.pos.j=^.layer_01.pos.j - 1
0.274	OUT DEF: ^.layer_011.pos.i=^.layer_0.shape.size.i - ^.layer_01.pos.j
0.273	OUT DEF: ^.layer_011.shape.size=(?,?)
0.266	OUT DEF: ^.layer_011.shape.size.i=3

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: a rectangle with size (?,^.size.j - ^.layer_0.shape.size.j) and color ? and mask Full at (^.layer_0.pos.i + 1,^.layer_0.pos.j + 1)
  _0110: ^.layer_01
  _011: a rectangle with size (3,?) and color blue and mask Full at (^.layer_0.shape.size.i - ^.layer_01.pos.j,^.layer_01.pos.j - 1)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color red and mask ? at (?,?)
  _01: a point with color red at (?,?)

DL input  with Mi: L = 60.7 + 3918.5 = 3979.2
DL output with Mo: L = 132.9 + 838.3 = 971.2
DL input+output M: L = 193.6 + 4756.8 = 4950.4

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (5,5) and color red and mask Border at (1,1)
  _01: a point with color red at (3,3)
diff: 
delta:
   (52.5 bits)
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (5,5) and color red and mask Border at (1,1)
  _01: a rectangle with size (1,3) and color blue and mask Full at (2,2)
  _0110: a point with color red at (3,3)
  _011: a rectangle with size (3,3) and color blue and mask Full at (2,2)
diff: 
delta:
   (12.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (5,5) and color red and mask Border at (1,1)
  _01: a point with color red at (3,3)
diff: 
delta:
! 7 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (5,5) and color red and mask Border at (1,1)
  _01: a point with color black at (2,2)
diff:   ^.layer_01.shape.color
delta: (3,3)=2 
! 8 wrong pixels (generated / expected)

TRAIN a5313dff.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (8,7) and color red and mask ...x...|...x...|...x...|xxxxxxx|..x...x|..x...x|..x...x|..xxxxx at (0,0)
  _01: a point with color red at (5,4)
diff: 
delta: (1,1)=2 
   (129.5 bits)
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (8,7) and color red and mask ...x...|...x...|...x...|xxxxxxx|..x...x|..x...x|..x...x|..xxxxx at (0,0)
  _01: a rectangle with size (1,1) and color red and mask Full at (1,1)
  _0110: a point with color red at (5,4)
  _011: a rectangle with size (3,3) and color blue and mask Full at (4,3)
diff: 
delta:
   (12.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (8,7) and color red and mask ...x...|...x...|...x...|xxxxxxx|..x...x|..x...x|..x...x|..xxxxx at (0,0)
  _01: a point with color red at (1,1)
diff: 
delta: (5,4)=2 
! 13 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (8,7) and color red and mask ...x...|...x...|...x...|xxxxxxx|..x...x|..x...x|..x...x|..xxxxx at (0,0)
  _01: a point with color red at (5,4)
diff: 
delta: (1,1)=2 
! 5 wrong pixels (generated / expected)

TRAIN a5313dff.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (12,9) and color red and mask xxxxx....|x...x....|x...xxxx.|x...x..x.|xxxxx..x.|x...x..x.|x...xxxx.|x...x....|xxxxx....|....xxxxx|....x...x|....x...x at (0,3)
  _01: a point with color red at (11,9)
diff: 
delta: (2,5)=2  (6,5)=2 
   (209.8 bits)
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (12,9) and color red and mask xxxxx....|x...x....|x...xxxx.|x...x..x.|xxxxx..x.|x...x..x.|x...xxxx.|x...x....|xxxxx....|....xxxxx|....x...x|....x...x at (0,3)
  _01: a rectangle with size (7,3) and color blue and mask Full at (1,4)
  _0110: a point with color red at (11,9)
  _011: a rectangle with size (3,2) and color blue and mask Full at (3,8)
diff: 
delta: (2,5)=2  (6,5)=2 
   (58.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (12,9) and color red and mask xxxxx....|x...x....|x...xxxx.|x...x..x.|xxxxx..x.|x...x..x.|x...xxxx.|x...x....|xxxxx....|....xxxxx|....x...x|....x...x at (0,3)
  _01: a point with color red at (2,5)
diff: 
delta: (6,5)=2  (11,9)=2 
! 25 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (12,9) and color red and mask xxxxx....|x...x....|x...xxxx.|x...x..x.|xxxxx..x.|x...x..x.|x...xxxx.|x...x....|xxxxx....|....xxxxx|....x...x|....x...x at (0,3)
  _01: a point with color red at (6,5)
diff: 
delta: (2,5)=2  (11,9)=2 
! 24 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (12,9) and color red and mask xxxxx....|x...x....|x...xxxx.|x...x..x.|xxxxx..x.|x...x..x.|x...xxxx.|x...x....|xxxxx....|....xxxxx|....x...x|....x...x at (0,3)
  _01: a point with color red at (11,9)
diff: 
delta: (2,5)=2  (6,5)=2 
! 18 wrong pixels (generated / expected)

TRAIN a5313dff.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (9,9) and color red and mask ..xxxxx..|..x...x..|..x...x..|xxxxxxx..|x...x....|x...x....|x...xxxxx|xxxxx....|....x.... at (0,0)
  _01: a point with color red at (5,2)
diff: 
delta:
! 16 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (9,9) and color red and mask ..xxxxx..|..x...x..|..x...x..|xxxxxxx..|x...x....|x...x....|x...xxxxx|xxxxx....|....x.... at (0,0)
  _01: a point with color black at (4,1)
diff:   ^.layer_01.shape.color
delta: (5,2)=2 
! 17 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (9,9) and color red and mask ..xxxxx..|..x...x..|..x...x..|xxxxxxx..|x...x....|x...x....|x...xxxxx|xxxxx....|....x.... at (0,0)
  _01: a point with color black at (4,2)
diff:   ^.layer_01.shape.color
delta: (5,2)=2 
! 17 wrong pixels (generated / expected)

TEST a5313dff.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 14.1 sec (14.1 sec/task)
bits-train-error = 838.3 bits (838.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-149] Checking task a5f85a15.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4186.4 = 4195.4
DL output with Mo: L = 9.0 + 4186.4 = 4195.4
DL input+output M: L = 17.9 + 8372.8 = 8390.7

# learning a model for train pairs
2.000	
1.812	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.701	OUT DEF: ^.size=^.size
1.639	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.612	OUT OBJECT at ^.layer_0: a point with color ? at ?
1.549	OUT DEF: ^.layer_0.pos=^.layer_0.pos
1.516	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.488	OUT OBJECT at ^.layer_01: a point with color ? at ?
1.426	OUT DEF: ^.layer_01.pos=^.layer_01.pos
1.392	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
1.362	OUT OBJECT at ^.layer_011: a point with color ? at ?
1.330	OUT DEF: ^.layer_011.shape.color=yellow
1.319	OUT DEF: ^.color=black
1.308	IN  DEF: ^.color=black
1.300	OUT DEF: ^.layer_011.pos=(?,?)
1.274	OUT DEF: ^.layer_011.pos.i=1
1.250	OUT DEF: ^.layer_011.pos.j=^.layer_01.pos.j + 1
1.242	IN  DEF: ^.size=(?,?)
1.233	IN  DEF: ^.layer_0.pos=(?,?)
1.225	IN  DEF: ^.layer_0.shape.size=(?,?)
1.217	IN  DEF: ^.layer_01.pos=(?,?)
1.190	IN  DEF: ^.layer_01.pos.i=(0)
1.182	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a point with color ^.layer_0.shape.color at ^.layer_0.pos
  _01: a point with color ^.layer_01.shape.color at ^.layer_01.pos
  _011: a point with color yellow at (1,^.layer_01.pos.j + 1)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at ((0),?)

DL input  with Mi: L = 69.9 + 2743.8 = 2813.7
DL output with Mo: L = 63.3 + 2081.1 = 2144.4
DL input+output M: L = 133.1 + 4824.9 = 4958.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color red and mask Full at (2,2)
  _01: a rectangle with size (3,3) and color red and mask x..|.x.|..x at (0,0)
diff: 
delta:
   (59.0 bits)
data: a background with size (3,3) and color black and layers
  _0: a point with color red at (2,2)
  _01: a point with color red at (0,0)
  _011: a point with color yellow at (1,1)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color red and mask Full at (0,0)
  _01: a rectangle with size (3,3) and color red and mask x..|.x.|..x at (0,0)
diff: 
delta:
! 1 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color red and mask Full at (1,1)
  _01: a rectangle with size (3,3) and color red and mask x..|.x.|..x at (0,0)
diff: 
delta:
! 2 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color red and mask Full at (2,2)
  _01: a rectangle with size (3,3) and color red and mask x..|.x.|..x at (0,0)
diff: 
delta:
correct output grid

TRAIN a5f85a15.json/1: 1 3rd (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (4,4) and color brown and mask x...|.x..|..x.|...x at (4,0)
  _01: a rectangle with size (6,6) and color brown and mask x.....|.x....|..x...|...x..|....x.|.....x at (0,2)
diff: 
delta:
   (124.6 bits)
data: a background with size (8,8) and color black and layers
  _0: a point with color brown at (4,0)
  _01: a point with color brown at (0,2)
  _011: a point with color yellow at (1,3)
diff: 
delta: (2,4)=9# (3,5)=4  (4,6)=9# (5,1)=4  (5,7)=4  (6,2)=9# (7,3)=4 
   (133.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (4,4) and color brown and mask x...|.x..|..x.|...x at (4,0)
  _01: a rectangle with size (6,6) and color brown and mask x.....|.x....|..x...|...x..|....x.|.....x at (0,2)
diff: 
delta:
! 7 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (6,6) and color brown and mask x.....|.x....|..x...|...x..|....x.|.....x at (0,2)
  _01: a rectangle with size (4,4) and color brown and mask x...|.x..|..x.|...x at (4,0)
diff:   ^.layer_01.pos.i
delta:
! 9 wrong pixels (generated / expected)

TRAIN a5f85a15.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask x..|.x.|..x at (3,0)
  _01: a rectangle with size (4,4) and color green and mask x...|.x..|..x.|...x at (0,2)
diff: 
delta:
   (90.7 bits)
data: a background with size (6,6) and color black and layers
  _0: a point with color green at (3,0)
  _01: a point with color green at (0,2)
  _011: a point with color yellow at (1,3)
diff: 
delta: (2,4)=3  (3,5)=4  (4,1)=4  (5,2)=3 
   (74.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask x..|.x.|..x at (3,0)
  _01: a rectangle with size (4,4) and color green and mask x...|.x..|..x.|...x at (0,2)
diff: 
delta:
! 4 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (4,4) and color green and mask x...|.x..|..x.|...x at (0,2)
  _01: a rectangle with size (3,3) and color green and mask x..|.x.|..x at (3,0)
diff:   ^.layer_01.pos.i
delta:
! 6 wrong pixels (generated / expected)

TRAIN a5f85a15.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (11,11) and color pink and mask x..........|.x.........|..x........|...x.......|....x......|.....x.....|......x....|.......x...|........x..|.........x.|..........x at (1,0)
  _01: a rectangle with size (8,8) and color pink and mask x.......|.x......|..x.....|...x....|....x...|x....x..|.x....x.|..x....x at (0,4)
diff: 
delta: (8,0)=6  (9,1)=6  (10,2)=6  (11,3)=6 
! 20 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (8,8) and color pink and mask x.......|.x......|..x.....|...x....|....x...|.....x..|......x.|.......x at (0,4)
  _01: a rectangle with size (11,11) and color pink and mask x....x.....|.x....x....|..x....x...|...x....x..|....x....x.|.....x....x|......x....|.......x...|........x..|.........x.|..........x at (1,0)
diff:   ^.layer_01.pos.i
delta: (8,0)=6  (9,1)=6  (10,2)=6  (11,3)=6 
! 22 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (4,4) and color pink and mask x...|.x..|..x.|...x at (8,0)
  _01: a rectangle with size (8,8) and color pink and mask x.......|.x......|..x.....|...x....|....x...|.....x..|......x.|.......x at (0,4)
diff: 
delta: (1,0)=6  (2,1)=6  (3,2)=6  (4,3)=6  (5,4)=6  (6,5)=6  (7,6)=6  (8,7)=6  (9,8)=6  (10,9)=6  (11,10)=6 
! 20 wrong pixels (generated / expected)

TEST a5f85a15.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 1.6 sec (1.6 sec/task)
bits-train-error = 2081.1 bits (2081.1 bits/task)
acc-train-micro = 0.33 tasks (33.33%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.11
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-148] Checking task a61ba2ce.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 5309.6 = 5318.5
DL output with Mo: L = 9.0 + 4357.3 = 4366.3
DL input+output M: L = 17.9 + 9666.9 = 9684.8

# learning a model for train pairs
2.000	
1.903	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.715	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.618	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.428	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
1.328	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.136	OUT OBJECT at ^.layer_011: ^.layer_011.shape at ?
1.027	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.824	OUT OBJECT at ^.layer_0111: ^.layer_0111.shape at ?
0.788	OUT DEF: ^.layer_011.pos=^.layer_011.shape.size
0.762	IN  DEF: ^.layer_0111.shape.mask=x.|xx
0.736	IN  DEF: ^.layer_011.shape.mask=.x|xx
0.711	IN  DEF: ^.layer_0.shape.mask=xx|x.
0.685	IN  DEF: ^.layer_01.shape.mask=xx|.x
0.678	OUT DEF: ^.color=black
0.672	IN  DEF: ^.color=black
0.667	OUT DEF: ^.size=(?,?)
0.640	OUT DEF: ^.size.i=^.layer_0.shape.size.i + 2
0.614	OUT DEF: ^.size.j=^.layer_0.shape.size.j + 2
0.609	OUT DEF: ^.layer_0.pos=(?,?)
0.594	OUT DEF: ^.layer_0.pos.i=(0)
0.579	OUT DEF: ^.layer_0.pos.j=(0)
0.574	OUT DEF: ^.layer_01.pos=(?,?)
0.559	OUT DEF: ^.layer_01.pos.i=(0)
0.544	OUT DEF: ^.layer_01.pos.j=2
0.539	OUT DEF: ^.layer_0111.pos=(?,?)
0.524	OUT DEF: ^.layer_0111.pos.j=(0)
0.510	OUT DEF: ^.layer_0111.pos.i=2
0.505	IN  DEF: ^.layer_0.pos=(?,?)
0.501	IN  DEF: ^.size=(?,?)
0.466	IN  DEF: ^.size.i=13
0.431	IN  DEF: ^.size.j=13
0.427	IN  DEF: ^.layer_0.shape.size=(?,?)
0.411	IN  DEF: ^.layer_0.shape.size.i=2
0.394	IN  DEF: ^.layer_0.shape.size.j=2
0.390	IN  DEF: ^.layer_01.pos=(?,?)
0.386	IN  DEF: ^.layer_01.shape.size=(?,?)
0.370	IN  DEF: ^.layer_01.shape.size.i=2
0.354	IN  DEF: ^.layer_01.shape.size.j=2
0.350	IN  DEF: ^.layer_011.pos=(?,?)
0.331	IN  DEF: ^.layer_011.pos.j=7
0.327	IN  DEF: ^.layer_011.shape.size=(?,?)
0.311	IN  DEF: ^.layer_011.shape.size.i=2
0.295	IN  DEF: ^.layer_011.shape.size.j=2
0.291	IN  DEF: ^.layer_0111.pos=(?,?)
0.273	IN  DEF: ^.layer_0111.pos.i=9
0.268	IN  DEF: ^.layer_0111.shape.size=(?,?)
0.252	IN  DEF: ^.layer_0111.shape.size.i=2
0.236	IN  DEF: ^.layer_0111.shape.size.j=2

# Learned model:
CONSTRUCT (Mo)
a background with size (^.layer_0.shape.size.i + 2,^.layer_0.shape.size.j + 2) and color black and layers
  _0: ^.layer_0.shape at ((0),(0))
  _01: ^.layer_01.shape at ((0),2)
  _011: ^.layer_011.shape at ^.layer_011.shape.size
  _0111: ^.layer_0111.shape at (2,(0))
WHERE (Mi)
a background with size (13,13) and color black and layers
  _0: a rectangle with size (2,2) and color ? and mask xx|x. at (?,?)
  _01: a rectangle with size (2,2) and color ? and mask xx|.x at (?,?)
  _011: a rectangle with size (2,2) and color ? and mask .x|xx at (?,7)
  _0111: a rectangle with size (2,2) and color ? and mask x.|xx at (9,?)

DL input  with Mi: L = 164.4 + 974.2 = 1138.6
DL output with Mo: L = 97.2 + 0.0 = 97.2
DL input+output M: L = 261.6 + 974.2 = 1235.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask xx|x. at (1,6)
  _01: a rectangle with size (2,2) and color red and mask xx|.x at (3,1)
  _011: a rectangle with size (2,2) and color blue and mask .x|xx at (7,7)
  _0111: a rectangle with size (2,2) and color green and mask x.|xx at (9,3)
diff: 
delta:
   (48.7 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask xx|x. at (0,0)
  _01: a rectangle with size (2,2) and color red and mask xx|.x at (0,2)
  _011: a rectangle with size (2,2) and color blue and mask .x|xx at (2,2)
  _0111: a rectangle with size (2,2) and color green and mask x.|xx at (2,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask xx|x. at (1,6)
  _01: a rectangle with size (2,2) and color red and mask xx|.x at (3,1)
  _011: a rectangle with size (2,2) and color blue and mask .x|xx at (7,7)
  _0111: a rectangle with size (2,2) and color green and mask x.|xx at (9,3)
diff: 
delta:
correct output grid

TRAIN a61ba2ce.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask xx|x. at (3,2)
  _01: a rectangle with size (2,2) and color cyan and mask xx|.x at (1,8)
  _011: a rectangle with size (2,2) and color red and mask .x|xx at (5,7)
  _0111: a rectangle with size (2,2) and color yellow and mask x.|xx at (9,4)
diff: 
delta:
   (48.7 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask xx|x. at (0,0)
  _01: a rectangle with size (2,2) and color cyan and mask xx|.x at (0,2)
  _011: a rectangle with size (2,2) and color red and mask .x|xx at (2,2)
  _0111: a rectangle with size (2,2) and color yellow and mask x.|xx at (2,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask xx|x. at (3,2)
  _01: a rectangle with size (2,2) and color cyan and mask xx|.x at (1,8)
  _011: a rectangle with size (2,2) and color red and mask .x|xx at (5,7)
  _0111: a rectangle with size (2,2) and color yellow and mask x.|xx at (9,4)
diff: 
delta:
correct output grid

TRAIN a61ba2ce.json/2: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask xx|x. at (9,2)
  _01: a rectangle with size (2,2) and color cyan and mask xx|.x at (2,10)
  _011: a rectangle with size (2,2) and color pink and mask .x|xx at (2,2)
  _0111: a rectangle with size (2,2) and color blue and mask x.|xx at (6,6)
diff:   ^.layer_0111.pos.i  ^.layer_011.pos.j
delta:
correct output grid

TEST a61ba2ce.json/1: 1 1st (SUCCESS)

# Performance measures on task
runtime-learning = 3.9 sec (3.9 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 1.00

=====================================
[-147] Checking task a61f2674.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 10260.6 = 10269.6
DL output with Mo: L = 9.0 + 4636.0 = 4645.0
DL input+output M: L = 17.9 + 14896.7 = 14914.6

# learning a model for train pairs
2.000	
1.435	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.184	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.921	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.821	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.721	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.641	OUT DEF: ^.size=^.size
0.580	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.528	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
0.484	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.464	OUT DEF: ^.layer_0.shape.color=blue
0.444	OUT DEF: ^.layer_01.shape.color=red
0.434	OUT DEF: ^.layer_0.shape.mask=Full
0.424	OUT DEF: ^.layer_01.shape.mask=Full
0.415	IN  DEF: ^.layer_0.shape.color=grey
0.406	IN  DEF: ^.layer_01.shape.color=grey
0.397	IN  DEF: ^.layer_011.shape.color=grey
0.388	IN  DEF: ^.layer_0111.shape.color=grey
0.381	OUT DEF: ^.color=black
0.377	OUT DEF: ^.layer_01.pos=(?,?)
0.358	OUT DEF: ^.layer_01.pos.i=^.layer_011.shape.size.i
0.354	OUT DEF: ^.layer_01.shape.size=(?,?)
0.333	OUT DEF: ^.layer_01.shape.size.i=^.layer_011.pos.i
0.323	OUT DEF: ^.layer_01.shape.size.j=1
0.318	IN  DEF: ^.layer_011.shape.mask=Full
0.314	IN  DEF: ^.layer_0.shape.mask=Full
0.309	IN  DEF: ^.layer_01.shape.mask=Full
0.307	IN  DEF: ^.layer_0.pos=(?,?)
0.305	IN  DEF: ^.layer_0.shape.size=(?,?)
0.300	IN  DEF: ^.layer_0.shape.size.j=1
0.296	IN  DEF: ^.layer_0111.shape.mask=Full
0.294	IN  DEF: ^.layer_01.pos=(?,?)
0.285	IN  DEF: ^.layer_01.pos.j=6
0.282	IN  DEF: ^.color=black
0.280	IN  DEF: ^.size=(?,?)
0.264	IN  DEF: ^.size.j=9
0.247	IN  DEF: ^.size.i=9
0.245	IN  DEF: ^.layer_01.shape.size=(?,?)
0.240	IN  DEF: ^.layer_01.shape.size.j=1
0.238	IN  DEF: ^.layer_011.pos=(?,?)
0.230	IN  DEF: ^.layer_011.pos.j=(0)
0.227	OUT DEF: ^.layer_01.pos=^.layer_0111.pos
0.210	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.207	IN  DEF: ^.color=black
0.205	IN  DEF: ^.layer_011.shape.size=(?,?)
0.200	IN  DEF: ^.layer_01111.shape.mask=Full
0.198	IN  DEF: ^.layer_0111.pos=(?,?)
0.193	IN  DEF: ^.layer_011.shape.size.j=1
0.192	OUT DEF: ^.layer_01.shape.size=^.layer_0111.shape.size

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size ^.layer_0.shape.size and color blue and mask Full at ^.layer_0.pos
  _01: a rectangle with size ^.layer_0111.shape.size and color red and mask Full at ^.layer_0111.pos
WHERE (Mi)
a background with size (9,9) and color black and layers
  _0: a rectangle with size (?,1) and color grey and mask Full at (?,?)
  _01: a rectangle with size (?,1) and color grey and mask Full at (?,6)
  _011: a rectangle with size (?,1) and color grey and mask Full at (?,(0))
  _0111: a rectangle with size ? and color grey and mask Full at (?,?)
  _01111: a rectangle with size ? and color ? and mask Full at ?

DL input  with Mi: L = 148.7 + 1706.7 = 1855.5
DL output with Mo: L = 51.3 + 0.0 = 51.3
DL input+output M: L = 200.0 + 1706.7 = 1906.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (8,1) and color grey and mask Full at (1,2)
  _01: a rectangle with size (7,1) and color grey and mask Full at (2,6)
  _011: a rectangle with size (6,1) and color grey and mask Full at (3,0)
  _0111: a rectangle with size (3,1) and color grey and mask Full at (6,8)
  _01111: a rectangle with size (4,1) and color grey and mask Full at (5,4)
diff: 
delta:
   (84.8 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (8,1) and color blue and mask Full at (1,2)
  _01: a rectangle with size (3,1) and color red and mask Full at (6,8)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (8,1) and color grey and mask Full at (1,2)
  _01: a rectangle with size (7,1) and color grey and mask Full at (2,6)
  _011: a rectangle with size (6,1) and color grey and mask Full at (3,0)
  _0111: a rectangle with size (4,1) and color grey and mask Full at (5,4)
  _01111: a rectangle with size (3,1) and color grey and mask Full at (6,8)
diff: 
delta:
! 7 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (8,1) and color grey and mask Full at (1,2)
  _01: a rectangle with size (7,1) and color grey and mask Full at (2,6)
  _011: a rectangle with size (6,1) and color grey and mask Full at (3,0)
  _0111: a rectangle with size (3,1) and color grey and mask Full at (6,8)
  _01111: a rectangle with size (4,1) and color grey and mask Full at (5,4)
diff: 
delta:
correct output grid

TRAIN a61f2674.json/1: 1 2nd (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (9,1) and color grey and mask Full at (0,4)
  _01: a rectangle with size (6,1) and color grey and mask Full at (3,6)
  _011: a rectangle with size (7,1) and color grey and mask Full at (2,0)
  _0111: a rectangle with size (2,1) and color grey and mask Full at (7,2)
  _01111: a rectangle with size (2,4) and color black and mask Full at (0,0)
diff: 
delta:
   (85.9 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (9,1) and color blue and mask Full at (0,4)
  _01: a rectangle with size (2,1) and color red and mask Full at (7,2)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (9,1) and color grey and mask Full at (0,4)
  _01: a rectangle with size (6,1) and color grey and mask Full at (3,6)
  _011: a rectangle with size (7,1) and color grey and mask Full at (2,0)
  _0111: a rectangle with size (2,1) and color grey and mask Full at (7,2)
  _01111: a rectangle with size (7,3) and color black and mask Full at (0,1)
diff: 
delta:
correct output grid

TRAIN a61f2674.json/2: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
the grid could not be parsed with the given template

TEST a61f2674.json/1: 0 - (ERROR)

# Performance measures on task
runtime-learning = 7.6 sec (7.6 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 0.75
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-146] Checking task a64e4611.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 169442.7 = 169451.6
DL output with Mo: L = 9.0 + 346485.5 = 346494.5
DL input+output M: L = 17.9 + 515928.2 = 515946.1

# learning a model for train pairs
2.000	
1.549	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.334	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.159	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.018	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.895	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.787	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.686	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.605	OUT OBJECT at ^.layer_001: ^.layer_011.shape at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _00: ^.layer_0.shape at ?
  _001: ^.layer_011.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_01.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 85.3 + 60959.8 = 61045.1
DL output with Mo: L = 58.6 + 84895.1 = 84953.7
DL input+output M: L = 143.9 + 145854.9 = 145998.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (19,12) and color cyan and mask ...x.x.xxxxx|...xxxx..x.x|x...xx..x.xx|.xx....xx...|xxx.x..x....|.x...xxx....|.xxxx..x....|.xxxx..x....|x.xx.xxx....|xxx.xx.x....|x.xx..xx....|.xx.........|.x..x.......|xxxxx.......|x.xx..xx....|x.x..xx.....|..xxxx......|..x..xxx....|..xx.x.x.... at (0,0)
  _01: a rectangle with size (15,13) and color cyan and mask ....x....xx.x|xx.x.......xx|..x.xx...x.xx|xx...xx.xx..x|xxxx.xx...xx.|.xxx.x.x.x...|.x....xxx.xxx|.....x...x.x.|.....x.xx..x.|......x.x.xxx|.........xxxx|...........xx|..........x.x|............x|...........x. at (13,17)
  _011: a rectangle with size (9,15) and color cyan and mask xxx.x........xx|.xx..x.....xxxx|xx.x.x.xxxx..x.|xx.xx...xx.x...|....xxxx..x.xx.|.....xxxx.x.x..|....xxx.....x..|......x...xxx..|...........x... at (0,13)
  _0111: a rectangle with size (7,8) and color cyan and mask xx..xx.x|.xxxx..x|.xx.xxx.|x.xxx.xx|x.x.x.x.|.xx.....|xxx..... at (23,0)
diff: 
delta: (0,0)=8  (0,1)=8  (0,20)=8  (0,22)=8  (0,29)=8  (1,29)=8  (4,29)=8  (5,29)=8  (6,27)=8  (6,28)=8  (6,29)=8  (7,21)=8  (7,28)=8  (7,29)=8  (8,17)=8  (8,21)=8  (8,27)=8  (8,29)=8  (12,7)=8  (13,23)=8  (13,24)=8  (14,24)=8  (17,0)=8  (18,0)=8  (21,17)=8  (22,18)=8  (23,17)=8  (23,18)=8  (23,19)=8  (23,21)=8  (24,17)=8  (24,19)=8  (24,21)=8  (24,23)=8  (24,24)=8  (25,23)=8  (25,25)=8  (26,18)=8  (26,19)=8  (26,20)=8  (26,22)=8  (26,24)=8  (26,25)=8  (27,17)=8  (27,19)=8  (27,20)=8  (27,22)=8  (27,23)=8  (27,25)=8  (28,18)=8  (28,21)=8  (28,22)=8  (28,24)=8  (28,25)=8  (28,26)=8  (29,4)=8  (29,7)=8  (29,17)=8  (29,18)=8  (29,20)=8  (29,22)=8  (29,23)=8  (29,25)=8  (29,27)=8  (29,28)=8 
   (2254.0 bits)
data: a background with size (30,30) and color black and layers
  _00: a rectangle with size (19,12) and color cyan and mask ...x.x.xxxxx|...xxxx..x.x|x...xx..x.xx|.xx....xx...|xxx.x..x....|.x...xxx....|.xxxx..x....|.xxxx..x....|x.xx.xxx....|xxx.xx.x....|x.xx..xx....|.xx.........|.x..x.......|xxxxx.......|x.xx..xx....|x.x..xx.....|..xxxx......|..x..xxx....|..xx.x.x.... at (0,0)
  _001: a rectangle with size (9,15) and color cyan and mask xxx.x........xx|.xx..x.....xxxx|xx.x.x.xxxx..x.|xx.xx...xx.x...|....xxxx..x.xx.|.....xxxx.x.x..|....xxx.....x..|......x...xxx..|...........x... at (0,13)
  _0: a rectangle with size (25,30) and color green and mask .x...xxx.xxxxxxx..xxxx.x.x....|.xxxx..x.xxxxxxx.xxx.....x....|.xxxx..x.xxxxxxx...x...xxx....|x.xx.xxx.xxxxxxx........x.....|xxx.xx.x.xxxxxxx..............|x.xx..xx.xxxxxxxxxxxxxxxxxxxxx|.xx......xxxxxxxxxxxxxxxxxxxxx|.x..x....xxxxxxx..............|xxxxx....xxxxxxx..............|x.xx..xx.xxxxxxx..............|x.x..xx..xxxxxxx..............|..xxxx...xxxxxxx..............|..x..xxx.xxxxxxx..............|..xx.x.x.xxxxxxx..............|.........xxxxxxx..............|xxxxxxxxxxxxxxxx..............|xxxxxxxxxxxxxxxx..............|.........xxxxxxx..............|.........xxxxxxx..............|.........xxxxxxx..............|.........xxxxxxx..............|.........xxxxxxx..............|.........xxxxxxx..............|.........xxxxxxx..............|.........xxxxxxx.............. at (5,0)
  _01: a rectangle with size (15,13) and color cyan and mask ....x....xx.x|xx.x.......xx|..x.xx...x.xx|xx...xx.xx..x|xxxx.xx...xx.|.xxx.x.x.x...|.x....xxx.xxx|.....x...x.x.|.....x.xx..x.|......x.x.xxx|.........xxxx|...........xx|..........x.x|............x|...........x. at (13,17)
diff: 
delta: (0,0)=8  (0,1)=8  (0,20)=8  (0,22)=8  (0,29)=8  (1,29)=8  (4,29)=8  (5,29)=8  (6,27)=8  (6,28)=8  (6,29)=8  (7,21)=8  (7,28)=8  (7,29)=8  (8,17)=8  (8,21)=8  (8,27)=8  (8,29)=8  (12,7)=8  (13,23)=8  (13,24)=8  (14,24)=8  (17,0)=8  (18,0)=8  (21,17)=8  (22,18)=8  (23,0)=8  (23,1)=8  (23,4)=8  (23,5)=8  (23,7)=8  (23,17)=8  (23,18)=8  (23,19)=8  (23,21)=8  (24,1)=8  (24,2)=8  (24,3)=8  (24,4)=8  (24,7)=8  (24,17)=8  (24,19)=8  (24,21)=8  (24,23)=8  (24,24)=8  (25,1)=8  (25,2)=8  (25,4)=8  (25,5)=8  (25,6)=8  (25,23)=8  (25,25)=8  (26,0)=8  (26,2)=8  (26,3)=8  (26,4)=8  (26,6)=8  (26,7)=8  (26,18)=8  (26,19)=8  (26,20)=8  (26,22)=8  (26,24)=8  (26,25)=8  (27,0)=8  (27,2)=8  (27,4)=8  (27,6)=8  (27,17)=8  (27,19)=8  (27,20)=8  (27,22)=8  (27,23)=8  (27,25)=8  (28,1)=8  (28,2)=8  (28,18)=8  (28,21)=8  (28,22)=8  (28,24)=8  (28,25)=8  (28,26)=8  (29,0)=8  (29,1)=8  (29,2)=8  (29,4)=8  (29,7)=8  (29,17)=8  (29,18)=8  (29,20)=8  (29,22)=8  (29,23)=8  (29,25)=8  (29,27)=8  (29,28)=8 
   (2974.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (19,12) and color cyan and mask ...x.x.xxxxx|...xxxx..x.x|x...xx..x.xx|.xx....xx...|xxx.x..x....|.x...xxx....|.xxxx..x....|.xxxx..x....|x.xx.xxx....|xxx.xx.x....|x.xx..xx....|.xx.........|.x..x.......|xxxxx.......|x.xx..xx....|x.x..xx.....|..xxxx......|..x..xxx....|..xx.x.x.... at (0,0)
  _01: a rectangle with size (15,13) and color cyan and mask ....x....xx.x|xx.x.......xx|..x.xx...x.xx|xx...xx.xx..x|xxxx.xx...xx.|.xxx.x.x.x...|.x....xxx.xxx|.....x...x.x.|.....x.xx..x.|......x.x.xxx|.........xxxx|...........xx|..........x.x|............x|...........x. at (13,17)
  _011: a rectangle with size (9,15) and color cyan and mask xxx.x........xx|.xx..x.....xxxx|xx.x.x.xxxx..x.|xx.xx...xx.x...|....xxxx..x.xx.|.....xxxx.x.x..|....xxx.....x..|......x...xxx..|...........x... at (0,13)
  _0111: a rectangle with size (7,8) and color cyan and mask xx..xx.x|.xxxx..x|.xx.xxx.|x.xxx.xx|x.x.x.x.|.xx.....|xxx..... at (23,0)
diff: 
delta: (0,0)=8  (0,1)=8  (0,20)=8  (0,22)=8  (0,29)=8  (1,29)=8  (4,29)=8  (5,29)=8  (6,27)=8  (6,28)=8  (6,29)=8  (7,21)=8  (7,28)=8  (7,29)=8  (8,17)=8  (8,21)=8  (8,27)=8  (8,29)=8  (12,7)=8  (13,23)=8  (13,24)=8  (14,24)=8  (17,0)=8  (18,0)=8  (21,17)=8  (22,18)=8  (23,17)=8  (23,18)=8  (23,19)=8  (23,21)=8  (24,17)=8  (24,19)=8  (24,21)=8  (24,23)=8  (24,24)=8  (25,23)=8  (25,25)=8  (26,18)=8  (26,19)=8  (26,20)=8  (26,22)=8  (26,24)=8  (26,25)=8  (27,17)=8  (27,19)=8  (27,20)=8  (27,22)=8  (27,23)=8  (27,25)=8  (28,18)=8  (28,21)=8  (28,22)=8  (28,24)=8  (28,25)=8  (28,26)=8  (29,4)=8  (29,7)=8  (29,17)=8  (29,18)=8  (29,20)=8  (29,22)=8  (29,23)=8  (29,25)=8  (29,27)=8  (29,28)=8 
! size mismatch, 10x10 instead of 30x30
>> Trial 2
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (19,12) and color cyan and mask ...x.x.xxxxx|...xxxx..x.x|x...xx..x.xx|.xx....xx...|xxx.x..x....|.x...xxx....|.xxxx..x....|.xxxx..x....|x.xx.xxx....|xxx.xx.x....|x.xx..xx....|.xx.........|.x..x.......|xxxxx.......|x.xx..xx....|x.x..xx.....|..xxxx......|..x..xxx....|..xx.x.x.... at (0,0)
  _01: a rectangle with size (9,15) and color cyan and mask xxx.x........xx|.xx..x.....xxxx|xx.x.x.xxxx..x.|xx.xx...xx.x...|....xxxx..x.xx.|.....xxxx.x.x..|....xxx.....x..|......x...xxx..|...........x... at (0,13)
  _011: a rectangle with size (15,13) and color cyan and mask ....x....xx.x|xx.x.......xx|..x.xx...x.xx|xx...xx.xx..x|xxxx.xx...xx.|.xxx.x.x.x...|.x....xxx.xxx|.....x...x.x.|.....x.xx..x.|......x.x.xxx|.........xxxx|...........xx|..........x.x|............x|...........x. at (13,17)
  _0111: a rectangle with size (7,8) and color cyan and mask xx..xx.x|.xxxx..x|.xx.xxx.|x.xxx.xx|x.x.x.x.|.xx.....|xxx..... at (23,0)
diff: 
delta: (0,0)=8  (0,1)=8  (0,20)=8  (0,22)=8  (0,29)=8  (1,29)=8  (4,29)=8  (5,29)=8  (6,27)=8  (6,28)=8  (6,29)=8  (7,21)=8  (7,28)=8  (7,29)=8  (8,17)=8  (8,21)=8  (8,27)=8  (8,29)=8  (12,7)=8  (13,23)=8  (13,24)=8  (14,24)=8  (17,0)=8  (18,0)=8  (21,17)=8  (22,18)=8  (23,17)=8  (23,18)=8  (23,19)=8  (23,21)=8  (24,17)=8  (24,19)=8  (24,21)=8  (24,23)=8  (24,24)=8  (25,23)=8  (25,25)=8  (26,18)=8  (26,19)=8  (26,20)=8  (26,22)=8  (26,24)=8  (26,25)=8  (27,17)=8  (27,19)=8  (27,20)=8  (27,22)=8  (27,23)=8  (27,25)=8  (28,18)=8  (28,21)=8  (28,22)=8  (28,24)=8  (28,25)=8  (28,26)=8  (29,4)=8  (29,7)=8  (29,17)=8  (29,18)=8  (29,20)=8  (29,22)=8  (29,23)=8  (29,25)=8  (29,27)=8  (29,28)=8 
! size mismatch, 10x10 instead of 30x30
>> Trial 3
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (15,13) and color cyan and mask ....x....xx.x|xx.x.......xx|..x.xx...x.xx|xx...xx.xx..x|xxxx.xx...xx.|.xxx.x.x.x...|.x....xxx.xxx|.....x...x.x.|.....x.xx..x.|......x.x.xxx|.........xxxx|...........xx|..........x.x|............x|...........x. at (13,17)
  _01: a rectangle with size (19,12) and color cyan and mask ...x.x.xxxxx|...xxxx..x.x|x...xx..x.xx|.xx....xx...|xxx.x..x....|.x...xxx....|.xxxx..x....|.xxxx..x....|x.xx.xxx....|xxx.xx.x....|x.xx..xx....|.xx.........|.x..x.......|xxxxx.......|x.xx..xx....|x.x..xx.....|..xxxx......|..x..xxx....|..xx.x.x.... at (0,0)
  _011: a rectangle with size (9,15) and color cyan and mask xxx.x........xx|.xx..x.....xxxx|xx.x.x.xxxx..x.|xx.xx...xx.x...|....xxxx..x.xx.|.....xxxx.x.x..|....xxx.....x..|......x...xxx..|...........x... at (0,13)
  _0111: a rectangle with size (7,8) and color cyan and mask xx..xx.x|.xxxx..x|.xx.xxx.|x.xxx.xx|x.x.x.x.|.xx.....|xxx..... at (23,0)
diff: 
delta: (0,0)=8  (0,1)=8  (0,20)=8  (0,22)=8  (0,29)=8  (1,29)=8  (4,29)=8  (5,29)=8  (6,27)=8  (6,28)=8  (6,29)=8  (7,21)=8  (7,28)=8  (7,29)=8  (8,17)=8  (8,21)=8  (8,27)=8  (8,29)=8  (12,7)=8  (13,23)=8  (13,24)=8  (14,24)=8  (17,0)=8  (18,0)=8  (21,17)=8  (22,18)=8  (23,17)=8  (23,18)=8  (23,19)=8  (23,21)=8  (24,17)=8  (24,19)=8  (24,21)=8  (24,23)=8  (24,24)=8  (25,23)=8  (25,25)=8  (26,18)=8  (26,19)=8  (26,20)=8  (26,22)=8  (26,24)=8  (26,25)=8  (27,17)=8  (27,19)=8  (27,20)=8  (27,22)=8  (27,23)=8  (27,25)=8  (28,18)=8  (28,21)=8  (28,22)=8  (28,24)=8  (28,25)=8  (28,26)=8  (29,4)=8  (29,7)=8  (29,17)=8  (29,18)=8  (29,20)=8  (29,22)=8  (29,23)=8  (29,25)=8  (29,27)=8  (29,28)=8 
! size mismatch, 10x10 instead of 30x30

TRAIN a64e4611.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (10,16) and color blue and mask .......x..x..x..|.......x.x..xx..|....xxx.x...xxxx|..xx..xx...x....|..xx...xx..xxxx.|x.xxxxxx.x..xx..|xx....x..x..xxx.|...xxxx..x...xxx|.......xx..xx..x|.......x.xx.xxx. at (20,14)
  _01: a rectangle with size (22,5) and color blue and mask xxx..|..x.x|..xx.|..xxx|.x...|..xxx|.x.x.|xxx.x|..x.x|x.xxx|.xxxx|.xx..|xxx..|x....|.xx..|xx...|.xx..|x..xx|x.x..|xx.xx|x.xxx|..x.. at (0,0)
  _011: a rectangle with size (7,16) and color blue and mask .x.xxx.x........|..xxx..x........|.x.x.x.x.......x|x.x...x.......xx|x.xx.xxxx....x.x|xx..x.xxxx..xxxx|x.xxx...x.xx.x.x at (9,14)
  _0111: a rectangle with size (6,11) and color blue and mask x.x...xxxx.|xxxx.x.xx..|xxx..x.x.x.|xx..xx.xxx.|.x.xxxx.xx.|..x...xx.xx at (0,14)
diff: 
delta: (0,25)=1  (0,26)=1  (0,27)=1  (0,28)=1  (1,25)=1  (1,26)=1  (1,27)=1  (2,26)=1  (2,28)=1  (3,25)=1  (3,27)=1  (3,29)=1  (4,26)=1  (4,29)=1  (5,27)=1  (5,29)=1  (9,27)=1  (9,28)=1  (9,29)=1  (10,25)=1  (10,26)=1  (11,23)=1  (11,25)=1  (12,4)=1  (12,24)=1  (12,25)=1  (14,4)=1  (15,4)=1  (20,15)=1  (20,17)=1  (20,29)=1  (21,14)=1  (21,15)=1  (22,0)=1  (23,1)=1  (23,3)=1  (24,0)=1  (24,1)=1  (24,2)=1  (24,4)=1  (25,2)=1  (25,4)=1  (26,2)=1  (27,2)=1  (27,3)=1  (27,4)=1  (28,0)=1  (28,2)=1  (28,4)=1  (28,14)=1  (29,0)=1  (29,2)=1  (29,3)=1  (29,16)=1  (29,17)=1  (29,18)=1 
   (1886.2 bits)
data: a background with size (30,30) and color black and layers
  _00: a rectangle with size (10,16) and color blue and mask .......x..x..x..|.......x.x..xx..|....xxx.x...xxxx|..xx..xx...x....|..xx...xx..xxxx.|x.xxxxxx.x..xx..|xx....x..x..xxx.|...xxxx..x...xxx|.......xx..xx..x|.......x.xx.xxx. at (20,14)
  _001: a rectangle with size (7,16) and color blue and mask .x.xxx.x........|..xxx..x........|.x.x.x.x.......x|x.x...x.......xx|x.xx.xxxx....x.x|xx..x.xxxx..xxxx|x.xxx...x.xx.x.x at (9,14)
  _0: a rectangle with size (30,24) and color green and mask xxxxxxx.................|xxxxxxx.................|xxxxxxx.................|xxxxxxx.................|xxxxxxx.................|xxxxxxx.................|xxxxxxx.................|xxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxx.................|xxxxxxx..x.xxx.x........|xxxxxxx...xxx..x........|xxxxxxx..x.x.x.x.......x|xxxxxxx.x.x...x.......xx|xxxxxxx.x.xx.xxxx....x.x|xxxxxxx.xx..x.xxxx..xxxx|xxxxxxx.x.xxx...x.xx.x.x|xxxxxxx.................|xxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxx.................|xxxxxxx........x..x..x..|xxxxxxx........x.x..xx..|xxxxxxx.....xxx.x...xxxx|xxxxxxx...xx..xx...x....|xxxxxxx...xx...xx..xxxx.|xxxxxxx.x.xxxxxx.x..xx..|xxxxxxx.xx....x..x..xxx.|xxxxxxx....xxxx..x...xxx|xxxxxxx........xx..xx..x|xxxxxxx........x.xx.xxx. at (0,6)
  _01: a rectangle with size (22,5) and color blue and mask xxx..|..x.x|..xx.|..xxx|.x...|..xxx|.x.x.|xxx.x|..x.x|x.xxx|.xxxx|.xx..|xxx..|x....|.xx..|xx...|.xx..|x..xx|x.x..|xx.xx|x.xxx|..x.. at (0,0)
diff: 
delta: (0,14)=1  (0,16)=1  (0,20)=1  (0,21)=1  (0,22)=1  (0,23)=1  (0,25)=1  (0,26)=1  (0,27)=1  (0,28)=1  (1,14)=1  (1,15)=1  (1,16)=1  (1,17)=1  (1,19)=1  (1,21)=1  (1,22)=1  (1,25)=1  (1,26)=1  (1,27)=1  (2,14)=1  (2,15)=1  (2,16)=1  (2,19)=1  (2,21)=1  (2,23)=1  (2,26)=1  (2,28)=1  (3,14)=1  (3,15)=1  (3,18)=1  (3,19)=1  (3,21)=1  (3,22)=1  (3,23)=1  (3,25)=1  (3,27)=1  (3,29)=1  (4,15)=1  (4,17)=1  (4,18)=1  (4,19)=1  (4,20)=1  (4,22)=1  (4,23)=1  (4,26)=1  (4,29)=1  (5,16)=1  (5,20)=1  (5,21)=1  (5,23)=1  (5,24)=1  (5,27)=1  (5,29)=1  (9,27)=1  (9,28)=1  (9,29)=1  (10,25)=1  (10,26)=1  (11,23)=1  (11,25)=1  (12,4)=1  (12,24)=1  (12,25)=1  (14,4)=1  (15,4)=1  (20,15)=1  (20,17)=1  (20,29)=1  (21,14)=1  (21,15)=1  (22,0)=1  (23,1)=1  (23,3)=1  (24,0)=1  (24,1)=1  (24,2)=1  (24,4)=1  (25,2)=1  (25,4)=1  (26,2)=1  (27,2)=1  (27,3)=1  (27,4)=1  (28,0)=1  (28,2)=1  (28,4)=1  (28,14)=1  (29,0)=1  (29,2)=1  (29,3)=1  (29,16)=1  (29,17)=1  (29,18)=1 
   (2922.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (10,16) and color blue and mask .......x..x..x..|.......x.x..xx..|....xxx.x...xxxx|..xx..xx...x....|..xx...xx..xxxx.|x.xxxxxx.x..xx..|xx....x..x..xxx.|...xxxx..x...xxx|.......xx..xx..x|.......x.xx.xxx. at (20,14)
  _01: a rectangle with size (22,5) and color blue and mask xxx..|..x.x|..xx.|..xxx|.x...|..xxx|.x.x.|xxx.x|..x.x|x.xxx|.xxxx|.xx..|xxx..|x....|.xx..|xx...|.xx..|x..xx|x.x..|xx.xx|x.xxx|..x.. at (0,0)
  _011: a rectangle with size (7,16) and color blue and mask .x.xxx.x........|..xxx..x........|.x.x.x.x.......x|x.x...x.......xx|x.xx.xxxx....x.x|xx..x.xxxx..xxxx|x.xxx...x.xx.x.x at (9,14)
  _0111: a rectangle with size (6,11) and color blue and mask x.x...xxxx.|xxxx.x.xx..|xxx..x.x.x.|xx..xx.xxx.|.x.xxxx.xx.|..x...xx.xx at (0,14)
diff: 
delta: (0,25)=1  (0,26)=1  (0,27)=1  (0,28)=1  (1,25)=1  (1,26)=1  (1,27)=1  (2,26)=1  (2,28)=1  (3,25)=1  (3,27)=1  (3,29)=1  (4,26)=1  (4,29)=1  (5,27)=1  (5,29)=1  (9,27)=1  (9,28)=1  (9,29)=1  (10,25)=1  (10,26)=1  (11,23)=1  (11,25)=1  (12,4)=1  (12,24)=1  (12,25)=1  (14,4)=1  (15,4)=1  (20,15)=1  (20,17)=1  (20,29)=1  (21,14)=1  (21,15)=1  (22,0)=1  (23,1)=1  (23,3)=1  (24,0)=1  (24,1)=1  (24,2)=1  (24,4)=1  (25,2)=1  (25,4)=1  (26,2)=1  (27,2)=1  (27,3)=1  (27,4)=1  (28,0)=1  (28,2)=1  (28,4)=1  (28,14)=1  (29,0)=1  (29,2)=1  (29,3)=1  (29,16)=1  (29,17)=1  (29,18)=1 
! size mismatch, 10x10 instead of 30x30
>> Trial 2
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (10,16) and color blue and mask .......x..x..x..|.......x.x..xx..|....xxx.x...xxxx|..xx..xx...x....|..xx...xx..xxxx.|x.xxxxxx.x..xx..|xx....x..x..xxx.|...xxxx..x...xxx|.......xx..xx..x|.......x.xx.xxx. at (20,14)
  _01: a rectangle with size (22,5) and color blue and mask xxx..|..x.x|..xx.|..xxx|.x...|..xxx|.x.x.|xxx.x|..x.x|x.xxx|.xxxx|.xx..|xxx..|x....|.xx..|xx...|.xx..|x..xx|x.x..|xx.xx|x.xxx|..x.. at (0,0)
  _011: a rectangle with size (6,11) and color blue and mask x.x...xxxx.|xxxx.x.xx..|xxx..x.x.x.|xx..xx.xxx.|.x.xxxx.xx.|..x...xx.xx at (0,14)
  _0111: a rectangle with size (7,16) and color blue and mask .x.xxx.x........|..xxx..x........|.x.x.x.x.......x|x.x...x.......xx|x.xx.xxxx....x.x|xx..x.xxxx..xxxx|x.xxx...x.xx.x.x at (9,14)
diff: 
delta: (0,25)=1  (0,26)=1  (0,27)=1  (0,28)=1  (1,25)=1  (1,26)=1  (1,27)=1  (2,26)=1  (2,28)=1  (3,25)=1  (3,27)=1  (3,29)=1  (4,26)=1  (4,29)=1  (5,27)=1  (5,29)=1  (9,27)=1  (9,28)=1  (9,29)=1  (10,25)=1  (10,26)=1  (11,23)=1  (11,25)=1  (12,4)=1  (12,24)=1  (12,25)=1  (14,4)=1  (15,4)=1  (20,15)=1  (20,17)=1  (20,29)=1  (21,14)=1  (21,15)=1  (22,0)=1  (23,1)=1  (23,3)=1  (24,0)=1  (24,1)=1  (24,2)=1  (24,4)=1  (25,2)=1  (25,4)=1  (26,2)=1  (27,2)=1  (27,3)=1  (27,4)=1  (28,0)=1  (28,2)=1  (28,4)=1  (28,14)=1  (29,0)=1  (29,2)=1  (29,3)=1  (29,16)=1  (29,17)=1  (29,18)=1 
! size mismatch, 10x10 instead of 30x30
>> Trial 3
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (22,5) and color blue and mask xxx..|..x.x|..xx.|..xxx|.x...|..xxx|.x.x.|xxx.x|..x.x|x.xxx|.xxxx|.xx..|xxx..|x....|.xx..|xx...|.xx..|x..xx|x.x..|xx.xx|x.xxx|..x.. at (0,0)
  _01: a rectangle with size (10,16) and color blue and mask .......x..x..x..|.......x.x..xx..|....xxx.x...xxxx|..xx..xx...x....|..xx...xx..xxxx.|x.xxxxxx.x..xx..|xx....x..x..xxx.|...xxxx..x...xxx|.......xx..xx..x|.......x.xx.xxx. at (20,14)
  _011: a rectangle with size (7,16) and color blue and mask .x.xxx.x........|..xxx..x........|.x.x.x.x.......x|x.x...x.......xx|x.xx.xxxx....x.x|xx..x.xxxx..xxxx|x.xxx...x.xx.x.x at (9,14)
  _0111: a rectangle with size (6,11) and color blue and mask x.x...xxxx.|xxxx.x.xx..|xxx..x.x.x.|xx..xx.xxx.|.x.xxxx.xx.|..x...xx.xx at (0,14)
diff: 
delta: (0,25)=1  (0,26)=1  (0,27)=1  (0,28)=1  (1,25)=1  (1,26)=1  (1,27)=1  (2,26)=1  (2,28)=1  (3,25)=1  (3,27)=1  (3,29)=1  (4,26)=1  (4,29)=1  (5,27)=1  (5,29)=1  (9,27)=1  (9,28)=1  (9,29)=1  (10,25)=1  (10,26)=1  (11,23)=1  (11,25)=1  (12,4)=1  (12,24)=1  (12,25)=1  (14,4)=1  (15,4)=1  (20,15)=1  (20,17)=1  (20,29)=1  (21,14)=1  (21,15)=1  (22,0)=1  (23,1)=1  (23,3)=1  (24,0)=1  (24,1)=1  (24,2)=1  (24,4)=1  (25,2)=1  (25,4)=1  (26,2)=1  (27,2)=1  (27,3)=1  (27,4)=1  (28,0)=1  (28,2)=1  (28,4)=1  (28,14)=1  (29,0)=1  (29,2)=1  (29,3)=1  (29,16)=1  (29,17)=1  (29,18)=1 
! size mismatch, 10x10 instead of 30x30

TRAIN a64e4611.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (12,12) and color red and mask .....xx.x...|....x..x....|...x..x.x...|x.xx..xx....|xxxx.xxx.x..|....x.x.x...|...x...x.x..|.xx..x.x....|...xx...xx.x|........xxx.|.........x.x|...........x at (13,18)
  _01: a rectangle with size (8,13) and color red and mask ..x......xxx.|.x........x.x|x.x.........x|.xx..x..xx...|x..x.x...xxxx|x..x.x...x.xx|x...xx...x.x.|xxx.xxxxxx.xx at (22,17)
  _011: a rectangle with size (10,9) and color red and mask ....xx...|xxx...xx.|...x.x.x.|xx.xx....|..xx.....|.x.x.....|..xxx....|.x...x.x.|.x...xx.x|.....xx.. at (0,21)
  _0111: a rectangle with size (10,7) and color red and mask ...xxxx|..x..x.|..xx.x.|.x...x.|x.x....|xx..x..|x...xxx|.x.x..x|x.xx...|x..xx.. at (20,0)
diff: 
delta: (0,1)=2  (0,3)=2  (0,4)=2  (0,5)=2  (0,6)=2  (0,17)=2  (1,2)=2  (2,1)=2  (2,5)=2  (2,6)=2  (2,17)=2  (2,19)=2  (3,4)=2  (3,6)=2  (3,17)=2  (3,18)=2  (4,1)=2  (4,4)=2  (4,5)=2  (4,18)=2  (4,27)=2  (5,0)=2  (5,17)=2  (5,18)=2  (5,19)=2  (5,29)=2  (6,3)=2  (6,5)=2  (6,17)=2  (6,18)=2  (6,20)=2  (7,0)=2  (7,1)=2  (7,2)=2  (7,3)=2  (7,6)=2  (7,18)=2  (8,19)=2  (9,17)=2  (10,19)=2  (10,20)=2  (10,22)=2  (10,23)=2  (10,24)=2  (10,29)=2  (11,19)=2  (11,20)=2  (11,21)=2  (11,22)=2  (11,24)=2  (12,20)=2  (12,28)=2  (12,29)=2  (13,17)=2  (13,29)=2  (14,17)=2  (14,28)=2  (15,28)=2  (16,29)=2  (17,29)=2  (23,21)=2 
   (1955.8 bits)
data: a background with size (30,30) and color black and layers
  _00: a rectangle with size (12,12) and color red and mask .....xx.x...|....x..x....|...x..x.x...|x.xx..xx....|xxxx.xxx.x..|....x.x.x...|...x...x.x..|.xx..x.x....|...xx...xx.x|........xxx.|.........x.x|...........x at (13,18)
  _001: a rectangle with size (10,9) and color red and mask ....xx...|xxx...xx.|...x.x.x.|xx.xx....|..xx.....|.x.x.....|..xxx....|.x...x.x.|.x...xx.x|.....xx.. at (0,21)
  _0: a rectangle with size (30,16) and color green and mask ........xxxxxxxx|........xxxxxxxx|........xxxxxxxx|........xxxxxxxx|........xxxxxxxx|........xxxxxxxx|........xxxxxxxx|........xxxxxxxx|........xxxxxxxx|xxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxx|........xxxxxxxx|........xxxxxxxx|........xxxxxxxx|........xxxxxxxx|........xxxxxxxx|........xxxxxxxx|........xxxxxxxx|........xxxxxxxx|........xxxxxxxx|........xxxxxxxx|........xxxxxxxx at (0,0)
  _01: a rectangle with size (8,13) and color red and mask ..x......xxx.|.x........x.x|x.x.........x|.xx..x..xx...|x..x.x...xxxx|x..x.x...x.xx|x...xx...x.x.|xxx.xxxxxx.xx at (22,17)
diff: 
delta: (0,1)=2  (0,3)=2  (0,4)=2  (0,5)=2  (0,6)=2  (0,17)=2  (1,2)=2  (2,1)=2  (2,5)=2  (2,6)=2  (2,17)=2  (2,19)=2  (3,4)=2  (3,6)=2  (3,17)=2  (3,18)=2  (4,1)=2  (4,4)=2  (4,5)=2  (4,18)=2  (4,27)=2  (5,0)=2  (5,17)=2  (5,18)=2  (5,19)=2  (5,29)=2  (6,3)=2  (6,5)=2  (6,17)=2  (6,18)=2  (6,20)=2  (7,0)=2  (7,1)=2  (7,2)=2  (7,3)=2  (7,6)=2  (7,18)=2  (8,19)=2  (9,17)=2  (10,19)=2  (10,20)=2  (10,22)=2  (10,23)=2  (10,24)=2  (10,29)=2  (11,19)=2  (11,20)=2  (11,21)=2  (11,22)=2  (11,24)=2  (12,20)=2  (12,28)=2  (12,29)=2  (13,17)=2  (13,29)=2  (14,17)=2  (14,28)=2  (15,28)=2  (16,29)=2  (17,29)=2  (20,3)=2  (20,4)=2  (20,5)=2  (20,6)=2  (21,2)=2  (21,5)=2  (22,2)=2  (22,3)=2  (22,5)=2  (23,1)=2  (23,5)=2  (23,21)=2  (24,0)=2  (24,2)=2  (25,0)=2  (25,1)=2  (25,4)=2  (26,0)=2  (26,4)=2  (26,5)=2  (26,6)=2  (27,1)=2  (27,3)=2  (27,6)=2  (28,0)=2  (28,2)=2  (28,3)=2  (29,0)=2  (29,3)=2  (29,4)=2 
   (2592.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (12,12) and color red and mask .....xx.x...|....x..x....|...x..x.x...|x.xx..xx....|xxxx.xxx.x..|....x.x.x...|...x...x.x..|.xx..x.x....|...xx...xx.x|........xxx.|.........x.x|...........x at (13,18)
  _01: a rectangle with size (8,13) and color red and mask ..x......xxx.|.x........x.x|x.x.........x|.xx..x..xx...|x..x.x...xxxx|x..x.x...x.xx|x...xx...x.x.|xxx.xxxxxx.xx at (22,17)
  _011: a rectangle with size (10,9) and color red and mask ....xx...|xxx...xx.|...x.x.x.|xx.xx....|..xx.....|.x.x.....|..xxx....|.x...x.x.|.x...xx.x|.....xx.. at (0,21)
  _0111: a rectangle with size (10,7) and color red and mask ...xxxx|..x..x.|..xx.x.|.x...x.|x.x....|xx..x..|x...xxx|.x.x..x|x.xx...|x..xx.. at (20,0)
diff: 
delta: (0,1)=2  (0,3)=2  (0,4)=2  (0,5)=2  (0,6)=2  (0,17)=2  (1,2)=2  (2,1)=2  (2,5)=2  (2,6)=2  (2,17)=2  (2,19)=2  (3,4)=2  (3,6)=2  (3,17)=2  (3,18)=2  (4,1)=2  (4,4)=2  (4,5)=2  (4,18)=2  (4,27)=2  (5,0)=2  (5,17)=2  (5,18)=2  (5,19)=2  (5,29)=2  (6,3)=2  (6,5)=2  (6,17)=2  (6,18)=2  (6,20)=2  (7,0)=2  (7,1)=2  (7,2)=2  (7,3)=2  (7,6)=2  (7,18)=2  (8,19)=2  (9,17)=2  (10,19)=2  (10,20)=2  (10,22)=2  (10,23)=2  (10,24)=2  (10,29)=2  (11,19)=2  (11,20)=2  (11,21)=2  (11,22)=2  (11,24)=2  (12,20)=2  (12,28)=2  (12,29)=2  (13,17)=2  (13,29)=2  (14,17)=2  (14,28)=2  (15,28)=2  (16,29)=2  (17,29)=2  (23,21)=2 
! size mismatch, 10x10 instead of 30x30
>> Trial 2
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (12,12) and color red and mask .....xx.x...|....x..x....|...x..x.x...|x.xx..xx....|xxxx.xxx.x..|....x.x.x...|...x...x.x..|.xx..x.x....|...xx...xx.x|........xxx.|.........x.x|...........x at (13,18)
  _01: a rectangle with size (8,13) and color red and mask ..x......xxx.|.x........x.x|x.x.........x|.xx..x..xx...|x..x.x...xxxx|x..x.x...x.xx|x...xx...x.x.|xxx.xxxxxx.xx at (22,17)
  _011: a rectangle with size (10,7) and color red and mask ...xxxx|..x..x.|..xx.x.|.x...x.|x.x....|xx..x..|x...xxx|.x.x..x|x.xx...|x..xx.. at (20,0)
  _0111: a rectangle with size (10,9) and color red and mask ....xx...|xxx...xx.|...x.x.x.|xx.xx....|..xx.....|.x.x.....|..xxx....|.x...x.x.|.x...xx.x|.....xx.. at (0,21)
diff: 
delta: (0,1)=2  (0,3)=2  (0,4)=2  (0,5)=2  (0,6)=2  (0,17)=2  (1,2)=2  (2,1)=2  (2,5)=2  (2,6)=2  (2,17)=2  (2,19)=2  (3,4)=2  (3,6)=2  (3,17)=2  (3,18)=2  (4,1)=2  (4,4)=2  (4,5)=2  (4,18)=2  (4,27)=2  (5,0)=2  (5,17)=2  (5,18)=2  (5,19)=2  (5,29)=2  (6,3)=2  (6,5)=2  (6,17)=2  (6,18)=2  (6,20)=2  (7,0)=2  (7,1)=2  (7,2)=2  (7,3)=2  (7,6)=2  (7,18)=2  (8,19)=2  (9,17)=2  (10,19)=2  (10,20)=2  (10,22)=2  (10,23)=2  (10,24)=2  (10,29)=2  (11,19)=2  (11,20)=2  (11,21)=2  (11,22)=2  (11,24)=2  (12,20)=2  (12,28)=2  (12,29)=2  (13,17)=2  (13,29)=2  (14,17)=2  (14,28)=2  (15,28)=2  (16,29)=2  (17,29)=2  (23,21)=2 
! size mismatch, 10x10 instead of 30x30
>> Trial 3
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (12,12) and color red and mask .....xx.x...|....x..x....|...x..x.x...|x.xx..xx....|xxxx.xxx.x..|....x.x.x...|...x...x.x..|.xx..x.x....|...xx...xx.x|........xxx.|.........x.x|...........x at (13,18)
  _01: a rectangle with size (10,9) and color red and mask ....xx...|xxx...xx.|...x.x.x.|xx.xx....|..xx.....|.x.x.....|..xxx....|.x...x.x.|.x...xx.x|.....xx.. at (0,21)
  _011: a rectangle with size (8,13) and color red and mask ..x......xxx.|.x........x.x|x.x.........x|.xx..x..xx...|x..x.x...xxxx|x..x.x...x.xx|x...xx...x.x.|xxx.xxxxxx.xx at (22,17)
  _0111: a rectangle with size (10,7) and color red and mask ...xxxx|..x..x.|..xx.x.|.x...x.|x.x....|xx..x..|x...xxx|.x.x..x|x.xx...|x..xx.. at (20,0)
diff: 
delta: (0,1)=2  (0,3)=2  (0,4)=2  (0,5)=2  (0,6)=2  (0,17)=2  (1,2)=2  (2,1)=2  (2,5)=2  (2,6)=2  (2,17)=2  (2,19)=2  (3,4)=2  (3,6)=2  (3,17)=2  (3,18)=2  (4,1)=2  (4,4)=2  (4,5)=2  (4,18)=2  (4,27)=2  (5,0)=2  (5,17)=2  (5,18)=2  (5,19)=2  (5,29)=2  (6,3)=2  (6,5)=2  (6,17)=2  (6,18)=2  (6,20)=2  (7,0)=2  (7,1)=2  (7,2)=2  (7,3)=2  (7,6)=2  (7,18)=2  (8,19)=2  (9,17)=2  (10,19)=2  (10,20)=2  (10,22)=2  (10,23)=2  (10,24)=2  (10,29)=2  (11,19)=2  (11,20)=2  (11,21)=2  (11,22)=2  (11,24)=2  (12,20)=2  (12,28)=2  (12,29)=2  (13,17)=2  (13,29)=2  (14,17)=2  (14,28)=2  (15,28)=2  (16,29)=2  (17,29)=2  (23,21)=2 
! size mismatch, 10x10 instead of 30x30

TRAIN a64e4611.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (14,8) and color yellow and mask x.xx..xx|.xxx.x..|xxxxxxxx|..x...x.|..x..x..|..x.xx.x|.x.x..xx|.x..xxxx|x.x.xxx.|x.xx.x.x|.xx...x.|...x..xx|x.xxx.xx|.x.xx... at (16,22)
  _01: a rectangle with size (9,9) and color yellow and mask .xx......|xxx......|...x.....|....xxx..|..xxx.x..|..x.x....|x.xx..x..|.x.xxx.x.|..x...xxx at (0,0)
  _011: a rectangle with size (7,7) and color yellow and mask ..xx...|..xxx..|x.xx.x.|xx.x..x|x.xx...|x.x.xxx|..x.x.. at (21,14)
  _0111: a rectangle with size (9,5) and color yellow and mask xxxxx|.xx.x|.x.xx|x...x|...x.|...x.|..xx.|...x.|....x at (0,14)
diff: 
delta: (0,4)=4  (0,6)=4  (0,7)=4  (0,22)=4  (0,24)=4  (0,25)=4  (0,26)=4  (1,5)=4  (1,6)=4  (1,25)=4  (1,26)=4  (1,28)=4  (1,29)=4  (2,8)=4  (2,9)=4  (2,22)=4  (2,23)=4  (2,26)=4  (2,29)=4  (3,0)=4  (3,8)=4  (3,26)=4  (3,29)=4  (4,0)=4  (4,9)=4  (4,23)=4  (4,25)=4  (4,26)=4  (4,28)=4  (5,8)=4  (5,9)=4  (5,14)=4  (5,23)=4  (6,9)=4  (6,14)=4  (6,22)=4  (6,25)=4  (6,26)=4  (6,28)=4  (6,29)=4  (7,27)=4  (8,14)=4  (8,15)=4  (8,26)=4  (8,28)=4  (16,1)=4  (16,7)=4  (16,9)=4  (16,15)=4  (16,18)=4  (17,0)=4  (17,1)=4  (17,3)=4  (17,4)=4  (17,7)=4  (17,15)=4  (17,17)=4  (17,20)=4  (18,2)=4  (18,4)=4  (18,5)=4  (18,6)=4  (18,8)=4  (18,17)=4  (19,1)=4  (19,2)=4  (19,4)=4  (19,14)=4  (19,15)=4  (19,16)=4  (19,18)=4  (19,20)=4  (20,4)=4  (20,9)=4  (20,14)=4  (21,0)=4  (21,2)=4  (21,6)=4  (22,0)=4  (22,2)=4  (22,3)=4  (22,6)=4  (22,7)=4  (22,21)=4  (23,1)=4  (23,2)=4  (23,3)=4  (23,4)=4  (23,6)=4  (24,0)=4  (24,1)=4  (24,6)=4  (24,7)=4  (24,9)=4  (25,0)=4  (25,2)=4  (25,6)=4  (25,9)=4  (26,1)=4  (26,3)=4  (26,9)=4  (27,2)=4  (27,4)=4  (27,6)=4  (27,7)=4  (28,0)=4  (28,6)=4  (28,7)=4  (28,8)=4  (28,20)=4  (29,3)=4  (29,4)=4  (29,5)=4  (29,6)=4  (29,7)=4  (29,8)=4  (29,15)=4  (29,18)=4 
! size mismatch, 10x10 instead of 30x30
>> Trial 2
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (14,8) and color yellow and mask x.xx..xx|.xxx.x..|xxxxxxxx|..x...x.|..x..x..|..x.xx.x|.x.x..xx|.x..xxxx|x.x.xxx.|x.xx.x.x|.xx...x.|...x..xx|x.xxx.xx|.x.xx... at (16,22)
  _01: a rectangle with size (9,9) and color yellow and mask .xx......|xxx......|...x.....|....xxx..|..xxx.x..|..x.x....|x.xx..x..|.x.xxx.x.|..x...xxx at (0,0)
  _011: a rectangle with size (9,5) and color yellow and mask xxxxx|.xx.x|.x.xx|x...x|...x.|...x.|..xx.|...x.|....x at (0,14)
  _0111: a rectangle with size (7,7) and color yellow and mask ..xx...|..xxx..|x.xx.x.|xx.x..x|x.xx...|x.x.xxx|..x.x.. at (21,14)
diff: 
delta: (0,4)=4  (0,6)=4  (0,7)=4  (0,22)=4  (0,24)=4  (0,25)=4  (0,26)=4  (1,5)=4  (1,6)=4  (1,25)=4  (1,26)=4  (1,28)=4  (1,29)=4  (2,8)=4  (2,9)=4  (2,22)=4  (2,23)=4  (2,26)=4  (2,29)=4  (3,0)=4  (3,8)=4  (3,26)=4  (3,29)=4  (4,0)=4  (4,9)=4  (4,23)=4  (4,25)=4  (4,26)=4  (4,28)=4  (5,8)=4  (5,9)=4  (5,14)=4  (5,23)=4  (6,9)=4  (6,14)=4  (6,22)=4  (6,25)=4  (6,26)=4  (6,28)=4  (6,29)=4  (7,27)=4  (8,14)=4  (8,15)=4  (8,26)=4  (8,28)=4  (16,1)=4  (16,7)=4  (16,9)=4  (16,15)=4  (16,18)=4  (17,0)=4  (17,1)=4  (17,3)=4  (17,4)=4  (17,7)=4  (17,15)=4  (17,17)=4  (17,20)=4  (18,2)=4  (18,4)=4  (18,5)=4  (18,6)=4  (18,8)=4  (18,17)=4  (19,1)=4  (19,2)=4  (19,4)=4  (19,14)=4  (19,15)=4  (19,16)=4  (19,18)=4  (19,20)=4  (20,4)=4  (20,9)=4  (20,14)=4  (21,0)=4  (21,2)=4  (21,6)=4  (22,0)=4  (22,2)=4  (22,3)=4  (22,6)=4  (22,7)=4  (22,21)=4  (23,1)=4  (23,2)=4  (23,3)=4  (23,4)=4  (23,6)=4  (24,0)=4  (24,1)=4  (24,6)=4  (24,7)=4  (24,9)=4  (25,0)=4  (25,2)=4  (25,6)=4  (25,9)=4  (26,1)=4  (26,3)=4  (26,9)=4  (27,2)=4  (27,4)=4  (27,6)=4  (27,7)=4  (28,0)=4  (28,6)=4  (28,7)=4  (28,8)=4  (28,20)=4  (29,3)=4  (29,4)=4  (29,5)=4  (29,6)=4  (29,7)=4  (29,8)=4  (29,15)=4  (29,18)=4 
! size mismatch, 10x10 instead of 30x30
>> Trial 3
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (14,8) and color yellow and mask x.xx..xx|.xxx.x..|xxxxxxxx|..x...x.|..x..x..|..x.xx.x|.x.x..xx|.x..xxxx|x.x.xxx.|x.xx.x.x|.xx...x.|...x..xx|x.xxx.xx|.x.xx... at (16,22)
  _01: a rectangle with size (7,7) and color yellow and mask ..xx...|..xxx..|x.xx.x.|xx.x..x|x.xx...|x.x.xxx|..x.x.. at (21,14)
  _011: a rectangle with size (9,9) and color yellow and mask .xx......|xxx......|...x.....|....xxx..|..xxx.x..|..x.x....|x.xx..x..|.x.xxx.x.|..x...xxx at (0,0)
  _0111: a rectangle with size (9,5) and color yellow and mask xxxxx|.xx.x|.x.xx|x...x|...x.|...x.|..xx.|...x.|....x at (0,14)
diff: 
delta: (0,4)=4  (0,6)=4  (0,7)=4  (0,22)=4  (0,24)=4  (0,25)=4  (0,26)=4  (1,5)=4  (1,6)=4  (1,25)=4  (1,26)=4  (1,28)=4  (1,29)=4  (2,8)=4  (2,9)=4  (2,22)=4  (2,23)=4  (2,26)=4  (2,29)=4  (3,0)=4  (3,8)=4  (3,26)=4  (3,29)=4  (4,0)=4  (4,9)=4  (4,23)=4  (4,25)=4  (4,26)=4  (4,28)=4  (5,8)=4  (5,9)=4  (5,14)=4  (5,23)=4  (6,9)=4  (6,14)=4  (6,22)=4  (6,25)=4  (6,26)=4  (6,28)=4  (6,29)=4  (7,27)=4  (8,14)=4  (8,15)=4  (8,26)=4  (8,28)=4  (16,1)=4  (16,7)=4  (16,9)=4  (16,15)=4  (16,18)=4  (17,0)=4  (17,1)=4  (17,3)=4  (17,4)=4  (17,7)=4  (17,15)=4  (17,17)=4  (17,20)=4  (18,2)=4  (18,4)=4  (18,5)=4  (18,6)=4  (18,8)=4  (18,17)=4  (19,1)=4  (19,2)=4  (19,4)=4  (19,14)=4  (19,15)=4  (19,16)=4  (19,18)=4  (19,20)=4  (20,4)=4  (20,9)=4  (20,14)=4  (21,0)=4  (21,2)=4  (21,6)=4  (22,0)=4  (22,2)=4  (22,3)=4  (22,6)=4  (22,7)=4  (22,21)=4  (23,1)=4  (23,2)=4  (23,3)=4  (23,4)=4  (23,6)=4  (24,0)=4  (24,1)=4  (24,6)=4  (24,7)=4  (24,9)=4  (25,0)=4  (25,2)=4  (25,6)=4  (25,9)=4  (26,1)=4  (26,3)=4  (26,9)=4  (27,2)=4  (27,4)=4  (27,6)=4  (27,7)=4  (28,0)=4  (28,6)=4  (28,7)=4  (28,8)=4  (28,20)=4  (29,3)=4  (29,4)=4  (29,5)=4  (29,6)=4  (29,7)=4  (29,8)=4  (29,15)=4  (29,18)=4 
! size mismatch, 10x10 instead of 30x30

TEST a64e4611.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.5 sec (29.5 sec/task)
bits-train-error = 84895.1 bits (84895.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-145] Checking task a65b410d.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2335.4 = 2344.4
DL output with Mo: L = 9.0 + 11213.9 = 11222.9
DL input+output M: L = 17.9 + 13549.3 = 13567.3

# learning a model for train pairs
2.000	
1.501	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.091	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.968	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
0.880	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.821	IN  DEF: ^.layer_0.shape.color=red
0.773	OUT DEF: ^.size=^.size
0.743	IN  DEF: ^.layer_0.shape.mask=Full
0.716	OUT DEF: ^.layer_01=^.layer_0
0.697	IN  DEF: ^.color=black
0.682	IN  DEF: ^.size=(?,?)
0.667	IN  DEF: ^.layer_0.pos=(?,?)
0.611	IN  DEF: ^.layer_0.pos.j=(0)
0.596	IN  DEF: ^.layer_0.shape.size=(?,?)
0.566	IN  DEF: ^.layer_0.shape.size.i=1
0.554	OUT DEF: ^.layer_0.shape.color=green
0.542	OUT DEF: ^.layer_011.shape.color=blue
0.538	OUT DEF: ^.color=black
0.534	OUT DEF: ^.layer_0.pos=(?,?)
0.523	OUT DEF: ^.layer_0.pos.j=(0)
0.512	OUT DEF: ^.layer_0.pos.i=(0)
0.509	OUT DEF: ^.layer_011.pos=(?,?)
0.497	OUT DEF: ^.layer_011.pos.j=(0)
0.487	OUT DEF: ^.layer_011.pos.i=^.layer_0.pos.i + ^.layer_0.shape.size.i
0.483	OUT DEF: ^.layer_0.shape.size=(?,?)
0.465	OUT DEF: ^.layer_0.shape.size.j=^.layer_0.pos.i + ^.layer_0.shape.size.j
0.451	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.pos.i
0.448	OUT DEF: ^.layer_011.shape.size=(?,?)
0.438	OUT DEF: ^.layer_011.shape.size.j=^.layer_0.shape.size.j - 1
0.428	OUT DEF: ^.layer_011.shape.size.i=^.layer_0.shape.size.j - 1

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (^.layer_0.pos.i,^.layer_0.pos.i + ^.layer_0.shape.size.j) and color green and mask ? at ((0),(0))
  _01: ^.layer_0
  _011: a rectangle with size (^.layer_0.shape.size.j - 1,^.layer_0.shape.size.j - 1) and color blue and mask ? at (^.layer_0.pos.i + ^.layer_0.shape.size.i,(0))
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (1,?) and color red and mask Full at (?,(0))

DL input  with Mi: L = 40.8 + 781.7 = 822.5
DL output with Mo: L = 111.8 + 756.2 = 867.9
DL input+output M: L = 152.6 + 1537.9 = 1690.4

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (3,0)
diff: 
delta:
   (24.3 bits)
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (3,5) and color green and mask xxxxx|xxxx.|xxx.. at (0,0)
  _01: a rectangle with size (1,2) and color red and mask Full at (3,0)
  _011: a rectangle with size (1,1) and color blue and mask Full at (4,0)
diff: 
delta:
   (20.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (3,0)
diff: 
delta:
! 3 wrong pixels (generated / expected)

TRAIN a65b410d.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (8,9) and color black and layers
  _0: a rectangle with size (1,3) and color red and mask Full at (3,0)
diff: 
delta:
   (26.8 bits)
data: a background with size (8,9) and color black and layers
  _0: a rectangle with size (3,6) and color green and mask xxxxxx|xxxxx.|xxxx.. at (0,0)
  _01: a rectangle with size (1,3) and color red and mask Full at (3,0)
  _011: a rectangle with size (2,2) and color blue and mask xx|x. at (4,0)
diff: 
delta:
   (28.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,9) and color black and layers
  _0: a rectangle with size (1,3) and color red and mask Full at (3,0)
diff: 
delta:
! 4 wrong pixels (generated / expected)

TRAIN a65b410d.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (7,9) and color black and layers
  _0: a rectangle with size (1,4) and color red and mask Full at (2,0)
diff: 
delta:
   (27.0 bits)
data: a background with size (7,9) and color black and layers
  _0: a rectangle with size (2,6) and color green and mask xxxxxx|xxxxx. at (0,0)
  _01: a rectangle with size (1,4) and color red and mask Full at (2,0)
  _011: a rectangle with size (3,3) and color blue and mask xxx|xx.|x.. at (3,0)
diff: 
delta:
   (27.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,9) and color black and layers
  _0: a rectangle with size (1,4) and color red and mask Full at (2,0)
diff: 
delta:
! 4 wrong pixels (generated / expected)

TRAIN a65b410d.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (1,5) and color red and mask Full at (2,0)
diff: 
delta:
! 7 wrong pixels (generated / expected)

TEST a65b410d.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 2.2 sec (2.2 sec/task)
bits-train-error = 756.2 bits (756.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-144] Checking task a68b268e.json: 6 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 54122.1 = 54131.1
DL output with Mo: L = 9.0 + 9163.9 = 9172.8
DL input+output M: L = 17.9 + 63286.0 = 63303.9

# learning a model for train pairs
2.000	
1.779	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.619	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.494	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.376	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.277	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.212	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.156	OUT DEF: ^.layer_0.shape.size=^.layer_0111.shape.size
1.086	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.071	OUT DEF: ^.layer_01.shape.mask=Full
1.061	OUT OBJECT at ^.layer_011: a point with color ? at ?
1.053	OUT DEF: ^.size=(?,?)
1.012	OUT DEF: ^.size.i=4
0.971	OUT DEF: ^.size.j=4
0.962	OUT DEF: ^.layer_0.pos=(?,?)
0.942	OUT DEF: ^.layer_0.pos.j=^.layer_0111.shape.size.i - ^.layer_01.shape.size.j
0.934	OUT DEF: ^.layer_01.pos=(?,?)
0.926	OUT DEF: ^.layer_01.shape.size=(?,?)
0.918	OUT DEF: ^.layer_011.pos=(?,?)
0.896	OUT DEF: ^.layer_011.pos.i=0
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size (4,4) and color ? and layers
  _0: a rectangle with size ^.layer_0111.shape.size and color ? and mask ? at (?,^.layer_0111.shape.size.i - ^.layer_01.shape.size.j)
  _01: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _011: a point with color ? at (0,?)
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 103.8 + 20052.4 = 20156.2
DL output with Mo: L = 105.9 + 4700.3 = 4806.2
DL input+output M: L = 209.7 + 24752.6 = 24962.4

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (1,9) and color blue and mask Full at (4,0)
  _01: a rectangle with size (9,1) and color blue and mask Full at (0,4)
  _011: a rectangle with size (2,4) and color orange and mask .xxx|xxx. at (0,0)
  _0111: a rectangle with size (3,2) and color cyan and mask xx|x.|.x at (6,2)
  _01111: a rectangle with size (1,3) and color pink and mask Full at (5,5)
diff: 
delta: (0,6)=4  (0,8)=4  (1,5)=4  (1,6)=4  (2,8)=4  (3,0)=7# (7,0)=8  (7,5)=6  (7,8)=6 
   (352.8 bits)
data: a background with size (4,4) and color orange and layers
  _0: a rectangle with size (3,2) and color cyan and mask Odd Checkboard at (1,2)
  _01: a rectangle with size (2,2) and color black and mask Full at (2,1)
  _011: a point with color pink at (0,0)
diff: 
delta: (2,0)=8  (2,3)=4 
   (86.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (1,9) and color blue and mask Full at (4,0)
  _01: a rectangle with size (9,1) and color blue and mask Full at (0,4)
  _011: a rectangle with size (2,4) and color orange and mask .xxx|xxx. at (0,0)
  _0111: a rectangle with size (3,2) and color cyan and mask xx|x.|.x at (6,2)
  _01111: a rectangle with size (1,3) and color pink and mask Full at (5,5)
diff: 
delta: (0,6)=4  (0,8)=4  (1,5)=4  (1,6)=4  (2,8)=4  (3,0)=7# (7,0)=8  (7,5)=6  (7,8)=6 
! 13 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (1,9) and color blue and mask Full at (4,0)
  _01: a rectangle with size (9,1) and color blue and mask Full at (0,4)
  _011: a rectangle with size (2,4) and color orange and mask .xxx|xxx. at (0,0)
  _0111: a rectangle with size (1,3) and color pink and mask Full at (5,5)
  _01111: a rectangle with size (3,2) and color cyan and mask xx|x.|.x at (6,2)
diff: 
delta: (0,6)=4  (0,8)=4  (1,5)=4  (1,6)=4  (2,8)=4  (3,0)=7# (7,0)=8  (7,5)=6  (7,8)=6 
! 13 wrong pixels (generated / expected)

TRAIN a68b268e.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (1,9) and color blue and mask Full at (4,0)
  _01: a rectangle with size (4,4) and color orange and mask xxx.|x.x.|.x.x|...x at (0,0)
  _011: a rectangle with size (9,1) and color blue and mask Full at (0,4)
  _0111: a rectangle with size (4,4) and color pink and mask x...|x...|xx.x|x.xx at (5,5)
  _01111: a rectangle with size (3,4) and color yellow and mask .x..|x.xx|x.xx at (0,5)
diff: 
delta: (5,2)=8  (5,8)=6  (8,0)=8  (8,1)=8  (8,2)=8 
   (316.5 bits)
data: a background with size (4,4) and color yellow and layers
  _0: a rectangle with size (4,4) and color orange and mask xxx.|x.x.|.x.x|...x at (0,0)
  _01: a rectangle with size (1,3) and color cyan and mask Full at (3,0)
  _011: a point with color pink at (0,3)
diff: 
delta: (1,1)=0 
   (80.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (1,9) and color blue and mask Full at (4,0)
  _01: a rectangle with size (4,4) and color orange and mask xxx.|x.x.|.x.x|...x at (0,0)
  _011: a rectangle with size (4,4) and color pink and mask x...|x...|xx.x|x.xx at (5,5)
  _0111: a rectangle with size (9,1) and color blue and mask Full at (0,4)
  _01111: a rectangle with size (3,4) and color yellow and mask .x..|x.xx|x.xx at (0,5)
diff: 
delta: (5,2)=8  (5,8)=6  (8,0)=8  (8,1)=8  (8,2)=8 
! 16 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (1,9) and color blue and mask Full at (4,0)
  _01: a rectangle with size (4,4) and color orange and mask xxx.|x.x.|.x.x|...x at (0,0)
  _011: a rectangle with size (9,1) and color blue and mask Full at (0,4)
  _0111: a rectangle with size (4,4) and color pink and mask x...|x...|xx.x|x.xx at (5,5)
  _01111: a rectangle with size (3,4) and color yellow and mask .x..|x.xx|x.xx at (0,5)
diff: 
delta: (5,2)=8  (5,8)=6  (8,0)=8  (8,1)=8  (8,2)=8 
! 16 wrong pixels (generated / expected)

TRAIN a68b268e.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (1,9) and color blue and mask Full at (4,0)
  _01: a rectangle with size (4,4) and color orange and mask ..xx|...x|xxxx|.x.. at (0,0)
  _011: a rectangle with size (9,1) and color blue and mask Full at (0,4)
  _0111: a rectangle with size (4,4) and color pink and mask .xxx|..x.|x.x.|xx.. at (5,5)
  _01111: a rectangle with size (4,3) and color yellow and mask xx.|.xx|..x|xx. at (0,6)
diff: 
delta: (5,2)=8  (5,3)=8  (7,3)=8  (8,0)=8 
   (297.4 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (4,4) and color orange and mask ..xx|...x|xxxx|.x.. at (0,0)
  _01: a rectangle with size (3,1) and color yellow and mask Full at (1,2)
  _011: a point with color yellow at (0,1)
diff: 
delta: (3,0)=8 
   (73.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (1,9) and color blue and mask Full at (4,0)
  _01: a rectangle with size (4,4) and color orange and mask ..xx|...x|xxxx|.x.. at (0,0)
  _011: a rectangle with size (4,4) and color pink and mask .xxx|..x.|x.x.|xx.. at (5,5)
  _0111: a rectangle with size (4,3) and color yellow and mask xx.|.xx|..x|xx. at (0,6)
  _01111: a rectangle with size (9,1) and color blue and mask Full at (0,4)
diff: 
delta: (5,2)=8  (5,3)=8  (7,3)=8  (8,0)=8 
! 15 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (1,9) and color blue and mask Full at (4,0)
  _01: a rectangle with size (4,4) and color orange and mask ..xx|...x|xxxx|.x.. at (0,0)
  _011: a rectangle with size (4,4) and color pink and mask .xxx|..x.|x.x.|xx.. at (5,5)
  _0111: a rectangle with size (9,1) and color blue and mask Full at (0,4)
  _01111: a rectangle with size (4,3) and color yellow and mask xx.|.xx|..x|xx. at (0,6)
diff: 
delta: (5,2)=8  (5,3)=8  (7,3)=8  (8,0)=8 
! 15 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (1,9) and color blue and mask Full at (4,0)
  _01: a rectangle with size (4,4) and color orange and mask ..xx|...x|xxxx|.x.. at (0,0)
  _011: a rectangle with size (9,1) and color blue and mask Full at (0,4)
  _0111: a rectangle with size (4,4) and color pink and mask .xxx|..x.|x.x.|xx.. at (5,5)
  _01111: a rectangle with size (4,3) and color yellow and mask xx.|.xx|..x|xx. at (0,6)
diff: 
delta: (5,2)=8  (5,3)=8  (7,3)=8  (8,0)=8 
! 16 wrong pixels (generated / expected)

TRAIN a68b268e.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (1,9) and color blue and mask Full at (4,0)
  _01: a rectangle with size (4,4) and color orange and mask xx..|x.x.|x..x|x.xx at (0,0)
  _011: a rectangle with size (9,1) and color blue and mask Full at (0,4)
  _0111: a rectangle with size (4,4) and color yellow and mask xx..|x...|xxx.|x.xx at (0,5)
  _01111: a rectangle with size (3,4) and color pink and mask xx..|.xxx|.xx. at (6,5)
diff: 
delta: (0,8)=4  (5,2)=8  (6,2)=8  (7,2)=8  (8,1)=8  (8,3)=8 
   (335.5 bits)
data: a background with size (4,4) and color yellow and layers
  _0: a rectangle with size (4,4) and color orange and mask xx..|x.x.|x..x|x.xx at (0,0)
  _01: a rectangle with size (1,1) and color pink and mask Full at (1,1)
  _011: a point with color cyan at (0,2)
diff: 
delta: (1,3)=0  (3,1)=8 
   (94.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (1,9) and color blue and mask Full at (4,0)
  _01: a rectangle with size (4,4) and color orange and mask xx..|x.x.|x..x|x.xx at (0,0)
  _011: a rectangle with size (4,4) and color yellow and mask xx..|x...|xxx.|x.xx at (0,5)
  _0111: a rectangle with size (9,1) and color blue and mask Full at (0,4)
  _01111: a rectangle with size (3,4) and color pink and mask xx..|.xxx|.xx. at (6,5)
diff: 
delta: (0,8)=4  (5,2)=8  (6,2)=8  (7,2)=8  (8,1)=8  (8,3)=8 
! 15 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (1,9) and color blue and mask Full at (4,0)
  _01: a rectangle with size (4,4) and color orange and mask xx..|x.x.|x..x|x.xx at (0,0)
  _011: a rectangle with size (9,1) and color blue and mask Full at (0,4)
  _0111: a rectangle with size (4,4) and color yellow and mask xx..|x...|xxx.|x.xx at (0,5)
  _01111: a rectangle with size (3,4) and color pink and mask xx..|.xxx|.xx. at (6,5)
diff: 
delta: (0,8)=4  (5,2)=8  (6,2)=8  (7,2)=8  (8,1)=8  (8,3)=8 
! 16 wrong pixels (generated / expected)

TRAIN a68b268e.json/4: 0 - (FAILURE)

## instance 5

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (1,9) and color blue and mask Full at (4,0)
  _01: a rectangle with size (4,4) and color yellow and mask ...x|xxxx|x...|xxx. at (0,5)
  _011: a rectangle with size (4,4) and color pink and mask xxxx|..x.|.x.x|...x at (5,5)
  _0111: a rectangle with size (4,3) and color orange and mask xx.|x..|x.x|.xx at (0,0)
  _01111: a rectangle with size (9,1) and color blue and mask Full at (0,4)
diff: 
delta: (5,0)=8  (5,2)=8  (6,2)=8  (6,3)=8  (8,0)=8  (8,1)=8  (8,2)=8  (8,3)=8 
   (373.4 bits)
data: a background with size (4,4) and color yellow and layers
  _0: a rectangle with size (4,3) and color orange and mask xx.|x..|x.x|.xx at (0,0)
  _01: a rectangle with size (1,3) and color pink and mask Full at (2,1)
  _011: a point with color cyan at (0,2)
diff: 
delta: (3,3)=8 
   (76.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (1,9) and color blue and mask Full at (4,0)
  _01: a rectangle with size (4,4) and color yellow and mask ...x|xxxx|x...|xxx. at (0,5)
  _011: a rectangle with size (4,4) and color pink and mask xxxx|..x.|.x.x|...x at (5,5)
  _0111: a rectangle with size (9,1) and color blue and mask Full at (0,4)
  _01111: a rectangle with size (4,3) and color orange and mask xx.|x..|x.x|.xx at (0,0)
diff: 
delta: (5,0)=8  (5,2)=8  (6,2)=8  (6,3)=8  (8,0)=8  (8,1)=8  (8,2)=8  (8,3)=8 
! 16 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (1,9) and color blue and mask Full at (4,0)
  _01: a rectangle with size (4,4) and color yellow and mask ...x|xxxx|x...|xxx. at (0,5)
  _011: a rectangle with size (9,1) and color blue and mask Full at (0,4)
  _0111: a rectangle with size (4,4) and color pink and mask xxxx|..x.|.x.x|...x at (5,5)
  _01111: a rectangle with size (4,3) and color orange and mask xx.|x..|x.x|.xx at (0,0)
diff: 
delta: (5,0)=8  (5,2)=8  (6,2)=8  (6,3)=8  (8,0)=8  (8,1)=8  (8,2)=8  (8,3)=8 
! 16 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (1,9) and color blue and mask Full at (4,0)
  _01: a rectangle with size (4,4) and color yellow and mask ...x|xxxx|x...|xxx. at (0,5)
  _011: a rectangle with size (4,4) and color pink and mask xxxx|..x.|.x.x|...x at (5,5)
  _0111: a rectangle with size (4,3) and color orange and mask xx.|x..|x.x|.xx at (0,0)
  _01111: a rectangle with size (9,1) and color blue and mask Full at (0,4)
diff: 
delta: (5,0)=8  (5,2)=8  (6,2)=8  (6,3)=8  (8,0)=8  (8,1)=8  (8,2)=8  (8,3)=8 
! 16 wrong pixels (generated / expected)

TRAIN a68b268e.json/5: 0 - (FAILURE)

## instance 6

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (9,9) and color blue and mask ....x....|....x....|....x....|....x....|xxxxxxxxx|....x....|....x....|....x....|....x.... at (0,0)
  _01: a rectangle with size (4,4) and color orange and mask x..x|.xxx|xxx.|xxx. at (0,0)
  _011: a rectangle with size (4,4) and color cyan and mask xx.x|.xxx|.x.x|xx.x at (5,0)
  _0111: a rectangle with size (4,4) and color yellow and mask xxx.|xx.x|xx.x|.x.. at (0,5)
  _01111: a rectangle with size (4,4) and color pink and mask xxxx|...x|..x.|.x.. at (5,5)
diff: 
delta:
   (329.7 bits)
data: a background with size (4,4) and color yellow and layers
  _0: a rectangle with size (4,4) and color orange and mask x..x|.xxx|xxx.|xxx. at (0,0)
  _01: a rectangle with size (1,1) and color cyan and mask Full at (3,3)
  _011: a point with color yellow at (0,1)
diff: 
delta:
   (58.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (9,9) and color blue and mask ....x....|....x....|....x....|....x....|xxxxxxxxx|....x....|....x....|....x....|....x.... at (0,0)
  _01: a rectangle with size (4,4) and color orange and mask x..x|.xxx|xxx.|xxx. at (0,0)
  _011: a rectangle with size (4,4) and color cyan and mask xx.x|.xxx|.x.x|xx.x at (5,0)
  _0111: a rectangle with size (4,4) and color yellow and mask xxx.|xx.x|xx.x|.x.. at (0,5)
  _01111: a rectangle with size (4,4) and color pink and mask xxxx|...x|..x.|.x.. at (5,5)
diff: 
delta:
! 16 wrong pixels (generated / expected)

TRAIN a68b268e.json/6: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (9,9) and color blue and mask ....x....|....x....|....x....|....x....|xxxxxxxxx|....x....|....x....|....x....|....x.... at (0,0)
  _01: a rectangle with size (4,4) and color orange and mask xxx.|.xx.|xxxx|x... at (0,0)
  _011: a rectangle with size (4,4) and color pink and mask .x.x|x..x|xxxx|.x.. at (5,5)
  _0111: a rectangle with size (4,4) and color yellow and mask ..x.|xx.x|.x.x|x.x. at (0,5)
  _01111: a rectangle with size (4,4) and color cyan and mask ...x|x..x|x.x.|.x.x at (5,0)
diff: 
delta:
! 16 wrong pixels (generated / expected)

TEST a68b268e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.1 sec (27.1 sec/task)
bits-train-error = 4700.3 bits (4700.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-143] Checking task a699fb00.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 5413.0 = 5422.0
DL output with Mo: L = 9.0 + 8052.6 = 8061.6
DL input+output M: L = 17.9 + 13465.6 = 13483.5

# learning a model for train pairs
2.000	
1.895	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.829	OUT DEF: ^.size=^.size
1.789	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.767	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.743	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.724	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.703	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.682	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.659	IN  OBJECT at ^.layer_0111: a point with color ? at ?
1.642	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
1.624	OUT DEF: ^.layer_011.pos=^.layer_0111.pos
1.611	OUT OBJECT at ^.layer_01111: ^.layer_0.shape at ?
1.598	OUT OBJECT at ^.layer_011111: ^.layer_0.shape at ?
1.580	OUT DEF: ^.layer_011.shape.color=^.layer_011.shape.color
1.566	OUT DEF: ^.layer_011111=^.layer_011
1.540	IN  DEF: ^.layer_0.shape.color=blue
1.515	IN  DEF: ^.layer_01.shape.color=blue
1.498	OUT DEF: ^.layer_01.pos=^.layer_0.pos
1.472	IN  DEF: ^.layer_011.shape.color=blue
1.447	IN  DEF: ^.layer_0111.shape.color=blue
1.438	OUT DEF: ^.layer_0.shape.mask=Full
1.423	OUT DEF: ^.layer_01111=^.layer_01
1.414	OUT DEF: ^.layer_01.shape.mask=Full
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask Full at ?
  _01: a rectangle with size ? and color ^.layer_01.shape.color and mask Full at ^.layer_0.pos
  _011: a rectangle with size ? and color ^.layer_011.shape.color and mask ? at ^.layer_0111.pos
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: ^.layer_01
  _011111: ^.layer_011
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a point with color blue at ?
  _01: a point with color blue at ?
  _011: a point with color blue at ?
  _0111: a point with color blue at ?

DL input  with Mi: L = 64.0 + 4347.3 = 4411.4
DL output with Mo: L = 94.1 + 4744.7 = 4838.8
DL input+output M: L = 158.1 + 9092.0 = 9250.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (5,5) and color black and layers
  _0: a point with color blue at (0,0)
  _01: a point with color blue at (0,2)
  _011: a point with color blue at (3,1)
  _0111: a point with color blue at (3,3)
diff: 
delta:
   (51.2 bits)
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (1,1) and color red and mask Full at (0,1)
  _01: a rectangle with size (1,1) and color blue and mask Full at (0,0)
  _011: a rectangle with size (1,1) and color blue and mask Full at (3,3)
  _0111: a rectangle with size (1,1) and color red and mask Full at (3,2)
  _01111: a point with color blue at (0,2)
  _011111: a point with color blue at (3,1)
diff: 
delta:
   (56.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _0: a point with color blue at (0,0)
  _01: a point with color blue at (0,2)
  _011: a point with color blue at (3,1)
  _0111: a point with color blue at (3,3)
diff: 
delta:
! 8 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,5) and color black and layers
  _0: a point with color blue at (0,0)
  _01: a point with color blue at (0,2)
  _011: a point with color blue at (3,3)
  _0111: a point with color blue at (3,1)
diff: 
delta:
! 7 wrong pixels (generated / expected)

TRAIN a699fb00.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (1,1)
  _01: a point with color blue at (1,3)
  _011: a point with color blue at (1,5)
  _0111: a point with color blue at (4,2)
diff: 
delta: (1,7)=1  (4,4)=1  (6,6)=1  (6,8)=1  (8,3)=1  (8,5)=1 
   (182.1 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,3) and color blue and mask Full at (6,6)
  _01: a rectangle with size (1,1) and color blue and mask Full at (1,1)
  _011: a rectangle with size (1,3) and color blue and mask Full at (4,2)
  _0111: a rectangle with size (1,3) and color blue and mask Full at (8,3)
  _01111: a point with color blue at (1,3)
  _011111: a point with color blue at (1,5)
diff: 
delta: (1,2)=2  (1,4)=2  (1,6)=2  (1,7)=1  (4,3)=2  (6,7)=2  (8,4)=2 
   (208.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (1,1)
  _01: a point with color blue at (1,3)
  _011: a point with color blue at (1,5)
  _0111: a point with color blue at (1,7)
diff: 
delta: (4,2)=1  (4,4)=1  (6,6)=1  (6,8)=1  (8,3)=1  (8,5)=1 
! 21 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (1,1)
  _01: a point with color blue at (1,3)
  _011: a point with color blue at (1,5)
  _0111: a point with color blue at (4,2)
diff: 
delta: (1,7)=1  (4,4)=1  (6,6)=1  (6,8)=1  (8,3)=1  (8,5)=1 
! 20 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (1,1)
  _01: a point with color blue at (1,3)
  _011: a point with color blue at (1,7)
  _0111: a point with color blue at (1,5)
diff: 
delta: (4,2)=1  (4,4)=1  (6,6)=1  (6,8)=1  (8,3)=1  (8,5)=1 
! 20 wrong pixels (generated / expected)

TRAIN a699fb00.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (1,6)
  _01: a point with color blue at (1,8)
  _011: a point with color blue at (2,1)
  _0111: a point with color blue at (5,3)
diff: 
delta: (2,3)=1  (5,5)=1  (5,7)=1  (7,4)=1  (7,6)=1  (9,1)=1  (9,3)=1 
   (201.4 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,3) and color blue and mask Full at (7,4)
  _01: a rectangle with size (1,1) and color blue and mask Full at (1,6)
  _011: a rectangle with size (1,5) and color blue and mask Full at (5,3)
  _0111: a rectangle with size (1,3) and color blue and mask Full at (9,1)
  _01111: a point with color blue at (1,8)
  _011111: a point with color blue at (2,1)
diff: 
delta: (1,7)=2  (2,2)=2  (2,3)=1  (5,4)=2  (5,6)=2  (7,5)=2  (9,2)=2 
   (209.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (1,6)
  _01: a point with color blue at (1,8)
  _011: a point with color blue at (2,1)
  _0111: a point with color blue at (2,3)
diff: 
delta: (5,3)=1  (5,5)=1  (5,7)=1  (7,4)=1  (7,6)=1  (9,1)=1  (9,3)=1 
! 22 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (1,6)
  _01: a point with color blue at (1,8)
  _011: a point with color blue at (2,1)
  _0111: a point with color blue at (5,3)
diff: 
delta: (2,3)=1  (5,5)=1  (5,7)=1  (7,4)=1  (7,6)=1  (9,1)=1  (9,3)=1 
! 21 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (1,6)
  _01: a point with color blue at (1,8)
  _011: a point with color blue at (2,3)
  _0111: a point with color blue at (2,1)
diff: 
delta: (5,3)=1  (5,5)=1  (5,7)=1  (7,4)=1  (7,6)=1  (9,1)=1  (9,3)=1 
! 21 wrong pixels (generated / expected)

TRAIN a699fb00.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (0,1)
  _01: a point with color blue at (0,3)
  _011: a point with color blue at (2,2)
  _0111: a point with color blue at (2,4)
diff: 
delta: (2,6)=1  (2,8)=1  (4,1)=1  (4,3)=1  (5,5)=1  (5,7)=1  (7,3)=1  (7,5)=1 
! 22 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (0,1)
  _01: a point with color blue at (0,3)
  _011: a point with color blue at (2,2)
  _0111: a point with color blue at (2,6)
diff: 
delta: (2,4)=1  (2,8)=1  (4,1)=1  (4,3)=1  (5,5)=1  (5,7)=1  (7,3)=1  (7,5)=1 
! 22 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (0,1)
  _01: a point with color blue at (0,3)
  _011: a point with color blue at (2,4)
  _0111: a point with color blue at (2,2)
diff: 
delta: (2,6)=1  (2,8)=1  (4,1)=1  (4,3)=1  (5,5)=1  (5,7)=1  (7,3)=1  (7,5)=1 
! 22 wrong pixels (generated / expected)

TEST a699fb00.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 23.6 sec (23.6 sec/task)
bits-train-error = 4744.7 bits (4744.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-142] Checking task a740d043.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3715.8 = 3724.8
DL output with Mo: L = 9.0 + 2216.6 = 2225.5
DL input+output M: L = 17.9 + 5932.4 = 5950.3

# learning a model for train pairs
2.000	
1.705	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.263	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.201	IN  DEF: ^.color=blue
1.180	OUT OBJECT at ^.layer_01: a point with color ? at ?
1.165	OUT DEF: ^.size=(?,?)
1.149	OUT DEF: ^.layer_0.pos=(?,?)
1.112	OUT DEF: ^.layer_0.pos.i=(0)
1.076	OUT DEF: ^.layer_0.pos.j=(0)
1.060	OUT DEF: ^.layer_01.pos=(?,?)
1.024	OUT DEF: ^.layer_01.pos.i=^.layer_0.pos.i
1.015	IN  DEF: ^.size=(?,?)
1.005	IN  DEF: ^.layer_0.pos=(?,?)
0.996	IN  DEF: ^.layer_0.shape.size=(?,?)
0.994	OUT DEF: ^.layer_01.pos.j=^.layer_0.shape.size.i - ^.layer_0.pos.i

# Learned model:
CONSTRUCT (Mo)
a background with size (?,?) and color ? and layers
  _0: ^.layer_0.shape at ((0),(0))
  _01: a point with color ? at (^.layer_0.pos.i,^.layer_0.shape.size.i - ^.layer_0.pos.i)
WHERE (Mi)
a background with size (?,?) and color blue and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 47.5 + 2239.3 = 2286.8
DL output with Mo: L = 58.7 + 787.7 = 846.4
DL input+output M: L = 106.1 + 3027.0 = 3133.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (5,7) and color blue and layers
  _0: a rectangle with size (3,3) and color red and mask xx.|xx.|..x at (1,1)
diff: 
delta: (2,3)=3 
   (69.7 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask xx.|xx.|..x at (0,0)
  _01: a point with color green at (1,2)
diff: 
delta:
   (17.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,7) and color blue and layers
  _0: a rectangle with size (3,3) and color red and mask xx.|xx.|..x at (1,1)
diff: 
delta: (2,3)=3 
! size mismatch, 10x10 instead of 3x3
>> Trial 2
data: a background with size (5,7) and color blue and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (1,1)
diff: 
delta: (2,3)=3  (3,3)=2 
! size mismatch, 10x10 instead of 3x3
>> Trial 3
data: a background with size (5,7) and color red and layers
  _0: a rectangle with size (5,7) and color blue and mask xxxxxxx|x..xxxx|x...xxx|xxx.xxx|xxxxxxx at (0,0)
diff:   ^.color
delta: (2,3)=3 
! size mismatch, 10x10 instead of 3x3

TRAIN a740d043.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (7,7) and color blue and layers
  _0: a rectangle with size (2,1) and color green and mask Full at (1,2)
diff: 
delta: (1,4)=2  (2,4)=2 
   (76.6 bits)
data: a background with size (2,3) and color red and layers
  _0: a rectangle with size (2,1) and color green and mask Full at (0,0)
  _01: a point with color black at (1,1)
diff: 
delta: (0,1)=0 
   (39.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color blue and layers
  _0: a rectangle with size (2,1) and color green and mask Full at (1,2)
diff: 
delta: (1,4)=2  (2,4)=2 
! size mismatch, 10x10 instead of 2x3
>> Trial 2
data: a background with size (7,7) and color blue and layers
  _0: a rectangle with size (2,1) and color red and mask Full at (1,4)
diff: 
delta: (1,2)=3  (2,2)=3 
! size mismatch, 10x10 instead of 2x3
>> Trial 3
data: a background with size (7,7) and color blue and layers
  _0: a rectangle with size (1,7) and color blue and mask Full at (0,0)
diff: 
delta: (1,2)=3  (1,4)=2  (2,2)=3  (2,4)=2 
! size mismatch, 10x10 instead of 2x3

TRAIN a740d043.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (7,6) and color blue and layers
  _0: a rectangle with size (2,2) and color grey and mask Full at (2,1)
diff: 
delta: (4,1)=6  (4,2)=6 
   (77.5 bits)
data: a background with size (3,2) and color pink and layers
  _0: a rectangle with size (2,2) and color grey and mask Full at (0,0)
  _01: a point with color pink at (2,0)
diff: 
delta:
   (22.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,6) and color blue and layers
  _0: a rectangle with size (2,2) and color grey and mask Full at (2,1)
diff: 
delta: (4,1)=6  (4,2)=6 
! size mismatch, 10x10 instead of 3x2
>> Trial 2
data: a background with size (7,6) and color grey and layers
  _0: a rectangle with size (7,6) and color blue and mask xxxxxx|xxxxxx|x..xxx|x..xxx|x..xxx|xxxxxx|xxxxxx at (0,0)
diff:   ^.color
delta: (4,1)=6  (4,2)=6 
! size mismatch, 10x10 instead of 3x2

TRAIN a740d043.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,6) and color blue and layers
  _0: a rectangle with size (2,2) and color red and mask Odd Checkboard at (2,2)
diff: 
delta: (3,3)=3 
! size mismatch, 10x10 instead of 2x2

TEST a740d043.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.5 sec (0.5 sec/task)
bits-train-error = 787.7 bits (787.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-141] Checking task a78176bb.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 9555.2 = 9564.2
DL output with Mo: L = 9.0 + 10317.8 = 10326.7
DL input+output M: L = 17.9 + 19873.0 = 19890.9

# learning a model for train pairs
2.000	
1.664	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.509	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.372	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.964	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.908	OUT DEF: ^.size=^.size
0.877	OUT DEF: ^.layer_00=^.layer_0
0.862	IN  DEF: ^.layer_01.shape.color=grey
0.849	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.844	IN  DEF: ^.color=black
0.839	OUT DEF: ^.color=black
0.836	IN  DEF: ^.size=(?,?)
0.808	IN  DEF: ^.size.i=10
0.781	IN  DEF: ^.size.j=10
0.777	IN  DEF: ^.layer_0.pos=(?,?)
0.773	IN  DEF: ^.layer_0.shape.size=(?,?)
0.770	IN  DEF: ^.layer_01.pos=(?,?)
0.766	IN  DEF: ^.layer_01.shape.size=(?,?)
0.763	OUT DEF: ^.layer_0.pos=(?,?)
0.750	OUT DEF: ^.layer_0.pos.j=^.layer_01.pos.j - ^.layer_0.pos.j
0.747	OUT DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: ^.layer_0
  _0: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask ? at (?,^.layer_01.pos.j - ^.layer_0.pos.j)
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color grey and mask ? at (?,?)

DL input  with Mi: L = 82.0 + 4072.1 = 4154.0
DL output with Mo: L = 50.9 + 3175.2 = 3226.1
DL input+output M: L = 132.9 + 7247.3 = 7380.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,10) and color orange and mask x.........|.x........|..x.......|...x......|....x.....|.....x....|......x...|.......x..|........x.|.........x at (0,0)
  _01: a rectangle with size (2,2) and color grey and mask Full at (3,4)
diff: 
delta:
   (155.2 bits)
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (10,10) and color orange and mask x.........|.x........|..x.......|...x......|....x.....|.....x....|......x...|.......x..|........x.|.........x at (0,0)
  _0: a rectangle with size (6,6) and color orange and mask x.....|.x....|..x...|...x..|x...x.|.x...x at (0,4)
diff: 
delta:
   (58.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,10) and color orange and mask x.........|.x........|..x.......|...x......|....x.....|.....x....|......x...|.......x..|........x.|.........x at (0,0)
  _01: a rectangle with size (2,2) and color grey and mask Full at (3,4)
diff: 
delta:
! 6 wrong pixels (generated / expected)

TRAIN a78176bb.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,5) and color brown and mask x....|.x...|..x..|...x.|....x at (0,5)
  _01: a rectangle with size (4,4) and color grey and mask xx..|xxx.|xxxx|xxxx at (1,5)
diff: 
delta:
   (96.9 bits)
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (5,5) and color brown and mask x....|.x...|..x..|...x.|....x at (0,5)
  _0: a rectangle with size (9,9) and color brown and mask x.....x..|.x.....x.|..x.....x|...x.....|....x....|.....x...|......x..|.......x.|........x at (1,0)
diff: 
delta:
   (106.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,5) and color brown and mask x....|.x...|..x..|...x.|....x at (0,5)
  _01: a rectangle with size (4,4) and color grey and mask xx..|xxx.|xxxx|xxxx at (1,5)
diff: 
delta:
! 11 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,4) and color grey and mask x...|xx..|xxx.|xxxx at (1,5)
  _01: a rectangle with size (5,5) and color brown and mask x....|xx...|xxx..|xxxx.|xxxxx at (0,5)
diff:   ^.layer_01.shape.color
delta:
! 27 wrong pixels (generated / expected)

TRAIN a78176bb.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (9,9) and color red and mask x........|.x.......|..x......|...x.....|....x....|.....x...|......x..|.......x.|........x at (1,0)
  _01: a rectangle with size (5,3) and color grey and mask xx.|xx.|xx.|xxx|xxx at (3,3)
diff: 
delta:
   (155.1 bits)
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (9,9) and color red and mask x........|.x.......|..x......|...x.....|....x....|.....x...|......x..|.......x.|........x at (1,0)
  _0: a rectangle with size (7,7) and color red and mask x......|.x.....|..x....|...x...|x...x..|.x...x.|..x...x at (0,3)
diff: 
delta: (6,0)=2  (7,1)=2  (8,2)=2  (9,3)=2 
   (152.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (9,9) and color red and mask x........|.x.......|..x......|...x.....|....x....|.....x...|......x..|.......x.|........x at (1,0)
  _01: a rectangle with size (5,3) and color grey and mask xx.|xx.|xx.|xxx|xxx at (3,3)
diff: 
delta:
! 11 wrong pixels (generated / expected)

TRAIN a78176bb.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (9,9) and color blue and mask x........|.x.......|..x......|...x.....|....x....|.....x...|......x..|.......x.|........x at (0,1)
  _01: a rectangle with size (5,5) and color grey and mask xx...|xxx..|xxxx.|xxxxx|xxxxx at (4,4)
diff: 
delta: (1,3)=5# (1,4)=5# (2,4)=5#
! 13 wrong pixels (generated / expected)

TEST a78176bb.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 6.2 sec (6.2 sec/task)
bits-train-error = 3175.2 bits (3175.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-140] Checking task a79310a0.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1915.4 = 1924.3
DL output with Mo: L = 9.0 + 1915.4 = 1924.3
DL input+output M: L = 17.9 + 3830.7 = 3848.6

# learning a model for train pairs
2.000	
1.626	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.251	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.028	OUT DEF: ^.size=^.size
0.898	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
0.826	OUT DEF: ^.layer_0.shape.color=red
0.754	IN  DEF: ^.layer_0.shape.color=cyan
0.717	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
0.680	IN  DEF: ^.layer_0.shape.mask=Full
0.657	IN  DEF: ^.color=black
0.633	OUT DEF: ^.color=black
0.615	OUT DEF: ^.layer_0.pos=(?,?)
0.562	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.j
0.515	OUT DEF: ^.layer_0.pos.i=^.layer_0.pos.i + 1
0.497	IN  DEF: ^.size=(?,?)
0.478	IN  DEF: ^.layer_0.pos=(?,?)
0.460	IN  DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size ^.layer_0.shape.size and color red and mask ^.layer_0.shape.mask at (^.layer_0.pos.i + 1,^.layer_0.pos.j)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color cyan and mask Full at (?,?)

DL input  with Mi: L = 41.3 + 803.4 = 844.7
DL output with Mo: L = 41.1 + 0.0 = 41.1
DL input+output M: L = 82.3 + 803.4 = 885.7

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Full at (0,0)
diff: 
delta:
   (29.9 bits)
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (1,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Full at (0,0)
diff: 
delta:
correct output grid

TRAIN a79310a0.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color cyan and mask Full at (0,1)
diff: 
delta:
   (21.4 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color red and mask Full at (1,1)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color cyan and mask Full at (0,1)
diff: 
delta:
correct output grid

TRAIN a79310a0.json/2: 1 1st (SUCCESS)

## instance 3

> Input and output best reading:
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (1,3) and color cyan and mask Full at (1,1)
diff: 
delta:
   (29.0 bits)
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (1,3) and color red and mask Full at (2,1)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (1,3) and color cyan and mask Full at (1,1)
diff: 
delta:
correct output grid

TRAIN a79310a0.json/3: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (3,2) and color cyan and mask .x|xx|.x at (0,1)
diff:   ^.layer_0.shape.mask
delta:
correct output grid

TEST a79310a0.json/1: 1 1st (SUCCESS)

# Performance measures on task
runtime-learning = 0.0 sec (0.0 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 1.00

=====================================
[-139] Checking task a85d4709.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2561.4 = 2570.3
DL output with Mo: L = 9.0 + 2797.8 = 2806.8
DL input+output M: L = 17.9 + 5359.2 = 5377.1

# learning a model for train pairs
2.000	
1.686	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.507	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.332	OUT DEF: ^.size=^.size
1.260	IN  DEF: ^.layer_0.shape.color=grey
1.226	OUT DEF: ^.layer_0.shape.mask=Full
1.203	IN  DEF: ^.color=black
1.184	IN  DEF: ^.size=(?,?)
1.100	IN  DEF: ^.size.i=3
1.015	IN  DEF: ^.size.j=3
0.996	IN  DEF: ^.layer_0.pos=(?,?)
0.951	IN  DEF: ^.layer_0.pos.i=0
0.932	IN  DEF: ^.layer_0.shape.size=(?,?)
0.847	IN  DEF: ^.layer_0.shape.size.i=3
0.830	OUT DEF: ^.layer_0.pos=(?,?)
0.789	OUT DEF: ^.layer_0.pos.j=(0)
0.752	OUT DEF: ^.layer_0.pos.i=^.layer_0.shape.size.j - 1
0.735	OUT DEF: ^.layer_0.shape.size=(?,?)
0.657	OUT DEF: ^.layer_0.shape.size.j=^.size.j

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size (?,^.size.j) and color ? and mask Full at (^.layer_0.shape.size.j - 1,(0))
WHERE (Mi)
a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,?) and color grey and mask ? at (0,?)

DL input  with Mi: L = 48.4 + 557.5 = 605.9
DL output with Mo: L = 51.5 + 1131.7 = 1183.2
DL input+output M: L = 99.9 + 1689.2 = 1789.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask ..x|.x.|x.. at (0,0)
diff: 
delta:
   (20.5 bits)
data: a background with size (3,3) and color yellow and layers
  _0: a rectangle with size (1,3) and color red and mask Full at (2,0)
diff: 
delta: (0,0)=3  (0,1)=3  (0,2)=3 
   (65.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask ..x|.x.|x.. at (0,0)
diff: 
delta:
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color grey and mask Full at (0,2)
diff:   ^.layer_0.shape.size.i
delta: (1,1)=5# (2,0)=5#
! 9 wrong pixels (generated / expected)

TRAIN a85d4709.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,1) and color grey and mask Full at (0,2)
diff: 
delta:
   (7.6 bits)
data: a background with size (3,3) and color brown and layers
  _0: a rectangle with size (3,3) and color green and mask Full at (0,0)
diff: 
delta:
   (18.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,1) and color grey and mask Full at (0,2)
diff: 
delta:
! 9 wrong pixels (generated / expected)

TRAIN a85d4709.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,2) and color grey and mask Even Checkboard at (0,0)
diff: 
delta:
   (13.9 bits)
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (1,3) and color yellow and mask Full at (1,0)
diff: 
delta:
   (14.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,2) and color grey and mask Even Checkboard at (0,0)
diff: 
delta:
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,1) and color grey and mask Full at (0,0)
diff: 
delta: (1,0)=0  (1,1)=5#
! 9 wrong pixels (generated / expected)

TRAIN a85d4709.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,2) and color grey and mask Even Checkboard at (0,1)
diff: 
delta:
   (13.9 bits)
data: a background with size (3,3) and color yellow and layers
  _0: a rectangle with size (1,3) and color green and mask Full at (1,0)
diff: 
delta:
   (14.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,2) and color grey and mask Even Checkboard at (0,1)
diff: 
delta:
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,1) and color grey and mask Full at (0,1)
diff: 
delta: (1,1)=0  (1,2)=5#
! 9 wrong pixels (generated / expected)

TRAIN a85d4709.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color grey and mask Even Checkboard at (1,0)
diff:   ^.layer_0.shape.size.i  ^.layer_0.pos.i
delta: (0,2)=5#
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color grey and mask Full at (0,2)
diff:   ^.layer_0.shape.size.i
delta: (1,0)=5# (2,1)=5#
! 9 wrong pixels (generated / expected)

TEST a85d4709.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.3 sec (0.3 sec/task)
bits-train-error = 1131.7 bits (1131.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-138] Checking task a87f7484.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 14531.5 = 14540.4
DL output with Mo: L = 9.0 + 2491.3 = 2500.3
DL input+output M: L = 17.9 + 17022.8 = 17040.7

# learning a model for train pairs
2.000	
1.750	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.541	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.132	OUT DEF: ^.layer_0.shape=^.layer_0.shape
0.936	OUT DEF: ^.size=^.layer_0.shape.size
0.824	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.709	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.652	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.628	OUT DEF: ^.color=black
0.609	OUT DEF: ^.layer_0.pos=(?,?)
0.562	OUT DEF: ^.layer_0.pos.i=(0)
0.516	OUT DEF: ^.layer_0.pos.j=(0)
0.512	IN  DEF: ^.color=black
0.509	IN  DEF: ^.size=(?,?)
0.505	IN  DEF: ^.layer_0.pos=(?,?)
0.502	IN  DEF: ^.layer_0.shape.size=(?,?)
0.487	IN  DEF: ^.layer_0.shape.size.i=3
0.472	IN  DEF: ^.layer_0.shape.size.j=3
0.469	IN  DEF: ^.layer_01.pos=(?,?)
0.458	IN  DEF: ^.layer_01.pos.j=(0)
0.454	IN  DEF: ^.layer_0111.pos=(?,?)
0.451	IN  DEF: ^.layer_01.shape.size=(?,?)
0.436	IN  DEF: ^.layer_01.shape.size.i=3
0.421	IN  DEF: ^.layer_01.shape.size.j=3
0.418	IN  DEF: ^.layer_011.pos=(?,?)
0.415	IN  DEF: ^.layer_011.shape.size=(?,?)
0.400	IN  DEF: ^.layer_011.shape.size.i=3
0.385	IN  DEF: ^.layer_011.shape.size.j=3
0.381	IN  DEF: ^.layer_0111.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color black and layers
  _0: ^.layer_0.shape at ((0),(0))
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (3,3) and color ? and mask ? at (?,?)
  _01: a rectangle with size (3,3) and color ? and mask ? at (?,(0))
  _011: a rectangle with size (3,3) and color ? and mask ? at (?,?)
  _0111: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 138.8 + 5263.4 = 5402.2
DL output with Mo: L = 24.6 + 0.0 = 24.6
DL input+output M: L = 163.4 + 5263.4 = 5426.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (9,3) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask Border at (6,0)
  _01: a rectangle with size (3,3) and color pink and mask x.x|.xx|x.x at (0,0)
  _011: a rectangle with size (3,3) and color yellow and mask x.x|.xx|x.x at (3,0)
  _0111: a rectangle with size (1,1) and color black and mask Full at (0,1)
diff: 
delta:
   (95.1 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask Border at (0,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,3) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask Border at (6,0)
  _01: a rectangle with size (3,3) and color pink and mask x.x|.xx|x.x at (0,0)
  _011: a rectangle with size (3,3) and color yellow and mask x.x|.xx|x.x at (3,0)
  _0111: a rectangle with size (1,1) and color black and mask Full at (0,1)
diff: 
delta:
correct output grid

TRAIN a87f7484.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (3,12) and color black and layers
  _0: a rectangle with size (3,3) and color orange and mask x-cross at (0,6)
  _01: a rectangle with size (3,3) and color red and mask x..|x..|.xx at (0,0)
  _011: a rectangle with size (3,3) and color green and mask x..|x..|.xx at (0,3)
  _0111: a rectangle with size (3,3) and color blue and mask x..|x..|.xx at (0,9)
diff: 
delta:
   (113.7 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color orange and mask x-cross at (0,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,12) and color black and layers
  _0: a rectangle with size (3,3) and color orange and mask x-cross at (0,6)
  _01: a rectangle with size (3,3) and color red and mask x..|x..|.xx at (0,0)
  _011: a rectangle with size (3,3) and color green and mask x..|x..|.xx at (0,3)
  _0111: a rectangle with size (3,3) and color blue and mask x..|x..|.xx at (0,9)
diff: 
delta:
correct output grid

TRAIN a87f7484.json/2: 1 1st (SUCCESS)

## instance 3

> Input and output best reading:
data: a background with size (3,15) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask x.x|xxx|x.x at (0,3)
  _01: a rectangle with size (3,3) and color green and mask x..|.xx|.x. at (0,0)
  _011: a rectangle with size (3,3) and color red and mask x..|.xx|.x. at (0,6)
  _0111: a rectangle with size (3,3) and color cyan and mask x..|.xx|.x. at (0,9)
diff: 
delta: (0,12)=1  (1,13)=1  (1,14)=1  (2,13)=1 
   (196.4 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask x.x|xxx|x.x at (0,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,15) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask x.x|xxx|x.x at (0,3)
  _01: a rectangle with size (3,3) and color green and mask x..|.xx|.x. at (0,0)
  _011: a rectangle with size (3,3) and color red and mask x..|.xx|.x. at (0,6)
  _0111: a rectangle with size (3,3) and color cyan and mask x..|.xx|.x. at (0,9)
diff: 
delta: (0,12)=1  (1,13)=1  (1,14)=1  (2,13)=1 
correct output grid

TRAIN a87f7484.json/3: 1 1st (SUCCESS)

## instance 4

> Input and output best reading:
data: a background with size (12,3) and color black and layers
  _0: a rectangle with size (3,3) and color orange and mask .xx|xx.|x.x at (0,0)
  _01: a rectangle with size (3,3) and color green and mask x..|.xx|x.. at (3,0)
  _011: a rectangle with size (3,3) and color red and mask x..|.xx|x.. at (6,0)
  _0111: a rectangle with size (3,3) and color cyan and mask x..|.xx|x.. at (9,0)
diff: 
delta:
   (121.1 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color orange and mask .xx|xx.|x.x at (0,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,3) and color black and layers
  _0: a rectangle with size (3,3) and color orange and mask .xx|xx.|x.x at (0,0)
  _01: a rectangle with size (3,3) and color green and mask x..|.xx|x.. at (3,0)
  _011: a rectangle with size (3,3) and color red and mask x..|.xx|x.. at (6,0)
  _0111: a rectangle with size (3,3) and color cyan and mask x..|.xx|x.. at (9,0)
diff: 
delta:
correct output grid

TRAIN a87f7484.json/4: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,3) and color black and layers
  _0: a rectangle with size (3,3) and color pink and mask x.x|xx.|x.x at (6,0)
  _01: a rectangle with size (3,3) and color grey and mask Odd Checkboard at (0,0)
  _011: a rectangle with size (3,3) and color green and mask Odd Checkboard at (3,0)
  _0111: a rectangle with size (3,3) and color yellow and mask Odd Checkboard at (9,0)
diff: 
delta: (12,1)=8  (13,0)=8  (13,2)=8  (14,1)=8 
correct output grid

TEST a87f7484.json/1: 1 1st (SUCCESS)

# Performance measures on task
runtime-learning = 4.5 sec (4.5 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 1.00

=====================================
[-137] Checking task a8c38be5.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 33053.8 = 33062.7
DL output with Mo: L = 9.0 + 11138.8 = 11147.8
DL input+output M: L = 17.9 + 44192.6 = 44210.5

# learning a model for train pairs
2.000	
1.909	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.837	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.784	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.737	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.684	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.649	IN  OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
1.615	IN  OBJECT at ^.layer_0111111: a rectangle with size ? and color ? and mask ? at ?
1.578	IN  OBJECT at ^.layer_01111111: a rectangle with size ? and color ? and mask ? at ?
1.552	IN  OBJECT at ^.layer_011111111: a rectangle with size ? and color ? and mask ? at ?
1.504	OUT OBJECT at ^.layer_0: ^.layer_011111111.shape at ?
1.474	IN  OBJECT at ^.layer_0111111111: a rectangle with size ? and color ? and mask ? at ?
1.427	OUT OBJECT at ^.layer_00: ^.layer_0111111111.shape at ?
1.370	OUT OBJECT at ^.layer_000: a rectangle with size ? and color ? and mask ? at ?
1.288	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.237	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _000: a rectangle with size ? and color ? and mask ? at ?
  _00: ^.layer_0111111111.shape at ?
  _0: ^.layer_011111111.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?
  _0111111: a rectangle with size ? and color ? and mask ? at ?
  _01111111: a rectangle with size ? and color ? and mask ? at ?
  _011111111: a rectangle with size ? and color ? and mask ? at ?
  _0111111111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 195.2 + 17050.5 = 17245.7
DL output with Mo: L = 88.9 + 7890.1 = 7979.0
DL input+output M: L = 284.1 + 24940.6 = 25224.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (6,5) and color grey and mask xxx..|.xx..|..x..|...xx|....x|...xx at (0,0)
  _01: a rectangle with size (3,3) and color grey and mask Full at (5,6)
  _011: a rectangle with size (3,3) and color grey and mask x..|xx.|xxx at (7,1)
  _0111: a rectangle with size (3,3) and color grey and mask Full at (11,0)
  _01111: a rectangle with size (3,3) and color grey and mask Full at (11,10)
  _011111: a rectangle with size (2,3) and color grey and mask x.x|xxx at (2,8)
  _0111111: a rectangle with size (2,3) and color grey and mask xxx|x.x at (6,10)
  _01111111: a rectangle with size (3,2) and color grey and mask xx|x.|xx at (9,6)
  _011111111: a rectangle with size (2,3) and color red and mask Full at (1,8)
  _0111111111: a rectangle with size (2,3) and color yellow and mask Full at (7,10)
diff: 
delta: (1,0)=8  (2,0)=8  (2,1)=8  (3,2)=2  (4,2)=2  (4,3)=2  (5,2)=2  (7,2)=1  (7,3)=1  (8,3)=1  (9,8)=3  (10,7)=3  (10,8)=3  (11,8)=3  (11,10)=6  (11,11)=6  (12,2)=9# (12,10)=6  (13,1)=9# (13,2)=9#
   (795.6 bits)
data: a background with size (9,9) and color green and layers
  _000: a rectangle with size (9,9) and color grey and mask ..x...x..|.xxx.xxx.|xxxxxxxxx|.xxxxxxx.|..xxxxx..|.xxxxxxx.|xxxxxxxxx|.xxx.xxx.|..x...x.. at (0,0)
  _00: a rectangle with size (2,3) and color yellow and mask Full at (7,3)
  _0: a rectangle with size (2,3) and color red and mask Full at (0,3)
  _01: a rectangle with size (3,2) and color red and mask Full at (3,0)
  _011: a rectangle with size (2,2) and color pink and mask Full at (0,0)
diff: 
delta: (0,7)=1  (0,8)=1  (1,8)=1  (7,0)=8  (7,8)=9# (8,0)=8  (8,1)=8  (8,7)=9# (8,8)=9#
   (394.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (6,5) and color grey and mask xxx..|.xx..|..x..|...xx|....x|...xx at (0,0)
  _01: a rectangle with size (3,3) and color grey and mask Full at (5,6)
  _011: a rectangle with size (3,3) and color grey and mask x..|xx.|xxx at (7,1)
  _0111: a rectangle with size (3,3) and color grey and mask Full at (11,0)
  _01111: a rectangle with size (3,3) and color grey and mask Full at (11,10)
  _011111: a rectangle with size (2,3) and color grey and mask x.x|xxx at (2,8)
  _0111111: a rectangle with size (2,3) and color grey and mask xxx|x.x at (6,10)
  _01111111: a rectangle with size (3,2) and color grey and mask xx|x.|xx at (9,6)
  _011111111: a rectangle with size (2,3) and color red and mask Full at (1,8)
  _0111111111: a rectangle with size (2,3) and color yellow and mask Full at (7,10)
diff: 
delta: (1,0)=8  (2,0)=8  (2,1)=8  (3,2)=2  (4,2)=2  (4,3)=2  (5,2)=2  (7,2)=1  (7,3)=1  (8,3)=1  (9,8)=3  (10,7)=3  (10,8)=3  (11,8)=3  (11,10)=6  (11,11)=6  (12,2)=9# (12,10)=6  (13,1)=9# (13,2)=9#
! size mismatch, 10x10 instead of 9x9

TRAIN a8c38be5.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (16,14) and color black and layers
  _0: a rectangle with size (2,7) and color grey and mask Full at (13,5)
  _01: a rectangle with size (3,3) and color grey and mask Full at (8,6)
  _011: a rectangle with size (3,3) and color grey and mask xxx|.xx|..x at (1,1)
  _0111: a rectangle with size (3,3) and color grey and mask x..|xx.|xxx at (2,5)
  _01111: a rectangle with size (3,3) and color grey and mask xxx|xx.|x.. at (5,10)
  _011111: a rectangle with size (2,3) and color grey and mask x.x|xxx at (9,1)
  _0111111: a rectangle with size (3,2) and color grey and mask xx|x.|xx at (0,11)
  _01111111: a rectangle with size (3,2) and color grey and mask xx|.x|xx at (9,11)
  _011111111: a rectangle with size (2,3) and color blue and mask Full at (8,1)
  _0111111111: a rectangle with size (3,2) and color yellow and mask Full at (0,12)
diff: 
delta: (2,1)=3  (2,6)=8  (2,7)=8  (3,1)=3  (3,2)=3  (3,7)=8  (6,12)=9# (7,11)=9# (7,12)=9# (9,10)=6  (10,10)=6  (10,11)=6  (11,10)=6  (12,4)=7# (12,5)=7# (12,6)=5# (13,4)=7# (13,7)=0  (13,8)=0  (14,4)=5# (14,7)=0  (14,8)=0  (14,10)=2  (15,9)=2  (15,10)=2  (15,11)=2 
   (909.4 bits)
data: a background with size (9,9) and color pink and layers
  _000: a rectangle with size (9,9) and color grey and mask ..x...x..|.xxx.xxx.|xxxxxxxxx|.xxxxxxx.|..xxxxx..|.xxxxxxx.|xxxxxxxxx|.xxx.xxx.|..x...x.. at (0,0)
  _00: a rectangle with size (3,2) and color yellow and mask Full at (3,7)
  _0: a rectangle with size (2,3) and color blue and mask Full at (0,3)
  _01: a rectangle with size (2,3) and color red and mask Full at (7,3)
  _011: a rectangle with size (2,2) and color orange and mask Full at (0,0)
diff: 
delta: (0,7)=8  (0,8)=8  (1,8)=8  (7,0)=3  (7,8)=9# (8,0)=3  (8,1)=3  (8,7)=9# (8,8)=9#
   (394.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,14) and color black and layers
  _0: a rectangle with size (2,7) and color grey and mask Full at (13,5)
  _01: a rectangle with size (3,3) and color grey and mask Full at (8,6)
  _011: a rectangle with size (3,3) and color grey and mask xxx|.xx|..x at (1,1)
  _0111: a rectangle with size (3,3) and color grey and mask x..|xx.|xxx at (2,5)
  _01111: a rectangle with size (3,3) and color grey and mask xxx|xx.|x.. at (5,10)
  _011111: a rectangle with size (2,3) and color grey and mask x.x|xxx at (9,1)
  _0111111: a rectangle with size (3,2) and color grey and mask xx|x.|xx at (0,11)
  _01111111: a rectangle with size (3,2) and color grey and mask xx|.x|xx at (9,11)
  _011111111: a rectangle with size (2,3) and color blue and mask Full at (8,1)
  _0111111111: a rectangle with size (3,2) and color yellow and mask Full at (0,12)
diff: 
delta: (2,1)=3  (2,6)=8  (2,7)=8  (3,1)=3  (3,2)=3  (3,7)=8  (6,12)=9# (7,11)=9# (7,12)=9# (9,10)=6  (10,10)=6  (10,11)=6  (11,10)=6  (12,4)=7# (12,5)=7# (12,6)=5# (13,4)=7# (13,7)=0  (13,8)=0  (14,4)=5# (14,7)=0  (14,8)=0  (14,10)=2  (15,9)=2  (15,10)=2  (15,11)=2 
! size mismatch, 10x10 instead of 9x9
>> Trial 2
data: a background with size (16,14) and color black and layers
  _0: a rectangle with size (2,7) and color grey and mask Full at (13,5)
  _01: a rectangle with size (3,3) and color grey and mask Full at (8,6)
  _011: a rectangle with size (3,3) and color grey and mask xxx|.xx|..x at (1,1)
  _0111: a rectangle with size (3,3) and color grey and mask Full at (2,5)
  _01111: a rectangle with size (3,3) and color grey and mask Full at (5,10)
  _011111: a rectangle with size (12,2) and color grey and mask Full at (0,11)
  _0111111: a rectangle with size (2,3) and color grey and mask x.x|xxx at (9,1)
  _01111111: a rectangle with size (2,3) and color blue and mask Full at (8,1)
  _011111111: a rectangle with size (1,3) and color red and mask Full at (15,9)
  _0111111111: a rectangle with size (2,2) and color green and mask Full at (2,1)
diff: 
delta: (0,13)=4  (1,12)=4  (1,13)=4  (2,6)=8  (2,7)=8  (2,13)=4  (3,7)=8  (3,11)=0  (3,12)=0  (4,11)=0  (4,12)=0  (6,12)=9# (7,11)=9# (7,12)=9# (8,11)=0  (8,12)=0  (9,10)=6  (10,10)=6  (10,11)=6  (11,10)=6  (12,4)=7# (12,5)=7# (12,6)=5# (13,4)=7# (13,7)=0  (13,8)=0  (14,4)=5# (14,7)=0  (14,8)=0  (14,10)=2 
! size mismatch, 10x10 instead of 9x9

TRAIN a8c38be5.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,15) and color black and layers
  _0: a rectangle with size (8,3) and color grey and mask Full at (0,10)
  _01: a rectangle with size (7,2) and color grey and mask Full at (7,6)
  _011: a rectangle with size (3,3) and color grey and mask x..|xx.|xxx at (10,1)
  _0111: a rectangle with size (3,3) and color grey and mask ..x|.xx|xxx at (10,11)
  _01111: a rectangle with size (2,3) and color grey and mask x.x|xxx at (3,5)
  _011111: a rectangle with size (2,3) and color grey and mask xxx|x.x at (6,2)
  _0111111: a rectangle with size (3,2) and color grey and mask xx|.x|xx at (1,2)
  _01111111: a rectangle with size (2,3) and color red and mask Full at (2,5)
  _011111111: a rectangle with size (2,3) and color cyan and mask Full at (7,2)
  _0111111111: a rectangle with size (3,2) and color blue and mask Full at (1,1)
diff: 
delta: (1,10)=6  (2,10)=6  (2,11)=6  (3,10)=0  (3,11)=0  (3,12)=0  (4,10)=0  (4,11)=0  (4,12)=0  (7,8)=1  (8,7)=1  (8,8)=1  (9,8)=1  (10,2)=4  (10,3)=4  (10,6)=0  (10,7)=0  (10,11)=3  (10,12)=3  (11,3)=4  (11,6)=0  (11,7)=0  (11,11)=3  (12,8)=5# (13,8)=7# (14,6)=5# (14,7)=7# (14,8)=7#
! size mismatch, 10x10 instead of 9x9

TEST a8c38be5.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.8 sec (27.8 sec/task)
bits-train-error = 7890.1 bits (7890.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-136] Checking task a8d7556c.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 79592.4 = 79601.4
DL output with Mo: L = 9.0 + 79592.4 = 79601.4
DL input+output M: L = 17.9 + 159184.8 = 159202.7

# learning a model for train pairs
2.000	
1.175	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.379	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.338	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.313	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.293	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.280	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 13900.2 = 13929.1
DL output with Mo: L = 93.0 + 8246.5 = 8339.5
DL input+output M: L = 121.9 + 22146.7 = 22268.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (18,18) and color black and layers
  _0: a rectangle with size (18,18) and color grey and mask xxx.x..xxxxxxx.xxx|xx...x.x.xx..x.x.x|.xx.xx..xx.xxxxx.x|xx.xxxxxx.xxxxx.xx|x.xxxxxxxx.xxx.x.x|.xxxx..x..x.xxxxx.|..xxx..x.x...xxxxx|..xx..xxxxxxxxx..x|..x.x...xxxxxxx..x|..xx..xxxxxxxxxx.x|xx.xxx..x.x..xxx.x|xxxxxxxxxxxx.xxxxx|xxxx..xxxx.xx..x..|.x...x.xx..xxx....|..xxxxx.x.x.x.xx..|x.x...xxxxxxx..x..|x.xx...xxx.....x..|xx.x..x..xx...x.xx at (0,0)
diff: 
delta: (8,0)=5# (13,17)=5# (15,17)=5# (17,12)=5#
   (477.8 bits)
data: a background with size (18,18) and color black and layers
  _0: a rectangle with size (18,18) and color grey and mask xxx.x..xxxxxxx.xxx|xx...x.x.xx..x.x.x|.xx.xx..xx.xxxxx.x|xx.xxxxxx.xxxxx.xx|x.xxxxxxxx.xxx.x.x|.xxxx..x..x.xxxxx.|..xxx..x.x...xxxxx|..xx..xxxxxxxxx..x|..x.x...xxxxxxx..x|..xx..xxxxxxxxxx.x|xx.xxx..x.x..xxx.x|xxxxxxxxxxxx.xxxxx|xxxx..xxxx.xx..x..|.x...x.xx..xxx....|..xxxxx.x.x.x.xx..|x.x...xxxxxxx..x..|x.xx...xxx.....x..|xx.x..x..xx...x.xx at (0,0)
  _01: a rectangle with size (3,2) and color red and mask Full at (15,4)
  _011: a rectangle with size (2,2) and color red and mask Full at (5,5)
  _0111: a rectangle with size (2,2) and color red and mask Full at (6,0)
  _01111: a rectangle with size (2,2) and color red and mask Full at (7,15)
diff: 
delta: (8,0)=5# (13,17)=5# (15,13)=2  (15,14)=2  (15,17)=5# (16,13)=2  (16,14)=2  (17,12)=5#
   (325.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (18,18) and color black and layers
  _0: a rectangle with size (18,18) and color grey and mask xxx.x..xxxxxxx.xxx|xx...x.x.xx..x.x.x|.xx.xx..xx.xxxxx.x|xx.xxxxxx.xxxxx.xx|x.xxxxxxxx.xxx.x.x|.xxxx..x..x.xxxxx.|..xxx..x.x...xxxxx|..xx..xxxxxxxxx..x|..x.x...xxxxxxx..x|..xx..xxxxxxxxxx.x|xx.xxx..x.x..xxx.x|xxxxxxxxxxxx.xxxxx|xxxx..xxxx.xx..x..|.x...x.xx..xxx....|..xxxxx.x.x.x.xx..|x.x...xxxxxxx..x..|x.xx...xxx.....x..|xx.x..x..xx...x.xx at (0,0)
diff: 
delta: (8,0)=5# (13,17)=5# (15,17)=5# (17,12)=5#
! size mismatch, 10x10 instead of 18x18

TRAIN a8d7556c.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (18,18) and color black and layers
  _0: a rectangle with size (18,18) and color grey and mask xxxx.x.x.xxx..x.xx|xxxx..xx.x..x..xx.|xxxxxx.xxxx....xx.|x.xxxx....xxxxxx..|..x.xx...xx...xxx.|x...x.xxxx...x....|.x.xxx...xx..x.xxx|x..xx.xx.x..x.x.x.|xxxx.xxx.xx.x.x.x.|x.xxxx.x.x.xxx.xx.|x.xxx.x.x..x..xxxx|....x.x...x.xxx...|x.x..x.xx..x...xxx|xxx.x..xxx.xxx.xx.|..xxxxx.xxxx.....x|..xxxx..xx.x.xx.x.|........xxx....x..|.......x.xxx.xxxxx at (0,0)
diff: 
delta: (15,0)=5# (17,0)=5# (17,1)=5# (17,4)=5# (17,5)=5#
   (498.9 bits)
data: a background with size (18,18) and color black and layers
  _0: a rectangle with size (18,18) and color grey and mask xxxx.x.x.xxx..x.xx|xxxx..xx.x..x..xx.|xxxxxx.xxxx....xx.|x.xxxx....xxxxxx..|..x.xx...xx...xxx.|x...x.xxxx...x....|.x.xxx...xx..x.xxx|x..xx.xx.x..x.x.x.|xxxx.xxx.xx.x.x.x.|x.xxxx.x.x.xxx.xx.|x.xxx.x.x..x..xxxx|....x.x...x.xxx...|x.x..x.xx..x...xxx|xxx.x..xxx.xxx.xx.|..xxxxx.xxxx.....x|..xxxx..xx.x.xx.x.|........xxx....x..|.......x.xxx.xxxxx at (0,0)
  _01: a rectangle with size (2,3) and color red and mask Full at (3,6)
  _011: a rectangle with size (3,2) and color red and mask Full at (4,11)
  _0111: a rectangle with size (2,2) and color red and mask Full at (1,13)
  _01111: a rectangle with size (2,2) and color red and mask Full at (15,6)
diff: 
delta: (15,0)=5# (16,2)=2  (16,3)=2  (17,0)=5# (17,1)=5# (17,2)=2  (17,3)=2  (17,4)=5# (17,5)=5#
   (347.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (18,18) and color black and layers
  _0: a rectangle with size (18,18) and color grey and mask xxxx.x.x.xxx..x.xx|xxxx..xx.x..x..xx.|xxxxxx.xxxx....xx.|x.xxxx....xxxxxx..|..x.xx...xx...xxx.|x...x.xxxx...x....|.x.xxx...xx..x.xxx|x..xx.xx.x..x.x.x.|xxxx.xxx.xx.x.x.x.|x.xxxx.x.x.xxx.xx.|x.xxx.x.x..x..xxxx|....x.x...x.xxx...|x.x..x.xx..x...xxx|xxx.x..xxx.xxx.xx.|..xxxxx.xxxx.....x|..xxxx..xx.x.xx.x.|........xxx....x..|.......x.xxx.xxxxx at (0,0)
diff: 
delta: (15,0)=5# (17,0)=5# (17,1)=5# (17,4)=5# (17,5)=5#
! size mismatch, 10x10 instead of 18x18

TRAIN a8d7556c.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (18,18) and color black and layers
  _0: a rectangle with size (18,18) and color grey and mask ..xxxxxxx..xxx.xx.|....xx....x.xx.xxx|..xxxx..xxxx...xxx|xxx.xxxxxx..xxxxxx|xx.xxxx.xxxx.x....|x..xxxxxx.xxx.x..x|xxx.xxx...xxxxxxx.|.xx.xxxx.x..x.xxx.|xxxxx.xx.x...x.x.x|x.x.x.xxxx...xxxxx|..x.xx.xxx..x.xxxx|xxxx.xxxx.xxxxx.xx|..xxx.xx.xx.x.xxxx|xx.xxx....x.xx.x..|..xxxx.xx.x...x.x.|.xxxxx.xxx.x.xx..x|.xx..xxx...xx.xxxx|x..xx.xxxxx.xx..x. at (0,0)
diff: 
delta: (1,0)=5#
   (413.4 bits)
data: a background with size (18,18) and color black and layers
  _0: a rectangle with size (18,18) and color grey and mask ..xxxxxxx..xxx.xx.|....xx....x.xx.xxx|..xxxx..xxxx...xxx|xxx.xxxxxx..xxxxxx|xx.xxxx.xxxx.x....|x..xxxxxx.xxx.x..x|xxx.xxx...xxxxxxx.|.xx.xxxx.x..x.xxx.|xxxxx.xx.x...x.x.x|x.x.x.xxxx...xxxxx|..x.xx.xxx..x.xxxx|xxxx.xxxx.xxxxx.xx|..xxx.xx.xx.x.xxxx|xx.xxx....x.xx.x..|..xxxx.xx.x...x.x.|.xxxxx.xxx.x.xx..x|.xx..xxx...xx.xxxx|x..xx.xxxxx.xx..x. at (0,0)
  _01: a rectangle with size (4,2) and color red and mask Full at (7,10)
  _011: a rectangle with size (2,2) and color red and mask Full at (1,6)
  _0111: a rectangle with size (2,2) and color red and mask Full at (4,15)
  _01111: a rectangle with size (1,1) and color grey and mask Full at (1,0)
diff: 
delta:
   (151.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (18,18) and color black and layers
  _0: a rectangle with size (18,18) and color grey and mask ..xxxxxxx..xxx.xx.|....xx....x.xx.xxx|..xxxx..xxxx...xxx|xxx.xxxxxx..xxxxxx|xx.xxxx.xxxx.x....|x..xxxxxx.xxx.x..x|xxx.xxx...xxxxxxx.|.xx.xxxx.x..x.xxx.|xxxxx.xx.x...x.x.x|x.x.x.xxxx...xxxxx|..x.xx.xxx..x.xxxx|xxxx.xxxx.xxxxx.xx|..xxx.xx.xx.x.xxxx|xx.xxx....x.xx.x..|..xxxx.xx.x...x.x.|.xxxxx.xxx.x.xx..x|.xx..xxx...xx.xxxx|x..xx.xxxxx.xx..x. at (0,0)
diff: 
delta: (1,0)=5#
! size mismatch, 10x10 instead of 18x18

TRAIN a8d7556c.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (18,18) and color black and layers
  _0: a rectangle with size (18,18) and color grey and mask ...x.x..xx.xxxxx..|..xx.x.x...xxxx.xx|x...xx.x..x.x.xx.x|.xxx.xx.xx...xx.xx|xxxxxxx..xx....xxx|.xxxx.xxx.x..xx.x.|xx.xxxxxx..x..x.xx|xxxx..xx.xxxxx.xx.|x.x..xxx...xxxx...|....x...xxxx..x.xx|..xx.xxx..x.xxxxx.|...xx.x..xx.xxxxxx|.xxxx..x...xxxxx.x|xxxxxxx.xxxxxxx..x|xx.xxx.x.xxxx.x..x|x.xxxx.xx...xxxx.x|.x..xxxxxxxxxxxxxx|x......x.x.xx.xx.. at (0,0)
diff: 
delta: (10,0)=5#
! size mismatch, 10x10 instead of 18x18

TEST a8d7556c.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.2 sec (29.2 sec/task)
bits-train-error = 8246.5 bits (8246.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-135] Checking task a9f96cdd.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1335.9 = 1344.9
DL output with Mo: L = 9.0 + 2531.7 = 2540.7
DL input+output M: L = 17.9 + 3867.6 = 3885.6

# learning a model for train pairs
2.000	
1.782	OUT DEF: ^.size=^.size
1.625	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.487	IN  DEF: ^.layer_0.shape.color=red
1.418	OUT OBJECT at ^.layer_0: a point with color ? at ?
1.373	IN  DEF: ^.color=black
1.337	IN  DEF: ^.size=(?,?)
1.133	IN  DEF: ^.size.j=5
0.971	IN  DEF: ^.size.i=3
0.935	IN  DEF: ^.layer_0.pos=(?,?)
0.911	OUT DEF: ^.color=black
0.892	OUT DEF: ^.layer_0.pos=(?,?)
0.839	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.j - 1

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a point with color ? at (?,^.layer_0.pos.j - 1)
WHERE (Mi)
a background with size (3,5) and color black and layers
  _0: a point with color red at (?,?)

DL input  with Mi: L = 36.8 + 262.0 = 298.8
DL output with Mo: L = 34.0 + 1533.3 = 1567.3
DL input+output M: L = 70.8 + 1795.3 = 1866.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,5) and color black and layers
  _0: a point with color red at (1,1)
diff: 
delta:
   (6.6 bits)
data: a background with size (3,5) and color black and layers
  _0: a point with color green at (0,0)
diff: 
delta: (0,2)=6  (2,0)=8  (2,2)=7#
   (60.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,5) and color black and layers
  _0: a point with color red at (1,1)
diff: 
delta:
! 4 wrong pixels (generated / expected)

TRAIN a9f96cdd.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,5) and color black and layers
  _0: a point with color red at (2,4)
diff: 
delta:
   (6.6 bits)
data: a background with size (3,5) and color black and layers
  _0: a point with color green at (1,3)
diff: 
delta:
   (7.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,5) and color black and layers
  _0: a point with color red at (2,4)
diff: 
delta:
! 2 wrong pixels (generated / expected)

TRAIN a9f96cdd.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,5) and color black and layers
  _0: a point with color red at (0,2)
diff: 
delta:
   (6.6 bits)
data: a background with size (3,5) and color black and layers
  _0: a point with color cyan at (1,1)
diff: 
delta: (1,3)=7#
   (25.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,5) and color black and layers
  _0: a point with color red at (0,2)
diff: 
delta:
! 3 wrong pixels (generated / expected)

TRAIN a9f96cdd.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (3,5) and color black and layers
  _0: a point with color red at (1,3)
diff: 
delta:
   (6.6 bits)
data: a background with size (3,5) and color black and layers
  _0: a point with color green at (0,2)
diff: 
delta: (0,4)=6  (2,2)=8  (2,4)=7#
   (60.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,5) and color black and layers
  _0: a point with color red at (1,3)
diff: 
delta:
! 4 wrong pixels (generated / expected)

TRAIN a9f96cdd.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,5) and color black and layers
  _0: a point with color red at (1,4)
diff: 
delta:
! 2 wrong pixels (generated / expected)

TEST a9f96cdd.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.0 sec (0.0 sec/task)
bits-train-error = 1533.3 bits (1533.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-134] Checking task aabf363d.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 5171.1 = 5180.1
DL output with Mo: L = 9.0 + 4809.5 = 4818.4
DL input+output M: L = 17.9 + 9980.5 = 9998.5

# learning a model for train pairs
2.000	
1.299	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.653	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.557	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
0.486	OUT DEF: ^.size=^.size
0.425	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
0.385	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.366	IN  OBJECT at ^.layer_01: a point with color ? at ?
0.347	OUT DEF: ^.layer_0.shape.color=^.layer_01.shape.color
0.340	OUT DEF: ^.color=black
0.334	IN  DEF: ^.color=black
0.330	IN  DEF: ^.layer_0.pos=(?,?)
0.315	IN  DEF: ^.layer_0.pos.i=1
0.299	IN  DEF: ^.layer_0.pos.j=1
0.295	IN  DEF: ^.size=(?,?)
0.265	IN  DEF: ^.size.i=7
0.235	IN  DEF: ^.size.j=7
0.230	IN  DEF: ^.layer_0.shape.size=(?,?)
0.204	IN  DEF: ^.layer_0.shape.size.i=5
0.180	IN  DEF: ^.layer_0.shape.size.j=4
0.176	IN  DEF: ^.layer_01.pos=(?,?)
0.160	IN  DEF: ^.layer_01.pos.j=(0)
0.145	IN  DEF: ^.layer_01.pos.i=6

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size ^.layer_0.shape.size and color ^.layer_01.shape.color and mask ^.layer_0.shape.mask at ^.layer_0.pos
WHERE (Mi)
a background with size (7,7) and color black and layers
  _0: a rectangle with size (5,4) and color ? and mask ? at (1,1)
  _01: a point with color ? at (6,(0))

DL input  with Mi: L = 76.9 + 646.9 = 723.8
DL output with Mo: L = 23.2 + 0.0 = 23.2
DL input+output M: L = 100.1 + 646.9 = 747.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (5,4) and color red and mask xxx.|.x..|xxxx|.xxx|..x. at (1,1)
  _01: a point with color yellow at (6,0)
diff: 
delta:
   (32.3 bits)
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (5,4) and color yellow and mask xxx.|.x..|xxxx|.xxx|..x. at (1,1)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (5,4) and color red and mask xxx.|.x..|xxxx|.xxx|..x. at (1,1)
  _01: a point with color yellow at (6,0)
diff: 
delta:
correct output grid

TRAIN aabf363d.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (5,4) and color green and mask ..x.|.xxx|xxxx|xx..|.xx. at (1,1)
  _01: a point with color pink at (6,0)
diff: 
delta:
   (32.3 bits)
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (5,4) and color pink and mask ..x.|.xxx|xxxx|xx..|.xx. at (1,1)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (5,4) and color green and mask ..x.|.xxx|xxxx|xx..|.xx. at (1,1)
  _01: a point with color pink at (6,0)
diff: 
delta:
correct output grid

TRAIN aabf363d.json/2: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (5,5) and color cyan and mask xxx..|xxxxx|..xx.|.xx..|.xxx. at (1,1)
  _01: a point with color red at (6,0)
diff:   ^.layer_0.shape.size.j
delta:
correct output grid

TEST aabf363d.json/1: 1 1st (SUCCESS)

# Performance measures on task
runtime-learning = 0.3 sec (0.3 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 1.00

=====================================
[-133] Checking task aba27056.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 8364.1 = 8373.1
DL output with Mo: L = 9.0 + 16955.1 = 16964.0
DL input+output M: L = 17.9 + 25319.2 = 25337.1

# learning a model for train pairs
2.000	
1.276	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.811	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.474	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.443	OUT DEF: ^.size=^.size
0.426	OUT DEF: ^.layer_00=^.layer_0
0.417	OUT DEF: ^.layer_0.shape.color=yellow
0.412	IN  DEF: ^.color=black
0.408	IN  DEF: ^.size=(?,?)
0.404	IN  DEF: ^.layer_0.pos=(?,?)
0.399	IN  DEF: ^.layer_0.shape.size=(?,?)
0.397	OUT DEF: ^.color=black
0.395	OUT DEF: ^.layer_0.pos=(?,?)
0.387	OUT DEF: ^.layer_0.pos.j=(0)
0.385	OUT DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: ^.layer_0
  _0: a rectangle with size (?,?) and color yellow and mask ? at (?,(0))
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 41.0 + 2115.2 = 2156.2
DL output with Mo: L = 41.1 + 2125.7 = 2166.9
DL input+output M: L = 82.1 + 4240.9 = 4323.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (3,5) and color pink and mask xx.xx|x...x|xxxxx at (4,1)
diff: 
delta:
   (59.3 bits)
data: a background with size (7,7) and color black and layers
  _00: a rectangle with size (3,5) and color pink and mask xx.xx|x...x|xxxxx at (4,1)
  _0: a rectangle with size (6,7) and color yellow and mask ...x...|x..x..x|.x.x.x.|..xxx..|.xxxxx.|.xxxxx. at (0,0)
diff: 
delta:
   (64.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (3,5) and color pink and mask xx.xx|x...x|xxxxx at (4,1)
diff: 
delta:
! 16 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (3,5) and color pink and mask Full at (4,1)
diff: 
delta: (4,3)=0  (5,2)=0  (5,3)=0  (5,4)=0 
! 16 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (1,5) and color pink and mask Full at (6,1)
diff: 
delta: (4,1)=6  (4,2)=6  (4,4)=6  (4,5)=6  (5,1)=6  (5,5)=6 
! 22 wrong pixels (generated / expected)

TRAIN aba27056.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (7,5) and color orange and mask xxxxx|x...x|....x|....x|....x|x...x|xxxxx at (2,4)
diff: 
delta:
   (83.9 bits)
data: a background with size (9,9) and color black and layers
  _00: a rectangle with size (7,5) and color orange and mask xxxxx|x...x|....x|....x|....x|x...x|xxxxx at (2,4)
  _0: a rectangle with size (9,8) and color yellow and mask x.......|.x......|..x.xxxx|...xxxxx|xxxxxxxx|xxxxxxxx|xxxxxxxx|...xxxxx|..x.xxxx at (0,0)
diff: 
delta:
   (96.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (7,5) and color orange and mask xxxxx|x...x|....x|....x|....x|x...x|xxxxx at (2,4)
diff: 
delta:
! 36 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (7,1) and color orange and mask Full at (2,8)
diff: 
delta: (2,4)=7# (2,5)=7# (2,6)=7# (2,7)=7# (3,4)=7# (7,4)=7# (8,4)=7# (8,5)=7# (8,6)=7# (8,7)=7#
! 46 wrong pixels (generated / expected)

TRAIN aba27056.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (4,6) and color green and mask xxxxxx|x....x|x....x|xx..xx at (0,0)
diff: 
delta:
   (68.3 bits)
data: a background with size (6,6) and color black and layers
  _00: a rectangle with size (4,6) and color green and mask xxxxxx|x....x|x....x|xx..xx at (0,0)
  _0: a rectangle with size (5,6) and color yellow and mask xxxxxx|xxxxxx|xxxxxx|.xxxx.|x.xx.x at (1,0)
diff: 
delta:
   (51.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (4,6) and color green and mask xxxxxx|x....x|x....x|xx..xx at (0,0)
diff: 
delta:
! 17 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (6,6) and color green and layers
  _0: a rectangle with size (5,6) and color black and mask .xxxx.|.xxxx.|..xx..|xxxxxx|xxxxxx at (1,0)
diff:   ^.color
delta:
! 32 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (1,6) and color green and mask Full at (0,0)
diff: 
delta: (1,0)=3  (1,5)=3  (2,0)=3  (2,5)=3  (3,0)=3  (3,1)=3  (3,4)=3  (3,5)=3 
! 25 wrong pixels (generated / expected)

TRAIN aba27056.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (9,4) and color red and mask xxxx|x..x|x...|x...|x...|x...|x...|x..x|xxxx at (0,1)
diff: 
delta:
! 51 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (9,1) and color red and mask Full at (0,1)
diff: 
delta: (0,2)=2  (0,3)=2  (0,4)=2  (1,4)=2  (7,4)=2  (8,2)=2  (8,3)=2  (8,4)=2 
! 59 wrong pixels (generated / expected)

TEST aba27056.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 2.5 sec (2.5 sec/task)
bits-train-error = 2125.7 bits (2125.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-132] Checking task ac0a08a4.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2078.6 = 2087.6
DL output with Mo: L = 9.0 + 32406.5 = 32415.4
DL input+output M: L = 17.9 + 34485.1 = 34503.0

# learning a model for train pairs
2.000	
1.799	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.597	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.539	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.475	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.453	IN  DEF: ^.color=black
1.436	IN  DEF: ^.size=(?,?)
1.358	IN  DEF: ^.size.i=3
1.280	IN  DEF: ^.size.j=3
1.263	IN  DEF: ^.layer_0.pos=(?,?)
1.222	IN  DEF: ^.layer_0.pos.i=0
1.205	IN  DEF: ^.layer_01.pos=(?,?)
1.163	IN  DEF: ^.layer_01.pos.j=2
1.121	IN  DEF: ^.layer_01.pos.i=1
1.116	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.112	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
1.110	OUT DEF: ^.layer_0.shape.mask=Full
1.108	OUT DEF: ^.layer_01.shape.mask=Full
1.106	OUT DEF: ^.color=black
1.105	OUT DEF: ^.size=(?,?)
1.104	OUT DEF: ^.layer_0.pos=(?,?)
1.100	OUT DEF: ^.layer_0.pos.i=(0)
1.099	OUT DEF: ^.layer_0.shape.size=(?,?)
1.098	OUT DEF: ^.layer_01.pos=(?,?)
1.097	OUT DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask Full at ((0),?)
  _01: a rectangle with size (?,?) and color ^.layer_01.shape.color and mask Full at (?,?)
WHERE (Mi)
a background with size (3,3) and color black and layers
  _0: a point with color ? at (0,?)
  _01: a point with color ? at (1,2)

DL input  with Mi: L = 49.9 + 1042.8 = 1092.6
DL output with Mo: L = 66.6 + 18521.1 = 18587.6
DL input+output M: L = 116.5 + 19563.8 = 19680.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a point with color red at (0,0)
  _01: a point with color orange at (1,2)
diff: 
delta:
   (12.2 bits)
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (0,0)
  _01: a rectangle with size (2,2) and color orange and mask Full at (2,4)
diff: 
delta:
   (44.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a point with color red at (0,0)
  _01: a point with color orange at (1,2)
diff: 
delta:
! size mismatch, 10x10 instead of 6x6

TRAIN ac0a08a4.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a point with color yellow at (0,1)
  _01: a point with color cyan at (1,2)
diff: 
delta: (2,0)=6 
   (29.6 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask Full at (0,3)
  _01: a rectangle with size (3,3) and color cyan and mask Full at (3,6)
diff: 
delta: (6,0)=6  (6,1)=6  (6,2)=6  (7,0)=6  (7,1)=6  (7,2)=6  (8,0)=6  (8,1)=6  (8,2)=6 
   (226.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a point with color yellow at (0,1)
  _01: a point with color cyan at (1,2)
diff: 
delta: (2,0)=6 
! size mismatch, 10x10 instead of 9x9
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a point with color pink at (2,0)
  _01: a point with color cyan at (1,2)
diff:   ^.layer_0.pos.i
delta: (0,1)=4 
! size mismatch, 10x10 instead of 9x9

TRAIN ac0a08a4.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a point with color pink at (0,1)
  _01: a point with color red at (1,2)
diff: 
delta: (0,2)=9# (1,0)=3  (2,1)=7#
   (62.5 bits)
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (5,5) and color pink and mask Full at (0,5)
  _01: a rectangle with size (5,5) and color red and mask Full at (5,10)
diff: 
delta: (0,10)=9# (0,11)=9# (0,12)=9# (0,13)=9# (0,14)=9# (1,10)=9# (1,11)=9# (1,12)=9# (1,13)=9# (1,14)=9# (2,10)=9# (2,11)=9# (2,12)=9# (2,13)=9# (2,14)=9# (3,10)=9# (3,11)=9# (3,12)=9# (3,13)=9# (3,14)=9# (4,10)=9# (4,11)=9# (4,12)=9# (4,13)=9# (4,14)=9# (5,0)=3  (5,1)=3  (5,2)=3  (5,3)=3  (5,4)=3  (6,0)=3  (6,1)=3  (6,2)=3  (6,3)=3  (6,4)=3  (7,0)=3  (7,1)=3  (7,2)=3  (7,3)=3  (7,4)=3  (8,0)=3  (8,1)=3  (8,2)=3  (8,3)=3  (8,4)=3  (9,0)=3  (9,1)=3  (9,2)=3  (9,3)=3  (9,4)=3  (10,5)=7# (10,6)=7# (10,7)=7# (10,8)=7# (10,9)=7# (11,5)=7# (11,6)=7# (11,7)=7# (11,8)=7# (11,9)=7# (12,5)=7# (12,6)=7# (12,7)=7# (12,8)=7# (12,9)=7# (13,5)=7# (13,6)=7# (13,7)=7# (13,8)=7# (13,9)=7# (14,5)=7# (14,6)=7# (14,7)=7# (14,8)=7# (14,9)=7#
   (1581.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a point with color pink at (0,1)
  _01: a point with color red at (1,2)
diff: 
delta: (0,2)=9# (1,0)=3  (2,1)=7#
! size mismatch, 10x10 instead of 15x15
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a point with color brown at (0,2)
  _01: a point with color red at (1,2)
diff: 
delta: (0,1)=6  (1,0)=3  (2,1)=7#
! size mismatch, 10x10 instead of 15x15

TRAIN ac0a08a4.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a point with color blue at (0,0)
  _01: a point with color pink at (1,2)
diff: 
delta: (1,1)=9# (2,0)=8 
! size mismatch, 10x10 instead of 12x12
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a point with color brown at (1,1)
  _01: a point with color pink at (1,2)
diff:   ^.layer_0.pos.i
delta: (0,0)=1  (2,0)=8 
! size mismatch, 10x10 instead of 12x12

TEST ac0a08a4.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.7 sec (0.7 sec/task)
bits-train-error = 18521.1 bits (18521.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-131] Checking task ae3edfdc.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 5900.9 = 5909.9
DL output with Mo: L = 9.0 + 5900.9 = 5909.9
DL input+output M: L = 17.9 + 11801.9 = 11819.8

# learning a model for train pairs
2.000	
1.800	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.690	OUT DEF: ^.size=^.size
1.584	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.561	OUT DEF: ^.layer_0.shape.color=green
1.538	OUT DEF: ^.layer_01.shape.color=orange
1.515	OUT OBJECT at ^.layer_011: a point with color ? at ?
1.489	OUT OBJECT at ^.layer_0111: a point with color ? at ?
1.465	OUT DEF: ^.layer_011.shape.color=blue
1.442	OUT DEF: ^.layer_0111.shape.color=red
1.424	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.406	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.387	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.368	IN  OBJECT at ^.layer_0111: a point with color ? at ?
1.348	IN  OBJECT at ^.layer_01111: a point with color ? at ?
1.328	IN  OBJECT at ^.layer_011111: a point with color ? at ?
1.305	IN  OBJECT at ^.layer_0111111: a point with color ? at ?
1.281	IN  DEF: ^.layer_011111.shape.color=green
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color green and mask ? at ?
  _01: a rectangle with size ? and color orange and mask ? at ?
  _011: a point with color blue at ?
  _0111: a point with color red at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a point with color ? at ?
  _01: a point with color ? at ?
  _011: a point with color ? at ?
  _0111: a point with color ? at ?
  _01111: a point with color ? at ?
  _011111: a point with color green at ?
  _0111111: a point with color ? at ?

DL input  with Mi: L = 95.3 + 4863.8 = 4959.1
DL output with Mo: L = 77.1 + 2535.8 = 2612.9
DL input+output M: L = 172.4 + 7399.6 = 7572.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (15,15) and color black and layers
  _0: a point with color green at (0,3)
  _01: a point with color green at (4,0)
  _011: a point with color red at (4,3)
  _0111: a point with color green at (4,8)
  _01111: a point with color orange at (6,11)
  _011111: a point with color green at (9,3)
  _0111111: a point with color orange at (10,5)
diff: 
delta: (10,11)=1  (10,14)=7# (14,11)=7#
   (197.6 bits)
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask Odd Checkboard at (3,2)
  _01: a rectangle with size (3,3) and color orange and mask Odd Checkboard at (9,10)
  _011: a point with color blue at (10,11)
  _0111: a point with color red at (4,3)
diff: 
delta:
   (86.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color black and layers
  _0: a point with color green at (0,3)
  _01: a point with color green at (4,0)
  _011: a point with color red at (4,3)
  _0111: a point with color green at (4,8)
  _01111: a point with color orange at (6,11)
  _011111: a point with color green at (9,3)
  _0111111: a point with color orange at (10,5)
diff: 
delta: (10,11)=1  (10,14)=7# (14,11)=7#
! 14 wrong pixels (generated / expected)

TRAIN ae3edfdc.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (15,15) and color black and layers
  _0: a point with color orange at (0,3)
  _01: a point with color orange at (2,0)
  _011: a point with color blue at (2,3)
  _0111: a point with color orange at (2,9)
  _01111: a point with color orange at (8,3)
  _011111: a point with color green at (10,5)
  _0111111: a point with color red at (10,11)
diff: 
delta: (14,11)=3 
   (155.4 bits)
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask Even Checkboard at (10,10)
  _01: a rectangle with size (3,3) and color orange and mask Odd Checkboard at (1,2)
  _011: a point with color blue at (2,3)
  _0111: a point with color red at (10,11)
diff: 
delta:
   (84.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color black and layers
  _0: a point with color orange at (0,3)
  _01: a point with color orange at (2,0)
  _011: a point with color blue at (2,3)
  _0111: a point with color orange at (2,9)
  _01111: a point with color orange at (8,3)
  _011111: a point with color green at (10,5)
  _0111111: a point with color red at (10,11)
diff: 
delta: (14,11)=3 
! 12 wrong pixels (generated / expected)

TRAIN ae3edfdc.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (15,15) and color black and layers
  _0: a point with color green at (0,6)
  _01: a point with color orange at (6,1)
  _011: a point with color blue at (6,10)
  _0111: a point with color red at (11,6)
  _01111: a point with color green at (11,14)
  _011111: a point with color green at (14,6)
  _0111111: a point with color orange at (14,10)
diff: 
delta:
   (133.4 bits)
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (3,2) and color green and mask Even Checkboard at (10,6)
  _01: a rectangle with size (2,2) and color orange and mask Even Checkboard at (6,9)
  _011: a point with color blue at (6,10)
  _0111: a point with color red at (11,6)
diff: 
delta:
   (83.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color black and layers
  _0: a point with color green at (0,6)
  _01: a point with color orange at (6,1)
  _011: a point with color blue at (6,10)
  _0111: a point with color red at (11,6)
  _01111: a point with color green at (11,14)
  _011111: a point with color green at (14,6)
  _0111111: a point with color orange at (14,10)
diff: 
delta:
! 11 wrong pixels (generated / expected)

TRAIN ae3edfdc.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color black and layers
  _0: a point with color green at (0,11)
  _01: a point with color green at (3,0)
  _011: a point with color red at (3,11)
  _0111: a point with color orange at (6,0)
  _01111: a point with color blue at (6,5)
  _011111: a point with color green at (12,11)
  _0111111: a point with color orange at (6,14)
diff: 
delta:
! 11 wrong pixels (generated / expected)

TEST ae3edfdc.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 21.1 sec (21.1 sec/task)
bits-train-error = 2535.8 bits (2535.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-130] Checking task ae4f1146.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 27995.3 = 28004.3
DL output with Mo: L = 9.0 + 3303.7 = 3312.7
DL input+output M: L = 17.9 + 31299.0 = 31316.9

# learning a model for train pairs
2.000	
1.690	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.500	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.351	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.202	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
1.053	OUT DEF: ^.size=^.layer_0.shape.size
0.942	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.846	OUT DEF: ^.color=^.layer_0.shape.color
0.778	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.722	OUT DEF: ^.layer_0.shape.color=^.layer_0111.shape.color
0.707	OUT DEF: ^.layer_0.pos=(?,?)
0.673	OUT DEF: ^.layer_0.pos.i=(0)
0.638	OUT DEF: ^.layer_0.pos.j=(0)
0.631	IN  DEF: ^.layer_011.shape.mask=Full
0.595	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.589	IN  DEF: ^.layer_0.shape.color=cyan
0.582	IN  DEF: ^.layer_011.shape.color=cyan
0.576	IN  DEF: ^.layer_0111.shape.color=blue
0.572	IN  DEF: ^.layer_0.shape.mask=Full
0.569	IN  DEF: ^.layer_01111.shape.mask=Full
0.567	IN  DEF: ^.color=black
0.565	IN  DEF: ^.size=(?,?)
0.553	IN  DEF: ^.size.i=9
0.541	IN  DEF: ^.size.j=9
0.539	IN  DEF: ^.layer_01.pos=(?,?)
0.537	IN  DEF: ^.layer_0111.pos=(?,?)
0.535	IN  DEF: ^.layer_0.pos=(?,?)
0.534	IN  DEF: ^.layer_0.shape.size=(?,?)
0.526	IN  DEF: ^.layer_0.shape.size.i=3
0.518	IN  DEF: ^.layer_0.shape.size.j=3
0.514	IN  OBJECT at ^.layer_011110: a rectangle with size ? and color ? and mask ? at ?
0.510	IN  DEF: ^.layer_01.pos.i=1
0.505	IN  DEF: ^.layer_011110.shape.mask=Full
0.503	IN  DEF: ^.color=black
0.501	IN  DEF: ^.layer_01.shape.size=(?,?)
0.499	IN  DEF: ^.layer_011.pos=(?,?)
0.498	IN  DEF: ^.layer_011.shape.size=(?,?)
0.490	IN  DEF: ^.layer_011.shape.size.i=3
0.482	IN  DEF: ^.layer_011.shape.size.j=3
0.480	IN  DEF: ^.layer_0111.shape.size=(?,?)
0.473	IN  DEF: ^.layer_0111.shape.size.i=3
0.465	IN  DEF: ^.layer_0111.shape.size.j=3
0.463	IN  DEF: ^.layer_011110.pos=(?,?)
0.461	IN  DEF: ^.layer_01111.pos=(?,?)
0.460	IN  DEF: ^.layer_01111.shape.size=(?,?)
0.458	IN  DEF: ^.layer_011110.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color ^.layer_0.shape.color and layers
  _0: a rectangle with size ^.layer_0.shape.size and color ^.layer_0111.shape.color and mask ? at ((0),(0))
WHERE (Mi)
a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask Full at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (1,?)
  _011: a rectangle with size (3,3) and color cyan and mask Full at (?,?)
  _0111: a rectangle with size (3,3) and color blue and mask ? at (?,?)
  _011110: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _01111: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 205.5 + 8207.0 = 8412.5
DL output with Mo: L = 39.2 + 482.4 = 521.6
DL input+output M: L = 244.7 + 8689.3 = 8934.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask Full at (0,0)
  _01: a rectangle with size (2,2) and color blue and mask .x|xx at (1,4)
  _011: a rectangle with size (3,3) and color cyan and mask Full at (4,1)
  _0111: a rectangle with size (3,3) and color blue and mask .x.|x.x|x.x at (5,6)
  _011110: a rectangle with size (3,3) and color cyan and mask Full at (1,4)
  _01111: a rectangle with size (3,3) and color cyan and mask Full at (5,6)
diff: 
delta: (1,0)=1  (1,4)=8  (4,3)=1  (6,2)=1 
   (192.1 bits)
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (3,3) and color blue and mask .x.|x.x|x.x at (0,0)
diff: 
delta:
   (12.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask Full at (0,0)
  _01: a rectangle with size (3,3) and color cyan and mask xx.|xxx|x.x at (4,1)
  _011: a rectangle with size (3,3) and color cyan and mask ..x|..x|xxx at (1,4)
  _0111: a rectangle with size (3,3) and color blue and mask .x.|x.x|x.x at (5,6)
  _011110: a rectangle with size (3,3) and color cyan and mask Full at (5,6)
  _01111: a rectangle with size (2,2) and color blue and mask Full at (1,4)
diff:   ^.layer_011.shape.mask  ^.layer_01.pos.i
delta: (1,0)=1  (1,4)=8  (4,3)=1  (6,2)=1 
! 4 wrong pixels (generated / expected)

TRAIN ae4f1146.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask Full at (6,6)
  _01: a rectangle with size (6,6) and color cyan and mask ...x.x|....xx|...xx.|..x...|..x...|xx..xx at (1,2)
  _011: a rectangle with size (3,3) and color cyan and mask Full at (0,1)
  _0111: a rectangle with size (3,3) and color blue and mask Full at (4,2)
  _011110: a rectangle with size (2,2) and color blue and mask Full at (1,5)
  _01111: a rectangle with size (1,1) and color blue and mask Full at (3,7)
diff: 
delta: (0,3)=1  (1,2)=1  (4,2)=8  (8,6)=1 
   (212.0 bits)
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (3,3) and color blue and mask .x.|xx.|..x at (0,0)
diff: 
delta:
   (12.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask Full at (6,6)
  _01: a rectangle with size (6,6) and color cyan and mask ...x.x|....xx|...xx.|..x...|..x...|xx..xx at (1,2)
  _011: a rectangle with size (3,3) and color cyan and mask Full at (0,1)
  _0111: a rectangle with size (3,3) and color blue and mask .xx|xxx|xxx at (4,2)
  _011110: a rectangle with size (2,2) and color blue and mask Full at (1,5)
  _01111: a rectangle with size (1,1) and color blue and mask Full at (3,7)
diff: 
delta: (0,3)=1  (1,2)=1  (4,2)=8  (8,6)=1 
! 5 wrong pixels (generated / expected)

TRAIN ae4f1146.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask Full at (0,4)
  _01: a rectangle with size (3,3) and color cyan and mask Full at (1,0)
  _011: a rectangle with size (3,3) and color cyan and mask Full at (5,0)
  _0111: a rectangle with size (3,3) and color blue and mask .x.|xx.|x.x at (4,6)
  _011110: a rectangle with size (3,2) and color cyan and mask Full at (4,7)
  _01111: a rectangle with size (1,1) and color cyan and mask Full at (4,6)
diff: 
delta: (2,4)=1  (5,1)=1  (6,2)=1  (7,0)=1 
   (182.2 bits)
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (3,3) and color blue and mask .x.|xx.|x.x at (0,0)
diff: 
delta:
   (12.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask Full at (0,4)
  _01: a rectangle with size (3,3) and color cyan and mask Full at (1,0)
  _011: a rectangle with size (3,3) and color cyan and mask x.x|xx.|.xx at (5,0)
  _0111: a rectangle with size (3,3) and color blue and mask .x.|xx.|x.x at (4,6)
  _011110: a rectangle with size (3,2) and color cyan and mask Full at (4,7)
  _01111: a rectangle with size (2,2) and color blue and mask Full at (5,1)
diff:   ^.layer_011.shape.mask
delta: (2,4)=1  (4,6)=8  (7,0)=1 
! 4 wrong pixels (generated / expected)

TRAIN ae4f1146.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask Full at (4,0)
  _01: a rectangle with size (3,3) and color blue and mask .xx|xxx|.x. at (1,6)
  _011: a rectangle with size (3,3) and color cyan and mask Full at (5,4)
  _0111: a rectangle with size (3,3) and color blue and mask xx.|..x|xx. at (0,2)
  _011110: a rectangle with size (3,3) and color cyan and mask Full at (0,2)
  _01111: a rectangle with size (1,3) and color cyan and mask Full at (3,6)
diff: 
delta: (1,6)=8  (5,2)=1  (5,5)=1  (6,0)=1  (6,4)=1  (7,6)=1 
   (234.4 bits)
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (3,3) and color blue and mask .xx|xxx|.x. at (0,0)
diff: 
delta:
   (12.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask Full at (4,0)
  _01: a rectangle with size (3,3) and color blue and mask .xx|xxx|.x. at (1,6)
  _011: a rectangle with size (3,3) and color cyan and mask Full at (5,4)
  _0111: a rectangle with size (3,3) and color blue and mask xx.|..x|xx. at (0,2)
  _011110: a rectangle with size (3,3) and color cyan and mask Full at (0,2)
  _01111: a rectangle with size (1,3) and color cyan and mask Full at (3,6)
diff: 
delta: (1,6)=8  (5,2)=1  (5,5)=1  (6,0)=1  (6,4)=1  (7,6)=1 
! 3 wrong pixels (generated / expected)

TRAIN ae4f1146.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (2,3) and color cyan and mask Full at (0,0)
  _01: a rectangle with size (6,9) and color cyan and mask xxx...x.x|xxx....x.|.xx...x.x|...x.x...|...xx....|....xx... at (0,0)
  _011: a rectangle with size (3,3) and color blue and mask Full at (0,6)
  _0111: a rectangle with size (3,3) and color blue and mask xx.|.xx|xx. at (6,6)
  _011110: a rectangle with size (2,2) and color blue and mask Full at (3,4)
  _01111: a rectangle with size (3,1) and color cyan and mask Full at (6,8)
diff:   ^.layer_011.shape.color  ^.layer_01.pos.i  ^.layer_0.shape.size.i
delta: (2,0)=1  (5,3)=1  (7,6)=8 
! size mismatch, 2x3 instead of 3x3
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,2) and color cyan and mask Full at (0,1)
  _01: a rectangle with size (6,9) and color cyan and mask xxx...x.x|xxx....x.|.xx...x.x|...x.x...|...xx....|....xx... at (0,0)
  _011: a rectangle with size (3,3) and color blue and mask Full at (0,6)
  _0111: a rectangle with size (3,3) and color blue and mask xx.|.xx|xx. at (6,6)
  _011110: a rectangle with size (2,2) and color blue and mask Full at (3,4)
  _01111: a rectangle with size (3,1) and color cyan and mask Full at (6,8)
diff:   ^.layer_011.shape.color  ^.layer_01.pos.i  ^.layer_0.shape.size.j
delta: (2,0)=1  (5,3)=1  (7,6)=8 
! size mismatch, 3x2 instead of 3x3

TEST ae4f1146.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 12.4 sec (12.4 sec/task)
bits-train-error = 482.4 bits (482.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-129] Checking task aedd82e4.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4636.7 = 4645.6
DL output with Mo: L = 9.0 + 4890.6 = 4899.6
DL input+output M: L = 17.9 + 9527.3 = 9545.2

# learning a model for train pairs
2.000	
1.660	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.292	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.183	OUT DEF: ^.size=^.size
1.110	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.047	OUT DEF: ^.layer_0=^.layer_0
0.997	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.957	IN  DEF: ^.layer_0.shape.color=red
0.918	IN  DEF: ^.layer_01.shape.color=red
0.905	IN  DEF: ^.color=black
0.892	OUT DEF: ^.color=black
0.882	IN  DEF: ^.size=(?,?)
0.872	IN  DEF: ^.layer_0.pos=(?,?)
0.844	IN  DEF: ^.layer_0.pos.i=(0)
0.803	OUT DEF: ^.layer_01.pos=^.layer_01.pos
0.782	OUT DEF: ^.layer_01.shape.size=^.layer_01.shape.size
0.762	IN  DEF: ^.layer_01.shape.mask=Full
0.743	OUT DEF: ^.layer_01.shape.mask=^.layer_01.shape.mask
0.732	IN  DEF: ^.layer_0.shape.size=(?,?)
0.722	IN  DEF: ^.layer_01.pos=(?,?)
0.712	IN  DEF: ^.layer_01.shape.size=(?,?)
0.691	IN  DEF: ^.layer_01.shape.size.i=1

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: a rectangle with size ^.layer_01.shape.size and color ? and mask ^.layer_01.shape.mask at ^.layer_01.pos
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color red and mask ? at ((0),?)
  _01: a rectangle with size (1,?) and color red and mask Full at (?,?)

DL input  with Mi: L = 70.5 + 2265.7 = 2336.2
DL output with Mo: L = 29.6 + 894.2 = 923.8
DL input+output M: L = 100.1 + 3160.0 = 3260.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (0,1)
  _01: a rectangle with size (1,1) and color red and mask Full at (2,0)
diff: 
delta:
   (33.0 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (0,1)
  _01: a rectangle with size (1,1) and color blue and mask Full at (2,0)
diff: 
delta:
   (4.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (0,1)
  _01: a rectangle with size (1,1) and color red and mask Full at (2,0)
diff: 
delta:
! 1 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color red and mask Full at (2,0)
  _01: a rectangle with size (2,2) and color red and mask Full at (0,1)
diff:   ^.layer_01.shape.size.i  ^.layer_0.pos.i
delta:
! 5 wrong pixels (generated / expected)

TRAIN aedd82e4.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (2,3) and color red and mask xxx|.x. at (0,0)
  _01: a rectangle with size (1,1) and color red and mask Full at (2,3)
diff: 
delta: (3,1)=2 
   (62.1 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (2,3) and color red and mask xxx|.x. at (0,0)
  _01: a rectangle with size (1,1) and color blue and mask Full at (2,3)
diff: 
delta: (3,1)=1 
   (22.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (2,3) and color red and mask xxx|.x. at (0,0)
  _01: a rectangle with size (1,1) and color red and mask Full at (2,3)
diff: 
delta: (3,1)=2 
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (2,3) and color red and mask xxx|.x. at (0,0)
  _01: a rectangle with size (1,1) and color red and mask Full at (3,1)
diff: 
delta: (2,3)=2 
! 2 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (1,3) and color red and mask Full at (0,0)
  _01: a rectangle with size (1,1) and color red and mask Full at (2,3)
diff: 
delta: (1,1)=2  (3,1)=2 
! 3 wrong pixels (generated / expected)

TRAIN aedd82e4.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (5,4) and color black and layers
  _0: a rectangle with size (3,2) and color red and mask xx|.x|xx at (0,0)
  _01: a rectangle with size (1,3) and color red and mask Full at (4,1)
diff: 
delta: (2,3)=2 
   (66.5 bits)
data: a background with size (5,4) and color black and layers
  _0: a rectangle with size (3,2) and color red and mask xx|.x|xx at (0,0)
  _01: a rectangle with size (1,3) and color red and mask Full at (4,1)
diff: 
delta: (2,3)=1 
   (23.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,4) and color black and layers
  _0: a rectangle with size (3,2) and color red and mask xx|.x|xx at (0,0)
  _01: a rectangle with size (1,3) and color red and mask Full at (4,1)
diff: 
delta: (2,3)=2 
! 4 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,4) and color black and layers
  _0: a rectangle with size (3,2) and color red and mask Full at (0,0)
  _01: a rectangle with size (1,3) and color red and mask Full at (4,1)
diff: 
delta: (1,0)=0  (2,3)=2 
! 5 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (5,4) and color black and layers
  _0: a rectangle with size (1,3) and color red and mask Full at (4,1)
  _01: a rectangle with size (3,2) and color red and mask xx|.x|xx at (0,0)
diff:   ^.layer_01.shape.mask  ^.layer_01.shape.size.i  ^.layer_0.pos.i
delta: (2,3)=2 
! 6 wrong pixels (generated / expected)

TRAIN aedd82e4.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (0,0)
  _01: a rectangle with size (1,1) and color red and mask Full at (1,2)
diff: 
delta: (1,0)=2  (2,1)=2 
   (65.0 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (0,0)
  _01: a rectangle with size (1,1) and color blue and mask Full at (1,2)
diff: 
delta: (1,0)=2  (2,1)=1 
   (38.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (0,0)
  _01: a rectangle with size (3,3) and color red and mask xx.|x.x|.x. at (0,0)
diff:   ^.layer_01.shape.mask  ^.layer_01.shape.size.i
delta:
! 3 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,1) and color red and mask Full at (0,0)
  _01: a rectangle with size (3,3) and color red and mask xx.|x.x|.x. at (0,0)
diff:   ^.layer_01.shape.mask  ^.layer_01.shape.size.i
delta:
! 3 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (0,0)
  _01: a rectangle with size (1,1) and color red and mask Full at (1,2)
diff: 
delta: (1,0)=2  (2,1)=2 
! 3 wrong pixels (generated / expected)

TRAIN aedd82e4.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,4) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask xx.|.x.|..x at (0,0)
  _01: a rectangle with size (1,2) and color red and mask Full at (4,2)
diff: 
delta: (0,3)=2  (3,0)=2 
! 5 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,4) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask xx.|.x.|..x at (0,0)
  _01: a rectangle with size (1,1) and color red and mask Full at (0,3)
diff: 
delta: (3,0)=2  (4,2)=2  (4,3)=2 
! 5 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (5,4) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask xx.|.x.|..x at (0,0)
  _01: a rectangle with size (1,1) and color red and mask Full at (3,0)
diff: 
delta: (0,3)=2  (4,2)=2  (4,3)=2 
! 5 wrong pixels (generated / expected)

TEST aedd82e4.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.9 sec (0.9 sec/task)
bits-train-error = 894.2 bits (894.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-128] Checking task af902bf9.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3801.2 = 3810.2
DL output with Mo: L = 9.0 + 8781.2 = 8790.1
DL input+output M: L = 17.9 + 12582.4 = 12600.3

# learning a model for train pairs
2.000	
1.554	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.488	OUT DEF: ^.size=^.size
1.458	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.422	IN  DEF: ^.layer_0.shape.color=yellow
1.392	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.355	IN  DEF: ^.layer_01.shape.color=yellow
1.323	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.285	IN  OBJECT at ^.layer_0111: a point with color ? at ?
1.256	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
1.227	OUT OBJECT at ^.layer_011: ^.layer_011.shape at ?
1.196	OUT OBJECT at ^.layer_0111: ^.layer_0111.shape at ?
1.164	OUT OBJECT at ^.layer_01111: ^.layer_0.shape at ?
1.127	OUT DEF: ^.layer_01111=^.layer_0111
1.091	OUT DEF: ^.layer_011=^.layer_011
1.054	OUT DEF: ^.layer_01=^.layer_01
1.017	OUT DEF: ^.layer_0111=^.layer_0
0.981	IN  DEF: ^.layer_011.shape.color=yellow
0.945	IN  DEF: ^.layer_0111.shape.color=yellow
0.929	OUT DEF: ^.layer_0.shape.color=red
0.917	IN  DEF: ^.color=black
0.908	IN  DEF: ^.size=(?,?)
0.839	IN  DEF: ^.size.i=10
0.770	IN  DEF: ^.size.j=10
0.761	IN  DEF: ^.layer_0.pos=(?,?)
0.751	IN  DEF: ^.layer_01.pos=(?,?)
0.742	IN  DEF: ^.layer_011.pos=(?,?)
0.733	IN  DEF: ^.layer_0111.pos=(?,?)
0.725	OUT DEF: ^.layer_0.shape.mask=Full
0.720	OUT DEF: ^.color=black
0.716	OUT DEF: ^.layer_0.pos=(?,?)
0.701	OUT DEF: ^.layer_0.pos.j=^.layer_0111.pos.j + 1
0.697	OUT DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,?) and color red and mask Full at (?,^.layer_0111.pos.j + 1)
  _01: ^.layer_01
  _011: ^.layer_011
  _0111: ^.layer_0
  _01111: ^.layer_0111
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a point with color yellow at (?,?)
  _01: a point with color yellow at (?,?)
  _011: a point with color yellow at (?,?)
  _0111: a point with color yellow at (?,?)

DL input  with Mi: L = 96.7 + 1916.9 = 2013.5
DL output with Mo: L = 69.8 + 1415.2 = 1485.0
DL input+output M: L = 166.5 + 3332.1 = 3498.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a point with color yellow at (3,3)
  _01: a point with color yellow at (3,5)
  _011: a point with color yellow at (5,5)
  _0111: a point with color yellow at (5,3)
diff: 
delta:
   (37.2 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,1) and color red and mask Full at (4,4)
  _01: a point with color yellow at (3,5)
  _011: a point with color yellow at (5,5)
  _0111: a point with color yellow at (3,3)
  _01111: a point with color yellow at (5,3)
diff: 
delta:
   (9.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color yellow at (3,3)
  _01: a point with color yellow at (3,5)
  _011: a point with color yellow at (5,3)
  _0111: a point with color yellow at (5,5)
diff: 
delta:
! 5 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a point with color yellow at (3,3)
  _01: a point with color yellow at (3,5)
  _011: a point with color yellow at (5,5)
  _0111: a point with color yellow at (5,3)
diff: 
delta:
! 5 wrong pixels (generated / expected)

TRAIN af902bf9.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a point with color yellow at (1,1)
  _01: a point with color yellow at (1,6)
  _011: a point with color yellow at (6,6)
  _0111: a point with color yellow at (6,1)
diff: 
delta:
   (37.2 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask Full at (2,2)
  _01: a point with color yellow at (1,6)
  _011: a point with color yellow at (6,6)
  _0111: a point with color yellow at (1,1)
  _01111: a point with color yellow at (6,1)
diff: 
delta:
   (17.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color yellow at (1,1)
  _01: a point with color yellow at (1,6)
  _011: a point with color yellow at (6,1)
  _0111: a point with color yellow at (6,6)
diff: 
delta:
! 20 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a point with color yellow at (1,1)
  _01: a point with color yellow at (1,6)
  _011: a point with color yellow at (6,6)
  _0111: a point with color yellow at (6,1)
diff: 
delta:
! 20 wrong pixels (generated / expected)

TRAIN af902bf9.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a point with color yellow at (1,1)
  _01: a point with color yellow at (1,3)
  _011: a point with color yellow at (3,1)
  _0111: a point with color yellow at (6,4)
diff: 
delta: (3,3)=4  (6,9)=4  (9,4)=4  (9,9)=4 
   (117.4 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,4) and color red and mask Full at (7,5)
  _01: a point with color yellow at (1,3)
  _011: a point with color yellow at (3,1)
  _0111: a point with color yellow at (1,1)
  _01111: a point with color yellow at (6,4)
diff: 
delta: (2,2)=2  (3,3)=4  (6,9)=4  (9,4)=4  (9,9)=4 
   (114.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color yellow at (1,1)
  _01: a point with color yellow at (1,3)
  _011: a point with color yellow at (3,1)
  _0111: a point with color yellow at (3,3)
diff: 
delta: (6,4)=4  (6,9)=4  (9,4)=4  (9,9)=4 
! 17 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a point with color yellow at (1,1)
  _01: a point with color yellow at (1,3)
  _011: a point with color yellow at (3,1)
  _0111: a point with color yellow at (6,4)
diff: 
delta: (3,3)=4  (6,9)=4  (9,4)=4  (9,9)=4 
! 17 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a point with color yellow at (1,1)
  _01: a point with color yellow at (1,3)
  _011: a point with color yellow at (3,3)
  _0111: a point with color yellow at (3,1)
diff: 
delta: (6,4)=4  (6,9)=4  (9,4)=4  (9,9)=4 
! 17 wrong pixels (generated / expected)

TRAIN af902bf9.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color yellow at (0,5)
  _01: a point with color yellow at (0,9)
  _011: a point with color yellow at (4,5)
  _0111: a point with color yellow at (4,9)
diff: 
delta: (5,0)=4  (5,3)=4  (8,0)=4  (8,3)=4 
! 17 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a point with color yellow at (0,5)
  _01: a point with color yellow at (0,9)
  _011: a point with color yellow at (4,5)
  _0111: a point with color yellow at (5,0)
diff: 
delta: (4,9)=4  (5,3)=4  (8,0)=4  (8,3)=4 
! 21 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a point with color yellow at (0,5)
  _01: a point with color yellow at (0,9)
  _011: a point with color yellow at (4,9)
  _0111: a point with color yellow at (4,5)
diff: 
delta: (5,0)=4  (5,3)=4  (8,0)=4  (8,3)=4 
! 17 wrong pixels (generated / expected)

TEST af902bf9.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 6.8 sec (6.8 sec/task)
bits-train-error = 1415.2 bits (1415.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-127] Checking task b0c4d837.json: 6 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 26836.9 = 26845.8
DL output with Mo: L = 9.0 + 3349.2 = 3358.1
DL input+output M: L = 17.9 + 30186.1 = 30204.0

# learning a model for train pairs
2.000	
1.527	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.207	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.929	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.846	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.819	OUT DEF: ^.color=black
0.797	OUT DEF: ^.size=(?,?)
0.700	OUT DEF: ^.size.i=3
0.602	OUT DEF: ^.size.j=3
0.580	OUT DEF: ^.layer_0.pos=(?,?)
0.528	OUT DEF: ^.layer_0.pos.i=0
0.476	OUT DEF: ^.layer_0.pos.j=0
0.454	OUT DEF: ^.layer_0.shape.size=(?,?)
0.438	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
0.396	OUT DEF: ^.layer_0.shape.size.i=1
0.386	IN  DEF: ^.layer_0.shape.color=cyan
0.375	IN  DEF: ^.layer_01.shape.color=grey
0.370	IN  DEF: ^.layer_0.shape.mask=Full
0.367	IN  DEF: ^.color=black
0.364	IN  DEF: ^.size=(?,?)
0.361	IN  DEF: ^.layer_0.pos=(?,?)
0.358	IN  DEF: ^.layer_0.shape.size=(?,?)
0.356	IN  DEF: ^.layer_01.pos=(?,?)
0.353	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,?) and color ^.layer_0.shape.color and mask ^.layer_0.shape.mask at (0,0)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color cyan and mask Full at (?,?)
  _01: a rectangle with size (?,?) and color grey and mask ? at (?,?)

DL input  with Mi: L = 71.0 + 5480.7 = 5551.7
DL output with Mo: L = 41.8 + 448.6 = 490.4
DL input+output M: L = 112.8 + 5929.4 = 6042.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (1,2) and color cyan and mask Full at (4,2)
  _01: a rectangle with size (5,4) and color grey and mask x..x|x..x|x..x|xxxx|xxxx at (1,1)
diff: 
delta:
   (73.6 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,3) and color cyan and mask Full at (0,0)
diff: 
delta:
   (5.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (1,2) and color cyan and mask Full at (4,2)
  _01: a rectangle with size (5,4) and color grey and mask x..x|x..x|x..x|xxxx|xxxx at (1,1)
diff: 
delta:
! 1 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (5,4) and color grey and mask x..x|x..x|x..x|x..x|xxxx at (1,1)
  _01: a rectangle with size (1,2) and color cyan and mask Full at (4,2)
diff:   ^.layer_01.shape.color  ^.layer_0.shape.mask  ^.layer_0.shape.color
delta:
! 3 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (1,4) and color grey and mask Full at (5,1)
  _01: a rectangle with size (5,4) and color grey and mask x..x|x..x|x..x|x..x|xxxx at (1,1)
diff:   ^.layer_0.shape.color
delta: (4,2)=8  (4,3)=8 
! 3 wrong pixels (generated / expected)

TRAIN b0c4d837.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask Full at (5,3)
  _01: a rectangle with size (8,5) and color grey and mask x...x|x...x|x...x|x...x|xxxxx|xxxxx|xxxxx|xxxxx at (1,2)
diff: 
delta:
   (104.6 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,3) and color cyan and mask Full at (0,0)
diff: 
delta: (1,2)=8 
   (22.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask Full at (5,3)
  _01: a rectangle with size (8,5) and color grey and mask x...x|x...x|x...x|x...x|xxxxx|xxxxx|xxxxx|xxxxx at (1,2)
diff: 
delta:
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (8,5) and color grey and mask x...x|x...x|x...x|x...x|x...x|x...x|x...x|xxxxx at (1,2)
  _01: a rectangle with size (3,3) and color cyan and mask Full at (5,3)
diff:   ^.layer_01.shape.color  ^.layer_0.shape.mask  ^.layer_0.shape.color
delta:
! 4 wrong pixels (generated / expected)

TRAIN b0c4d837.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,5) and color cyan and mask Full at (5,2)
  _01: a rectangle with size (7,7) and color grey and mask x.....x|x.....x|x.....x|xxxxxxx|xxxxxxx|xxxxxxx|xxxxxxx at (2,1)
diff: 
delta:
   (115.7 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,3) and color cyan and mask Full at (0,0)
diff: 
delta:
   (5.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,5) and color cyan and mask Full at (5,2)
  _01: a rectangle with size (7,7) and color grey and mask x.....x|x.....x|x.....x|xxxxxxx|xxxxxxx|xxxxxxx|xxxxxxx at (2,1)
diff: 
delta:
! 1 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (7,7) and color grey and mask x.....x|x.....x|x.....x|x.....x|x.....x|x.....x|xxxxxxx at (2,1)
  _01: a rectangle with size (3,5) and color cyan and mask Full at (5,2)
diff:   ^.layer_01.shape.color  ^.layer_0.shape.mask  ^.layer_0.shape.color
delta:
! 3 wrong pixels (generated / expected)

TRAIN b0c4d837.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (4,3) and color cyan and mask Full at (4,3)
  _01: a rectangle with size (7,5) and color grey and mask x...x|x...x|xxxxx|xxxxx|xxxxx|xxxxx|xxxxx at (2,2)
diff: 
delta:
   (100.1 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color cyan and mask Full at (0,0)
diff: 
delta:
   (4.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (4,3) and color cyan and mask Full at (4,3)
  _01: a rectangle with size (7,5) and color grey and mask x...x|x...x|xxxxx|xxxxx|xxxxx|xxxxx|xxxxx at (2,2)
diff: 
delta:
correct output grid

TRAIN b0c4d837.json/4: 1 1st (SUCCESS)

## instance 5

> Input and output best reading:
data: a background with size (5,6) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Full at (2,2)
  _01: a rectangle with size (4,4) and color grey and mask x..x|xxxx|xxxx|xxxx at (1,1)
diff: 
delta:
   (69.9 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color cyan and mask Full at (0,0)
diff: 
delta:
   (2.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,6) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Full at (2,2)
  _01: a rectangle with size (4,4) and color grey and mask x..x|xxxx|xxxx|xxxx at (1,1)
diff: 
delta:
! 1 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,6) and color black and layers
  _0: a rectangle with size (4,4) and color grey and mask x..x|x..x|x..x|xxxx at (1,1)
  _01: a rectangle with size (2,2) and color cyan and mask Full at (2,2)
diff:   ^.layer_01.shape.color  ^.layer_0.shape.mask  ^.layer_0.shape.color
delta:
! 1 wrong pixels (generated / expected)

TRAIN b0c4d837.json/5: 0 - (FAILURE)

## instance 6

> Input and output best reading:
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (2,3) and color cyan and mask Full at (4,2)
  _01: a rectangle with size (5,5) and color grey and mask x...x|x...x|xxxxx|xxxxx|xxxxx at (2,1)
diff: 
delta:
   (84.2 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color cyan and mask Full at (0,0)
diff: 
delta:
   (4.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (2,3) and color cyan and mask Full at (4,2)
  _01: a rectangle with size (5,5) and color grey and mask x...x|x...x|xxxxx|xxxxx|xxxxx at (2,1)
diff: 
delta:
correct output grid

TRAIN b0c4d837.json/6: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (6,3) and color cyan and mask Full at (2,3)
  _01: a rectangle with size (8,5) and color grey and mask x...x|xxxxx|xxxxx|xxxxx|xxxxx|xxxxx|xxxxx|xxxxx at (1,2)
diff: 
delta:
! 1 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (8,5) and color grey and mask x...x|x...x|x...x|x...x|x...x|x...x|x...x|xxxxx at (1,2)
  _01: a rectangle with size (6,3) and color cyan and mask Full at (2,3)
diff:   ^.layer_01.shape.color  ^.layer_0.shape.mask  ^.layer_0.shape.color
delta:
! 1 wrong pixels (generated / expected)

TEST b0c4d837.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 1.9 sec (1.9 sec/task)
bits-train-error = 448.6 bits (448.6 bits/task)
acc-train-micro = 0.33 tasks (33.33%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.33
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-126] Checking task b190f7f5.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 6079.4 = 6088.3
DL output with Mo: L = 9.0 + 18770.4 = 18779.4
DL input+output M: L = 17.9 + 24849.8 = 24867.7

# learning a model for train pairs
2.000	
1.767	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.677	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.586	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.494	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.439	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.390	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 4643.3 = 4672.2
DL output with Mo: L = 103.8 + 11587.3 = 11691.1
DL input+output M: L = 132.7 + 16230.6 = 16363.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,6) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask .x.|xxx|.x. at (0,3)
diff: 
delta: (0,0)=2  (0,2)=4  (1,1)=3 
   (106.2 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask .x.|xxx|.x. at (0,0)
  _01: a rectangle with size (3,3) and color yellow and mask .x.|xxx|.x. at (0,6)
  _011: a rectangle with size (1,3) and color green and mask Full at (4,3)
  _0111: a rectangle with size (3,1) and color green and mask Full at (3,4)
  _01111: a rectangle with size (1,1) and color black and mask Full at (0,0)
diff: 
delta:
   (174.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,6) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask .x.|xxx|.x. at (0,3)
diff: 
delta: (0,0)=2  (0,2)=4  (1,1)=3 
! size mismatch, 10x10 instead of 9x9

TRAIN b190f7f5.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,6) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask x.|xx at (1,0)
diff: 
delta: (0,2)=8  (0,4)=4  (1,3)=1  (1,4)=2  (1,5)=4  (2,4)=1 
   (149.7 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (2,2) and color yellow and mask x.|xx at (1,3)
  _01: a rectangle with size (2,2) and color blue and mask x.|xx at (4,0)
  _011: a rectangle with size (2,2) and color red and mask x.|xx at (4,3)
  _0111: a rectangle with size (2,2) and color yellow and mask x.|xx at (4,6)
  _01111: a rectangle with size (2,2) and color blue and mask x.|xx at (7,3)
diff: 
delta: (0,5)=4  (3,2)=1  (3,5)=2  (3,8)=4  (6,5)=1 
   (278.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,6) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask x.|xx at (1,0)
diff: 
delta: (0,2)=8  (0,4)=4  (1,3)=1  (1,4)=2  (1,5)=4  (2,4)=1 
! size mismatch, 10x10 instead of 9x9

TRAIN b190f7f5.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (4,8) and color black and layers
  _0: a rectangle with size (4,4) and color cyan and mask ..x.|xxxx|..x.|..x. at (0,4)
diff: 
delta: (0,0)=2  (0,3)=4  (1,1)=2  (1,2)=4  (2,1)=4  (2,2)=2  (3,0)=4  (3,3)=2 
   (208.4 bits)
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask ..x.|xxxx|..x.|..x. at (0,0)
  _01: a rectangle with size (4,4) and color yellow and mask ..x.|xxxx|..x.|..x. at (0,12)
  _011: a rectangle with size (4,4) and color red and mask ..x.|xxxx|..x.|..x. at (4,4)
  _0111: a rectangle with size (4,4) and color yellow and mask ..x.|xxxx|..x.|..x. at (4,8)
  _01111: a rectangle with size (4,4) and color yellow and mask ..x.|xxxx|..x.|..x. at (8,4)
diff: 
delta: (8,10)=2  (9,8)=2  (9,9)=2  (9,10)=2  (9,11)=2  (10,10)=2  (11,10)=2  (12,2)=4  (12,14)=2  (13,0)=4  (13,1)=4  (13,2)=4  (13,3)=4  (13,12)=2  (13,13)=2  (13,14)=2  (13,15)=2  (14,2)=4  (14,14)=2  (15,2)=4  (15,14)=2 
   (705.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,8) and color black and layers
  _0: a rectangle with size (4,4) and color cyan and mask ..x.|xxxx|..x.|..x. at (0,4)
diff: 
delta: (0,0)=2  (0,3)=4  (1,1)=2  (1,2)=4  (2,1)=4  (2,2)=2  (3,0)=4  (3,3)=2 
! size mismatch, 10x10 instead of 16x16

TRAIN b190f7f5.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,4) and color black and layers
  _0: a rectangle with size (4,4) and color cyan and mask .xx.|xxxx|x..x|xxxx at (4,0)
diff: 
delta: (0,0)=3  (0,3)=1  (1,1)=2  (1,2)=2  (2,1)=2  (2,2)=2  (3,0)=3  (3,3)=3 
! size mismatch, 10x10 instead of 16x16

TEST b190f7f5.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 23.1 sec (23.1 sec/task)
bits-train-error = 11587.3 bits (11587.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-125] Checking task b1948b0a.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4972.4 = 4981.4
DL output with Mo: L = 9.0 + 4972.4 = 4981.4
DL input+output M: L = 17.9 + 9944.8 = 9962.7

# learning a model for train pairs
2.000	
1.428	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.856	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.564	OUT DEF: ^.layer_0=^.layer_0
0.479	OUT DEF: ^.size=^.size
0.432	IN  DEF: ^.color=pink
0.385	OUT DEF: ^.color=red
0.357	IN  DEF: ^.layer_0.shape.color=orange
0.350	IN  DEF: ^.size=(?,?)
0.343	IN  DEF: ^.layer_0.pos=(?,?)
0.322	IN  DEF: ^.layer_0.pos.j=(0)
0.302	IN  DEF: ^.layer_0.pos.i=(0)
0.295	IN  DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color red and layers
  _0: ^.layer_0
WHERE (Mi)
a background with size (?,?) and color pink and layers
  _0: a rectangle with size (?,?) and color orange and mask ? at ((0),(0))

DL input  with Mi: L = 49.8 + 1404.0 = 1453.8
DL output with Mo: L = 17.4 + 0.0 = 17.4
DL input+output M: L = 67.2 + 1404.0 = 1471.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,4) and color pink and layers
  _0: a rectangle with size (3,4) and color orange and mask ..x.|..xx|xx.x at (0,0)
diff: 
delta:
   (38.7 bits)
data: a background with size (3,4) and color red and layers
  _0: a rectangle with size (3,4) and color orange and mask ..x.|..xx|xx.x at (0,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,4) and color pink and layers
  _0: a rectangle with size (3,4) and color orange and mask ..x.|..xx|xx.x at (0,0)
diff: 
delta:
correct output grid

TRAIN b1948b0a.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (6,4) and color pink and layers
  _0: a rectangle with size (6,4) and color orange and mask xxx.|..x.|xx.x|x.xx|x.x.|...x at (0,0)
diff: 
delta:
   (54.7 bits)
data: a background with size (6,4) and color red and layers
  _0: a rectangle with size (6,4) and color orange and mask xxx.|..x.|xx.x|x.xx|x.x.|...x at (0,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,4) and color pink and layers
  _0: a rectangle with size (6,4) and color orange and mask xxx.|..x.|xx.x|x.xx|x.x.|...x at (0,0)
diff: 
delta:
correct output grid

TRAIN b1948b0a.json/2: 1 1st (SUCCESS)

## instance 3

> Input and output best reading:
data: a background with size (3,6) and color pink and layers
  _0: a rectangle with size (3,6) and color orange and mask xx....|.x.xxx|x.xx.x at (0,0)
diff: 
delta:
   (47.0 bits)
data: a background with size (3,6) and color red and layers
  _0: a rectangle with size (3,6) and color orange and mask xx....|.x.xxx|x.xx.x at (0,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,6) and color pink and layers
  _0: a rectangle with size (3,6) and color orange and mask xx....|.x.xxx|x.xx.x at (0,0)
diff: 
delta:
correct output grid

TRAIN b1948b0a.json/3: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,4) and color pink and layers
  _0: a rectangle with size (4,4) and color orange and mask .xx.|.x.x|xxx.|x.x. at (0,0)
diff: 
delta:
correct output grid

TEST b1948b0a.json/1: 1 1st (SUCCESS)

# Performance measures on task
runtime-learning = 0.3 sec (0.3 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 1.00

=====================================
[-124] Checking task b230c067.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 10811.1 = 10820.0
DL output with Mo: L = 9.0 + 10811.1 = 10820.0
DL input+output M: L = 17.9 + 21622.1 = 21640.0

# learning a model for train pairs
2.000	
1.742	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.482	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.224	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.964	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.744	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.525	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.489	OUT DEF: ^.size=^.size
0.465	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
0.440	OUT DEF: ^.layer_01.shape.size=^.layer_01.shape.size
0.416	OUT DEF: ^.layer_011.shape.size=^.layer_011.shape.size
0.395	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
0.374	OUT DEF: ^.layer_01.shape.mask=^.layer_01.shape.mask
0.354	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.335	OUT DEF: ^.layer_01.pos=^.layer_01.pos
0.315	OUT DEF: ^.layer_011.pos=^.layer_011.pos
0.297	OUT DEF: ^.layer_011.shape.mask=^.layer_011.shape.mask
0.289	OUT DEF: ^.layer_0.shape.color=blue
0.280	OUT DEF: ^.layer_01.shape.color=blue
0.272	OUT DEF: ^.layer_011.shape.color=red
0.263	IN  DEF: ^.layer_0.shape.color=cyan
0.255	IN  DEF: ^.layer_01.shape.color=cyan
0.252	OUT DEF: ^.color=black
0.249	IN  DEF: ^.color=black
0.247	IN  DEF: ^.size=(?,?)
0.231	IN  DEF: ^.size.i=10
0.215	IN  DEF: ^.size.j=10
0.213	IN  DEF: ^.layer_0.pos=(?,?)
0.204	IN  DEF: ^.layer_0.pos.i=2
0.196	IN  DEF: ^.layer_0.pos.j=1
0.187	IN  DEF: ^.layer_011.shape.color=cyan
0.185	IN  DEF: ^.layer_011.pos=(?,?)
0.177	IN  DEF: ^.layer_011.pos.i=1
0.175	IN  DEF: ^.layer_011.shape.size=(?,?)
0.165	IN  DEF: ^.layer_011.shape.size.i=3
0.163	IN  DEF: ^.layer_0.shape.size=(?,?)
0.153	IN  DEF: ^.layer_0.shape.size.i=3
0.151	IN  DEF: ^.layer_01.pos=(?,?)
0.149	IN  DEF: ^.layer_01.shape.size=(?,?)
0.139	IN  DEF: ^.layer_01.shape.size.i=3

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size ^.layer_0.shape.size and color blue and mask ^.layer_0.shape.mask at ^.layer_0.pos
  _01: a rectangle with size ^.layer_01.shape.size and color blue and mask ^.layer_01.shape.mask at ^.layer_01.pos
  _011: a rectangle with size ^.layer_011.shape.size and color red and mask ^.layer_011.shape.mask at ^.layer_011.pos
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,?) and color cyan and mask ? at (2,1)
  _01: a rectangle with size (3,?) and color cyan and mask ? at (?,?)
  _011: a rectangle with size (3,?) and color cyan and mask ? at (1,?)

DL input  with Mi: L = 123.1 + 1313.6 = 1436.7
DL output with Mo: L = 67.7 + 0.0 = 67.7
DL input+output M: L = 190.8 + 1313.6 = 1504.4

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,4) and color cyan and mask Border at (2,1)
  _01: a rectangle with size (3,4) and color cyan and mask Border at (7,5)
  _011: a rectangle with size (3,3) and color cyan and mask Border at (1,7)
diff: 
delta:
   (46.0 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,4) and color blue and mask Border at (2,1)
  _01: a rectangle with size (3,4) and color blue and mask Border at (7,5)
  _011: a rectangle with size (3,3) and color red and mask Border at (1,7)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,4) and color cyan and mask Border at (2,1)
  _01: a rectangle with size (3,4) and color cyan and mask Border at (7,5)
  _011: a rectangle with size (3,3) and color cyan and mask Border at (1,7)
diff: 
delta:
correct output grid

TRAIN b230c067.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,5) and color cyan and mask xxxx.|..xx.|..xxx at (2,1)
  _01: a rectangle with size (3,5) and color cyan and mask xxxx.|..xx.|..xxx at (6,3)
  _011: a rectangle with size (3,4) and color cyan and mask xxxx|..xx|..xx at (1,6)
diff: 
delta:
   (85.4 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,5) and color blue and mask xxxx.|..xx.|..xxx at (2,1)
  _01: a rectangle with size (3,5) and color blue and mask xxxx.|..xx.|..xxx at (6,3)
  _011: a rectangle with size (3,4) and color red and mask xxxx|..xx|..xx at (1,6)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,5) and color cyan and mask xxxx.|..xx.|..xxx at (2,1)
  _01: a rectangle with size (3,5) and color cyan and mask xxxx.|..xx.|..xxx at (6,3)
  _011: a rectangle with size (3,4) and color cyan and mask xxxx|..xx|..xx at (1,6)
diff: 
delta:
correct output grid

TRAIN b230c067.json/2: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
the grid could not be parsed with the given template

TEST b230c067.json/1: 0 - (ERROR)

# Performance measures on task
runtime-learning = 7.7 sec (7.7 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-123] Checking task b27ca6d3.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 6081.0 = 6090.0
DL output with Mo: L = 9.0 + 11984.0 = 11993.0
DL input+output M: L = 17.9 + 18065.0 = 18083.0

# learning a model for train pairs
2.000	
1.690	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.604	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.561	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.525	OUT DEF: ^.size=^.size
1.493	OUT OBJECT at ^.layer_010: ^.layer_0.shape at ?
1.472	OUT DEF: ^.layer_010=^.layer_0
1.460	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.429	OUT OBJECT at ^.layer_0101: ^.layer_01.shape at ?
1.400	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: ^.layer_0
  _0101: ^.layer_01.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: ^.layer_0.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 5703.8 = 5751.8
DL output with Mo: L = 69.7 + 5399.0 = 5468.7
DL input+output M: L = 117.7 + 11102.9 = 11220.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (15,18) and color black and layers
  _0: a rectangle with size (1,1) and color red and mask Full at (2,2)
  _01: a rectangle with size (2,1) and color red and mask Full at (2,7)
diff: 
delta: (4,13)=2  (8,17)=2  (11,4)=2  (11,8)=2  (12,0)=2  (14,0)=2  (14,17)=2 
   (223.8 bits)
data: a background with size (15,18) and color black and layers
  _0: a rectangle with size (4,3) and color green and mask Border at (1,6)
  _010: a rectangle with size (1,1) and color red and mask Full at (2,2)
  _0101: a rectangle with size (2,1) and color red and mask Full at (2,7)
  _01: a rectangle with size (1,1) and color red and mask Full at (4,13)
  _011: a rectangle with size (1,1) and color red and mask Full at (8,17)
diff: 
delta: (11,4)=2  (11,8)=2  (12,0)=2  (14,0)=2  (14,17)=2 
   (191.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,18) and color black and layers
  _0: a rectangle with size (2,1) and color red and mask Full at (2,7)
  _01: a rectangle with size (1,1) and color red and mask Full at (2,2)
diff: 
delta: (4,13)=2  (8,17)=2  (11,4)=2  (11,8)=2  (12,0)=2  (14,0)=2  (14,17)=2 
! 22 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (15,18) and color black and layers
  _0: a rectangle with size (1,1) and color red and mask Full at (2,2)
  _01: a rectangle with size (2,1) and color red and mask Full at (2,7)
diff: 
delta: (4,13)=2  (8,17)=2  (11,4)=2  (11,8)=2  (12,0)=2  (14,0)=2  (14,17)=2 
! 23 wrong pixels (generated / expected)

TRAIN b27ca6d3.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (15,16) and color black and layers
  _0: a rectangle with size (2,1) and color red and mask Full at (0,13)
  _01: a rectangle with size (1,2) and color red and mask Full at (0,8)
diff: 
delta: (1,0)=2  (3,8)=2  (4,2)=2  (4,10)=2  (4,13)=2  (4,15)=2  (5,15)=2  (6,10)=2  (7,1)=2  (12,1)=2  (13,14)=2  (14,2)=2  (14,10)=2 
   (346.5 bits)
data: a background with size (15,16) and color black and layers
  _0: a rectangle with size (7,4) and color green and mask x.x.|x.x.|xxx.|..xx|..x.|..x.|..xx at (0,12)
  _010: a rectangle with size (2,1) and color red and mask Full at (0,13)
  _0101: a rectangle with size (1,2) and color red and mask Full at (0,8)
  _01: a rectangle with size (2,4) and color green and mask Full at (0,7)
  _011: a rectangle with size (2,1) and color red and mask Full at (4,15)
diff: 
delta: (1,0)=2  (3,8)=2  (4,2)=2  (4,10)=2  (4,13)=2  (6,10)=2  (7,1)=2  (12,1)=2  (13,14)=2  (14,2)=2  (14,10)=2 
   (348.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,16) and color black and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (0,8)
  _01: a rectangle with size (2,1) and color red and mask Full at (0,13)
diff: 
delta: (1,0)=2  (3,8)=2  (4,2)=2  (4,10)=2  (4,13)=2  (4,15)=2  (5,15)=2  (6,10)=2  (7,1)=2  (12,1)=2  (13,14)=2  (14,2)=2  (14,10)=2 
! 37 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (15,16) and color black and layers
  _0: a rectangle with size (2,1) and color red and mask Full at (0,13)
  _01: a rectangle with size (1,2) and color red and mask Full at (0,8)
diff: 
delta: (1,0)=2  (3,8)=2  (4,2)=2  (4,10)=2  (4,13)=2  (4,15)=2  (5,15)=2  (6,10)=2  (7,1)=2  (12,1)=2  (13,14)=2  (14,2)=2  (14,10)=2 
! 37 wrong pixels (generated / expected)

TRAIN b27ca6d3.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,16) and color black and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (4,8)
  _01: a rectangle with size (1,2) and color red and mask Full at (7,2)
diff: 
delta: (0,15)=2  (1,4)=2  (3,13)=2  (3,15)=2  (5,12)=2  (8,14)=2  (9,6)=2  (9,14)=2  (10,0)=2  (10,7)=2  (11,9)=2  (11,11)=2  (12,2)=2  (12,4)=2  (12,9)=2  (13,1)=2  (13,6)=2  (13,7)=2  (13,11)=2  (13,13)=2  (14,3)=2  (14,15)=2  (15,7)=2  (16,8)=2 
! 78 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (17,16) and color black and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (7,2)
  _01: a rectangle with size (1,2) and color red and mask Full at (4,8)
diff: 
delta: (0,15)=2  (1,4)=2  (3,13)=2  (3,15)=2  (5,12)=2  (8,14)=2  (9,6)=2  (9,14)=2  (10,0)=2  (10,7)=2  (11,9)=2  (11,11)=2  (12,2)=2  (12,4)=2  (12,9)=2  (13,1)=2  (13,6)=2  (13,7)=2  (13,11)=2  (13,13)=2  (14,3)=2  (14,15)=2  (15,7)=2  (16,8)=2 
! 78 wrong pixels (generated / expected)

TEST b27ca6d3.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.7 sec (25.7 sec/task)
bits-train-error = 5399.0 bits (5399.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-122] Checking task b2862040.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 32465.3 = 32474.2
DL output with Mo: L = 9.0 + 32465.3 = 32474.2
DL input+output M: L = 17.9 + 64930.5 = 64948.5

# learning a model for train pairs
2.000	
1.376	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.857	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.666	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.640	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.615	OUT DEF: ^.size=^.size
0.590	OUT DEF: ^.layer_011.shape.color=^.color
0.577	OUT DEF: ^.layer_0=^.layer_0
0.567	IN  DEF: ^.color=blue
0.561	IN  DEF: ^.layer_0.shape.color=brown
0.558	OUT DEF: ^.layer_01.shape.mask=Full
0.555	OUT DEF: ^.layer_011.shape.mask=Full
0.554	OUT DEF: ^.layer_01.pos=(?,?)
0.552	IN  DEF: ^.size=(?,?)
0.551	OUT DEF: ^.layer_01.shape.size=(?,?)
0.549	OUT DEF: ^.layer_011.pos=(?,?)
0.548	OUT DEF: ^.layer_011.shape.size=(?,?)
0.546	IN  DEF: ^.layer_0.pos=(?,?)
0.540	IN  DEF: ^.layer_0.pos.j=(0)
0.534	IN  DEF: ^.layer_0.pos.i=(0)
0.533	IN  DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: ^.layer_0
  _01: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _011: a rectangle with size (?,?) and color ^.color and mask Full at (?,?)
WHERE (Mi)
a background with size (?,?) and color blue and layers
  _0: a rectangle with size (?,?) and color brown and mask ? at ((0),(0))

DL input  with Mi: L = 49.8 + 11120.7 = 11170.5
DL output with Mo: L = 66.5 + 6065.0 = 6131.5
DL input+output M: L = 116.3 + 17185.7 = 17302.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (9,11) and color blue and layers
  _0: a rectangle with size (9,11) and color brown and mask xxxxxxxxxxx|xxxxxxxxxxx|x...xxx.xxx|x...xxx.xxx|x...xx....x|x...xxx.xxx|xxxxxxx.xxx|xxxxxxxxxxx|xxxxxxxxxxx at (0,0)
diff: 
delta: (3,2)=9# (4,2)=9#
   (178.8 bits)
data: a background with size (9,11) and color cyan and layers
  _0: a rectangle with size (9,11) and color brown and mask xxxxxxxxxxx|xxxxxxxxxxx|x...xxx.xxx|x...xxx.xxx|x...xx....x|x...xxx.xxx|xxxxxxx.xxx|xxxxxxxxxxx|xxxxxxxxxxx at (0,0)
  _01: a rectangle with size (2,1) and color brown and mask Full at (3,2)
  _011: a rectangle with size (5,4) and color blue and mask Full at (2,6)
diff: 
delta:
   (51.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,11) and color blue and layers
  _0: a rectangle with size (9,11) and color brown and mask xxxxxxxxxxx|xxxxxxxxxxx|x...xxx.xxx|x...xxx.xxx|x...xx....x|x...xxx.xxx|xxxxxxx.xxx|xxxxxxxxxxx|xxxxxxxxxxx at (0,0)
diff: 
delta: (3,2)=9# (4,2)=9#
! 20 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,11) and color brown and layers
  _0: a rectangle with size (2,11) and color brown and mask Full at (0,0)
diff:   ^.color
delta: (2,1)=1  (2,2)=1  (2,3)=1  (2,7)=1  (3,1)=1  (3,3)=1  (3,7)=1  (4,1)=1  (4,3)=1  (4,6)=1  (4,7)=1  (4,8)=1  (4,9)=1  (5,1)=1  (5,2)=1  (5,3)=1  (5,7)=1  (6,7)=1 
! 77 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (9,11) and color brown and layers
  _0: a rectangle with size (4,3) and color brown and mask Full at (0,4)
diff:   ^.color  ^.layer_0.pos.j
delta: (2,1)=1  (2,2)=1  (2,3)=1  (2,7)=1  (3,1)=1  (3,3)=1  (3,7)=1  (4,1)=1  (4,3)=1  (4,6)=1  (4,7)=1  (4,8)=1  (4,9)=1  (5,1)=1  (5,2)=1  (5,3)=1  (5,7)=1  (6,7)=1 
! 87 wrong pixels (generated / expected)

TRAIN b2862040.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (12,11) and color blue and layers
  _0: a rectangle with size (12,11) and color brown and mask xxxxxxxxxxx|x.....xx.xx|x.....xx.x.|x.....xx...|xxxxxxxxxxx|xxxxxxxxxxx|xxx.xxxxxxx|xx.....xxxx|xxx...xxxxx|xxx...xx...|xxxxxxxx...|..xxxxxx... at (0,0)
diff: 
delta: (2,2)=9# (2,3)=9# (2,4)=9# (8,4)=9# (10,9)=9#
   (274.2 bits)
data: a background with size (12,11) and color cyan and layers
  _0: a rectangle with size (12,11) and color brown and mask xxxxxxxxxxx|x.....xx.xx|x.....xx.x.|x.....xx...|xxxxxxxxxxx|xxxxxxxxxxx|xxx.xxxxxxx|xx.....xxxx|xxx...xxxxx|xxx...xx...|xxxxxxxx...|..xxxxxx... at (0,0)
  _01: a rectangle with size (1,3) and color brown and mask Full at (2,2)
  _011: a rectangle with size (3,3) and color blue and mask Full at (1,8)
diff: 
delta: (8,4)=9# (10,9)=9# (11,0)=1  (11,1)=1 
   (132.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,11) and color blue and layers
  _0: a rectangle with size (12,11) and color brown and mask xxxxxxxxxxx|x.....xx.xx|x.....xx.x.|x.....xx...|xxxxxxxxxxx|xxxxxxxxxxx|xxx.xxxxxxx|xx.....xxxx|xxx...xxxxx|xxx...xx...|xxxxxxxx...|..xxxxxx... at (0,0)
diff: 
delta: (2,2)=9# (2,3)=9# (2,4)=9# (8,4)=9# (10,9)=9#
! 44 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,11) and color brown and layers
  _0: a rectangle with size (1,11) and color brown and mask Full at (0,0)
diff:   ^.color
delta: (1,1)=1  (1,2)=1  (1,3)=1  (1,4)=1  (1,5)=1  (1,8)=1  (2,1)=1  (2,5)=1  (2,8)=1  (2,10)=1  (3,1)=1  (3,2)=1  (3,3)=1  (3,4)=1  (3,5)=1  (3,8)=1  (3,9)=1  (3,10)=1  (6,3)=1  (7,2)=1  (7,3)=1  (7,4)=1  (7,5)=1  (7,6)=1  (8,3)=1  (8,5)=1  (9,3)=1  (9,4)=1  (9,5)=1  (9,8)=1  (9,9)=1  (9,10)=1  (10,8)=1  (10,10)=1  (11,0)=1  (11,1)=1  (11,8)=1  (11,9)=1  (11,10)=1 
! 121 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (12,11) and color brown and layers
  _0: a rectangle with size (12,1) and color brown and mask Full at (0,7)
diff:   ^.color  ^.layer_0.pos.j
delta: (1,1)=1  (1,2)=1  (1,3)=1  (1,4)=1  (1,5)=1  (1,8)=1  (2,1)=1  (2,5)=1  (2,8)=1  (2,10)=1  (3,1)=1  (3,2)=1  (3,3)=1  (3,4)=1  (3,5)=1  (3,8)=1  (3,9)=1  (3,10)=1  (6,3)=1  (7,2)=1  (7,3)=1  (7,4)=1  (7,5)=1  (7,6)=1  (8,3)=1  (8,5)=1  (9,3)=1  (9,4)=1  (9,5)=1  (9,8)=1  (9,9)=1  (9,10)=1  (10,8)=1  (10,10)=1  (11,0)=1  (11,1)=1  (11,8)=1  (11,9)=1  (11,10)=1 
! 120 wrong pixels (generated / expected)

TRAIN b2862040.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (12,13) and color blue and layers
  _0: a rectangle with size (12,13) and color brown and mask xxxxx.xxxxxxx|xxxxxxxx.xxxx|xx.xxxx....xx|x....xxx.xxxx|x....xxx.xxxx|x....xxx...xx|xxxx.xxxxxxxx|xxxx.xxxxxxxx|x.xxxxx...xxx|...xxxxxx.xxx|..xxxx.x..xxx|..xxxx...xxxx at (0,0)
diff: 
delta: (4,2)=9# (4,3)=9# (10,0)=9#
   (260.1 bits)
data: a background with size (12,13) and color blue and layers
  _0: a rectangle with size (12,13) and color brown and mask xxxxx.xxxxxxx|xxxxxxxx.xxxx|xx.xxxx....xx|x....xxx.xxxx|x....xxx.xxxx|x....xxx...xx|xxxx.xxxxxxxx|xxxx.xxxxxxxx|x.xxxxx...xxx|...xxxxxx.xxx|..xxxx.x..xxx|..xxxx...xxxx at (0,0)
  _01: a rectangle with size (6,4) and color cyan and mask Full at (2,1)
  _011: a rectangle with size (1,3) and color blue and mask Full at (5,8)
diff: 
delta: (4,2)=9# (4,3)=9# (10,0)=9#
   (116.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,13) and color blue and layers
  _0: a rectangle with size (12,13) and color brown and mask xxxxx.xxxxxxx|xxxxxxxx.xxxx|xx.xxxx....xx|x....xxx.xxxx|x....xxx.xxxx|x....xxx...xx|xxxx.xxxxxxxx|xxxx.xxxxxxxx|x.xxxxx...xxx|...xxxxxx.xxx|..xxxx.x..xxx|..xxxx...xxxx at (0,0)
diff: 
delta: (4,2)=9# (4,3)=9# (10,0)=9#
! 44 wrong pixels (generated / expected)

TRAIN b2862040.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (14,15) and color blue and layers
  _0: a rectangle with size (14,15) and color brown and mask xxxxxxxxxxxxxxx|x......xxxx....|xx.....xxxx.xx.|xx.....xxx...x.|xxxx...xxxxxxx.|xxxx.xxx...xxxx|xxxxxxxx....xxx|xxxxxxxx...xxxx|....xxxxxxxxxxx|....xxx.x.xxxxx|....xxx.....xxx|.xxxxxxxx.xxxxx|xxxxx.xxxxxxxxx|xxxx..xxxxxx..x at (0,0)
diff: 
delta: (2,3)=9# (2,4)=9# (2,5)=9# (3,5)=9# (6,9)=9# (9,1)=9# (9,2)=9#
   (399.0 bits)
data: a background with size (14,15) and color cyan and layers
  _0: a rectangle with size (14,15) and color brown and mask xxxxxxxxxxxxxxx|x......xxxx....|xx.....xxxx.xx.|xx.....xxx...x.|xxxx...xxxxxxx.|xxxx.xxx...xxxx|xxxxxxxx....xxx|xxxxxxxx...xxxx|....xxxxxxxxxxx|....xxx.x.xxxxx|....xxx.....xxx|.xxxxxxxx.xxxxx|xxxxx.xxxxxxxxx|xxxx..xxxxxx..x at (0,0)
  _01: a rectangle with size (4,5) and color blue and mask Full at (1,10)
  _011: a rectangle with size (3,5) and color blue and mask Full at (9,7)
diff: 
delta: (2,3)=9# (2,4)=9# (2,5)=9# (3,5)=9# (6,9)=9# (9,1)=9# (9,2)=9# (12,5)=1  (13,4)=1  (13,5)=1  (13,12)=1  (13,13)=1 
   (306.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,15) and color blue and layers
  _0: a rectangle with size (14,15) and color brown and mask xxxxxxxxxxxxxxx|x......xxxx....|xx.....xxxx.xx.|xx.....xxx...x.|xxxx...xxxxxxx.|xxxx.xxx...xxxx|xxxxxxxx....xxx|xxxxxxxx...xxxx|....xxxxxxxxxxx|....xxx.x.xxxxx|....xxx.....xxx|.xxxxxxxx.xxxxx|xxxxx.xxxxxxxxx|xxxx..xxxxxx..x at (0,0)
diff: 
delta: (2,3)=9# (2,4)=9# (2,5)=9# (3,5)=9# (6,9)=9# (9,1)=9# (9,2)=9#
! 67 wrong pixels (generated / expected)

TRAIN b2862040.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,15) and color blue and layers
  _0: a rectangle with size (16,15) and color brown and mask ..xxxxxxxxxxxxx|xxxxxxxxxxx.xxx|xxx.....xxx.xxx|xxxx....xxx.xxx|xxxx....xxx.xxx|xxxx....xxx.xx.|xxxxxxx.xxx....|....xxx.xxx.xx.|.xx.xxxxxxxxxx.|.xx.xxxxxxxxx..|..xxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xxx......xxx..x|xxx......xxxx.x|xxx......xxxx.x|xxx.......xxx.x at (0,0)
diff: 
delta: (3,5)=9# (3,6)=9# (4,5)=9# (4,6)=9# (13,4)=9# (13,5)=9# (13,6)=9# (13,7)=9# (14,4)=9# (14,5)=9# (14,6)=9# (14,7)=9#
! 76 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (16,15) and color brown and layers
  _0: a rectangle with size (4,4) and color brown and mask Full at (3,0)
diff:   ^.color  ^.layer_0.pos.i
delta: (0,0)=1  (0,1)=1  (1,11)=1  (2,3)=1  (2,4)=1  (2,5)=1  (2,6)=1  (2,7)=1  (2,11)=1  (3,4)=1  (3,7)=1  (3,11)=1  (4,4)=1  (4,7)=1  (4,11)=1  (5,4)=1  (5,5)=1  (5,6)=1  (5,7)=1  (5,11)=1  (5,14)=1  (6,7)=1  (6,11)=1  (6,12)=1  (6,13)=1  (6,14)=1  (7,0)=1  (7,1)=1  (7,2)=1  (7,3)=1  (7,7)=1  (7,11)=1  (7,14)=1  (8,0)=1  (8,3)=1  (8,14)=1  (9,0)=1  (9,3)=1  (9,13)=1  (9,14)=1  (10,0)=1  (10,1)=1  (12,3)=1  (12,4)=1  (12,5)=1  (12,6)=1  (12,7)=1  (12,8)=1  (12,12)=1  (12,13)=1  (13,3)=1  (13,8)=1  (13,13)=1  (14,3)=1  (14,8)=1  (14,13)=1  (15,3)=1  (15,4)=1  (15,5)=1  (15,6)=1  (15,7)=1  (15,8)=1  (15,9)=1  (15,13)=1 
! 224 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (16,15) and color brown and layers
  _0: a rectangle with size (2,9) and color brown and mask Full at (0,2)
diff:   ^.color  ^.layer_0.pos.j
delta: (0,0)=1  (0,1)=1  (1,11)=1  (2,3)=1  (2,4)=1  (2,5)=1  (2,6)=1  (2,7)=1  (2,11)=1  (3,4)=1  (3,7)=1  (3,11)=1  (4,4)=1  (4,7)=1  (4,11)=1  (5,4)=1  (5,5)=1  (5,6)=1  (5,7)=1  (5,11)=1  (5,14)=1  (6,7)=1  (6,11)=1  (6,12)=1  (6,13)=1  (6,14)=1  (7,0)=1  (7,1)=1  (7,2)=1  (7,3)=1  (7,7)=1  (7,11)=1  (7,14)=1  (8,0)=1  (8,3)=1  (8,14)=1  (9,0)=1  (9,3)=1  (9,13)=1  (9,14)=1  (10,0)=1  (10,1)=1  (12,3)=1  (12,4)=1  (12,5)=1  (12,6)=1  (12,7)=1  (12,8)=1  (12,12)=1  (12,13)=1  (13,3)=1  (13,8)=1  (13,13)=1  (14,3)=1  (14,8)=1  (14,13)=1  (15,3)=1  (15,4)=1  (15,5)=1  (15,6)=1  (15,7)=1  (15,8)=1  (15,9)=1  (15,13)=1 
! 222 wrong pixels (generated / expected)

TEST b2862040.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 6.0 sec (6.0 sec/task)
bits-train-error = 6065.0 bits (6065.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-121] Checking task b527c5c6.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 64138.1 = 64147.0
DL output with Mo: L = 9.0 + 107314.0 = 107323.0
DL input+output M: L = 17.9 + 171452.1 = 171470.0

# learning a model for train pairs
2.000	
1.458	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.005	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.634	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.331	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.259	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.234	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.226	OUT DEF: ^.size=^.size
0.223	IN  OBJECT at ^.layer_00: a point with color ? at ?
0.221	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.220	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.218	OUT DEF: ^.layer_011.shape.color=^.layer_00.shape.color
0.216	OUT DEF: ^.layer_0111.shape.color=^.layer_00.shape.color
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ^.layer_0.shape.color and mask ? at ?
  _01: a rectangle with size ? and color ^.layer_01.shape.color and mask ? at ?
  _011: a rectangle with size ? and color ^.layer_00.shape.color and mask ? at ?
  _0111: a rectangle with size ? and color ^.layer_00.shape.color and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _00: a point with color ? at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 60.1 + 5308.3 = 5368.4
DL output with Mo: L = 84.9 + 14142.9 = 14227.8
DL input+output M: L = 145.0 + 19451.1 = 19596.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _00: a point with color red at (4,3)
  _0: a rectangle with size (6,2) and color green and mask Full at (2,3)
  _01: a rectangle with size (2,4) and color green and mask Full at (4,6)
diff: 
delta: (5,8)=2 
   (117.1 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,5) and color green and mask ...xx|xxxxx|....x|xxxxx|...xx|...xx at (2,0)
  _01: a rectangle with size (6,4) and color green and mask xxxx|xx.x|.x.x|.x.x|.x.x|.x.x at (4,6)
  _011: a rectangle with size (5,1) and color red and mask Full at (5,8)
  _0111: a rectangle with size (1,4) and color red and mask Full at (4,0)
diff: 
delta:
   (160.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _00: a point with color red at (4,3)
  _0: a rectangle with size (6,2) and color green and mask Full at (2,3)
  _01: a rectangle with size (2,4) and color green and mask Full at (4,6)
diff: 
delta: (5,8)=2 
! 45 wrong pixels (generated / expected)

TRAIN b527c5c6.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (20,20) and color black and layers
  _00: a point with color red at (4,14)
  _0: a rectangle with size (2,18) and color green and mask Full at (4,1)
  _01: a rectangle with size (10,3) and color green and mask Full at (10,7)
diff: 
delta: (15,9)=2 
   (136.1 bits)
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (10,13) and color green and mask xxx..........|xxx..........|xxx..........|xxxxxxxxxxxxx|xxxxxxxxxxxxx|xx...........|xxxxxxxxxxxxx|xxxxxxxxxxxxx|xxx..........|xxx.......... at (10,7)
  _01: a rectangle with size (6,18) and color green and mask ............x.x...|............x.x...|............x.x...|............x.x...|xxxxxxxxxxxxx.xxxx|xxxxxxxxxxxxxxxxxx at (0,1)
  _011: a rectangle with size (1,11) and color red and mask Full at (15,9)
  _0111: a rectangle with size (5,1) and color red and mask Full at (0,14)
diff: 
delta:
   (363.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _00: a point with color red at (4,14)
  _0: a rectangle with size (2,18) and color green and mask Full at (4,1)
  _01: a rectangle with size (10,3) and color green and mask Full at (10,7)
diff: 
delta: (15,9)=2 
! 132 wrong pixels (generated / expected)

TRAIN b527c5c6.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (20,20) and color black and layers
  _00: a point with color red at (3,5)
  _0: a rectangle with size (11,5) and color green and mask Full at (9,10)
  _01: a rectangle with size (3,14) and color green and mask Full at (3,0)
diff: 
delta: (14,10)=2 
   (138.3 bits)
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (11,15) and color green and mask ..........xxxxx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|...........xxxx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|..........xxxxx at (9,0)
  _01: a rectangle with size (6,14) and color green and mask ...xx.xx......|...xx.xx......|...xx.xx......|xxxxx.xxxxxxxx|xxxxxxxxxxxxxx|xxxxxxxxxxxxxx at (0,0)
  _011: a rectangle with size (1,11) and color red and mask Full at (14,0)
  _0111: a rectangle with size (4,1) and color red and mask Full at (0,5)
diff: 
delta:
   (374.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _00: a point with color red at (3,5)
  _0: a rectangle with size (11,5) and color green and mask Full at (9,10)
  _01: a rectangle with size (3,14) and color green and mask Full at (3,0)
diff: 
delta: (14,10)=2 
! 206 wrong pixels (generated / expected)

TRAIN b527c5c6.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (20,20) and color black and layers
  _00: a point with color red at (4,4)
  _0: a rectangle with size (5,15) and color green and mask Full at (0,0)
  _01: a rectangle with size (11,4) and color green and mask Full at (6,12)
diff: 
delta: (12,15)=2 
   (139.3 bits)
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (20,15) and color green and mask xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xxxxxxxxxxxxxxx|xxxx.xxxxxxxxxx|xxxx.xxxx......|xxxx.xxxx......|xxxx.xxxx......|xxxx.xxxx......|xxxx.xxxx......|xxxx.xxxx......|xxxx.xxxx......|xxxx.xxxx......|xxxx.xxxx......|xxxx.xxxx......|xxxx.xxxx......|xxxx.xxxx......|xxxx.xxxx......|xxxx.xxxx......|xxxx.xxxx...... at (0,0)
  _01: a rectangle with size (11,8) and color green and mask xxxx....|xxxx....|xxxx....|xxxxxxxx|xxxxxxxx|xxxxxxxx|xxx.....|xxxxxxxx|xxxxxxxx|xxxxxxxx|xxxx.... at (6,12)
  _011: a rectangle with size (16,1) and color red and mask Full at (4,4)
  _0111: a rectangle with size (1,5) and color red and mask Full at (12,15)
diff: 
delta:
   (516.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _00: a point with color red at (4,4)
  _0: a rectangle with size (5,15) and color green and mask Full at (0,0)
  _01: a rectangle with size (11,4) and color green and mask Full at (6,12)
diff: 
delta: (12,15)=2 
! 278 wrong pixels (generated / expected)

TRAIN b527c5c6.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _00: a point with color red at (5,4)
  _0: a rectangle with size (6,13) and color green and mask Full at (14,7)
  _01: a rectangle with size (11,3) and color green and mask Full at (0,4)
diff: 
delta: (14,13)=2 
! 289 wrong pixels (generated / expected)

TEST b527c5c6.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.1 sec (26.1 sec/task)
bits-train-error = 14142.9 bits (14142.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-120] Checking task b548a754.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 11311.2 = 11320.2
DL output with Mo: L = 9.0 + 23560.3 = 23569.3
DL input+output M: L = 17.9 + 34871.5 = 34889.5

# learning a model for train pairs
2.000	
1.431	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.916	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.545	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.391	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.365	OUT DEF: ^.size=^.size
0.351	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.337	OUT DEF: ^.layer_01.pos=^.layer_01.pos
0.324	IN  OBJECT at ^.layer_011: a point with color ? at ?
0.317	IN  DEF: ^.layer_0.shape.mask=Full
0.311	IN  DEF: ^.layer_01.shape.mask=Full
0.299	IN  DEF: ^.layer_011.shape.color=cyan
0.293	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.287	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.283	IN  DEF: ^.color=black
0.280	IN  DEF: ^.layer_0.pos=(?,?)
0.267	IN  DEF: ^.layer_0.pos.i=2
0.264	IN  DEF: ^.size=(?,?)
0.261	IN  DEF: ^.layer_0.shape.size=(?,?)
0.258	IN  DEF: ^.layer_01.pos=(?,?)
0.245	IN  DEF: ^.layer_01.pos.i=1
0.242	IN  DEF: ^.layer_01.shape.size=(?,?)
0.239	IN  DEF: ^.layer_011.pos=(?,?)
0.236	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
0.233	OUT DEF: ^.layer_01.shape.mask=^.layer_01.shape.mask
0.231	OUT DEF: ^.color=black
0.230	OUT DEF: ^.layer_0.shape.size=(?,?)
0.228	OUT DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask ^.layer_0.shape.mask at ^.layer_0.pos
  _01: a rectangle with size (?,?) and color ^.layer_01.shape.color and mask ^.layer_01.shape.mask at ^.layer_01.pos
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask Full at (2,?)
  _01: a rectangle with size (?,?) and color ? and mask Full at (1,?)
  _011: a point with color cyan at (?,?)

DL input  with Mi: L = 91.3 + 2067.0 = 2158.2
DL output with Mo: L = 52.3 + 834.5 = 886.8
DL input+output M: L = 143.6 + 2901.4 = 3045.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask Full at (2,2)
  _01: a rectangle with size (4,4) and color red and mask Full at (1,1)
  _011: a point with color cyan at (8,3)
diff: 
delta:
   (68.2 bits)
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (6,2) and color blue and mask Full at (2,2)
  _01: a rectangle with size (8,4) and color red and mask Full at (1,1)
diff: 
delta:
   (26.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask Full at (2,2)
  _01: a rectangle with size (4,4) and color red and mask Full at (1,1)
  _011: a point with color cyan at (8,3)
diff: 
delta:
! 25 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask Border at (1,1)
  _01: a rectangle with size (2,2) and color blue and mask Full at (2,2)
  _011: a point with color cyan at (8,3)
diff:   ^.layer_01.pos.i  ^.layer_0.shape.mask  ^.layer_0.pos.i
delta:
! 26 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (1,1) and color cyan and mask Full at (8,3)
  _01: a rectangle with size (4,4) and color red and mask Border at (1,1)
  _011: a point with color blue at (2,2)
diff:   ^.layer_011.shape.color  ^.layer_01.shape.mask  ^.layer_0.pos.i
delta: (2,3)=1  (3,2)=1  (3,3)=1 
! 31 wrong pixels (generated / expected)

TRAIN b548a754.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (2,3) and color red and mask Full at (2,2)
  _01: a rectangle with size (4,5) and color green and mask Full at (1,1)
  _011: a point with color cyan at (2,10)
diff: 
delta:
   (70.0 bits)
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (2,8) and color red and mask Full at (2,2)
  _01: a rectangle with size (4,10) and color green and mask Full at (1,1)
diff: 
delta:
   (27.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (2,3) and color red and mask Full at (2,2)
  _01: a rectangle with size (4,5) and color green and mask Full at (1,1)
  _011: a point with color cyan at (2,10)
diff: 
delta:
! 33 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (4,5) and color green and mask Border at (1,1)
  _01: a rectangle with size (2,3) and color red and mask Full at (2,2)
  _011: a point with color cyan at (2,10)
diff:   ^.layer_01.pos.i  ^.layer_0.shape.mask  ^.layer_0.pos.i
delta:
! 34 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (4,1) and color green and mask Full at (1,1)
  _01: a rectangle with size (4,5) and color green and mask Full at (1,1)
  _011: a point with color cyan at (2,10)
diff:   ^.layer_0.pos.i
delta: (2,2)=2  (2,3)=2  (2,4)=2  (3,2)=2  (3,3)=2  (3,4)=2 
! 37 wrong pixels (generated / expected)

TRAIN b548a754.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (13,12) and color black and layers
  _0: a rectangle with size (3,1) and color pink and mask Full at (2,3)
  _01: a rectangle with size (5,3) and color blue and mask Full at (1,2)
  _011: a point with color cyan at (5,10)
diff: 
delta:
   (68.5 bits)
data: a background with size (13,12) and color black and layers
  _0: a rectangle with size (3,7) and color pink and mask Full at (2,3)
  _01: a rectangle with size (5,9) and color blue and mask Full at (1,2)
diff: 
delta:
   (29.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,12) and color black and layers
  _0: a rectangle with size (3,1) and color pink and mask Full at (2,3)
  _01: a rectangle with size (5,3) and color blue and mask Full at (1,2)
  _011: a point with color cyan at (5,10)
diff: 
delta:
! 38 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (13,12) and color black and layers
  _0: a rectangle with size (5,3) and color blue and mask Border at (1,2)
  _01: a rectangle with size (3,1) and color pink and mask Full at (2,3)
  _011: a point with color cyan at (5,10)
diff:   ^.layer_01.pos.i  ^.layer_0.shape.mask  ^.layer_0.pos.i
delta:
! 39 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (13,12) and color black and layers
  _0: a rectangle with size (1,1) and color cyan and mask Full at (5,10)
  _01: a rectangle with size (5,3) and color blue and mask Border at (1,2)
  _011: a point with color pink at (2,3)
diff:   ^.layer_011.shape.color  ^.layer_01.shape.mask  ^.layer_0.pos.i
delta: (3,3)=6  (4,3)=6 
! 45 wrong pixels (generated / expected)

TRAIN b548a754.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (2,3) and color yellow and mask Full at (10,4)
  _01: a rectangle with size (4,5) and color pink and mask Full at (9,3)
  _011: a point with color cyan at (1,4)
diff:   ^.layer_01.pos.i  ^.layer_0.pos.i
delta:
! 54 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (4,5) and color pink and mask Border at (9,3)
  _01: a rectangle with size (2,3) and color yellow and mask Full at (10,4)
  _011: a point with color cyan at (1,4)
diff:   ^.layer_01.pos.i  ^.layer_0.shape.mask  ^.layer_0.pos.i
delta:
! 55 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (4,1) and color pink and mask Full at (9,3)
  _01: a rectangle with size (4,5) and color pink and mask Full at (9,3)
  _011: a point with color cyan at (1,4)
diff:   ^.layer_01.pos.i  ^.layer_0.pos.i
delta: (10,4)=4  (10,5)=4  (10,6)=4  (11,4)=4  (11,5)=4  (11,6)=4 
! 58 wrong pixels (generated / expected)

TEST b548a754.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 2.3 sec (2.3 sec/task)
bits-train-error = 834.5 bits (834.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-119] Checking task b60334d2.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1790.0 = 1799.0
DL output with Mo: L = 9.0 + 11008.1 = 11017.1
DL input+output M: L = 17.9 + 12798.2 = 12816.1

# learning a model for train pairs
2.000	
1.928	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.855	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.794	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.753	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.708	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.657	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.618	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.602	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.568	OUT DEF: ^.size=^.size
1.534	OUT DEF: ^.layer_011.shape.mask=Odd Checkboard
1.510	OUT OBJECT at ^.layer_0110: a rectangle with size ? and color ? and mask ? at ?
1.489	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
1.468	OUT OBJECT at ^.layer_01101: ^.layer_0.shape at ?
1.453	OUT OBJECT at ^.layer_011011: ^.layer_0.shape at ?
1.437	OUT OBJECT at ^.layer_011111: ^.layer_0.shape at ?
1.436	OUT OBJECT at ^.layer_0111111: ^.layer_0.shape at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: ^.layer_0.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _0110: a rectangle with size ? and color ? and mask ? at ?
  _01101: ^.layer_0.shape at ?
  _011011: ^.layer_0.shape at ?
  _011: a rectangle with size ? and color ? and mask Odd Checkboard at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: ^.layer_0.shape at ?
  _0111111: ^.layer_0.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a point with color ? at ?
  _01: a point with color ? at ?
  _011: a point with color ? at ?

DL input  with Mi: L = 46.8 + 1505.0 = 1551.8
DL output with Mo: L = 169.8 + 6151.6 = 6321.4
DL input+output M: L = 216.6 + 7656.6 = 7873.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a point with color grey at (2,3)
  _01: a point with color grey at (5,6)
  _011: a point with color grey at (7,2)
diff: 
delta:
   (65.0 bits)
data: a background with size (9,9) and color black and layers
  _00: a point with color grey at (1,2)
  _0: a rectangle with size (3,3) and color blue and mask xx.|x.x|.x. at (1,2)
  _01: a rectangle with size (3,3) and color blue and mask Odd Checkboard at (4,5)
  _0110: a rectangle with size (1,3) and color grey and mask Full at (3,2)
  _01101: a point with color grey at (1,4)
  _011011: a point with color grey at (4,5)
  _011: a rectangle with size (3,3) and color blue and mask Odd Checkboard at (6,1)
  _0111: a rectangle with size (1,7) and color grey and mask Full at (6,1)
  _01111: a rectangle with size (1,1) and color grey and mask Full at (4,7)
  _011111: a point with color grey at (8,1)
  _0111111: a point with color grey at (8,3)
diff: 
delta: (6,4)=0 
   (252.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a point with color grey at (2,3)
  _01: a point with color grey at (5,6)
  _011: a point with color grey at (7,2)
diff: 
delta:
! 28 wrong pixels (generated / expected)

TRAIN b60334d2.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a point with color grey at (1,2)
  _01: a point with color grey at (1,7)
  _011: a point with color grey at (5,2)
diff: 
delta: (7,6)=5#
   (85.5 bits)
data: a background with size (9,9) and color black and layers
  _00: a point with color grey at (0,1)
  _0: a rectangle with size (3,3) and color blue and mask xx.|x.x|.x. at (0,1)
  _01: a rectangle with size (3,3) and color blue and mask Odd Checkboard at (0,6)
  _0110: a rectangle with size (1,8) and color grey and mask Full at (2,1)
  _01101: a point with color grey at (0,3)
  _011011: a point with color grey at (0,6)
  _011: a rectangle with size (3,3) and color blue and mask Odd Checkboard at (4,1)
  _0111: a rectangle with size (3,3) and color blue and mask Odd Checkboard at (6,5)
  _01111: a rectangle with size (1,7) and color grey and mask Full at (6,1)
  _011111: a point with color grey at (0,8)
  _0111111: a point with color grey at (4,1)
diff: 
delta: (2,4)=0  (2,5)=0  (4,3)=5# (6,4)=0  (8,5)=5# (8,7)=5#
   (362.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a point with color grey at (1,2)
  _01: a point with color grey at (1,7)
  _011: a point with color grey at (5,2)
diff: 
delta: (7,6)=5#
! 34 wrong pixels (generated / expected)

TRAIN b60334d2.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a point with color grey at (1,1)
  _01: a point with color grey at (3,4)
  _011: a point with color grey at (5,7)
diff: 
delta: (7,2)=5#
! 32 wrong pixels (generated / expected)

TEST b60334d2.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.9 sec (26.9 sec/task)
bits-train-error = 6151.6 bits (6151.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-118] Checking task b6afb2da.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 16190.4 = 16199.4
DL output with Mo: L = 9.0 + 17641.7 = 17650.6
DL input+output M: L = 17.9 + 33832.1 = 33850.0

# learning a model for train pairs
2.000	
1.545	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.109	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.918	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.730	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.575	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.464	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 1712.2 = 1760.2
DL output with Mo: L = 85.3 + 6194.9 = 6280.3
DL input+output M: L = 133.3 + 7907.1 = 8040.4

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,4) and color grey and mask Full at (5,6)
  _01: a rectangle with size (4,4) and color grey and mask Full at (2,1)
diff: 
delta:
   (84.4 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,4) and color yellow and mask .xx.|x..x|x..x|.xx. at (2,1)
  _01: a rectangle with size (3,2) and color red and mask Full at (6,7)
  _011: a rectangle with size (5,4) and color yellow and mask Full at (5,6)
  _0111: a rectangle with size (2,2) and color red and mask Full at (3,2)
diff: 
delta: (2,1)=1  (2,4)=1  (5,1)=1  (5,4)=1  (5,6)=1  (5,9)=1  (9,6)=1  (9,9)=1 
   (314.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,4) and color grey and mask Full at (5,6)
  _01: a rectangle with size (4,4) and color grey and mask Full at (2,1)
diff: 
delta:
! 40 wrong pixels (generated / expected)

TRAIN b6afb2da.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,6) and color grey and mask Full at (0,0)
  _01: a rectangle with size (4,6) and color grey and mask Full at (6,4)
diff: 
delta:
   (86.8 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,4) and color red and mask Full at (1,1)
  _01: a rectangle with size (5,6) and color yellow and mask Full at (0,0)
  _011: a rectangle with size (2,4) and color red and mask Full at (7,5)
  _0111: a rectangle with size (4,6) and color yellow and mask Full at (6,4)
diff: 
delta: (0,0)=1  (0,5)=1  (4,0)=1  (4,5)=1  (6,4)=1  (6,9)=1  (9,4)=1  (9,9)=1 
   (304.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,6) and color grey and mask Full at (0,0)
  _01: a rectangle with size (4,6) and color grey and mask Full at (6,4)
diff: 
delta:
! 54 wrong pixels (generated / expected)

TRAIN b6afb2da.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,4) and color grey and mask Full at (0,1)
  _01: a rectangle with size (3,6) and color grey and mask Full at (7,4)
diff: 
delta:
! 44 wrong pixels (generated / expected)

TEST b6afb2da.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.8 sec (26.8 sec/task)
bits-train-error = 6194.9 bits (6194.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-117] Checking task b7249182.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1918.8 = 1927.7
DL output with Mo: L = 9.0 + 13782.9 = 13791.9
DL input+output M: L = 17.9 + 15701.7 = 15719.6

# learning a model for train pairs
2.000	
1.672	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.332	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.264	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.183	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.138	OUT DEF: ^.size=^.size
1.115	IN  DEF: ^.color=black
1.097	IN  DEF: ^.size=(?,?)
1.078	IN  DEF: ^.layer_0.pos=(?,?)
1.060	IN  DEF: ^.layer_01.pos=(?,?)
1.050	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.040	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
1.037	OUT DEF: ^.color=black
1.034	OUT DEF: ^.layer_0.pos=(?,?)
1.032	OUT DEF: ^.layer_0.shape.size=(?,?)
1.017	OUT DEF: ^.layer_0.shape.size.i=5
1.014	OUT DEF: ^.layer_01.pos=(?,?)
1.012	OUT DEF: ^.layer_01.shape.size=(?,?)
0.997	OUT DEF: ^.layer_01.shape.size.i=5

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (5,?) and color ^.layer_0.shape.color and mask ? at (?,?)
  _01: a rectangle with size (5,?) and color ^.layer_01.shape.color and mask ? at (?,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a point with color ? at (?,?)
  _01: a point with color ? at (?,?)

DL input  with Mi: L = 46.8 + 1442.3 = 1489.1
DL output with Mo: L = 69.6 + 3022.9 = 3092.5
DL input+output M: L = 116.3 + 4465.2 = 4581.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (14,10) and color black and layers
  _0: a point with color red at (1,4)
  _01: a point with color cyan at (10,4)
diff: 
delta:
   (47.7 bits)
data: a background with size (14,10) and color black and layers
  _0: a rectangle with size (5,5) and color red and mask ..x..|..x..|..x..|xxxxx|x...x at (1,2)
  _01: a rectangle with size (5,5) and color cyan and mask x...x|xxxxx|..x..|..x..|..x.. at (6,2)
diff: 
delta:
   (89.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,10) and color black and layers
  _0: a point with color red at (1,4)
  _01: a point with color cyan at (10,4)
diff: 
delta:
! 30 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (14,10) and color black and layers
  _0: a point with color cyan at (10,4)
  _01: a point with color red at (1,4)
diff: 
delta:
! 30 wrong pixels (generated / expected)

TRAIN b7249182.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,13) and color black and layers
  _0: a point with color green at (6,1)
  _01: a point with color blue at (6,12)
diff: 
delta:
   (47.3 bits)
data: a background with size (10,13) and color black and layers
  _0: a rectangle with size (5,6) and color green and mask ....xx|....x.|xxxxx.|....x.|....xx at (4,1)
  _01: a rectangle with size (5,6) and color blue and mask xx....|.x....|.xxxxx|.x....|xx.... at (4,7)
diff: 
delta:
   (100.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,13) and color black and layers
  _0: a point with color green at (6,1)
  _01: a point with color blue at (6,12)
diff: 
delta:
! 32 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,13) and color black and layers
  _0: a point with color blue at (6,12)
  _01: a point with color green at (6,1)
diff: 
delta:
! 32 wrong pixels (generated / expected)

TRAIN b7249182.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,18) and color black and layers
  _0: a point with color grey at (5,3)
  _01: a point with color cyan at (5,16)
diff: 
delta:
   (49.2 bits)
data: a background with size (10,18) and color black and layers
  _0: a rectangle with size (5,7) and color grey and mask .....xx|.....x.|xxxxxx.|.....x.|.....xx at (3,3)
  _01: a rectangle with size (5,7) and color cyan and mask xx.....|.x.....|.xxxxxx|.x.....|xx..... at (3,10)
diff: 
delta:
   (112.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,18) and color black and layers
  _0: a point with color grey at (5,3)
  _01: a point with color cyan at (5,16)
diff: 
delta:
! 34 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,18) and color black and layers
  _0: a point with color cyan at (5,16)
  _01: a point with color grey at (5,3)
diff: 
delta:
! 34 wrong pixels (generated / expected)

TRAIN b7249182.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (19,9) and color black and layers
  _0: a point with color orange at (1,3)
  _01: a point with color pink at (16,3)
diff: 
delta:
! 36 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (19,9) and color black and layers
  _0: a point with color pink at (16,3)
  _01: a point with color orange at (1,3)
diff: 
delta:
! 36 wrong pixels (generated / expected)

TEST b7249182.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 3.8 sec (3.8 sec/task)
bits-train-error = 3022.9 bits (3022.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-116] Checking task b775ac94.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 11996.9 = 12005.9
DL output with Mo: L = 9.0 + 29273.2 = 29282.1
DL input+output M: L = 17.9 + 41270.1 = 41288.0

# learning a model for train pairs
2.000	
1.715	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.562	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.446	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.330	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.218	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.115	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.081	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 7295.8 = 7343.8
DL output with Mo: L = 93.7 + 13642.9 = 13736.7
DL input+output M: L = 141.7 + 20938.8 = 21080.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask .xxx|xx.x|...x|..x. at (12,3)
  _01: a rectangle with size (3,3) and color orange and mask .xx|.x.|x.x at (10,14)
diff: 
delta: (9,16)=2  (9,17)=1  (10,17)=4  (11,6)=3  (11,7)=4  (12,7)=2  (21,13)=8  (22,13)=2  (22,14)=3  (23,15)=3  (23,16)=3  (24,15)=3 
   (393.5 bits)
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask .xxx|xx.x|...x|..x. at (12,3)
  _01: a rectangle with size (4,4) and color green and mask ..x.|...x|xx.x|.xxx at (8,3)
  _011: a rectangle with size (4,4) and color yellow and mask .x..|x...|x.xx|xxx. at (8,7)
  _0111: a rectangle with size (4,4) and color red and mask xxx.|x.xx|x...|.x.. at (12,7)
  _01111: a rectangle with size (3,3) and color red and mask x.x|.x.|.xx at (7,14)
diff: 
delta: (7,17)=1  (7,19)=1  (8,18)=1  (9,17)=1  (9,18)=1  (10,15)=7# (10,16)=7# (10,17)=4  (10,18)=4  (11,15)=7# (11,18)=4  (12,14)=7# (12,16)=7# (12,17)=4  (12,19)=4  (19,12)=8  (20,11)=8  (20,12)=8  (21,13)=8  (22,13)=2  (22,14)=3  (23,11)=2  (23,12)=2  (23,15)=3  (23,16)=3  (24,12)=2  (24,15)=3 
   (843.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask .xxx|xx.x|...x|..x. at (12,3)
  _01: a rectangle with size (3,3) and color orange and mask .xx|.x.|x.x at (10,14)
diff: 
delta: (9,16)=2  (9,17)=1  (10,17)=4  (11,6)=3  (11,7)=4  (12,7)=2  (21,13)=8  (22,13)=2  (22,14)=3  (23,15)=3  (23,16)=3  (24,15)=3 
! size mismatch, 10x10 instead of 30x30
>> Trial 2
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (3,3) and color orange and mask .xx|.x.|x.x at (10,14)
  _01: a rectangle with size (4,4) and color blue and mask .xxx|xx.x|...x|..x. at (12,3)
diff: 
delta: (9,16)=2  (9,17)=1  (10,17)=4  (11,6)=3  (11,7)=4  (12,7)=2  (21,13)=8  (22,13)=2  (22,14)=3  (23,15)=3  (23,16)=3  (24,15)=3 
! size mismatch, 10x10 instead of 30x30

TRAIN b775ac94.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (3,5) and color red and mask .x.x.|xxxxx|...xx at (6,3)
  _01: a rectangle with size (1,1) and color cyan and mask Full at (8,8)
diff: 
delta: (9,7)=4  (9,8)=3 
   (144.3 bits)
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (3,5) and color red and mask .x.x.|xxxxx|...xx at (6,3)
  _01: a rectangle with size (3,5) and color cyan and mask .x.x.|xxxxx|xx... at (6,8)
  _011: a rectangle with size (3,5) and color yellow and mask ...xx|xxxxx|.x.x. at (9,3)
  _0111: a rectangle with size (2,1) and color green and mask Full at (10,11)
  _01111: a rectangle with size (3,5) and color green and mask xx...|xxxxx|.x.x. at (9,8)
diff: 
delta:
   (212.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (3,5) and color red and mask .x.x.|xxxxx|...xx at (6,3)
  _01: a rectangle with size (1,1) and color cyan and mask Full at (8,8)
diff: 
delta: (9,7)=4  (9,8)=3 
! size mismatch, 10x10 instead of 20x20

TRAIN b775ac94.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (3,4) and color red and mask ...x|xxxx|..x. at (8,1)
  _01: a rectangle with size (3,3) and color cyan and mask xx.|xx.|..x at (1,7)
diff: 
delta: (3,10)=4  (4,10)=6  (7,5)=1  (8,5)=4 
   (191.8 bits)
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (3,4) and color red and mask ...x|xxxx|..x. at (8,1)
  _01: a rectangle with size (3,4) and color blue and mask .x..|xxxx|x... at (5,5)
  _011: a rectangle with size (3,4) and color yellow and mask x...|xxxx|.x.. at (8,5)
  _0111: a rectangle with size (3,3) and color cyan and mask xx.|xx.|..x at (1,7)
  _01111: a rectangle with size (3,3) and color yellow and mask .xx|.xx|x.. at (1,10)
diff: 
delta: (4,10)=6  (5,11)=6  (5,12)=6  (6,11)=6  (6,12)=6 
   (308.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (3,4) and color red and mask ...x|xxxx|..x. at (8,1)
  _01: a rectangle with size (3,3) and color cyan and mask xx.|xx.|..x at (1,7)
diff: 
delta: (3,10)=4  (4,10)=6  (7,5)=1  (8,5)=4 
! size mismatch, 10x10 instead of 14x14
>> Trial 2
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask xx.|xx.|..x at (1,7)
  _01: a rectangle with size (3,4) and color red and mask ...x|xxxx|..x. at (8,1)
diff: 
delta: (3,10)=4  (4,10)=6  (7,5)=1  (8,5)=4 
! size mismatch, 10x10 instead of 14x14

TRAIN b775ac94.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (24,24) and color black and layers
  _0: a rectangle with size (4,4) and color cyan and mask .x..|xxx.|.x.x|..xx at (3,4)
  _01: a rectangle with size (3,3) and color red and mask ..x|xxx|x.. at (17,11)
diff: 
delta: (6,8)=2  (6,17)=3  (6,18)=2  (7,7)=4  (7,8)=3  (7,15)=1  (7,16)=1  (7,17)=1  (7,18)=8  (8,16)=1  (16,13)=1  (17,14)=4 
! size mismatch, 10x10 instead of 24x24
>> Trial 2
data: a background with size (24,24) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask ..x|xxx|x.. at (17,11)
  _01: a rectangle with size (4,4) and color cyan and mask .x..|xxx.|.x.x|..xx at (3,4)
diff: 
delta: (6,8)=2  (6,17)=3  (6,18)=2  (7,7)=4  (7,8)=3  (7,15)=1  (7,16)=1  (7,17)=1  (7,18)=8  (8,16)=1  (16,13)=1  (17,14)=4 
! size mismatch, 10x10 instead of 24x24

TEST b775ac94.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.2 sec (28.2 sec/task)
bits-train-error = 13642.9 bits (13642.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-115] Checking task b782dc8a.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 45017.1 = 45026.1
DL output with Mo: L = 9.0 + 45017.1 = 45026.1
DL input+output M: L = 17.9 + 90034.2 = 90052.1

# learning a model for train pairs
2.000	
1.725	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.449	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.295	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.259	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.249	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.239	OUT DEF: ^.size=^.size
1.233	IN  OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
1.229	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.961	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.773	OUT OBJECT at ^.layer_011: ^.layer_011.shape at ?
0.726	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.699	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.673	OUT OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: ^.layer_0.shape at ?
  _01: ^.layer_01.shape at ?
  _011: ^.layer_011.shape at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 122.2 + 10818.9 = 10941.0
DL output with Mo: L = 97.0 + 19275.2 = 19372.2
DL input+output M: L = 219.2 + 30094.1 = 30313.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (11,24) and color black and layers
  _0: a rectangle with size (10,10) and color cyan and mask ..xxx.....|xxx.x.xxxx|x...x.x..x|x.xxx.xx.x|x.x....x.x|x.xxxxxx.x|x........x|xx.xxx.xxx|.x.x.x.x..|.xxx.xxx.. at (1,0)
  _01: a rectangle with size (11,14) and color cyan and mask ........xx.xxx|........x..x.x|x.......xxxx.x|x............x|x........xxxxx|x........x....|x........xxxxx|x............x|x.xxxxxx.xxx.x|..x....x.x.x.x|xxx....xxx.xxx at (0,9)
  _011: a rectangle with size (7,11) and color cyan and mask xxxxxx.xxx.|.....x...x.|xxxx.xxx.x.|x..x...x.x.|xx.x.xxx.xx|.x.x.x....x|xx.x.xxxxxx at (0,6)
  _0111: a rectangle with size (3,3) and color green and mask Full at (6,16)
  _01111: a rectangle with size (1,2) and color cyan and mask Full at (10,13)
  _011111: a rectangle with size (1,1) and color cyan and mask Full at (0,0)
diff: 
delta: (7,17)=2 
   (577.4 bits)
data: a background with size (11,24) and color black and layers
  _0: a rectangle with size (10,10) and color cyan and mask ..xxx.....|xxx.x.xxxx|x...x.x..x|x.xxx.xx.x|x.x....x.x|x.xxxxxx.x|x........x|xx.xxx.xxx|.x.x.x.x..|.xxx.xxx.. at (1,0)
  _01: a rectangle with size (11,14) and color cyan and mask ........xx.xxx|........x..x.x|x.......xxxx.x|x............x|x........xxxxx|x........x....|x........xxxxx|x............x|x.xxxxxx.xxx.x|..x....x.x.x.x|xxx....xxx.xxx at (0,9)
  _011: a rectangle with size (7,11) and color cyan and mask xxxxxx.xxx.|.....x...x.|xxxx.xxx.x.|x..x...x.x.|xx.x.xxx.xx|.x.x.x....x|xx.x.xxxxxx at (0,6)
  _0111: a rectangle with size (6,3) and color green and mask Full at (3,16)
  _01111: a rectangle with size (1,11) and color red and mask Full at (7,11)
  _011111: a rectangle with size (9,1) and color green and mask Full at (1,10)
diff: 
delta: (0,0)=8  (0,1)=3  (0,2)=2  (0,3)=3  (0,4)=2  (0,5)=3  (0,16)=2  (1,0)=3  (1,1)=2  (1,5)=2  (1,6)=3  (1,7)=2  (1,8)=3  (1,9)=2  (1,16)=3  (1,21)=2  (2,5)=3  (2,10)=2  (2,16)=2  (2,21)=3  (3,5)=2  (3,11)=2  (3,12)=3  (3,17)=2  (3,19)=2  (3,20)=3  (3,21)=2  (4,5)=3  (4,10)=2  (5,3)=2  (5,4)=3  (5,5)=2  (5,6)=3  (5,17)=2  (6,10)=2  (7,12)=3  (7,14)=3  (7,17)=2  (7,20)=3  (8,10)=2  (8,21)=3  (9,8)=3  (9,9)=2  (9,17)=2  (9,21)=2  (10,8)=2  (10,13)=8  (10,14)=8 
   (1119.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,24) and color black and layers
  _0: a rectangle with size (10,10) and color cyan and mask ..xxx.....|xxx.x.xxxx|x...x.x..x|x.xxx.xx.x|x.x....x.x|x.xxxxxx.x|x........x|xx.xxx.xxx|.x.x.x.x..|.xxx.xxx.. at (1,0)
  _01: a rectangle with size (11,14) and color cyan and mask ........xx.xxx|........x..x.x|x.......xxxx.x|x............x|x........xxxxx|x........x....|x........xxxxx|x............x|x.xxxxxx.xxx.x|..x....x.x.x.x|xxx....xxx.xxx at (0,9)
  _011: a rectangle with size (7,11) and color cyan and mask xxxxxx.xxx.|.....x...x.|xxxx.xxx.x.|x..x...x.x.|xx.x.xxx.xx|.x.x.x....x|xx.x.xxxxxx at (0,6)
  _0111: a rectangle with size (3,3) and color green and mask Full at (6,16)
  _01111: a rectangle with size (1,2) and color cyan and mask Full at (10,13)
  _011111: a rectangle with size (1,1) and color cyan and mask Full at (0,0)
diff: 
delta: (7,17)=2 
! 154 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (11,24) and color black and layers
  _0: a rectangle with size (10,10) and color cyan and mask ..xxx.....|xxx.x.xxxx|x...x.x..x|x.xxx.xx.x|x.x....x.x|x.xxxxxx.x|x........x|xx.xxx.xxx|.x.x.x.x..|.xxx.xxx.. at (1,0)
  _01: a rectangle with size (7,11) and color cyan and mask xxxxxx.xxx.|.....x...x.|xxxx.xxx.x.|x..x...x.x.|xx.x.xxx.xx|.x.x.x....x|xx.x.xxxxxx at (0,6)
  _011: a rectangle with size (11,14) and color cyan and mask xxx.xxx.xx.xxx|..x...x.x..x.x|x.xxx.x.xxxx.x|x...x.x......x|x.xxx.xx.xxxxx|x.x....x.x....|x.xxxxxx.xxxxx|x............x|x.xxxxxx.xxx.x|..x....x.x.x.x|xxx....xxx.xxx at (0,9)
  _0111: a rectangle with size (3,3) and color green and mask Full at (6,16)
  _01111: a rectangle with size (1,2) and color cyan and mask Full at (10,13)
  _011111: a rectangle with size (1,1) and color cyan and mask Full at (0,0)
diff: 
delta: (7,17)=2 
! 150 wrong pixels (generated / expected)

TRAIN b782dc8a.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (13,14) and color black and layers
  _0: a rectangle with size (12,10) and color cyan and mask .......x..|.......x..|.......x..|.......x..|.......x..|xxxxxx.x..|x....x.xxx|xxxx.x...x|...x.xxxxx|xx.x......|.x.x......|.xxx...... at (0,0)
  _01: a rectangle with size (13,9) and color cyan and mask ..x.....x|..x.xxx.x|..x.x.xxx|..x.x....|..x.xxx..|x.x...x..|x.xxx.x..|x...x.x..|xxxxx.xx.|.......x.|xxxxxxxx.|x........|x........ at (0,5)
  _011: a rectangle with size (4,6) and color cyan and mask ...x..|xx.xxx|.x...x|.xxxxx at (0,0)
  _0111: a rectangle with size (3,1) and color cyan and mask Full at (4,13)
  _01111: a rectangle with size (1,7) and color cyan and mask Full at (12,7)
  _011111: a rectangle with size (3,2) and color blue and mask Full at (8,4)
diff: 
delta: (9,4)=4 
   (504.5 bits)
data: a background with size (13,14) and color black and layers
  _0: a rectangle with size (12,10) and color cyan and mask .......x..|.......x..|.......x..|.......x..|.......x..|xxxxxx.x..|x....x.xxx|xxxx.x...x|...x.xxxxx|xx.x......|.x.x......|.xxx...... at (0,0)
  _01: a rectangle with size (13,9) and color cyan and mask ..x.....x|..x.xxx.x|..x.x.xxx|..x.x....|..x.xxx..|x.x...x..|x.xxx.x..|x...x.x..|xxxxx.xx.|.......x.|xxxxxxxx.|x........|x........ at (0,5)
  _011: a rectangle with size (4,6) and color cyan and mask ...x..|xx.xxx|.x...x|.xxxxx at (0,0)
  _0111: a rectangle with size (1,7) and color cyan and mask Full at (12,7)
  _01111: a rectangle with size (1,7) and color yellow and mask Full at (9,4)
  _011111: a rectangle with size (7,1) and color blue and mask Full at (6,4)
diff: 
delta: (0,8)=1  (0,9)=4  (0,10)=1  (0,11)=4  (0,12)=1  (1,8)=4  (1,12)=4  (2,8)=1  (3,8)=4  (4,8)=1  (4,13)=8  (5,8)=4  (5,9)=1  (5,10)=4  (5,13)=8  (6,1)=4  (6,2)=1  (6,3)=4  (6,10)=1  (6,13)=8  (7,4)=4  (7,10)=4  (8,10)=1  (9,5)=1  (9,7)=1  (9,9)=1  (9,11)=1  (10,0)=1  (11,0)=4  (11,4)=4  (12,0)=1  (12,1)=4  (12,2)=1  (12,3)=4 
   (808.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,14) and color black and layers
  _0: a rectangle with size (12,10) and color cyan and mask .......x..|.......x..|.......x..|.......x..|.......x..|xxxxxx.x..|x....x.xxx|xxxx.x...x|...x.xxxxx|xx.x......|.x.x......|.xxx...... at (0,0)
  _01: a rectangle with size (13,9) and color cyan and mask ..x.....x|..x.xxx.x|..x.x.xxx|..x.x....|..x.xxx..|x.x...x..|x.xxx.x..|x...x.x..|xxxxx.xx.|.......x.|xxxxxxxx.|x........|x........ at (0,5)
  _011: a rectangle with size (4,6) and color cyan and mask ...x..|xx.xxx|.x...x|.xxxxx at (0,0)
  _0111: a rectangle with size (3,1) and color cyan and mask Full at (4,13)
  _01111: a rectangle with size (1,7) and color cyan and mask Full at (12,7)
  _011111: a rectangle with size (3,2) and color blue and mask Full at (8,4)
diff: 
delta: (9,4)=4 
! 94 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (13,14) and color black and layers
  _0: a rectangle with size (12,10) and color cyan and mask .......x..|.......x..|.......x..|.......x..|.......x..|xxxxxx.x..|x....x.xxx|xxxx.x...x|...x.xxxxx|xx.x......|.x.x......|.xxx...... at (0,0)
  _01: a rectangle with size (4,6) and color cyan and mask ...x..|xx.xxx|.x...x|.xxxxx at (0,0)
  _011: a rectangle with size (13,9) and color cyan and mask ..x.....x|x.x.xxx.x|x.x.x.xxx|x.x.x....|..x.xxx..|x.x...x..|x.xxx.x..|x...x.x..|xxxxx.xx.|.......x.|xxxxxxxx.|x........|x........ at (0,5)
  _0111: a rectangle with size (3,1) and color cyan and mask Full at (4,13)
  _01111: a rectangle with size (1,7) and color cyan and mask Full at (12,7)
  _011111: a rectangle with size (3,2) and color blue and mask Full at (8,4)
diff: 
delta: (9,4)=4 
! 96 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (13,14) and color black and layers
  _0: a rectangle with size (13,9) and color cyan and mask ........x|....xxx.x|....x.xxx|....x....|....xxx..|......x..|......x..|......x..|......xx.|.......x.|xxxxxxxx.|x........|x........ at (0,5)
  _01: a rectangle with size (12,10) and color cyan and mask .......x..|.......x.x|.......x.x|.......x.x|.......x.x|xxxxxx.x..|x....x.xxx|xxxx.x...x|...x.xxxxx|xx.x......|.x.x.xxxxx|.xxx.x.... at (0,0)
  _011: a rectangle with size (4,6) and color cyan and mask ...x..|xx.xxx|.x...x|.xxxxx at (0,0)
  _0111: a rectangle with size (3,1) and color cyan and mask Full at (4,13)
  _01111: a rectangle with size (1,7) and color cyan and mask Full at (12,7)
  _011111: a rectangle with size (3,2) and color blue and mask Full at (8,4)
diff: 
delta: (9,4)=4 
! 80 wrong pixels (generated / expected)

TRAIN b782dc8a.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (14,9) and color cyan and mask ..xxxxxxx|..x.....x|..xxx.xxx|....x.x..|....x.x.x|....x.x.x|....x.xxx|....x....|....xxx..|......x..|xxxxxxx..|x........|x........|x........ at (1,6)
  _01: a rectangle with size (10,9) and color cyan and mask xx.......|.x......x|.x......x|.xxxxxx.x|......x..|xxxxx.xxx|....x...x|....xxx.x|......x.x|......xxx at (0,0)
  _011: a rectangle with size (7,5) and color cyan and mask xxx.x|..x..|x.xxx|x...x|xxx.x|..x.x|..xxx at (7,0)
  _0111: a rectangle with size (6,7) and color cyan and mask x.xxx.x|....x.x|xxxxx.x|......x|xxxxxxx|x...... at (9,8)
  _01111: a rectangle with size (2,4) and color cyan and mask x..x|xxxx at (0,3)
  _011111: a rectangle with size (3,2) and color yellow and mask Full at (1,6)
diff: 
delta: (2,7)=3  (13,0)=8  (14,0)=8 
! 139 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (10,9) and color cyan and mask xx.......|.x.......|.x.......|.xxxxxx..|......x..|xxxxx.xxx|....x...x|....xxx.x|......x.x|......xxx at (0,0)
  _01: a rectangle with size (14,9) and color cyan and mask ..xxxxxxx|..x.....x|x.xxx.xxx|x...x.x..|xxx.x.x.x|..x.x.x.x|x.x.x.xxx|x.x.x....|xxx.xxx..|......x..|xxxxxxx..|x........|x........|x........ at (1,6)
  _011: a rectangle with size (7,5) and color cyan and mask xxx.x|..x..|x.xxx|x...x|xxx.x|..x.x|..xxx at (7,0)
  _0111: a rectangle with size (6,7) and color cyan and mask x.xxx.x|....x.x|xxxxx.x|......x|xxxxxxx|x...... at (9,8)
  _01111: a rectangle with size (2,4) and color cyan and mask x..x|xxxx at (0,3)
  _011111: a rectangle with size (3,2) and color yellow and mask Full at (1,6)
diff: 
delta: (2,7)=3  (13,0)=8  (14,0)=8 
! 139 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (14,9) and color cyan and mask ..xxxxxxx|..x.....x|..xxx.xxx|....x.x..|....x.x.x|....x.x.x|....x.xxx|....x....|....xxx..|......x..|xxxxxxx..|x........|x........|x........ at (1,6)
  _01: a rectangle with size (10,9) and color cyan and mask xx.......|.x......x|.x......x|.xxxxxx.x|......x..|xxxxx.xxx|....x...x|....xxx.x|......x.x|......xxx at (0,0)
  _011: a rectangle with size (6,7) and color cyan and mask x.xxx.x|....x.x|xxxxx.x|......x|xxxxxxx|x...... at (9,8)
  _0111: a rectangle with size (7,5) and color cyan and mask xxx.x|..x..|x.xxx|x...x|xxx.x|..x.x|..xxx at (7,0)
  _01111: a rectangle with size (2,4) and color cyan and mask x..x|xxxx at (0,3)
  _011111: a rectangle with size (3,2) and color yellow and mask Full at (1,6)
diff: 
delta: (2,7)=3  (13,0)=8  (14,0)=8 
! 138 wrong pixels (generated / expected)

TEST b782dc8a.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.1 sec (29.1 sec/task)
bits-train-error = 19275.2 bits (19275.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-114] Checking task b8825c91.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 158972.8 = 158981.8
DL output with Mo: L = 9.0 + 154919.1 = 154928.1
DL input+output M: L = 17.9 + 313892.0 = 313909.9

# learning a model for train pairs
2.000	
1.835	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.697	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.615	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.536	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.483	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.440	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 115889.1 = 115955.9
DL output with Mo: L = 66.8 + 109955.5 = 110022.3
DL input+output M: L = 133.5 + 225844.6 = 225978.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (16,16) and color brown and layers
  _0: a rectangle with size (16,14) and color orange and mask ......xxxx....|......x..x....|....xx....xx..|....x......x..|..xx........xx|..x...........|xx............|x.............|x.............|xx............|..x...........|..xx..........|....x.........|....xx........|......x..x....|......xxxx.... at (0,0)
  _01: a rectangle with size (8,8) and color blue and mask ...xx...|..xxxx..|.x......|xx......|xx....xx|.x....x.|..xxxx..|...xx... at (4,4)
  _011: a rectangle with size (3,4) and color yellow and mask Full at (5,10)
diff: 
delta: (0,2)=6  (0,3)=5# (0,5)=6  (0,10)=6  (0,12)=5# (0,13)=6  (1,1)=1  (1,2)=5# (1,3)=5# (1,4)=6  (1,5)=1  (1,10)=1  (1,11)=6  (1,12)=5# (1,13)=5# (1,14)=1  (2,0)=6  (2,1)=5# (2,2)=1  (2,6)=3  (2,7)=3  (2,8)=3  (2,9)=3  (2,13)=1  (2,14)=5# (2,15)=6  (3,0)=5# (3,1)=5# (3,3)=3  (3,6)=3  (3,7)=3  (3,8)=3  (3,9)=3  (3,12)=3  (3,14)=5# (3,15)=5# (4,1)=6  (4,4)=3  (4,5)=8  (4,10)=8  (4,11)=3  (4,14)=6  (5,0)=6  (5,1)=1  (5,4)=8  (5,5)=3  (5,14)=1  (5,15)=6  (6,2)=3  (6,3)=3  (6,6)=6  (6,7)=6  (6,8)=6  (6,9)=6  (6,14)=7# (6,15)=7# (7,2)=3  (7,3)=3  (7,6)=6  (7,7)=1  (7,8)=1  (7,9)=6  (7,15)=7# (8,2)=3  (8,3)=3  (8,6)=6  (8,7)=1  (8,8)=1  (8,9)=6  (8,12)=3  (8,13)=3  (8,15)=7# (9,2)=3  (9,3)=3  (9,6)=6  (9,7)=6  (9,8)=6  (9,9)=6  (9,12)=3  (9,13)=3  (9,14)=7# (9,15)=7# (10,0)=6  (10,1)=1  (10,4)=8  (10,5)=3  (10,10)=4  (10,11)=4  (10,12)=4  (10,13)=7# (10,14)=1  (10,15)=6  (11,1)=6  (11,4)=3  (11,5)=8  (11,10)=4  (11,11)=4  (11,12)=4  (11,13)=7# (11,14)=6  (12,0)=5# (12,1)=5# (12,3)=3  (12,6)=3  (12,7)=3  (12,8)=3  (12,9)=3  (12,10)=4  (12,11)=4  (12,12)=4  (12,14)=5# (12,15)=5# (13,0)=6  (13,1)=5# (13,2)=1  (13,6)=3  (13,7)=3  (13,8)=3  (13,9)=3  (13,10)=4  (13,11)=4  (13,12)=4  (13,13)=1  (13,14)=5# (13,15)=6  (14,1)=1  (14,2)=5# (14,3)=5# (14,4)=6  (14,5)=1  (14,10)=1  (14,11)=6  (14,12)=5# (14,13)=5# (14,14)=1  (15,2)=6  (15,3)=5# (15,5)=6  (15,10)=6  (15,12)=5# (15,13)=6 
   (3298.9 bits)
data: a background with size (16,16) and color brown and layers
  _0: a rectangle with size (16,16) and color orange and mask ......xxxx......|......x..x......|....xx....xx....|....x......x....|..xx........xx..|..x..........x..|xx............xx|x..............x|x..............x|xx............xx|..x..........x..|..xx........xx..|....x......x....|....xx....xx....|......x..x......|......xxxx...... at (0,0)
  _01: a rectangle with size (8,8) and color blue and mask ...xx...|..xxxx..|.x....x.|xx....xx|xx....xx|.x....x.|..xxxx..|...xx... at (4,4)
  _011: a rectangle with size (4,4) and color pink and mask Full at (6,6)
diff: 
delta: (0,2)=6  (0,3)=5# (0,5)=6  (0,10)=6  (0,12)=5# (0,13)=6  (1,1)=1  (1,2)=5# (1,3)=5# (1,4)=6  (1,5)=1  (1,10)=1  (1,11)=6  (1,12)=5# (1,13)=5# (1,14)=1  (2,0)=6  (2,1)=5# (2,2)=1  (2,6)=3  (2,7)=3  (2,8)=3  (2,9)=3  (2,13)=1  (2,14)=5# (2,15)=6  (3,0)=5# (3,1)=5# (3,3)=3  (3,6)=3  (3,7)=3  (3,8)=3  (3,9)=3  (3,12)=3  (3,14)=5# (3,15)=5# (4,1)=6  (4,4)=3  (4,5)=8  (4,10)=8  (4,11)=3  (4,14)=6  (5,0)=6  (5,1)=1  (5,4)=8  (5,5)=3  (5,10)=3  (5,11)=8  (5,14)=1  (5,15)=6  (6,2)=3  (6,3)=3  (6,12)=3  (6,13)=3  (7,2)=3  (7,3)=3  (7,7)=1  (7,8)=1  (7,12)=3  (7,13)=3  (8,2)=3  (8,3)=3  (8,7)=1  (8,8)=1  (8,12)=3  (8,13)=3  (9,2)=3  (9,3)=3  (9,12)=3  (9,13)=3  (10,0)=6  (10,1)=1  (10,4)=8  (10,5)=3  (10,10)=3  (10,11)=8  (10,14)=1  (10,15)=6  (11,1)=6  (11,4)=3  (11,5)=8  (11,10)=8  (11,11)=3  (11,14)=6  (12,0)=5# (12,1)=5# (12,3)=3  (12,6)=3  (12,7)=3  (12,8)=3  (12,9)=3  (12,12)=3  (12,14)=5# (12,15)=5# (13,0)=6  (13,1)=5# (13,2)=1  (13,6)=3  (13,7)=3  (13,8)=3  (13,9)=3  (13,13)=1  (13,14)=5# (13,15)=6  (14,1)=1  (14,2)=5# (14,3)=5# (14,4)=6  (14,5)=1  (14,10)=1  (14,11)=6  (14,12)=5# (14,13)=5# (14,14)=1  (15,2)=6  (15,3)=5# (15,5)=6  (15,10)=6  (15,12)=5# (15,13)=6 
   (2906.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,16) and color brown and layers
  _0: a rectangle with size (16,14) and color orange and mask ......xxxx....|......x..x....|....xx....xx..|....x......x..|..xx........xx|..x...........|xx............|x.............|x.............|xx............|..x...........|..xx..........|....x.........|....xx........|......x..x....|......xxxx.... at (0,0)
  _01: a rectangle with size (8,8) and color blue and mask ...xx...|..xxxx..|.x......|xx......|xx....xx|.x....x.|..xxxx..|...xx... at (4,4)
  _011: a rectangle with size (3,4) and color yellow and mask Full at (5,10)
diff: 
delta: (0,2)=6  (0,3)=5# (0,5)=6  (0,10)=6  (0,12)=5# (0,13)=6  (1,1)=1  (1,2)=5# (1,3)=5# (1,4)=6  (1,5)=1  (1,10)=1  (1,11)=6  (1,12)=5# (1,13)=5# (1,14)=1  (2,0)=6  (2,1)=5# (2,2)=1  (2,6)=3  (2,7)=3  (2,8)=3  (2,9)=3  (2,13)=1  (2,14)=5# (2,15)=6  (3,0)=5# (3,1)=5# (3,3)=3  (3,6)=3  (3,7)=3  (3,8)=3  (3,9)=3  (3,12)=3  (3,14)=5# (3,15)=5# (4,1)=6  (4,4)=3  (4,5)=8  (4,10)=8  (4,11)=3  (4,14)=6  (5,0)=6  (5,1)=1  (5,4)=8  (5,5)=3  (5,14)=1  (5,15)=6  (6,2)=3  (6,3)=3  (6,6)=6  (6,7)=6  (6,8)=6  (6,9)=6  (6,14)=7# (6,15)=7# (7,2)=3  (7,3)=3  (7,6)=6  (7,7)=1  (7,8)=1  (7,9)=6  (7,15)=7# (8,2)=3  (8,3)=3  (8,6)=6  (8,7)=1  (8,8)=1  (8,9)=6  (8,12)=3  (8,13)=3  (8,15)=7# (9,2)=3  (9,3)=3  (9,6)=6  (9,7)=6  (9,8)=6  (9,9)=6  (9,12)=3  (9,13)=3  (9,14)=7# (9,15)=7# (10,0)=6  (10,1)=1  (10,4)=8  (10,5)=3  (10,10)=4  (10,11)=4  (10,12)=4  (10,13)=7# (10,14)=1  (10,15)=6  (11,1)=6  (11,4)=3  (11,5)=8  (11,10)=4  (11,11)=4  (11,12)=4  (11,13)=7# (11,14)=6  (12,0)=5# (12,1)=5# (12,3)=3  (12,6)=3  (12,7)=3  (12,8)=3  (12,9)=3  (12,10)=4  (12,11)=4  (12,12)=4  (12,14)=5# (12,15)=5# (13,0)=6  (13,1)=5# (13,2)=1  (13,6)=3  (13,7)=3  (13,8)=3  (13,9)=3  (13,10)=4  (13,11)=4  (13,12)=4  (13,13)=1  (13,14)=5# (13,15)=6  (14,1)=1  (14,2)=5# (14,3)=5# (14,4)=6  (14,5)=1  (14,10)=1  (14,11)=6  (14,12)=5# (14,13)=5# (14,14)=1  (15,2)=6  (15,3)=5# (15,5)=6  (15,10)=6  (15,12)=5# (15,13)=6 
! size mismatch, 10x10 instead of 16x16

TRAIN b8825c91.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (16,16) and color blue and layers
  _0: a rectangle with size (16,16) and color pink and mask ......xxxx......|.....xx..xx.....|....xx....xx....|....x......x....|...x........xx..|.xx..........xx.|xx............xx|x..............x|x..............x|xx............xx|.xx..........xx.|..xx........xx..|....x......x....|....xx....xx....|.....xx..xx.....|......xxxx...... at (0,0)
  _01: a rectangle with size (8,8) and color grey and mask ..xxxx..|..xxxx..|xx.xx.xx|xxx..xxx|xxx..xx.|xx.xx.x.|..xxxx..|..xxxx.. at (4,4)
  _011: a rectangle with size (12,4) and color cyan and mask Full at (2,6)
diff: 
delta: (0,0)=9# (0,1)=9# (0,2)=6  (0,4)=8  (0,5)=9# (0,10)=9# (0,11)=8  (0,13)=6  (0,14)=9# (0,15)=9# (1,0)=9# (1,1)=6  (1,3)=3  (1,4)=9# (1,11)=9# (1,12)=3  (1,14)=6  (1,15)=9# (2,0)=6  (2,1)=4  (2,2)=4  (2,3)=2  (2,12)=2  (2,13)=5# (2,15)=6  (3,1)=4  (3,2)=4  (3,3)=8  (3,7)=2  (3,8)=2  (3,12)=8  (3,13)=2  (3,14)=3  (4,0)=8  (4,1)=4  (4,2)=4  (4,4)=7# (4,11)=7# (4,14)=9# (4,15)=8  (5,0)=9# (5,15)=9# (6,2)=8  (6,3)=8  (6,6)=9# (6,9)=9# (6,12)=8  (6,13)=8  (7,2)=8  (7,3)=2  (7,7)=8  (7,8)=8  (7,12)=2  (7,13)=8  (8,2)=8  (8,3)=2  (8,7)=8  (8,8)=8  (8,11)=4  (8,12)=4  (8,13)=4  (9,2)=8  (9,3)=8  (9,6)=9# (9,9)=9# (9,11)=4  (9,12)=4  (9,13)=4  (10,0)=9# (10,15)=9# (11,0)=8  (11,1)=9# (11,4)=7# (11,11)=7# (11,14)=9# (11,15)=8  (12,1)=3  (12,2)=2  (12,3)=8  (12,7)=2  (12,8)=2  (12,12)=8  (12,13)=2  (12,14)=3  (13,0)=6  (13,2)=5# (13,3)=2  (13,12)=2  (13,13)=5# (13,15)=6  (14,0)=9# (14,1)=6  (14,3)=3  (14,4)=9# (14,11)=9# (14,12)=3  (14,14)=6  (14,15)=9# (15,0)=9# (15,1)=9# (15,2)=6  (15,4)=8  (15,5)=9# (15,10)=9# (15,11)=8  (15,13)=6  (15,14)=9# (15,15)=9#
   (2666.2 bits)
data: a background with size (16,16) and color blue and layers
  _0: a rectangle with size (16,16) and color pink and mask ......xxxx......|.....xx..xx.....|....xx....xx....|....x......x....|..xx........xx..|.xx..........xx.|xx............xx|x..............x|x..............x|xx............xx|.xx..........xx.|..xx........xx..|....x......x....|....xx....xx....|.....xx..xx.....|......xxxx...... at (0,0)
  _01: a rectangle with size (8,8) and color grey and mask ..xxxx..|..xxxx..|xx.xx.xx|xxx..xxx|xxx..xxx|xx.xx.xx|..xxxx..|..xxxx.. at (4,4)
  _011: a rectangle with size (4,12) and color cyan and mask Full at (6,2)
diff: 
delta: (0,0)=9# (0,1)=9# (0,2)=6  (0,4)=8  (0,5)=9# (0,10)=9# (0,11)=8  (0,13)=6  (0,14)=9# (0,15)=9# (1,0)=9# (1,1)=6  (1,3)=3  (1,4)=9# (1,11)=9# (1,12)=3  (1,14)=6  (1,15)=9# (2,0)=6  (2,2)=5# (2,3)=2  (2,6)=8  (2,7)=8  (2,8)=8  (2,9)=8  (2,12)=2  (2,13)=5# (2,15)=6  (3,1)=3  (3,2)=2  (3,3)=8  (3,6)=8  (3,7)=2  (3,8)=2  (3,9)=8  (3,12)=8  (3,13)=2  (3,14)=3  (4,0)=8  (4,1)=9# (4,4)=7# (4,11)=7# (4,14)=9# (4,15)=8  (5,0)=9# (5,15)=9# (6,6)=9# (6,9)=9# (7,3)=2  (7,7)=8  (7,8)=8  (7,12)=2  (8,3)=2  (8,7)=8  (8,8)=8  (8,12)=2  (9,6)=9# (9,9)=9# (10,0)=9# (10,15)=9# (11,0)=8  (11,1)=9# (11,4)=7# (11,11)=7# (11,14)=9# (11,15)=8  (12,1)=3  (12,2)=2  (12,3)=8  (12,6)=8  (12,7)=2  (12,8)=2  (12,9)=8  (12,12)=8  (12,13)=2  (12,14)=3  (13,0)=6  (13,2)=5# (13,3)=2  (13,6)=8  (13,7)=8  (13,8)=8  (13,9)=8  (13,12)=2  (13,13)=5# (13,15)=6  (14,0)=9# (14,1)=6  (14,3)=3  (14,4)=9# (14,11)=9# (14,12)=3  (14,14)=6  (14,15)=9# (15,0)=9# (15,1)=9# (15,2)=6  (15,4)=8  (15,5)=9# (15,10)=9# (15,11)=8  (15,13)=6  (15,14)=9# (15,15)=9#
   (2585.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,16) and color blue and layers
  _0: a rectangle with size (16,16) and color pink and mask ......xxxx......|.....xx..xx.....|....xx....xx....|....x......x....|...x........xx..|.xx..........xx.|xx............xx|x..............x|x..............x|xx............xx|.xx..........xx.|..xx........xx..|....x......x....|....xx....xx....|.....xx..xx.....|......xxxx...... at (0,0)
  _01: a rectangle with size (8,8) and color grey and mask ..xxxx..|..xxxx..|xx.xx.xx|xxx..xxx|xxx..xx.|xx.xx.x.|..xxxx..|..xxxx.. at (4,4)
  _011: a rectangle with size (12,4) and color cyan and mask Full at (2,6)
diff: 
delta: (0,0)=9# (0,1)=9# (0,2)=6  (0,4)=8  (0,5)=9# (0,10)=9# (0,11)=8  (0,13)=6  (0,14)=9# (0,15)=9# (1,0)=9# (1,1)=6  (1,3)=3  (1,4)=9# (1,11)=9# (1,12)=3  (1,14)=6  (1,15)=9# (2,0)=6  (2,1)=4  (2,2)=4  (2,3)=2  (2,12)=2  (2,13)=5# (2,15)=6  (3,1)=4  (3,2)=4  (3,3)=8  (3,7)=2  (3,8)=2  (3,12)=8  (3,13)=2  (3,14)=3  (4,0)=8  (4,1)=4  (4,2)=4  (4,4)=7# (4,11)=7# (4,14)=9# (4,15)=8  (5,0)=9# (5,15)=9# (6,2)=8  (6,3)=8  (6,6)=9# (6,9)=9# (6,12)=8  (6,13)=8  (7,2)=8  (7,3)=2  (7,7)=8  (7,8)=8  (7,12)=2  (7,13)=8  (8,2)=8  (8,3)=2  (8,7)=8  (8,8)=8  (8,11)=4  (8,12)=4  (8,13)=4  (9,2)=8  (9,3)=8  (9,6)=9# (9,9)=9# (9,11)=4  (9,12)=4  (9,13)=4  (10,0)=9# (10,15)=9# (11,0)=8  (11,1)=9# (11,4)=7# (11,11)=7# (11,14)=9# (11,15)=8  (12,1)=3  (12,2)=2  (12,3)=8  (12,7)=2  (12,8)=2  (12,12)=8  (12,13)=2  (12,14)=3  (13,0)=6  (13,2)=5# (13,3)=2  (13,12)=2  (13,13)=5# (13,15)=6  (14,0)=9# (14,1)=6  (14,3)=3  (14,4)=9# (14,11)=9# (14,12)=3  (14,14)=6  (14,15)=9# (15,0)=9# (15,1)=9# (15,2)=6  (15,4)=8  (15,5)=9# (15,10)=9# (15,11)=8  (15,13)=6  (15,14)=9# (15,15)=9#
! size mismatch, 10x10 instead of 16x16

TRAIN b8825c91.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (16,16) and color brown and layers
  _0: a rectangle with size (16,16) and color cyan and mask .....x.xx.x.....|....xxx..xxx....|...x.x....x.x...|..xxx......xxx..|.x.x........x.x.|xxx..........xxx|.x............x.|x..............x|x..............x|.x............x.|xxx..........xxx|.x..........x.x.|...........xxx..|..........x.x...|......x..xxx....|.....x.xx.x..... at (0,0)
  _01: a rectangle with size (4,4) and color yellow and mask Full at (11,2)
  _011: a rectangle with size (8,8) and color orange and mask ...xx...|..x..x..|.x....x.|x......x|x......x|.x....x.|..x..x..|xx.xx... at (4,4)
diff: 
delta: (0,1)=3  (0,4)=2  (0,6)=7# (0,9)=7# (0,11)=2  (0,14)=3  (1,0)=3  (1,3)=3  (1,7)=5# (1,8)=5# (1,12)=3  (1,15)=3  (2,2)=2  (2,4)=7# (2,6)=2  (2,7)=2  (2,8)=2  (2,9)=2  (2,11)=7# (2,13)=2  (3,1)=3  (3,5)=5# (3,6)=2  (3,7)=1  (3,8)=1  (3,9)=2  (3,10)=5# (3,14)=3  (4,0)=2  (4,2)=7# (4,4)=2  (4,5)=5# (4,10)=5# (4,11)=2  (4,13)=7# (4,15)=2  (5,3)=5# (5,4)=5# (5,5)=5# (5,7)=6  (5,8)=6  (5,10)=5# (5,11)=5# (5,12)=5# (6,0)=7# (6,2)=2  (6,3)=2  (6,6)=1  (6,7)=1  (6,8)=1  (6,9)=1  (6,12)=4  (6,13)=4  (6,15)=7# (7,1)=5# (7,2)=2  (7,3)=1  (7,5)=6  (7,6)=1  (7,7)=3  (7,8)=3  (7,9)=1  (7,10)=6  (7,12)=4  (7,13)=4  (7,14)=5# (8,1)=5# (8,2)=2  (8,3)=1  (8,5)=6  (8,6)=1  (8,7)=3  (8,8)=3  (8,9)=1  (8,10)=6  (8,12)=4  (8,13)=4  (8,14)=5# (9,0)=7# (9,2)=2  (9,3)=2  (9,6)=1  (9,7)=1  (9,8)=1  (9,9)=1  (9,12)=4  (9,13)=4  (9,15)=7# (10,3)=5# (10,4)=5# (10,5)=5# (10,7)=6  (10,8)=6  (10,10)=5# (10,11)=5# (10,12)=5# (11,0)=2  (11,10)=5# (11,11)=2  (11,13)=7# (11,15)=2  (12,1)=3  (12,6)=2  (12,7)=1  (12,8)=1  (12,9)=2  (12,10)=5# (12,14)=3  (13,6)=2  (13,7)=2  (13,8)=2  (13,9)=2  (13,11)=7# (13,13)=2  (14,0)=3  (14,7)=5# (14,8)=5# (14,12)=3  (14,15)=3  (15,1)=3  (15,4)=2  (15,6)=7# (15,9)=7# (15,11)=2  (15,14)=3 
   (3007.7 bits)
data: a background with size (16,16) and color brown and layers
  _0: a rectangle with size (8,8) and color orange and mask ...xx...|..x..x..|.x....x.|x......x|x......x|.x....x.|..x..x..|...xx... at (4,4)
  _01: a rectangle with size (4,4) and color blue and mask Full at (6,6)
  _011: a rectangle with size (16,16) and color cyan and mask .....x.xx.x.....|....xxx..xxx....|...x.x....x.x...|..xxx......xxx..|.x.x...xx...x.x.|xxx...x..x...xxx|.x...xxxxxx...x.|x...x.xxxx.x...x|x...x.xxxx.x...x|.x...xxxxxx...x.|xxx...x..x...xxx|.x.x...xx...x.x.|..xxx......xxx..|...x.x....x.x...|....xxx..xxx....|.....x.xx.x..... at (0,0)
diff: 
delta: (0,1)=3  (0,4)=2  (0,6)=7# (0,9)=7# (0,11)=2  (0,14)=3  (1,0)=3  (1,3)=3  (1,7)=5# (1,8)=5# (1,12)=3  (1,15)=3  (2,2)=2  (2,4)=7# (2,6)=2  (2,7)=2  (2,8)=2  (2,9)=2  (2,11)=7# (2,13)=2  (3,1)=3  (3,5)=5# (3,6)=2  (3,7)=1  (3,8)=1  (3,9)=2  (3,10)=5# (3,14)=3  (4,0)=2  (4,2)=7# (4,4)=2  (4,5)=5# (4,10)=5# (4,11)=2  (4,13)=7# (4,15)=2  (5,3)=5# (5,4)=5# (5,5)=5# (5,7)=6  (5,8)=6  (5,10)=5# (5,11)=5# (5,12)=5# (6,0)=7# (6,2)=2  (6,3)=2  (6,12)=2  (6,13)=2  (6,15)=7# (7,1)=5# (7,2)=2  (7,3)=1  (7,5)=6  (7,7)=3  (7,8)=3  (7,10)=6  (7,12)=1  (7,13)=2  (7,14)=5# (8,1)=5# (8,2)=2  (8,3)=1  (8,5)=6  (8,7)=3  (8,8)=3  (8,10)=6  (8,12)=1  (8,13)=2  (8,14)=5# (9,0)=7# (9,2)=2  (9,3)=2  (9,12)=2  (9,13)=2  (9,15)=7# (10,3)=5# (10,4)=5# (10,5)=5# (10,7)=6  (10,8)=6  (10,10)=5# (10,11)=5# (10,12)=5# (11,0)=2  (11,2)=7# (11,4)=2  (11,5)=5# (11,10)=5# (11,11)=2  (11,13)=7# (11,15)=2  (12,1)=3  (12,5)=5# (12,6)=2  (12,7)=1  (12,8)=1  (12,9)=2  (12,10)=5# (12,14)=3  (13,2)=2  (13,4)=7# (13,6)=2  (13,7)=2  (13,8)=2  (13,9)=2  (13,11)=7# (13,13)=2  (14,0)=3  (14,3)=3  (14,7)=5# (14,8)=5# (14,12)=3  (14,15)=3  (15,1)=3  (15,4)=2  (15,6)=7# (15,9)=7# (15,11)=2  (15,14)=3 
   (2906.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,16) and color brown and layers
  _0: a rectangle with size (16,16) and color cyan and mask .....x.xx.x.....|....xxx..xxx....|...x.x....x.x...|..xxx......xxx..|.x.x........x.x.|xxx..........xxx|.x............x.|x..............x|x..............x|.x............x.|xxx..........xxx|.x..........x.x.|...........xxx..|..........x.x...|......x..xxx....|.....x.xx.x..... at (0,0)
  _01: a rectangle with size (4,4) and color yellow and mask Full at (11,2)
  _011: a rectangle with size (8,8) and color orange and mask ...xx...|..x..x..|.x....x.|x......x|x......x|.x....x.|..x..x..|xx.xx... at (4,4)
diff: 
delta: (0,1)=3  (0,4)=2  (0,6)=7# (0,9)=7# (0,11)=2  (0,14)=3  (1,0)=3  (1,3)=3  (1,7)=5# (1,8)=5# (1,12)=3  (1,15)=3  (2,2)=2  (2,4)=7# (2,6)=2  (2,7)=2  (2,8)=2  (2,9)=2  (2,11)=7# (2,13)=2  (3,1)=3  (3,5)=5# (3,6)=2  (3,7)=1  (3,8)=1  (3,9)=2  (3,10)=5# (3,14)=3  (4,0)=2  (4,2)=7# (4,4)=2  (4,5)=5# (4,10)=5# (4,11)=2  (4,13)=7# (4,15)=2  (5,3)=5# (5,4)=5# (5,5)=5# (5,7)=6  (5,8)=6  (5,10)=5# (5,11)=5# (5,12)=5# (6,0)=7# (6,2)=2  (6,3)=2  (6,6)=1  (6,7)=1  (6,8)=1  (6,9)=1  (6,12)=4  (6,13)=4  (6,15)=7# (7,1)=5# (7,2)=2  (7,3)=1  (7,5)=6  (7,6)=1  (7,7)=3  (7,8)=3  (7,9)=1  (7,10)=6  (7,12)=4  (7,13)=4  (7,14)=5# (8,1)=5# (8,2)=2  (8,3)=1  (8,5)=6  (8,6)=1  (8,7)=3  (8,8)=3  (8,9)=1  (8,10)=6  (8,12)=4  (8,13)=4  (8,14)=5# (9,0)=7# (9,2)=2  (9,3)=2  (9,6)=1  (9,7)=1  (9,8)=1  (9,9)=1  (9,12)=4  (9,13)=4  (9,15)=7# (10,3)=5# (10,4)=5# (10,5)=5# (10,7)=6  (10,8)=6  (10,10)=5# (10,11)=5# (10,12)=5# (11,0)=2  (11,10)=5# (11,11)=2  (11,13)=7# (11,15)=2  (12,1)=3  (12,6)=2  (12,7)=1  (12,8)=1  (12,9)=2  (12,10)=5# (12,14)=3  (13,6)=2  (13,7)=2  (13,8)=2  (13,9)=2  (13,11)=7# (13,13)=2  (14,0)=3  (14,7)=5# (14,8)=5# (14,12)=3  (14,15)=3  (15,1)=3  (15,4)=2  (15,6)=7# (15,9)=7# (15,11)=2  (15,14)=3 
! size mismatch, 10x10 instead of 16x16

TRAIN b8825c91.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (16,16) and color pink and layers
  _0: a rectangle with size (16,16) and color blue and mask .......xx.......|......xxxx......|.....x..........|....xx..........|...xx.xxxx.xx...|..xx..x..x..xx..|.x..xx....xx..x.|xx..x......x..xx|xx.........x..xx|.x...x....xx..x.|..x...x..x..xx..|...xx.xxxx.xx...|....xx....xx....|.....x....x.....|......xxxx......|.......xx....... at (0,0)
  _01: a rectangle with size (6,6) and color green and mask Full at (5,5)
  _011: a rectangle with size (3,4) and color yellow and mask Full at (1,10)
diff: 
delta: (0,0)=2  (0,1)=2  (0,2)=7# (0,4)=8  (0,5)=9# (0,6)=9# (0,9)=9# (0,10)=9# (0,11)=8  (0,13)=7# (0,14)=2  (0,15)=2  (1,0)=2  (1,1)=1  (1,3)=2  (1,4)=9# (1,5)=5# (1,14)=1  (1,15)=2  (2,0)=7# (2,2)=3  (2,3)=3  (2,4)=9# (2,15)=7# (3,1)=2  (3,2)=3  (3,3)=8  (3,14)=2  (4,0)=8  (4,1)=9# (4,2)=9# (4,5)=7# (4,10)=7# (4,13)=9# (4,14)=9# (4,15)=8  (5,0)=9# (5,1)=5# (5,4)=7# (5,5)=7# (5,10)=7# (5,11)=7# (5,14)=5# (5,15)=9# (6,0)=9# (6,15)=9# (7,7)=2  (7,8)=2  (8,3)=4  (8,4)=4  (8,7)=2  (8,8)=2  (9,0)=9# (9,3)=4  (9,4)=4  (9,15)=9# (10,0)=9# (10,1)=5# (10,3)=4  (10,4)=4  (10,5)=7# (10,10)=7# (10,11)=7# (10,14)=5# (10,15)=9# (11,0)=8  (11,1)=9# (11,2)=9# (11,5)=7# (11,10)=7# (11,13)=9# (11,14)=9# (11,15)=8  (12,1)=2  (12,2)=3  (12,3)=8  (12,12)=8  (12,13)=3  (12,14)=2  (13,0)=7# (13,2)=3  (13,3)=3  (13,4)=9# (13,11)=9# (13,12)=3  (13,13)=3  (13,15)=7# (14,0)=2  (14,1)=1  (14,3)=2  (14,4)=9# (14,5)=5# (14,10)=5# (14,11)=9# (14,12)=2  (14,14)=1  (14,15)=2  (15,0)=2  (15,1)=2  (15,2)=7# (15,4)=8  (15,5)=9# (15,6)=9# (15,9)=9# (15,10)=9# (15,11)=8  (15,13)=7# (15,14)=2  (15,15)=2 
   (2616.1 bits)
data: a background with size (16,16) and color pink and layers
  _0: a rectangle with size (16,16) and color blue and mask .......xx.......|......xxxx......|.....x....x.....|....xx....xx....|...xx.xxxx.xx...|..xx..x..x..xx..|.x..xx....xx..x.|xx..x......x..xx|xx..x......x..xx|.x..xx....xx..x.|..xx..x..x..xx..|...xx.xxxx.xx...|....xx....xx....|.....x....x.....|......xxxx......|.......xx....... at (0,0)
  _01: a rectangle with size (6,6) and color green and mask Full at (5,5)
  _011: a rectangle with size (3,8) and color brown and mask Full at (0,4)
diff: 
delta: (0,0)=2  (0,1)=2  (0,2)=7# (0,4)=8  (0,11)=8  (0,13)=7# (0,14)=2  (0,15)=2  (1,0)=2  (1,1)=1  (1,3)=2  (1,5)=5# (1,10)=5# (1,12)=2  (1,14)=1  (1,15)=2  (2,0)=7# (2,2)=3  (2,3)=3  (2,6)=6  (2,7)=6  (2,8)=6  (2,9)=6  (2,12)=3  (2,13)=3  (2,15)=7# (3,1)=2  (3,2)=3  (3,3)=8  (3,12)=8  (3,13)=3  (3,14)=2  (4,0)=8  (4,1)=9# (4,2)=9# (4,5)=7# (4,10)=7# (4,13)=9# (4,14)=9# (4,15)=8  (5,0)=9# (5,1)=5# (5,4)=7# (5,5)=7# (5,10)=7# (5,11)=7# (5,14)=5# (5,15)=9# (6,0)=9# (6,15)=9# (7,7)=2  (7,8)=2  (8,7)=2  (8,8)=2  (9,0)=9# (9,15)=9# (10,0)=9# (10,1)=5# (10,4)=7# (10,5)=7# (10,10)=7# (10,11)=7# (10,14)=5# (10,15)=9# (11,0)=8  (11,1)=9# (11,2)=9# (11,5)=7# (11,10)=7# (11,13)=9# (11,14)=9# (11,15)=8  (12,1)=2  (12,2)=3  (12,3)=8  (12,12)=8  (12,13)=3  (12,14)=2  (13,0)=7# (13,2)=3  (13,3)=3  (13,4)=9# (13,11)=9# (13,12)=3  (13,13)=3  (13,15)=7# (14,0)=2  (14,1)=1  (14,3)=2  (14,4)=9# (14,5)=5# (14,10)=5# (14,11)=9# (14,12)=2  (14,14)=1  (14,15)=2  (15,0)=2  (15,1)=2  (15,2)=7# (15,4)=8  (15,5)=9# (15,6)=9# (15,9)=9# (15,10)=9# (15,11)=8  (15,13)=7# (15,14)=2  (15,15)=2 
   (2597.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,16) and color pink and layers
  _0: a rectangle with size (16,16) and color blue and mask .......xx.......|......xxxx......|.....x..........|....xx..........|...xx.xxxx.xx...|..xx..x..x..xx..|.x..xx....xx..x.|xx..x......x..xx|xx.........x..xx|.x...x....xx..x.|..x...x..x..xx..|...xx.xxxx.xx...|....xx....xx....|.....x....x.....|......xxxx......|.......xx....... at (0,0)
  _01: a rectangle with size (6,6) and color green and mask Full at (5,5)
  _011: a rectangle with size (3,4) and color yellow and mask Full at (1,10)
diff: 
delta: (0,0)=2  (0,1)=2  (0,2)=7# (0,4)=8  (0,5)=9# (0,6)=9# (0,9)=9# (0,10)=9# (0,11)=8  (0,13)=7# (0,14)=2  (0,15)=2  (1,0)=2  (1,1)=1  (1,3)=2  (1,4)=9# (1,5)=5# (1,14)=1  (1,15)=2  (2,0)=7# (2,2)=3  (2,3)=3  (2,4)=9# (2,15)=7# (3,1)=2  (3,2)=3  (3,3)=8  (3,14)=2  (4,0)=8  (4,1)=9# (4,2)=9# (4,5)=7# (4,10)=7# (4,13)=9# (4,14)=9# (4,15)=8  (5,0)=9# (5,1)=5# (5,4)=7# (5,5)=7# (5,10)=7# (5,11)=7# (5,14)=5# (5,15)=9# (6,0)=9# (6,15)=9# (7,7)=2  (7,8)=2  (8,3)=4  (8,4)=4  (8,7)=2  (8,8)=2  (9,0)=9# (9,3)=4  (9,4)=4  (9,15)=9# (10,0)=9# (10,1)=5# (10,3)=4  (10,4)=4  (10,5)=7# (10,10)=7# (10,11)=7# (10,14)=5# (10,15)=9# (11,0)=8  (11,1)=9# (11,2)=9# (11,5)=7# (11,10)=7# (11,13)=9# (11,14)=9# (11,15)=8  (12,1)=2  (12,2)=3  (12,3)=8  (12,12)=8  (12,13)=3  (12,14)=2  (13,0)=7# (13,2)=3  (13,3)=3  (13,4)=9# (13,11)=9# (13,12)=3  (13,13)=3  (13,15)=7# (14,0)=2  (14,1)=1  (14,3)=2  (14,4)=9# (14,5)=5# (14,10)=5# (14,11)=9# (14,12)=2  (14,14)=1  (14,15)=2  (15,0)=2  (15,1)=2  (15,2)=7# (15,4)=8  (15,5)=9# (15,6)=9# (15,9)=9# (15,10)=9# (15,11)=8  (15,13)=7# (15,14)=2  (15,15)=2 
! size mismatch, 10x10 instead of 16x16

TRAIN b8825c91.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,16) and color cyan and layers
  _0: a rectangle with size (16,16) and color pink and mask .......xx.......|......xxxx......|.....x...xx.....|....xx....xx....|...x.....x......|..xx..x..x......|.xx.xx........x.|xx..x.........xx|xx..x......x..xx|.xx.xx....xx.xx.|..xx..x..x..xx..|...x..xxxx..x...|....xx....xx....|.....xx..xx.....|......xxxx......|.......xx....... at (0,0)
  _01: a rectangle with size (4,4) and color yellow and mask Full at (4,10)
  _011: a rectangle with size (6,6) and color grey and mask Full at (5,5)
diff: 
delta: (0,0)=7# (0,1)=7# (0,3)=1  (0,4)=9# (0,6)=2  (0,9)=2  (0,11)=9# (0,12)=1  (0,14)=7# (0,15)=7# (1,0)=7# (1,1)=1  (1,2)=1  (1,13)=1  (1,14)=1  (1,15)=7# (2,1)=1  (2,2)=6  (2,3)=9# (2,4)=2  (2,6)=4  (2,7)=4  (2,8)=4  (2,11)=2  (2,12)=9# (2,13)=6  (2,14)=1  (3,0)=1  (3,2)=9# (3,3)=1  (3,6)=4  (3,7)=4  (3,8)=4  (3,9)=1  (3,12)=1  (3,13)=9# (3,15)=1  (4,0)=9# (4,2)=2  (4,5)=7# (4,6)=4  (4,7)=4  (4,8)=4  (4,15)=9# (5,4)=7# (5,5)=7# (6,0)=2  (6,3)=1  (6,15)=2  (7,2)=1  (7,3)=1  (7,7)=7# (7,8)=7# (8,2)=1  (8,3)=1  (8,7)=7# (8,8)=7# (8,12)=1  (8,13)=1  (9,0)=2  (9,3)=1  (9,12)=1  (9,15)=2  (10,4)=7# (10,5)=7# (10,10)=7# (10,11)=7# (11,0)=9# (11,2)=2  (11,5)=7# (11,10)=7# (11,13)=2  (11,15)=9# (12,0)=1  (12,2)=9# (12,3)=1  (12,6)=1  (12,7)=1  (12,8)=1  (12,9)=1  (12,12)=1  (12,13)=9# (12,15)=1  (13,1)=1  (13,2)=6  (13,3)=9# (13,4)=2  (13,7)=1  (13,8)=1  (13,11)=2  (13,12)=9# (13,13)=6  (13,14)=1  (14,0)=7# (14,1)=1  (14,2)=1  (14,13)=1  (14,14)=1  (14,15)=7# (15,0)=7# (15,1)=7# (15,3)=1  (15,4)=9# (15,6)=2  (15,9)=2  (15,11)=9# (15,12)=1  (15,14)=7# (15,15)=7#
! size mismatch, 10x10 instead of 16x16

TEST b8825c91.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.3 sec (29.3 sec/task)
bits-train-error = 109955.5 bits (109955.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-113] Checking task b8cdaf2b.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 5663.0 = 5671.9
DL output with Mo: L = 9.0 + 7802.6 = 7811.5
DL input+output M: L = 17.9 + 13465.5 = 13483.5

# learning a model for train pairs
2.000	
1.652	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.252	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.086	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.990	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.913	OUT DEF: ^.size=^.size
0.869	OUT DEF: ^.layer_0=^.layer_0
0.828	OUT DEF: ^.color=^.layer_01.shape.color
0.804	OUT DEF: ^.layer_01.shape.color=^.color
0.788	IN  DEF: ^.layer_01.shape.mask=Full
0.777	IN  DEF: ^.color=black
0.769	IN  DEF: ^.size=(?,?)
0.760	IN  DEF: ^.layer_0.pos=(?,?)
0.735	IN  DEF: ^.layer_0.pos.j=(0)
0.726	IN  DEF: ^.layer_0.shape.size=(?,?)
0.696	IN  DEF: ^.layer_0.shape.size.i=2
0.688	IN  DEF: ^.layer_01.pos=(?,?)
0.679	IN  DEF: ^.layer_01.shape.size=(?,?)
0.663	IN  DEF: ^.layer_01.shape.size.i=1
0.656	OUT DEF: ^.layer_01.pos=(?,?)
0.638	OUT DEF: ^.layer_01.pos.i=(0)
0.620	OUT DEF: ^.layer_01.pos.j=(0)
0.614	OUT DEF: ^.layer_01.shape.size=(?,?)
0.579	OUT DEF: ^.layer_01.shape.size.j=^.layer_0.shape.size.j
0.548	OUT DEF: ^.layer_01.shape.size.i=^.layer_01.pos.i

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ^.layer_01.shape.color and layers
  _0: ^.layer_0
  _01: a rectangle with size (^.layer_01.pos.i,^.layer_0.shape.size.j) and color ^.color and mask ? at ((0),(0))
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (2,?) and color ? and mask ? at (?,(0))
  _01: a rectangle with size (1,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 68.9 + 2276.5 = 2345.4
DL output with Mo: L = 48.9 + 1002.4 = 1051.2
DL input+output M: L = 117.7 + 3278.9 = 3396.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,3) and color red and mask Odd Checkboard at (1,0)
  _01: a rectangle with size (1,1) and color yellow and mask Full at (2,1)
diff: 
delta:
   (43.4 bits)
data: a background with size (3,3) and color yellow and layers
  _0: a rectangle with size (2,3) and color red and mask Odd Checkboard at (1,0)
  _01: a rectangle with size (2,3) and color black and mask .x.|xxx at (0,0)
diff: 
delta:
   (9.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,3) and color red and mask Odd Checkboard at (1,0)
  _01: a rectangle with size (1,1) and color yellow and mask Full at (2,1)
diff: 
delta:
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (2,3) and color black and mask xxx|x.x at (0,0)
  _01: a rectangle with size (1,1) and color yellow and mask Full at (2,1)
diff:   ^.color
delta:
! 4 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,3) and color red and mask Odd Checkboard at (1,0)
  _01: a rectangle with size (1,3) and color black and mask Full at (0,0)
diff: 
delta: (2,1)=4 
! 3 wrong pixels (generated / expected)

TRAIN b8cdaf2b.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,5) and color cyan and mask ..x..|xx.xx at (3,0)
  _01: a rectangle with size (1,1) and color green and mask Full at (4,2)
diff: 
delta:
   (56.5 bits)
data: a background with size (5,5) and color green and layers
  _0: a rectangle with size (2,5) and color cyan and mask ..x..|xx.xx at (3,0)
  _01: a rectangle with size (4,5) and color black and mask xxxxx|.xxx.|x.x.x|xxxxx at (0,0)
diff: 
delta:
   (23.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,5) and color cyan and mask ..x..|xx.xx at (3,0)
  _01: a rectangle with size (1,1) and color green and mask Full at (4,2)
diff: 
delta:
! 4 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (1,5) and color cyan and mask Full at (4,0)
  _01: a rectangle with size (1,1) and color cyan and mask Full at (3,2)
diff:   ^.layer_0.shape.size.i
delta: (4,2)=3 
! 9 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (1,1) and color cyan and mask Full at (3,2)
  _01: a rectangle with size (1,5) and color cyan and mask Full at (4,0)
diff:   ^.layer_0.shape.size.i  ^.layer_0.pos.j
delta: (4,2)=3 
! 17 wrong pixels (generated / expected)

TRAIN b8cdaf2b.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,5) and color pink and mask .xxx.|x...x at (3,0)
  _01: a rectangle with size (1,3) and color blue and mask Full at (4,1)
diff: 
delta:
   (59.7 bits)
data: a background with size (5,5) and color blue and layers
  _0: a rectangle with size (2,5) and color pink and mask .xxx.|x...x at (3,0)
  _01: a rectangle with size (4,5) and color black and mask xxxxx|xxxxx|.xxx.|xxxxx at (0,0)
diff: 
delta:
   (23.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,5) and color pink and mask .xxx.|x...x at (3,0)
  _01: a rectangle with size (1,3) and color blue and mask Full at (4,1)
diff: 
delta:
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,5) and color blue and layers
  _0: a rectangle with size (2,5) and color pink and mask .xxx.|x...x at (3,0)
  _01: a rectangle with size (4,5) and color black and mask Full at (0,0)
diff:   ^.color  ^.layer_01.shape.size.i
delta:
! 5 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (5,5) and color pink and layers
  _0: a rectangle with size (4,5) and color black and mask xxxxx|xxxxx|xxxxx|x...x at (0,0)
  _01: a rectangle with size (1,3) and color blue and mask Full at (4,1)
diff:   ^.color  ^.layer_0.shape.size.i
delta:
! 4 wrong pixels (generated / expected)

TRAIN b8cdaf2b.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (2,7) and color red and mask ..xxx..|xx...xx at (5,0)
  _01: a rectangle with size (1,3) and color yellow and mask Full at (6,2)
diff: 
delta:
   (68.0 bits)
data: a background with size (7,7) and color yellow and layers
  _0: a rectangle with size (2,7) and color red and mask ..xxx..|xx...xx at (5,0)
  _01: a rectangle with size (6,7) and color black and mask xxxxxxx|xxxxxxx|xxxxxxx|.xxxxx.|x.xxx.x|xxxxxxx at (0,0)
diff: 
delta:
   (45.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (2,7) and color red and mask ..xxx..|xx...xx at (5,0)
  _01: a rectangle with size (1,3) and color yellow and mask Full at (6,2)
diff: 
delta:
! 4 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (7,7) and color yellow and layers
  _0: a rectangle with size (2,7) and color red and mask ..xxx..|xx...xx at (5,0)
  _01: a rectangle with size (6,7) and color black and mask Full at (0,0)
diff:   ^.color  ^.layer_01.shape.size.i
delta:
! 7 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (1,7) and color red and mask Full at (6,0)
  _01: a rectangle with size (1,3) and color red and mask Full at (5,2)
diff:   ^.layer_0.shape.size.i
delta: (6,2)=4  (6,3)=4  (6,4)=4 
! 11 wrong pixels (generated / expected)

TRAIN b8cdaf2b.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (2,9) and color cyan and mask ...xxx...|xxx...xxx at (7,0)
  _01: a rectangle with size (1,3) and color red and mask Full at (8,3)
diff: 
delta:
! 6 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color red and layers
  _0: a rectangle with size (2,9) and color cyan and mask ...xxx...|xxx...xxx at (7,0)
  _01: a rectangle with size (8,9) and color black and mask Full at (0,0)
diff:   ^.color  ^.layer_01.shape.size.i
delta:
! 9 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (1,9) and color cyan and mask Full at (8,0)
  _01: a rectangle with size (1,3) and color cyan and mask Full at (7,3)
diff:   ^.layer_0.shape.size.i
delta: (8,3)=2  (8,4)=2  (8,5)=2 
! 15 wrong pixels (generated / expected)

TEST b8cdaf2b.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 6.3 sec (6.3 sec/task)
bits-train-error = 1002.4 bits (1002.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-112] Checking task b91ae062.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4324.0 = 4333.0
DL output with Mo: L = 9.0 + 37654.8 = 37663.7
DL input+output M: L = 17.9 + 41978.8 = 41996.8

# learning a model for train pairs
2.000	
1.660	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.443	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.281	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.182	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.102	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.049	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.010	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.004	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.998	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.992	OUT DEF: ^.layer_011.shape.color=^.layer_011.shape.color
0.978	IN  DEF: ^.size=(?,?)
0.915	IN  DEF: ^.size.i=3
0.852	IN  DEF: ^.size.j=3
0.835	IN  DEF: ^.color=black
0.820	IN  DEF: ^.layer_0.pos=(?,?)
0.806	IN  DEF: ^.layer_0.shape.size=(?,?)
0.792	IN  DEF: ^.layer_01.pos=(?,?)
0.758	IN  DEF: ^.layer_01.pos.i=0
0.744	IN  DEF: ^.layer_011.pos=(?,?)
0.738	IN  DEF: ^.layer_0.shape.size.i=1
0.729	IN  OBJECT at ^.layer_0111: a point with color ? at ?
0.711	IN  DEF: ^.color=black
0.684	IN  DEF: ^.layer_0.shape.mask=Full
0.670	IN  DEF: ^.layer_0111.pos=(?,?)
0.667	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
0.664	OUT DEF: ^.layer_01.shape.mask=^.layer_0.shape.mask
0.661	OUT DEF: ^.layer_011.shape.mask=^.layer_0.shape.mask
0.658	OUT DEF: ^.layer_0111.shape.mask=^.layer_0.shape.mask
0.656	OUT DEF: ^.color=black
0.654	OUT DEF: ^.size=(?,?)
0.652	OUT DEF: ^.layer_0.pos=(?,?)
0.647	OUT DEF: ^.layer_0.pos.i=^.layer_011.pos.i + ^.layer_0111.pos.j
0.645	OUT DEF: ^.layer_0.shape.size=(?,?)
0.639	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.j + ^.layer_0111.pos.j
0.637	OUT DEF: ^.layer_01.pos=(?,?)
0.632	OUT DEF: ^.layer_01.pos.i=(0)
0.630	OUT DEF: ^.layer_01.shape.size=(?,?)
0.623	OUT DEF: ^.layer_01.shape.size.j=^.layer_0.shape.size.j + ^.layer_0111.pos.j
0.617	OUT DEF: ^.layer_01.shape.size.i=^.layer_0.shape.size.j + ^.layer_0111.pos.j
0.615	OUT DEF: ^.layer_011.pos=(?,?)
0.614	OUT DEF: ^.layer_011.shape.size=(?,?)
0.607	OUT DEF: ^.layer_011.shape.size.j=^.layer_0.shape.size.j + ^.layer_0111.pos.j
0.600	OUT DEF: ^.layer_011.shape.size.i=^.layer_011.pos.i + ^.layer_0111.pos.j
0.599	OUT DEF: ^.layer_0111.pos=(?,?)
0.597	OUT DEF: ^.layer_0111.shape.size=(?,?)
0.591	OUT DEF: ^.layer_0111.shape.size.j=^.layer_0.shape.size.j + ^.layer_0111.pos.j
0.584	OUT DEF: ^.layer_0111.shape.size.i=^.layer_0.shape.size.j + ^.layer_0111.pos.j

# Learned model:
CONSTRUCT (Mo)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (^.layer_0.shape.size.j + ^.layer_0111.pos.j,?) and color ^.layer_0.shape.color and mask ^.layer_0.shape.mask at (^.layer_011.pos.i + ^.layer_0111.pos.j,?)
  _01: a rectangle with size (^.layer_0.shape.size.j + ^.layer_0111.pos.j,^.layer_0.shape.size.j + ^.layer_0111.pos.j) and color ^.layer_01.shape.color and mask ^.layer_0.shape.mask at ((0),?)
  _011: a rectangle with size (^.layer_011.pos.i + ^.layer_0111.pos.j,^.layer_0.shape.size.j + ^.layer_0111.pos.j) and color ^.layer_011.shape.color and mask ^.layer_0.shape.mask at (?,?)
  _0111: a rectangle with size (^.layer_0.shape.size.j + ^.layer_0111.pos.j,^.layer_0.shape.size.j + ^.layer_0111.pos.j) and color ? and mask ^.layer_0.shape.mask at (?,?)
WHERE (Mi)
a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,?) and color ? and mask Full at (?,?)
  _01: a point with color ? at (0,?)
  _011: a point with color ? at (?,?)
  _0111: a point with color ? at (?,?)

DL input  with Mi: L = 93.3 + 2102.3 = 2195.6
DL output with Mo: L = 225.0 + 2689.9 = 2915.0
DL input+output M: L = 318.4 + 4792.2 = 5110.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color pink and mask Full at (0,0)
  _01: a point with color orange at (0,1)
  _011: a point with color pink at (1,2)
  _0111: a point with color pink at (1,1)
diff: 
delta:
   (41.2 bits)
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (2,4) and color pink and mask Full at (2,2)
  _01: a rectangle with size (2,2) and color orange and mask Full at (0,2)
  _011: a rectangle with size (2,2) and color pink and mask Full at (0,0)
  _0111: a rectangle with size (2,2) and color black and mask Full at (0,4)
diff: 
delta:
   (49.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color pink and mask Full at (0,0)
  _01: a point with color orange at (0,1)
  _011: a point with color pink at (1,1)
  _0111: a point with color pink at (1,2)
diff: 
delta:
! size mismatch, 10x10 instead of 6x6
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color pink and mask Full at (0,0)
  _01: a point with color orange at (0,1)
  _011: a point with color pink at (1,2)
  _0111: a point with color pink at (1,1)
diff: 
delta:
! size mismatch, 10x10 instead of 6x6
>> Trial 3
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color orange and mask Full at (0,1)
  _01: a point with color pink at (0,0)
  _011: a point with color pink at (1,1)
  _0111: a point with color pink at (1,2)
diff: 
delta:
! size mismatch, 10x10 instead of 6x6

TRAIN b91ae062.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color yellow and mask Full at (0,2)
  _01: a point with color blue at (0,0)
  _011: a point with color yellow at (1,1)
  _0111: a point with color blue at (2,1)
diff: 
delta:
   (41.2 bits)
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (2,2) and color yellow and mask Full at (2,2)
  _01: a rectangle with size (2,2) and color blue and mask Full at (0,0)
  _011: a rectangle with size (2,2) and color yellow and mask Full at (0,4)
  _0111: a rectangle with size (2,2) and color blue and mask Full at (4,2)
diff: 
delta:
   (47.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color blue and mask Full at (0,0)
  _01: a point with color yellow at (0,2)
  _011: a point with color yellow at (1,1)
  _0111: a point with color blue at (2,1)
diff: 
delta:
! size mismatch, 10x10 instead of 6x6
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color blue and mask Full at (0,0)
  _01: a point with color yellow at (0,2)
  _011: a point with color blue at (2,1)
  _0111: a point with color yellow at (1,1)
diff: 
delta:
! size mismatch, 10x10 instead of 6x6
>> Trial 3
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color yellow and mask Full at (0,2)
  _01: a point with color blue at (0,0)
  _011: a point with color yellow at (1,1)
  _0111: a point with color blue at (2,1)
diff: 
delta:
! size mismatch, 10x10 instead of 6x6

TRAIN b91ae062.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color green and mask Full at (0,0)
  _01: a point with color red at (0,1)
  _011: a point with color orange at (1,1)
  _0111: a point with color green at (1,2)
diff: 
delta:
   (41.2 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask Full at (3,6)
  _01: a rectangle with size (3,3) and color red and mask Full at (0,3)
  _011: a rectangle with size (3,3) and color orange and mask Full at (3,3)
  _0111: a rectangle with size (3,3) and color green and mask Full at (0,0)
diff: 
delta:
   (54.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color green and mask Full at (0,0)
  _01: a point with color red at (0,1)
  _011: a point with color orange at (1,1)
  _0111: a point with color green at (1,2)
diff: 
delta:
! size mismatch, 10x10 instead of 9x9
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color green and mask Full at (0,0)
  _01: a point with color red at (0,1)
  _011: a point with color green at (1,2)
  _0111: a point with color orange at (1,1)
diff: 
delta:
! size mismatch, 10x10 instead of 9x9
>> Trial 3
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color red and mask Full at (0,1)
  _01: a point with color green at (0,0)
  _011: a point with color orange at (1,1)
  _0111: a point with color green at (1,2)
diff: 
delta:
! size mismatch, 10x10 instead of 9x9

TRAIN b91ae062.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color pink and mask Full at (1,1)
  _01: a point with color cyan at (0,1)
  _011: a point with color brown at (2,0)
  _0111: a point with color cyan at (2,1)
diff: 
delta:
   (43.2 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,6) and color pink and mask Full at (3,3)
  _01: a rectangle with size (3,3) and color cyan and mask Full at (0,3)
  _011: a rectangle with size (3,3) and color brown and mask Full at (6,0)
  _0111: a rectangle with size (3,3) and color cyan and mask Full at (6,3)
diff: 
delta:
   (56.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color pink and mask Full at (1,1)
  _01: a point with color cyan at (0,1)
  _011: a point with color brown at (2,0)
  _0111: a point with color cyan at (2,1)
diff: 
delta:
! size mismatch, 10x10 instead of 9x9
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color pink and mask Full at (1,1)
  _01: a point with color cyan at (0,1)
  _011: a point with color cyan at (2,1)
  _0111: a point with color brown at (2,0)
diff: 
delta:
! size mismatch, 10x10 instead of 9x9
>> Trial 3
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color pink and mask Full at (1,1)
  _01: a point with color brown at (2,0)
  _011: a point with color cyan at (0,1)
  _0111: a point with color cyan at (2,1)
diff:   ^.layer_01.pos.i
delta:
! size mismatch, 10x10 instead of 9x9

TRAIN b91ae062.json/4: 0 - (FAILURE)

## instance 5

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (1,0)
  _01: a point with color yellow at (0,0)
  _011: a point with color cyan at (2,2)
  _0111: a point with color green at (0,2)
diff: 
delta:
   (43.2 bits)
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (4,8) and color red and mask Full at (4,0)
  _01: a rectangle with size (4,4) and color yellow and mask Full at (0,0)
  _011: a rectangle with size (4,4) and color cyan and mask Full at (8,8)
  _0111: a rectangle with size (4,4) and color green and mask Full at (0,8)
diff: 
delta:
   (61.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (1,0)
  _01: a point with color yellow at (0,0)
  _011: a point with color green at (0,2)
  _0111: a point with color cyan at (2,2)
diff: 
delta:
! size mismatch, 10x10 instead of 12x12
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (1,0)
  _01: a point with color yellow at (0,0)
  _011: a point with color cyan at (2,2)
  _0111: a point with color green at (0,2)
diff: 
delta:
! size mismatch, 10x10 instead of 12x12
>> Trial 3
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (1,0)
  _01: a point with color green at (0,2)
  _011: a point with color yellow at (0,0)
  _0111: a point with color cyan at (2,2)
diff: 
delta:
! size mismatch, 10x10 instead of 12x12

TRAIN b91ae062.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color brown and mask Full at (2,0)
  _01: a point with color blue at (0,1)
  _011: a point with color cyan at (1,1)
  _0111: a point with color orange at (1,2)
diff: 
delta:
! size mismatch, 10x10 instead of 12x12
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color brown and mask Full at (2,0)
  _01: a point with color blue at (0,1)
  _011: a point with color orange at (1,2)
  _0111: a point with color cyan at (1,1)
diff: 
delta:
! size mismatch, 10x10 instead of 12x12
>> Trial 3
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color brown and mask Full at (2,0)
  _01: a point with color cyan at (1,1)
  _011: a point with color blue at (0,1)
  _0111: a point with color orange at (1,2)
diff:   ^.layer_01.pos.i
delta:
! size mismatch, 10x10 instead of 12x12

TEST b91ae062.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 23.3 sec (23.3 sec/task)
bits-train-error = 2689.9 bits (2689.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-111] Checking task b94a9452.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 10645.0 = 10653.9
DL output with Mo: L = 9.0 + 1714.0 = 1723.0
DL input+output M: L = 17.9 + 12359.0 = 12376.9

# learning a model for train pairs
2.000	
1.272	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.031	OUT DEF: ^.size=^.layer_0.shape.size
0.814	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.732	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.688	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.549	OUT DEF: ^.color=^.layer_00.shape.color
0.423	OUT DEF: ^.layer_0.shape.size=^.layer_00.shape.size
0.381	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
0.361	OUT DEF: ^.layer_0.pos=(?,?)
0.310	OUT DEF: ^.layer_0.pos.i=^.layer_00.pos.i - ^.layer_0.pos.i
0.259	OUT DEF: ^.layer_0.pos.j=^.layer_00.pos.j - ^.layer_0.pos.j
0.252	IN  DEF: ^.layer_00.shape.mask=Full
0.246	IN  DEF: ^.layer_0.shape.mask=Full
0.241	IN  DEF: ^.color=black
0.238	IN  DEF: ^.size=(?,?)
0.212	IN  DEF: ^.size.i=12
0.209	IN  DEF: ^.layer_00.pos=(?,?)
0.205	IN  DEF: ^.layer_00.shape.size=(?,?)
0.202	IN  DEF: ^.layer_0.pos=(?,?)
0.199	IN  DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color ^.layer_00.shape.color and layers
  _0: a rectangle with size ^.layer_00.shape.size and color ^.layer_0.shape.color and mask ^.layer_0.shape.mask at (^.layer_00.pos.i - ^.layer_0.pos.i,^.layer_00.pos.j - ^.layer_0.pos.j)
WHERE (Mi)
a background with size (12,?) and color black and layers
  _00: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _0: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 73.5 + 1711.3 = 1784.9
DL output with Mo: L = 53.9 + 0.0 = 53.9
DL input+output M: L = 127.4 + 1711.3 = 1838.7

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (12,13) and color black and layers
  _00: a rectangle with size (2,2) and color yellow and mask Full at (2,4)
  _0: a rectangle with size (4,4) and color red and mask Full at (1,3)
diff: 
delta:
   (60.2 bits)
data: a background with size (4,4) and color yellow and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (1,1)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,13) and color black and layers
  _00: a rectangle with size (2,2) and color yellow and mask Full at (2,4)
  _0: a rectangle with size (4,4) and color red and mask Full at (1,3)
diff: 
delta:
correct output grid

TRAIN b94a9452.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (12,11) and color black and layers
  _00: a rectangle with size (1,1) and color green and mask Full at (3,5)
  _0: a rectangle with size (3,3) and color blue and mask Full at (2,4)
diff: 
delta:
   (53.5 bits)
data: a background with size (3,3) and color green and layers
  _0: a rectangle with size (1,1) and color blue and mask Full at (1,1)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,11) and color black and layers
  _00: a rectangle with size (1,1) and color green and mask Full at (3,5)
  _0: a rectangle with size (3,3) and color blue and mask Full at (2,4)
diff: 
delta:
correct output grid

TRAIN b94a9452.json/2: 1 1st (SUCCESS)

## instance 3

> Input and output best reading:
data: a background with size (12,13) and color black and layers
  _00: a rectangle with size (1,1) and color pink and mask Full at (8,4)
  _0: a rectangle with size (5,5) and color yellow and mask Full at (6,2)
diff: 
delta:
   (57.4 bits)
data: a background with size (5,5) and color pink and layers
  _0: a rectangle with size (1,1) and color yellow and mask Full at (2,2)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,13) and color black and layers
  _00: a rectangle with size (1,1) and color pink and mask Full at (8,4)
  _0: a rectangle with size (5,5) and color yellow and mask Full at (6,2)
diff: 
delta:
correct output grid

TRAIN b94a9452.json/3: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,13) and color black and layers
  _00: a rectangle with size (2,2) and color cyan and mask Full at (3,4)
  _0: a rectangle with size (6,6) and color green and mask Full at (1,2)
diff:   ^.size.i
delta:
correct output grid

TEST b94a9452.json/1: 1 1st (SUCCESS)

# Performance measures on task
runtime-learning = 0.5 sec (0.5 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 1.00

=====================================
[-110] Checking task b9b7f026.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 56618.0 = 56626.9
DL output with Mo: L = 9.0 + 417.9 = 426.9
DL input+output M: L = 17.9 + 57035.9 = 57053.9

# learning a model for train pairs
2.000	
1.772	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.244	OUT DEF: ^.color=^.layer_0.shape.color
1.016	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.813	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.661	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.579	OUT DEF: ^.size=(?,?)
0.414	OUT DEF: ^.size.i=1
0.248	OUT DEF: ^.size.j=1
0.179	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.178	IN  DEF: ^.layer_01.shape.mask=Full
0.176	IN  DEF: ^.layer_011.shape.mask=Full
0.175	IN  DEF: ^.layer_00.shape.mask=Full
0.170	IN  OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
0.170	IN  DEF: ^.color=black
0.169	IN  DEF: ^.size=(?,?)
0.168	IN  DEF: ^.layer_011.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (1,1) and color ^.layer_0.shape.color and layers
WHERE (Mi)
a background with size (?,?) and color black and layers
  _00: a rectangle with size ? and color ? and mask Full at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask Full at ?
  _011: a rectangle with size ? and color ? and mask Full at (?,?)
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 126.6 + 7721.9 = 7848.5
DL output with Mo: L = 12.7 + 0.0 = 12.7
DL input+output M: L = 139.3 + 7721.9 = 7861.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (15,13) and color black and layers
  _00: a rectangle with size (3,5) and color red and mask Full at (7,3)
  _0: a rectangle with size (4,3) and color pink and mask Border at (1,1)
  _010: a rectangle with size (3,4) and color cyan and mask Full at (11,8)
  _01: a rectangle with size (3,3) and color green and mask Full at (1,8)
  _011: a rectangle with size (2,3) and color yellow and mask Full at (11,0)
  _0111: a rectangle with size (3,3) and color orange and mask Full at (5,9)
diff: 
delta: (3,5)=1  (3,6)=1  (4,5)=1  (4,6)=1 
   (285.0 bits)
data: a background with size (1,1) and color pink and layers
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,13) and color black and layers
  _00: a rectangle with size (3,5) and color red and mask Full at (7,3)
  _0: a rectangle with size (3,4) and color cyan and mask Full at (11,8)
  _010: a rectangle with size (4,3) and color pink and mask Border at (1,1)
  _01: a rectangle with size (3,3) and color green and mask Full at (1,8)
  _011: a rectangle with size (2,3) and color yellow and mask Full at (11,0)
  _0111: a rectangle with size (3,3) and color orange and mask Full at (5,9)
diff: 
delta: (3,5)=1  (3,6)=1  (4,5)=1  (4,6)=1 
! 1 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (15,13) and color black and layers
  _00: a rectangle with size (3,5) and color red and mask Full at (7,3)
  _0: a rectangle with size (4,3) and color pink and mask Border at (1,1)
  _010: a rectangle with size (3,4) and color cyan and mask Full at (11,8)
  _01: a rectangle with size (3,3) and color green and mask Full at (1,8)
  _011: a rectangle with size (2,3) and color yellow and mask Full at (11,0)
  _0111: a rectangle with size (3,3) and color orange and mask Full at (5,9)
diff: 
delta: (3,5)=1  (3,6)=1  (4,5)=1  (4,6)=1 
correct output grid

TRAIN b9b7f026.json/1: 1 2nd (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (15,17) and color black and layers
  _00: a rectangle with size (6,4) and color orange and mask Full at (0,13)
  _0: a rectangle with size (7,4) and color grey and mask xxxx|xxxx|xxxx|x..x|x..x|xxxx|xxxx at (3,7)
  _010: a rectangle with size (4,5) and color yellow and mask Full at (11,10)
  _01: a rectangle with size (6,3) and color red and mask Full at (6,3)
  _011: a rectangle with size (3,5) and color cyan and mask Full at (2,0)
  _0111: a rectangle with size (2,2) and color black and mask Full at (6,8)
diff: 
delta:
   (238.0 bits)
data: a background with size (1,1) and color grey and layers
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,17) and color black and layers
  _00: a rectangle with size (6,4) and color orange and mask Full at (0,13)
  _0: a rectangle with size (7,4) and color grey and mask xxxx|xxxx|xxxx|x..x|x..x|xxxx|xxxx at (3,7)
  _010: a rectangle with size (4,5) and color yellow and mask Full at (11,10)
  _01: a rectangle with size (6,3) and color red and mask Full at (6,3)
  _011: a rectangle with size (3,5) and color cyan and mask Full at (2,0)
  _0111: a rectangle with size (2,2) and color black and mask Full at (6,8)
diff: 
delta:
correct output grid

TRAIN b9b7f026.json/2: 1 1st (SUCCESS)

## instance 3

> Input and output best reading:
data: a background with size (16,17) and color black and layers
  _00: a rectangle with size (5,6) and color blue and mask Full at (1,2)
  _0: a rectangle with size (5,3) and color red and mask Full at (9,6)
  _010: a rectangle with size (6,5) and color green and mask Full at (2,10)
  _01: a rectangle with size (4,5) and color orange and mask Full at (9,11)
  _011: a rectangle with size (5,1) and color red and mask Full at (9,2)
  _0111: a rectangle with size (5,7) and color red and mask xxxxxxx|xxxxxxx|x...xxx|x...xxx|xxxxxxx at (9,2)
diff: 
delta:
   (249.2 bits)
data: a background with size (1,1) and color red and layers
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,17) and color black and layers
  _00: a rectangle with size (5,6) and color blue and mask Full at (1,2)
  _0: a rectangle with size (6,5) and color green and mask Full at (2,10)
  _010: a rectangle with size (5,3) and color red and mask Full at (9,6)
  _01: a rectangle with size (4,5) and color orange and mask Full at (9,11)
  _011: a rectangle with size (5,1) and color red and mask Full at (9,2)
  _0111: a rectangle with size (5,7) and color red and mask xxxxxxx|xxxxxxx|x...xxx|x...xxx|xxxxxxx at (9,2)
diff: 
delta:
! 1 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (16,17) and color black and layers
  _00: a rectangle with size (6,5) and color green and mask Full at (2,10)
  _0: a rectangle with size (5,6) and color blue and mask Full at (1,2)
  _010: a rectangle with size (5,3) and color red and mask Full at (9,6)
  _01: a rectangle with size (4,5) and color orange and mask Full at (9,11)
  _011: a rectangle with size (5,1) and color red and mask Full at (9,2)
  _0111: a rectangle with size (5,7) and color red and mask xxxxxxx|xxxxxxx|x...xxx|x...xxx|xxxxxxx at (9,2)
diff: 
delta:
! 1 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (16,17) and color black and layers
  _00: a rectangle with size (5,6) and color blue and mask Full at (1,2)
  _0: a rectangle with size (5,3) and color red and mask Full at (9,6)
  _010: a rectangle with size (6,5) and color green and mask Full at (2,10)
  _01: a rectangle with size (4,5) and color orange and mask Full at (9,11)
  _011: a rectangle with size (5,1) and color red and mask Full at (9,2)
  _0111: a rectangle with size (5,7) and color red and mask xxxxxxx|xxxxxxx|x...xxx|x...xxx|xxxxxxx at (9,2)
diff: 
delta:
correct output grid

TRAIN b9b7f026.json/3: 1 3rd (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,15) and color black and layers
  _00: a rectangle with size (6,8) and color red and mask Full at (1,0)
  _0: a rectangle with size (5,4) and color green and mask Full at (0,10)
  _010: a rectangle with size (4,4) and color yellow and mask Full at (6,9)
  _01: a rectangle with size (4,4) and color cyan and mask Full at (9,4)
  _011: a rectangle with size (3,3) and color grey and mask Full at (8,1)
  _0111: a rectangle with size (3,4) and color orange and mask Border at (11,10)
diff: 
delta:
! 1 wrong pixels (generated / expected)

TEST b9b7f026.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 4.6 sec (4.6 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 0.61
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-109] Checking task ba26e723.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 11849.0 = 11857.9
DL output with Mo: L = 9.0 + 19583.5 = 19592.4
DL input+output M: L = 17.9 + 31432.4 = 31450.4

# learning a model for train pairs
2.000	
1.366	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.252	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.211	OUT DEF: ^.size=^.size
1.183	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.160	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.143	OUT DEF: ^.layer_011.shape.color=^.layer_0.shape.color
1.121	OUT DEF: ^.layer_0.shape.mask=x.|xx|.x
1.078	OUT OBJECT at ^.layer_0110: a rectangle with size ? and color ? and mask ? at ?
1.055	OUT DEF: ^.layer_01.shape.mask=.x|xx|x.
1.039	OUT OBJECT at ^.layer_01101: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask x.|xx|.x at ?
  _01: a rectangle with size ? and color ? and mask .x|xx|x. at ?
  _0110: a rectangle with size ? and color ? and mask ? at ?
  _01101: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ^.layer_0.shape.color and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 4306.6 = 4335.5
DL output with Mo: L = 113.5 + 13082.7 = 13196.2
DL input+output M: L = 142.4 + 17389.3 = 17531.7

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,10) and color black and layers
  _0: a rectangle with size (3,10) and color yellow and mask x.x.x.x.x.|xxxxxxxxxx|.x.x.x.x.x at (0,0)
diff: 
delta:
   (79.6 bits)
data: a background with size (3,10) and color black and layers
  _0: a rectangle with size (3,2) and color yellow and mask x.|xx|.x at (0,4)
  _01: a rectangle with size (3,2) and color yellow and mask .x|xx|x. at (0,1)
  _0110: a rectangle with size (2,1) and color pink and mask Full at (0,0)
  _01101: a rectangle with size (2,1) and color pink and mask Full at (0,6)
  _011: a rectangle with size (3,2) and color yellow and mask .x|xx|x. at (0,7)
diff: 
delta: (1,3)=6  (1,9)=6  (2,3)=6  (2,9)=6 
   (200.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,10) and color black and layers
  _0: a rectangle with size (3,10) and color yellow and mask x.x.x.x.x.|xxxxxxxxxx|.x.x.x.x.x at (0,0)
diff: 
delta:
! 21 wrong pixels (generated / expected)

TRAIN ba26e723.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,11) and color black and layers
  _0: a rectangle with size (3,11) and color yellow and mask .x.x.x.x.x.|xxxxxxxxxxx|x.x.x.x.x.x at (0,0)
diff: 
delta:
   (83.3 bits)
data: a background with size (3,11) and color black and layers
  _0: a rectangle with size (3,2) and color yellow and mask x.|xx|.x at (0,1)
  _01: a rectangle with size (3,2) and color yellow and mask .x|xx|x. at (0,4)
  _0110: a rectangle with size (3,2) and color yellow and mask x.|xx|.x at (0,7)
  _01101: a rectangle with size (2,1) and color pink and mask Full at (0,3)
  _011: a rectangle with size (2,1) and color yellow and mask Full at (1,10)
diff: 
delta: (0,9)=6  (1,0)=6  (1,6)=6  (1,9)=6  (2,0)=6  (2,6)=6 
   (237.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,11) and color black and layers
  _0: a rectangle with size (3,11) and color yellow and mask .x.x.x.x.x.|xxxxxxxxxxx|x.x.x.x.x.x at (0,0)
diff: 
delta:
! 23 wrong pixels (generated / expected)

TRAIN ba26e723.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,11) and color black and layers
  _0: a rectangle with size (3,11) and color yellow and mask x.x.x.x.x.x|xxxxxxxxxxx|.x.x.x.x.x. at (0,0)
diff: 
delta:
   (83.3 bits)
data: a background with size (3,11) and color black and layers
  _0: a rectangle with size (3,2) and color yellow and mask x.|xx|.x at (0,4)
  _01: a rectangle with size (3,2) and color yellow and mask .x|xx|x. at (0,1)
  _0110: a rectangle with size (3,2) and color yellow and mask .x|xx|x. at (0,7)
  _01101: a rectangle with size (2,1) and color pink and mask Full at (0,0)
  _011: a rectangle with size (2,1) and color yellow and mask Full at (0,10)
diff: 
delta: (0,6)=6  (1,3)=6  (1,6)=6  (1,9)=6  (2,3)=6  (2,9)=6 
   (237.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,11) and color black and layers
  _0: a rectangle with size (3,11) and color yellow and mask x.x.x.x.x.x|xxxxxxxxxxx|.x.x.x.x.x. at (0,0)
diff: 
delta:
! 23 wrong pixels (generated / expected)

TRAIN ba26e723.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (3,13) and color black and layers
  _0: a rectangle with size (3,13) and color yellow and mask x.x.x.x.x.x.x|xxxxxxxxxxxxx|.x.x.x.x.x.x. at (0,0)
diff: 
delta:
   (90.5 bits)
data: a background with size (3,13) and color black and layers
  _0: a rectangle with size (3,2) and color yellow and mask x.|xx|.x at (0,4)
  _01: a rectangle with size (3,2) and color yellow and mask .x|xx|x. at (0,1)
  _0110: a rectangle with size (3,2) and color yellow and mask .x|xx|x. at (0,7)
  _01101: a rectangle with size (2,7) and color pink and mask Full at (1,3)
  _011: a rectangle with size (3,2) and color yellow and mask x.|xx|.x at (0,10)
diff: 
delta: (0,0)=6  (0,6)=6  (0,12)=6  (1,0)=6  (1,6)=6  (1,12)=6  (2,4)=0  (2,6)=0  (2,8)=0 
   (309.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,13) and color black and layers
  _0: a rectangle with size (3,13) and color yellow and mask x.x.x.x.x.x.x|xxxxxxxxxxxxx|.x.x.x.x.x.x. at (0,0)
diff: 
delta:
! 27 wrong pixels (generated / expected)

TRAIN ba26e723.json/4: 0 - (FAILURE)

## instance 5

> Input and output best reading:
data: a background with size (3,14) and color black and layers
  _0: a rectangle with size (3,14) and color yellow and mask .x.x.x.x.x.x.x|xxxxxxxxxxxxxx|x.x.x.x.x.x.x. at (0,0)
diff: 
delta:
   (94.0 bits)
data: a background with size (3,14) and color black and layers
  _0: a rectangle with size (3,2) and color yellow and mask x.|xx|.x at (0,1)
  _01: a rectangle with size (3,2) and color yellow and mask .x|xx|x. at (0,10)
  _0110: a rectangle with size (3,2) and color yellow and mask .x|xx|x. at (0,4)
  _01101: a rectangle with size (3,2) and color yellow and mask x.|xx|.x at (0,7)
  _011: a rectangle with size (2,1) and color yellow and mask Full at (0,13)
diff: 
delta: (0,3)=6  (0,9)=6  (1,0)=6  (1,3)=6  (1,6)=6  (1,9)=6  (1,12)=6  (2,0)=6  (2,6)=6  (2,12)=6 
   (323.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,14) and color black and layers
  _0: a rectangle with size (3,14) and color yellow and mask .x.x.x.x.x.x.x|xxxxxxxxxxxxxx|x.x.x.x.x.x.x. at (0,0)
diff: 
delta:
! 29 wrong pixels (generated / expected)

TRAIN ba26e723.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,17) and color black and layers
  _0: a rectangle with size (3,17) and color yellow and mask .x.x.x.x.x.x.x.x.|xxxxxxxxxxxxxxxxx|x.x.x.x.x.x.x.x.x at (0,0)
diff: 
delta:
! 35 wrong pixels (generated / expected)

TEST ba26e723.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.4 sec (27.4 sec/task)
bits-train-error = 13082.7 bits (13082.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-108] Checking task ba97ae07.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 21426.0 = 21435.0
DL output with Mo: L = 9.0 + 21426.0 = 21435.0
DL input+output M: L = 17.9 + 42852.1 = 42870.0

# learning a model for train pairs
2.000	
1.451	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.975	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.603	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.265	OUT OBJECT at ^.layer_00: ^.layer_01.shape at ?
0.209	OUT DEF: ^.layer_0=^.layer_0
0.175	OUT DEF: ^.size=^.size
0.155	OUT DEF: ^.layer_00=^.layer_01
0.151	IN  DEF: ^.layer_0.shape.mask=Full
0.147	IN  DEF: ^.layer_01.shape.mask=Full
0.144	IN  DEF: ^.color=black
0.141	OUT DEF: ^.color=black
0.139	IN  DEF: ^.size=(?,?)
0.137	IN  DEF: ^.layer_0.pos=(?,?)
0.134	IN  DEF: ^.layer_0.shape.size=(?,?)
0.132	IN  DEF: ^.layer_01.pos=(?,?)
0.130	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: ^.layer_01
  _0: ^.layer_0
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 67.4 + 2698.2 = 2765.6
DL output with Mo: L = 17.1 + 0.0 = 17.1
DL input+output M: L = 84.5 + 2698.2 = 2782.7

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (13,2) and color cyan and mask Full at (0,3)
  _01: a rectangle with size (3,13) and color green and mask Full at (3,0)
diff: 
delta:
   (78.1 bits)
data: a background with size (13,13) and color black and layers
  _00: a rectangle with size (3,13) and color green and mask Full at (3,0)
  _0: a rectangle with size (13,2) and color cyan and mask Full at (0,3)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (13,2) and color cyan and mask Full at (0,3)
  _01: a rectangle with size (3,13) and color green and mask Full at (3,0)
diff: 
delta:
correct output grid

TRAIN ba97ae07.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (7,9) and color black and layers
  _0: a rectangle with size (1,9) and color blue and mask Full at (3,0)
  _01: a rectangle with size (7,2) and color pink and mask Full at (0,2)
diff: 
delta:
   (66.4 bits)
data: a background with size (7,9) and color black and layers
  _00: a rectangle with size (7,2) and color pink and mask Full at (0,2)
  _0: a rectangle with size (1,9) and color blue and mask Full at (3,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,9) and color black and layers
  _0: a rectangle with size (1,9) and color blue and mask Full at (3,0)
  _01: a rectangle with size (7,2) and color pink and mask Full at (0,2)
diff: 
delta:
correct output grid

TRAIN ba97ae07.json/2: 1 1st (SUCCESS)

## instance 3

> Input and output best reading:
data: a background with size (8,7) and color black and layers
  _0: a rectangle with size (1,7) and color orange and mask Full at (3,0)
  _01: a rectangle with size (8,1) and color blue and mask Full at (0,2)
diff: 
delta:
   (63.4 bits)
data: a background with size (8,7) and color black and layers
  _00: a rectangle with size (8,1) and color blue and mask Full at (0,2)
  _0: a rectangle with size (1,7) and color orange and mask Full at (3,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,7) and color black and layers
  _0: a rectangle with size (1,7) and color orange and mask Full at (3,0)
  _01: a rectangle with size (8,1) and color blue and mask Full at (0,2)
diff: 
delta:
correct output grid

TRAIN ba97ae07.json/3: 1 1st (SUCCESS)

## instance 4

> Input and output best reading:
data: a background with size (8,6) and color black and layers
  _0: a rectangle with size (8,1) and color green and mask Full at (0,1)
  _01: a rectangle with size (1,6) and color red and mask Full at (4,0)
diff: 
delta:
   (62.0 bits)
data: a background with size (8,6) and color black and layers
  _00: a rectangle with size (1,6) and color red and mask Full at (4,0)
  _0: a rectangle with size (8,1) and color green and mask Full at (0,1)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,6) and color black and layers
  _0: a rectangle with size (8,1) and color green and mask Full at (0,1)
  _01: a rectangle with size (1,6) and color red and mask Full at (4,0)
diff: 
delta:
correct output grid

TRAIN ba97ae07.json/4: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,6) and color black and layers
  _0: a rectangle with size (11,2) and color yellow and mask Full at (0,2)
  _01: a rectangle with size (2,6) and color grey and mask Full at (2,0)
diff: 
delta:
correct output grid

TEST ba97ae07.json/1: 1 1st (SUCCESS)

# Performance measures on task
runtime-learning = 2.3 sec (2.3 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 1.00

=====================================
[-107] Checking task bb43febb.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 16125.5 = 16134.5
DL output with Mo: L = 9.0 + 16125.5 = 16134.5
DL input+output M: L = 17.9 + 32251.0 = 32268.9

# learning a model for train pairs
2.000	
1.394	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.008	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.722	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.476	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.264	OUT OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
0.234	OUT OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.210	OUT DEF: ^.size=^.size
0.197	OUT DEF: ^.layer_0=^.layer_0
0.183	OUT DEF: ^.layer_01=^.layer_01
0.178	OUT DEF: ^.layer_00.shape.color=red
0.172	OUT DEF: ^.layer_010.shape.color=red
0.166	IN  DEF: ^.layer_0.shape.color=grey
0.161	IN  DEF: ^.layer_01.shape.color=grey
0.158	IN  DEF: ^.layer_0.shape.mask=Full
0.155	IN  DEF: ^.layer_01.shape.mask=Full
0.152	OUT DEF: ^.layer_00.shape.mask=Full
0.149	OUT DEF: ^.layer_010.shape.mask=Full
0.147	OUT DEF: ^.color=black
0.145	IN  DEF: ^.color=black
0.144	OUT DEF: ^.layer_00.pos=(?,?)
0.139	OUT DEF: ^.layer_00.pos.i=^.layer_0.pos.i + 1
0.134	OUT DEF: ^.layer_00.pos.j=^.layer_0.pos.j + 1
0.132	IN  DEF: ^.size=(?,?)
0.122	IN  DEF: ^.size.i=10
0.111	IN  DEF: ^.size.j=10
0.109	IN  DEF: ^.layer_0.pos=(?,?)
0.108	OUT DEF: ^.layer_00.shape.size=(?,?)
0.101	OUT DEF: ^.layer_00.shape.size.j=^.layer_0.shape.size.j - 2
0.095	OUT DEF: ^.layer_00.shape.size.i=3
0.093	OUT DEF: ^.layer_010.pos=(?,?)
0.088	OUT DEF: ^.layer_010.pos.i=^.layer_01.pos.i + 1
0.083	OUT DEF: ^.layer_010.pos.j=^.layer_01.pos.j + 1
0.082	OUT DEF: ^.layer_010.shape.size=(?,?)
0.078	OUT DEF: ^.layer_010.shape.size.j=^.layer_01.shape.size.j - 2
0.074	OUT DEF: ^.layer_010.shape.size.i=^.layer_0.pos.i
0.072	IN  DEF: ^.layer_0.shape.size=(?,?)
0.064	IN  DEF: ^.layer_0.shape.size.i=5
0.063	IN  DEF: ^.layer_01.pos=(?,?)
0.061	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: a rectangle with size (3,^.layer_0.shape.size.j - 2) and color red and mask Full at (^.layer_0.pos.i + 1,^.layer_0.pos.j + 1)
  _0: ^.layer_0
  _010: a rectangle with size (^.layer_0.pos.i,^.layer_01.shape.size.j - 2) and color red and mask Full at (^.layer_01.pos.i + 1,^.layer_01.pos.j + 1)
  _01: ^.layer_01
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,?) and color grey and mask Full at (?,?)
  _01: a rectangle with size (?,?) and color grey and mask Full at (?,?)

DL input  with Mi: L = 84.9 + 758.8 = 843.7
DL output with Mo: L = 146.7 + 0.0 = 146.7
DL input+output M: L = 231.7 + 758.8 = 990.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,5) and color grey and mask Full at (2,0)
  _01: a rectangle with size (4,3) and color grey and mask Full at (3,6)
diff: 
delta:
   (37.4 bits)
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (3,3) and color red and mask Full at (3,1)
  _0: a rectangle with size (5,5) and color grey and mask Full at (2,0)
  _010: a rectangle with size (2,1) and color red and mask Full at (4,7)
  _01: a rectangle with size (4,3) and color grey and mask Full at (3,6)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,5) and color grey and mask Full at (2,0)
  _01: a rectangle with size (4,3) and color grey and mask Full at (3,6)
diff: 
delta:
correct output grid

TRAIN bb43febb.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,6) and color grey and mask Full at (1,1)
  _01: a rectangle with size (3,5) and color grey and mask Full at (7,4)
diff: 
delta:
   (38.5 bits)
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (3,4) and color red and mask Full at (2,2)
  _0: a rectangle with size (5,6) and color grey and mask Full at (1,1)
  _010: a rectangle with size (1,3) and color red and mask Full at (8,5)
  _01: a rectangle with size (3,5) and color grey and mask Full at (7,4)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,6) and color grey and mask Full at (1,1)
  _01: a rectangle with size (3,5) and color grey and mask Full at (7,4)
diff: 
delta:
correct output grid

TRAIN bb43febb.json/2: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,7) and color grey and mask Full at (4,3)
  _01: a rectangle with size (3,6) and color grey and mask Full at (0,0)
diff:   ^.layer_0.shape.size.i
delta:
! 15 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,6) and color grey and mask Full at (0,0)
  _01: a rectangle with size (6,7) and color grey and mask Full at (4,3)
diff:   ^.layer_0.shape.size.i
delta:
! 28 wrong pixels (generated / expected)

TEST bb43febb.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 3.5 sec (3.5 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-106] Checking task bbc9ae5d.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2222.9 = 2231.9
DL output with Mo: L = 9.0 + 10511.2 = 10520.1
DL input+output M: L = 17.9 + 12734.1 = 12752.0

# learning a model for train pairs
2.000	
1.300	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.088	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.036	IN  DEF: ^.layer_0.shape.mask=Full
1.002	IN  DEF: ^.color=black
0.975	IN  DEF: ^.size=(?,?)
0.922	IN  DEF: ^.size.i=1
0.895	IN  DEF: ^.layer_0.pos=(?,?)
0.802	IN  DEF: ^.layer_0.pos.j=(0)
0.772	IN  DEF: ^.layer_0.pos.i=0
0.744	IN  DEF: ^.layer_0.shape.size=(?,?)
0.692	IN  DEF: ^.layer_0.shape.size.i=1
0.686	OUT DEF: ^.size=(?,?)
0.648	OUT DEF: ^.size.j=^.size.j
0.643	OUT DEF: ^.layer_0.pos=(?,?)
0.628	OUT DEF: ^.layer_0.pos.i=(0)
0.622	OUT DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (?,^.size.j) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at ((0),?)
WHERE (Mi)
a background with size (1,?) and color black and layers
  _0: a rectangle with size (1,?) and color ? and mask Full at (0,(0))

DL input  with Mi: L = 36.5 + 837.6 = 874.1
DL output with Mo: L = 44.3 + 2377.5 = 2421.8
DL input+output M: L = 80.8 + 3215.1 = 3295.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (1,6) and color black and layers
  _0: a rectangle with size (1,2) and color blue and mask Full at (0,0)
diff: 
delta:
   (16.5 bits)
data: a background with size (3,6) and color black and layers
  _0: a rectangle with size (3,4) and color blue and mask xx..|xxx.|xxxx at (0,0)
diff: 
delta:
   (42.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (1,6) and color black and layers
  _0: a rectangle with size (1,2) and color blue and mask Full at (0,0)
diff: 
delta:
! size mismatch, 10x6 instead of 3x6

TRAIN bbc9ae5d.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (1,8) and color black and layers
  _0: a rectangle with size (1,1) and color red and mask Full at (0,0)
diff: 
delta:
   (15.3 bits)
data: a background with size (4,8) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask x...|xx..|xxx.|xxxx at (0,0)
diff: 
delta:
   (48.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (1,8) and color black and layers
  _0: a rectangle with size (1,1) and color red and mask Full at (0,0)
diff: 
delta:
! size mismatch, 10x8 instead of 4x8

TRAIN bbc9ae5d.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (1,10) and color black and layers
  _0: a rectangle with size (1,3) and color grey and mask Full at (0,0)
diff: 
delta:
   (19.1 bits)
data: a background with size (5,10) and color black and layers
  _0: a rectangle with size (5,7) and color grey and mask xxx....|xxxx...|xxxxx..|xxxxxx.|xxxxxxx at (0,0)
diff: 
delta:
   (70.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (1,10) and color black and layers
  _0: a rectangle with size (1,3) and color grey and mask Full at (0,0)
diff: 
delta:
! size mismatch, 10x10 instead of 5x10

TRAIN bbc9ae5d.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (1,6) and color black and layers
  _0: a rectangle with size (1,4) and color cyan and mask Full at (0,0)
diff: 
delta:
   (18.5 bits)
data: a background with size (3,6) and color cyan and layers
  _0: a rectangle with size (2,2) and color black and mask xx|.x at (0,4)
diff: 
delta:
   (37.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (1,6) and color black and layers
  _0: a rectangle with size (1,4) and color cyan and mask Full at (0,0)
diff: 
delta:
! size mismatch, 10x6 instead of 3x6

TRAIN bbc9ae5d.json/4: 0 - (FAILURE)

## instance 5

> Input and output best reading:
data: a background with size (1,6) and color black and layers
  _0: a rectangle with size (1,1) and color orange and mask Full at (0,0)
diff: 
delta:
   (14.5 bits)
data: a background with size (3,6) and color black and layers
  _0: a rectangle with size (3,3) and color orange and mask x..|xx.|xxx at (0,0)
diff: 
delta:
   (38.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (1,6) and color black and layers
  _0: a rectangle with size (1,1) and color orange and mask Full at (0,0)
diff: 
delta:
! size mismatch, 10x6 instead of 3x6

TRAIN bbc9ae5d.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (1,12) and color black and layers
  _0: a rectangle with size (1,3) and color blue and mask Full at (0,0)
diff: 
delta:
! size mismatch, 10x12 instead of 6x12

TEST bbc9ae5d.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.6 sec (0.6 sec/task)
bits-train-error = 2377.5 bits (2377.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-105] Checking task bc1d5164.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 7793.4 = 7802.4
DL output with Mo: L = 9.0 + 3781.5 = 3790.5
DL input+output M: L = 17.9 + 11574.9 = 11592.8

# learning a model for train pairs
2.000	
1.669	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.557	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.492	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.457	OUT DEF: ^.layer_0.pos=^.layer_0.pos
1.410	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
1.393	OUT DEF: ^.size=(?,?)
1.322	OUT DEF: ^.size.i=3
1.250	OUT DEF: ^.size.j=3
1.234	OUT DEF: ^.layer_0.shape.size=(?,?)
1.162	OUT DEF: ^.layer_0.shape.size.j=3
1.095	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.j + 1
1.085	IN  DEF: ^.color=black
1.077	IN  DEF: ^.size=(?,?)
1.027	IN  DEF: ^.size.j=7
0.983	IN  DEF: ^.size.i=5
0.975	IN  DEF: ^.layer_01.pos=(?,?)
0.967	IN  DEF: ^.layer_00.pos=(?,?)
0.941	IN  DEF: ^.layer_00.pos.j=5
0.933	IN  DEF: ^.layer_00.shape.size=(?,?)
0.885	IN  DEF: ^.layer_00.shape.size.j=2
0.877	IN  DEF: ^.layer_0.pos=(?,?)
0.851	IN  DEF: ^.layer_0.pos.j=(0)
0.827	IN  DEF: ^.layer_0.pos.i=0
0.820	IN  DEF: ^.layer_0.shape.size=(?,?)
0.812	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (3,3) and color ? and layers
  _0: a rectangle with size (^.layer_0.shape.size.j + 1,3) and color ? and mask ? at ^.layer_0.pos
WHERE (Mi)
a background with size (5,7) and color black and layers
  _00: a rectangle with size (?,2) and color ? and mask ? at (?,5)
  _0: a rectangle with size (?,?) and color ? and mask ? at (0,(0))
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 108.3 + 4171.2 = 4279.5
DL output with Mo: L = 54.3 + 943.1 = 997.5
DL input+output M: L = 162.6 + 5114.3 = 5276.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (5,7) and color black and layers
  _00: a rectangle with size (2,2) and color cyan and mask x.|xx at (0,5)
  _0: a rectangle with size (2,2) and color cyan and mask .x|xx at (0,0)
  _01: a rectangle with size (2,2) and color cyan and mask xx|.x at (3,0)
diff: 
delta: (3,5)=8  (3,6)=8  (4,5)=8 
   (124.3 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask .x.|xxx|.x. at (0,0)
diff: 
delta:
   (18.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,7) and color black and layers
  _00: a rectangle with size (5,2) and color cyan and mask Full at (0,5)
  _0: a rectangle with size (2,2) and color cyan and mask .x|xx at (0,0)
  _01: a rectangle with size (2,2) and color cyan and mask xx|.x at (3,0)
diff: 
delta: (0,6)=0  (2,5)=0  (2,6)=0  (4,6)=0 
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,7) and color black and layers
  _00: a rectangle with size (5,2) and color cyan and mask Full at (0,5)
  _0: a rectangle with size (2,2) and color cyan and mask xx|.x at (3,0)
  _01: a rectangle with size (2,2) and color cyan and mask .x|xx at (0,0)
diff:   ^.layer_0.pos.i
delta: (0,6)=0  (2,5)=0  (2,6)=0  (4,6)=0 
! 5 wrong pixels (generated / expected)

TRAIN bc1d5164.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (5,7) and color black and layers
  _00: a rectangle with size (2,2) and color red and mask xx|.x at (0,5)
  _0: a rectangle with size (1,2) and color red and mask Full at (0,0)
  _01: a rectangle with size (2,2) and color red and mask Odd Checkboard at (3,0)
diff: 
delta: (3,5)=2  (4,6)=2 
   (98.9 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask xxx|.xx|x.x at (0,0)
diff: 
delta:
   (18.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,7) and color black and layers
  _00: a rectangle with size (2,2) and color red and mask xx|.x at (0,5)
  _0: a rectangle with size (1,2) and color red and mask Full at (0,0)
  _01: a rectangle with size (2,2) and color red and mask Odd Checkboard at (3,0)
diff: 
delta: (3,5)=2  (4,6)=2 
! 9 wrong pixels (generated / expected)

TRAIN bc1d5164.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (5,7) and color black and layers
  _00: a rectangle with size (2,2) and color yellow and mask x.|xx at (0,5)
  _0: a rectangle with size (1,2) and color yellow and mask Full at (0,0)
  _01: a rectangle with size (1,1) and color yellow and mask Full at (4,0)
diff: 
delta: (4,6)=4 
   (72.0 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask xx.|.xx|x.x at (0,0)
diff: 
delta:
   (18.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,7) and color black and layers
  _00: a rectangle with size (2,2) and color yellow and mask x.|xx at (0,5)
  _0: a rectangle with size (1,2) and color yellow and mask Full at (0,0)
  _01: a rectangle with size (1,1) and color yellow and mask Full at (4,0)
diff: 
delta: (4,6)=4 
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,7) and color black and layers
  _00: a rectangle with size (2,2) and color yellow and mask x.|xx at (0,5)
  _0: a rectangle with size (1,1) and color yellow and mask Full at (4,0)
  _01: a rectangle with size (1,2) and color yellow and mask Full at (0,0)
diff:   ^.layer_0.pos.i
delta: (4,6)=4 
! 6 wrong pixels (generated / expected)

TRAIN bc1d5164.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (5,7) and color black and layers
  _00: a rectangle with size (1,2) and color yellow and mask Full at (4,5)
  _0: a rectangle with size (1,1) and color yellow and mask Full at (0,0)
  _01: a rectangle with size (1,1) and color yellow and mask Full at (0,6)
diff: 
delta: (4,0)=4 
   (63.3 bits)
data: a background with size (3,3) and color yellow and layers
  _0: a rectangle with size (2,3) and color black and mask .x.|xxx at (0,0)
diff: 
delta:
   (21.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,7) and color black and layers
  _00: a rectangle with size (1,2) and color yellow and mask Full at (4,5)
  _0: a rectangle with size (1,1) and color yellow and mask Full at (0,0)
  _01: a rectangle with size (1,1) and color yellow and mask Full at (0,6)
diff: 
delta: (4,0)=4 
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,7) and color black and layers
  _00: a rectangle with size (1,2) and color yellow and mask Full at (4,5)
  _0: a rectangle with size (1,1) and color yellow and mask Full at (4,0)
  _01: a rectangle with size (1,1) and color yellow and mask Full at (0,0)
diff:   ^.layer_0.pos.i
delta: (0,6)=4 
! 5 wrong pixels (generated / expected)

TRAIN bc1d5164.json/4: 0 - (FAILURE)

## instance 5

> Input and output best reading:
data: a background with size (5,7) and color black and layers
  _00: a rectangle with size (2,2) and color green and mask Even Checkboard at (0,5)
  _0: a rectangle with size (2,2) and color green and mask Odd Checkboard at (0,0)
  _01: a rectangle with size (1,1) and color green and mask Full at (4,6)
diff: 
delta:
   (58.6 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask .x.|x.x|..x at (0,0)
diff: 
delta:
   (18.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,7) and color black and layers
  _00: a rectangle with size (2,2) and color green and mask Even Checkboard at (0,5)
  _0: a rectangle with size (2,2) and color green and mask Odd Checkboard at (0,0)
  _01: a rectangle with size (1,1) and color green and mask Full at (4,6)
diff: 
delta:
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,7) and color black and layers
  _00: a rectangle with size (2,2) and color green and mask Even Checkboard at (0,5)
  _0: a rectangle with size (1,1) and color green and mask Full at (4,6)
  _01: a rectangle with size (2,2) and color green and mask Odd Checkboard at (0,0)
diff:   ^.layer_0.pos.j  ^.layer_0.pos.i
delta:
! 4 wrong pixels (generated / expected)

TRAIN bc1d5164.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,7) and color black and layers
  _00: a rectangle with size (1,2) and color blue and mask Full at (0,5)
  _0: a rectangle with size (1,1) and color blue and mask Full at (1,0)
  _01: a rectangle with size (1,1) and color blue and mask Full at (4,1)
diff:   ^.layer_0.pos.i
delta: (4,6)=1 
! 8 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,7) and color black and layers
  _00: a rectangle with size (1,2) and color blue and mask Full at (0,5)
  _0: a rectangle with size (1,1) and color blue and mask Full at (4,1)
  _01: a rectangle with size (1,1) and color blue and mask Full at (1,0)
diff:   ^.layer_0.pos.j  ^.layer_0.pos.i
delta: (4,6)=1 
! 5 wrong pixels (generated / expected)

TEST bc1d5164.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 7.7 sec (7.7 sec/task)
bits-train-error = 943.1 bits (943.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-104] Checking task bd4472b8.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3708.4 = 3717.4
DL output with Mo: L = 9.0 + 10350.8 = 10359.8
DL input+output M: L = 17.9 + 14059.2 = 14077.1

# learning a model for train pairs
2.000	
1.780	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.656	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.579	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.502	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.437	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.390	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.346	OUT DEF: ^.size=^.size
1.313	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.277	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.250	OUT DEF: ^.layer_01.shape.size=^.layer_0.shape.size
1.224	OUT DEF: ^.layer_011.shape.size=^.layer_0.shape.size
1.199	OUT DEF: ^.layer_0=^.layer_0
1.184	OUT OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
1.174	OUT OBJECT at ^.layer_0111111: ^.layer_01.shape at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: ^.layer_0
  _01: a rectangle with size ^.layer_0.shape.size and color ? and mask ? at ?
  _011: a rectangle with size ^.layer_0.shape.size and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?
  _0111111: ^.layer_01.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a point with color ? at ?
  _011: a point with color ? at ?

DL input  with Mi: L = 53.5 + 2584.1 = 2637.6
DL output with Mo: L = 116.6 + 4698.2 = 4814.8
DL input+output M: L = 170.1 + 7282.3 = 7452.4

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (8,3) and color black and layers
  _0: a rectangle with size (1,3) and color grey and mask Full at (1,0)
  _01: a point with color red at (0,0)
  _011: a point with color blue at (0,1)
diff: 
delta: (0,2)=4 
   (86.5 bits)
data: a background with size (8,3) and color yellow and layers
  _0: a rectangle with size (1,3) and color grey and mask Full at (1,0)
  _01: a rectangle with size (1,3) and color blue and mask Full at (3,0)
  _011: a rectangle with size (1,3) and color yellow and mask Full at (4,0)
  _0111: a rectangle with size (4,3) and color red and mask Full at (2,0)
  _01111: a rectangle with size (1,3) and color blue and mask Full at (6,0)
  _011111: a rectangle with size (1,1) and color blue and mask Full at (0,1)
  _0111111: a point with color red at (0,0)
diff: 
delta:
   (122.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,3) and color black and layers
  _0: a rectangle with size (1,3) and color grey and mask Full at (1,0)
  _01: a point with color red at (0,0)
  _011: a point with color blue at (0,1)
diff: 
delta: (0,2)=4 
! 21 wrong pixels (generated / expected)

TRAIN bd4472b8.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,4) and color black and layers
  _0: a rectangle with size (1,4) and color grey and mask Full at (1,0)
  _01: a point with color green at (0,0)
  _011: a point with color red at (0,1)
diff: 
delta: (0,2)=1  (0,3)=4 
   (110.5 bits)
data: a background with size (10,4) and color yellow and layers
  _0: a rectangle with size (1,4) and color grey and mask Full at (1,0)
  _01: a rectangle with size (1,4) and color green and mask Full at (2,0)
  _011: a rectangle with size (1,4) and color red and mask Full at (3,0)
  _0111: a rectangle with size (1,4) and color blue and mask Full at (4,0)
  _01111: a rectangle with size (1,4) and color green and mask Full at (6,0)
  _011111: a rectangle with size (1,4) and color red and mask Full at (7,0)
  _0111111: a point with color green at (0,0)
diff: 
delta: (0,1)=2  (0,2)=1  (8,0)=1  (8,1)=1  (8,2)=1  (8,3)=1 
   (239.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,4) and color black and layers
  _0: a rectangle with size (1,4) and color grey and mask Full at (1,0)
  _01: a point with color green at (0,0)
  _011: a point with color red at (0,1)
diff: 
delta: (0,2)=1  (0,3)=4 
! 36 wrong pixels (generated / expected)

TRAIN bd4472b8.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (6,2) and color black and layers
  _0: a rectangle with size (1,2) and color grey and mask Full at (1,0)
  _01: a point with color cyan at (0,0)
  _011: a point with color green at (0,1)
diff: 
delta:
   (61.5 bits)
data: a background with size (6,2) and color cyan and layers
  _0: a rectangle with size (1,2) and color grey and mask Full at (1,0)
  _01: a rectangle with size (1,2) and color cyan and mask Full at (2,0)
  _011: a rectangle with size (1,2) and color green and mask Full at (3,0)
  _0111: a rectangle with size (1,2) and color green and mask Full at (5,0)
  _01111: a rectangle with size (1,1) and color cyan and mask Full at (0,0)
  _011111: a rectangle with size (1,1) and color green and mask Full at (0,1)
  _0111111: a point with color cyan at (4,0)
diff: 
delta:
   (108.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,2) and color black and layers
  _0: a rectangle with size (1,2) and color grey and mask Full at (1,0)
  _01: a point with color cyan at (0,0)
  _011: a point with color green at (0,1)
diff: 
delta:
! 10 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (6,2) and color grey and layers
  _0: a rectangle with size (4,2) and color black and mask Full at (2,0)
  _01: a point with color cyan at (0,0)
  _011: a point with color green at (0,1)
diff: 
delta:
! 12 wrong pixels (generated / expected)

TRAIN bd4472b8.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,5) and color black and layers
  _0: a rectangle with size (1,5) and color grey and mask Full at (1,0)
  _01: a point with color blue at (0,0)
  _011: a point with color red at (0,1)
diff: 
delta: (0,2)=3  (0,3)=4  (0,4)=8 
! 55 wrong pixels (generated / expected)

TEST bd4472b8.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 24.2 sec (24.2 sec/task)
bits-train-error = 4698.2 bits (4698.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-103] Checking task bda2d7a6.json: 3 train, 2 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 12360.7 = 12369.6
DL output with Mo: L = 9.0 + 12360.7 = 12369.6
DL input+output M: L = 17.9 + 24721.3 = 24739.3

# learning a model for train pairs
2.000	
1.436	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.874	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.642	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.439	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.398	OUT DEF: ^.size=^.size
0.361	IN  DEF: ^.layer_0.shape.mask=Border
0.332	OUT DEF: ^.layer_01.shape.size=^.layer_01.shape.size
0.303	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
0.280	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.257	OUT DEF: ^.layer_01.pos=^.layer_01.pos
0.243	OUT DEF: ^.color=^.layer_01.shape.color
0.231	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
0.220	OUT DEF: ^.layer_01.shape.color=^.layer_0.shape.color
0.209	OUT DEF: ^.layer_0.shape.color=^.color
0.201	OUT DEF: ^.layer_01.shape.mask=^.layer_01.shape.mask
0.199	IN  DEF: ^.layer_0.pos=(?,?)
0.189	IN  DEF: ^.layer_0.pos.i=1
0.179	IN  DEF: ^.layer_0.pos.j=1
0.177	IN  DEF: ^.size=(?,?)
0.174	IN  DEF: ^.layer_0.shape.size=(?,?)
0.171	IN  DEF: ^.layer_01.pos=(?,?)
0.161	IN  DEF: ^.layer_01.pos.i=2
0.152	IN  DEF: ^.layer_01.pos.j=2
0.149	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ^.layer_01.shape.color and layers
  _0: a rectangle with size ^.layer_0.shape.size and color ^.color and mask ^.layer_0.shape.mask at ^.layer_0.pos
  _01: a rectangle with size ^.layer_01.shape.size and color ^.layer_0.shape.color and mask ^.layer_01.shape.mask at ^.layer_01.pos
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask Border at (1,1)
  _01: a rectangle with size (?,?) and color ? and mask ? at (2,2)

DL input  with Mi: L = 84.2 + 1713.5 = 1797.7
DL output with Mo: L = 44.2 + 0.0 = 44.2
DL input+output M: L = 128.3 + 1713.5 = 1841.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (6,6) and color green and layers
  _0: a rectangle with size (4,4) and color red and mask Border at (1,1)
  _01: a rectangle with size (2,2) and color black and mask Full at (2,2)
diff: 
delta:
   (55.8 bits)
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (4,4) and color green and mask Border at (1,1)
  _01: a rectangle with size (2,2) and color red and mask Full at (2,2)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,6) and color green and layers
  _0: a rectangle with size (4,4) and color red and mask Border at (1,1)
  _01: a rectangle with size (2,2) and color black and mask Full at (2,2)
diff: 
delta:
correct output grid

TRAIN bda2d7a6.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (4,4) and color orange and mask Border at (1,1)
  _01: a rectangle with size (2,2) and color pink and mask Full at (2,2)
diff: 
delta:
   (49.3 bits)
data: a background with size (6,6) and color pink and layers
  _0: a rectangle with size (4,4) and color black and mask Border at (1,1)
  _01: a rectangle with size (2,2) and color orange and mask Full at (2,2)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (4,4) and color orange and mask Border at (1,1)
  _01: a rectangle with size (2,2) and color pink and mask Full at (2,2)
diff: 
delta:
correct output grid

TRAIN bda2d7a6.json/2: 1 1st (SUCCESS)

## instance 3

> Input and output best reading:
data: a background with size (8,8) and color cyan and layers
  _0: a rectangle with size (6,6) and color black and mask Border at (1,1)
  _01: a rectangle with size (4,4) and color grey and mask Border at (2,2)
diff: 
delta:
   (66.2 bits)
data: a background with size (8,8) and color grey and layers
  _0: a rectangle with size (6,6) and color cyan and mask Border at (1,1)
  _01: a rectangle with size (4,4) and color black and mask Border at (2,2)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,8) and color cyan and layers
  _0: a rectangle with size (6,6) and color black and mask Border at (1,1)
  _01: a rectangle with size (4,4) and color grey and mask Border at (2,2)
diff: 
delta:
correct output grid

TRAIN bda2d7a6.json/3: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,6) and color brown and layers
  _0: a rectangle with size (4,4) and color black and mask Border at (1,1)
  _01: a rectangle with size (2,2) and color blue and mask Full at (2,2)
diff: 
delta:
correct output grid

TEST bda2d7a6.json/1: 1 1st (SUCCESS)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,8) and color green and layers
  _0: a rectangle with size (6,6) and color orange and mask Border at (1,1)
  _01: a rectangle with size (4,4) and color pink and mask Border at (2,2)
diff: 
delta:
correct output grid

TEST bda2d7a6.json/2: 1 1st (SUCCESS)

# Performance measures on task
runtime-learning = 3.2 sec (3.2 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 1.00

=====================================
[-102] Checking task bdad9b1f.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1842.0 = 1851.0
DL output with Mo: L = 9.0 + 4331.8 = 4340.8
DL input+output M: L = 17.9 + 6173.8 = 6191.8

# learning a model for train pairs
2.000	
1.722	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.433	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.312	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.171	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.096	OUT DEF: ^.size=^.size
1.054	OUT DEF: ^.layer_01.pos=^.layer_01.pos
1.031	OUT OBJECT at ^.layer_00: a point with color ? at ?
1.009	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.960	IN  DEF: ^.layer_0.shape.color=red
0.934	IN  DEF: ^.layer_0.shape.mask=Full
0.913	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.863	IN  DEF: ^.layer_01.shape.color=cyan
0.837	IN  DEF: ^.layer_01.shape.mask=Full
0.816	OUT DEF: ^.layer_00.shape.color=yellow
0.800	IN  DEF: ^.color=black
0.788	IN  DEF: ^.layer_0.pos=(?,?)
0.776	IN  DEF: ^.size=(?,?)
0.697	IN  DEF: ^.size.i=6
0.619	IN  DEF: ^.size.j=6
0.607	IN  DEF: ^.layer_0.shape.size=(?,?)
0.561	IN  DEF: ^.layer_0.shape.size.j=2
0.535	IN  DEF: ^.layer_0.shape.size.i=1
0.523	IN  DEF: ^.layer_01.pos=(?,?)
0.481	IN  DEF: ^.layer_01.pos.i=(0)
0.470	IN  DEF: ^.layer_01.shape.size=(?,?)
0.423	IN  DEF: ^.layer_01.shape.size.i=2
0.398	IN  DEF: ^.layer_01.shape.size.j=1
0.387	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
0.376	OUT DEF: ^.layer_01.shape.mask=^.layer_01.shape.mask
0.369	OUT DEF: ^.color=black
0.364	OUT DEF: ^.layer_00.pos=(?,?)
0.346	OUT DEF: ^.layer_00.pos.i=^.layer_0.pos.i
0.329	OUT DEF: ^.layer_00.pos.j=^.layer_01.pos.j
0.324	OUT DEF: ^.layer_0.pos=(?,?)
0.306	OUT DEF: ^.layer_0.pos.j=(0)
0.288	OUT DEF: ^.layer_0.pos.i=^.layer_0.pos.i
0.283	OUT DEF: ^.layer_0.shape.size=(?,?)
0.249	OUT DEF: ^.layer_0.shape.size.j=^.size.j
0.238	OUT DEF: ^.layer_0.shape.size.i=1
0.233	OUT DEF: ^.layer_01.shape.size=(?,?)
0.199	OUT DEF: ^.layer_01.shape.size.i=^.size.i
0.188	OUT DEF: ^.layer_01.shape.size.j=1

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: a point with color yellow at (^.layer_0.pos.i,^.layer_01.pos.j)
  _0: a rectangle with size (1,^.size.j) and color ^.layer_0.shape.color and mask ^.layer_0.shape.mask at (^.layer_0.pos.i,(0))
  _01: a rectangle with size (^.size.i,1) and color ^.layer_01.shape.color and mask ^.layer_01.shape.mask at ^.layer_01.pos
WHERE (Mi)
a background with size (6,6) and color black and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (?,?)
  _01: a rectangle with size (2,1) and color cyan and mask Full at ((0),?)

DL input  with Mi: L = 78.8 + 234.4 = 313.3
DL output with Mo: L = 82.3 + 0.0 = 82.3
DL input+output M: L = 161.1 + 234.4 = 395.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (2,0)
  _01: a rectangle with size (2,1) and color cyan and mask Full at (0,4)
diff: 
delta:
   (11.7 bits)
data: a background with size (6,6) and color black and layers
  _00: a point with color yellow at (2,4)
  _0: a rectangle with size (1,6) and color red and mask Full at (2,0)
  _01: a rectangle with size (6,1) and color cyan and mask Full at (0,4)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (2,0)
  _01: a rectangle with size (2,1) and color cyan and mask Full at (0,4)
diff: 
delta:
correct output grid

TRAIN bdad9b1f.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (3,4)
  _01: a rectangle with size (2,1) and color cyan and mask Full at (0,1)
diff: 
delta:
   (11.7 bits)
data: a background with size (6,6) and color black and layers
  _00: a point with color yellow at (3,1)
  _0: a rectangle with size (1,6) and color red and mask Full at (3,0)
  _01: a rectangle with size (6,1) and color cyan and mask Full at (0,1)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (3,4)
  _01: a rectangle with size (2,1) and color cyan and mask Full at (0,1)
diff: 
delta:
correct output grid

TRAIN bdad9b1f.json/2: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (4,0)
  _01: a rectangle with size (2,1) and color cyan and mask Full at (0,3)
diff: 
delta:
correct output grid

TEST bdad9b1f.json/1: 1 1st (SUCCESS)

# Performance measures on task
runtime-learning = 6.2 sec (6.2 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 1.00

=====================================
[-101] Checking task be94b721.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 12645.7 = 12654.6
DL output with Mo: L = 9.0 + 2515.9 = 2524.8
DL input+output M: L = 17.9 + 15161.5 = 15179.5

# learning a model for train pairs
2.000	
1.697	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.064	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.867	OUT DEF: ^.size=^.layer_0.shape.size
0.692	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.583	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.564	OUT DEF: ^.layer_0.pos=(?,?)
0.514	OUT DEF: ^.layer_0.pos.i=(0)
0.471	OUT DEF: ^.layer_0.pos.j=(0)
0.466	IN  DEF: ^.color=black
0.462	IN  DEF: ^.layer_0.pos=(?,?)
0.450	IN  DEF: ^.layer_0.pos.i=1
0.446	IN  DEF: ^.size=(?,?)
0.442	IN  DEF: ^.layer_0.shape.size=(?,?)
0.439	IN  DEF: ^.layer_01.pos=(?,?)
0.426	IN  DEF: ^.layer_01.pos.i=1
0.423	IN  DEF: ^.layer_011.pos=(?,?)
0.419	IN  DEF: ^.layer_01.shape.size=(?,?)
0.415	IN  DEF: ^.layer_011.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color ? and layers
  _0: ^.layer_0.shape at ((0),(0))
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (1,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (1,?)
  _011: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 103.2 + 4400.1 = 4503.3
DL output with Mo: L = 25.8 + 123.4 = 149.2
DL input+output M: L = 129.0 + 4523.5 = 4652.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (7,13) and color black and layers
  _0: a rectangle with size (4,3) and color red and mask xx.|.x.|.xx|xxx at (1,1)
  _01: a rectangle with size (2,2) and color green and mask xx|.x at (1,5)
  _011: a rectangle with size (3,3) and color blue and mask .x.|xx.|xxx at (2,8)
diff: 
delta:
   (116.4 bits)
data: a background with size (4,3) and color black and layers
  _0: a rectangle with size (4,3) and color red and mask xx.|.x.|.xx|xxx at (0,0)
diff: 
delta:
   (1.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,13) and color black and layers
  _0: a rectangle with size (4,3) and color red and mask xx.|.x.|.xx|xxx at (1,1)
  _01: a rectangle with size (2,2) and color green and mask xx|.x at (1,5)
  _011: a rectangle with size (3,3) and color blue and mask .x.|xx.|xxx at (2,8)
diff: 
delta:
correct output grid

TRAIN be94b721.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (5,10) and color black and layers
  _0: a rectangle with size (3,2) and color yellow and mask Full at (1,4)
  _01: a rectangle with size (3,3) and color green and mask .x.|xxx|.x. at (1,0)
  _011: a rectangle with size (2,2) and color pink and mask xx|.x at (0,7)
diff: 
delta:
   (98.3 bits)
data: a background with size (3,2) and color brown and layers
  _0: a rectangle with size (3,2) and color yellow and mask Full at (0,0)
diff: 
delta:
   (8.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,10) and color black and layers
  _0: a rectangle with size (3,2) and color yellow and mask Full at (1,4)
  _01: a rectangle with size (3,3) and color green and mask .x.|xxx|.x. at (1,0)
  _011: a rectangle with size (2,2) and color pink and mask xx|.x at (0,7)
diff: 
delta:
correct output grid

TRAIN be94b721.json/2: 1 1st (SUCCESS)

## instance 3

> Input and output best reading:
data: a background with size (6,11) and color black and layers
  _0: a rectangle with size (4,3) and color cyan and mask xxx|.x.|xx.|xx. at (1,1)
  _01: a rectangle with size (4,2) and color orange and mask xx|.x|.x|.x at (1,8)
  _011: a rectangle with size (3,2) and color red and mask .x|xx|.x at (2,5)
diff: 
delta:
   (116.4 bits)
data: a background with size (4,3) and color black and layers
  _0: a rectangle with size (4,3) and color cyan and mask xxx|.x.|xx.|xx. at (0,0)
diff: 
delta:
   (1.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,11) and color black and layers
  _0: a rectangle with size (4,3) and color cyan and mask xxx|.x.|xx.|xx. at (1,1)
  _01: a rectangle with size (4,2) and color orange and mask xx|.x|.x|.x at (1,8)
  _011: a rectangle with size (3,2) and color red and mask .x|xx|.x at (2,5)
diff: 
delta:
correct output grid

TRAIN be94b721.json/3: 1 1st (SUCCESS)

## instance 4

> Input and output best reading:
data: a background with size (7,9) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask xxx|.x.|xxx at (1,6)
  _01: a rectangle with size (3,2) and color orange and mask x.|xx|.x at (1,3)
  _011: a rectangle with size (2,3) and color cyan and mask xxx|.x. at (4,0)
diff: 
delta:
   (108.9 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask xxx|.x.|xxx at (0,0)
diff: 
delta:
   (1.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,9) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask xxx|.x.|xxx at (1,6)
  _01: a rectangle with size (3,2) and color orange and mask x.|xx|.x at (1,3)
  _011: a rectangle with size (2,3) and color cyan and mask xxx|.x. at (4,0)
diff: 
delta:
correct output grid

TRAIN be94b721.json/4: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (4,3) and color green and mask xxx|xxx|x.x|x.x at (2,3)
  _01: a rectangle with size (3,3) and color pink and mask .xx|xxx|xx. at (6,6)
  _011: a rectangle with size (2,3) and color grey and mask xxx|xx. at (7,1)
diff:   ^.layer_01.pos.i  ^.layer_0.pos.i
delta: (1,0)=4  (2,0)=4  (2,1)=4  (3,1)=4 
correct output grid

TEST be94b721.json/1: 1 1st (SUCCESS)

# Performance measures on task
runtime-learning = 1.4 sec (1.4 sec/task)
bits-train-error = 123.4 bits (123.4 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 1.00

=====================================
[-100] Checking task beb8660c.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 8571.1 = 8580.1
DL output with Mo: L = 9.0 + 8571.1 = 8580.1
DL input+output M: L = 17.9 + 17142.2 = 17160.1

# learning a model for train pairs
2.000	
1.797	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.595	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.394	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.254	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
1.110	OUT OBJECT at ^.layer_00: ^.layer_00.shape at ?
1.025	IN  OBJECT at ^.layer_001: a rectangle with size ? and color ? and mask ? at ?
0.946	OUT OBJECT at ^.layer_001: ^.layer_001.shape at ?
0.893	OUT DEF: ^.size=^.size
0.862	OUT DEF: ^.layer_00=^.layer_00
0.835	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.819	OUT DEF: ^.layer_0.shape.color=^.layer_01.shape.color
0.803	IN  DEF: ^.layer_00.shape.color=cyan
0.794	OUT DEF: ^.layer_0.shape.mask=Full
0.786	IN  DEF: ^.layer_00.shape.mask=Full
0.778	IN  DEF: ^.layer_001.shape.mask=Full
0.770	IN  DEF: ^.layer_01.shape.mask=Full
0.764	OUT DEF: ^.color=black
0.759	IN  DEF: ^.color=black
0.754	IN  DEF: ^.layer_0.shape.mask=Full
0.747	IN  DEF: ^.layer_00.pos=(?,?)
0.735	IN  DEF: ^.layer_00.pos.j=(0)
0.731	OUT DEF: ^.layer_001.pos=(?,?)
0.719	OUT DEF: ^.layer_001.pos.i=^.layer_00.pos.i - 1
0.707	OUT DEF: ^.layer_001.pos.j=^.layer_001.shape.size.i
0.703	OUT DEF: ^.layer_0.pos=(?,?)
0.691	OUT DEF: ^.layer_0.pos.i=^.layer_0.pos.i - ^.layer_0.pos.j
0.679	OUT DEF: ^.layer_0.pos.j=^.layer_01.pos.j
0.675	OUT DEF: ^.layer_0.shape.size=(?,?)
0.667	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.i
0.663	OUT DEF: ^.layer_01.pos=(?,?)
0.651	OUT DEF: ^.layer_01.pos.i=^.layer_00.pos.i - 2
0.640	OUT DEF: ^.layer_01.pos.j=^.layer_00.pos.j + 2
0.636	IN  DEF: ^.size=(?,?)
0.632	IN  DEF: ^.layer_00.shape.size=(?,?)
0.624	IN  DEF: ^.layer_00.shape.size.i=1
0.620	IN  DEF: ^.layer_001.pos=(?,?)
0.616	IN  DEF: ^.layer_001.shape.size=(?,?)
0.612	IN  DEF: ^.layer_0.pos=(?,?)
0.608	IN  DEF: ^.layer_0.shape.size=(?,?)
0.600	IN  DEF: ^.layer_001.shape.size.i=1
0.595	IN  DEF: ^.layer_01.pos=(?,?)
0.587	IN  DEF: ^.layer_0.shape.size.i=1

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: ^.layer_00
  _001: ^.layer_001.shape at (^.layer_00.pos.i - 1,^.layer_001.shape.size.i)
  _0: a rectangle with size (^.layer_0.shape.size.i,?) and color ^.layer_01.shape.color and mask Full at (^.layer_0.pos.i - ^.layer_0.pos.j,^.layer_01.pos.j)
  _01: ^.layer_0.shape at (^.layer_00.pos.i - 2,^.layer_00.pos.j + 2)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _00: a rectangle with size (1,?) and color cyan and mask Full at (?,(0))
  _001: a rectangle with size (1,?) and color ? and mask Full at (?,?)
  _0: a rectangle with size (1,?) and color ? and mask Full at (?,?)
  _01: a rectangle with size ? and color ? and mask Full at (?,?)

DL input  with Mi: L = 115.4 + 3502.1 = 3617.5
DL output with Mo: L = 132.1 + 1288.8 = 1420.9
DL input+output M: L = 247.6 + 4790.9 = 5038.4

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,7) and color black and layers
  _00: a rectangle with size (1,7) and color cyan and mask Full at (9,0)
  _001: a rectangle with size (1,6) and color grey and mask Full at (4,1)
  _0: a rectangle with size (1,5) and color pink and mask Full at (6,0)
  _01: a rectangle with size (1,4) and color yellow and mask Full at (7,3)
diff: 
delta: (0,1)=2  (0,2)=2  (1,4)=3  (2,0)=1  (2,1)=1  (2,2)=1 
   (210.1 bits)
data: a background with size (10,7) and color black and layers
  _00: a rectangle with size (1,7) and color cyan and mask Full at (9,0)
  _001: a rectangle with size (1,6) and color grey and mask Full at (8,1)
  _0: a rectangle with size (1,4) and color yellow and mask Full at (6,3)
  _01: a rectangle with size (1,5) and color pink and mask Full at (7,2)
diff: 
delta: (3,6)=3  (4,5)=2  (4,6)=2  (5,4)=1  (5,5)=1  (5,6)=1 
   (122.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,7) and color black and layers
  _00: a rectangle with size (1,7) and color cyan and mask Full at (9,0)
  _001: a rectangle with size (1,6) and color grey and mask Full at (4,1)
  _0: a rectangle with size (1,5) and color pink and mask Full at (6,0)
  _01: a rectangle with size (1,4) and color yellow and mask Full at (7,3)
diff: 
delta: (0,1)=2  (0,2)=2  (1,4)=3  (2,0)=1  (2,1)=1  (2,2)=1 
! 8 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,7) and color black and layers
  _00: a rectangle with size (1,7) and color cyan and mask Full at (9,0)
  _001: a rectangle with size (1,6) and color grey and mask Full at (4,1)
  _0: a rectangle with size (1,4) and color yellow and mask Full at (7,3)
  _01: a rectangle with size (1,5) and color pink and mask Full at (6,0)
diff: 
delta: (0,1)=2  (0,2)=2  (1,4)=3  (2,0)=1  (2,1)=1  (2,2)=1 
! 17 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,7) and color black and layers
  _00: a rectangle with size (1,7) and color cyan and mask Full at (9,0)
  _001: a rectangle with size (1,5) and color pink and mask Full at (6,0)
  _0: a rectangle with size (1,6) and color grey and mask Full at (4,1)
  _01: a rectangle with size (1,4) and color yellow and mask Full at (7,3)
diff: 
delta: (0,1)=2  (0,2)=2  (1,4)=3  (2,0)=1  (2,1)=1  (2,2)=1 
! 23 wrong pixels (generated / expected)

TRAIN beb8660c.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (7,4) and color black and layers
  _00: a rectangle with size (1,4) and color cyan and mask Full at (6,0)
  _001: a rectangle with size (1,3) and color red and mask Full at (2,0)
  _0: a rectangle with size (1,2) and color green and mask Full at (4,1)
  _01: a rectangle with size (1,1) and color blue and mask Full at (0,3)
diff: 
delta:
   (76.8 bits)
data: a background with size (7,4) and color black and layers
  _00: a rectangle with size (1,4) and color cyan and mask Full at (6,0)
  _001: a rectangle with size (1,3) and color red and mask Full at (5,1)
  _0: a rectangle with size (1,1) and color blue and mask Full at (3,3)
  _01: a rectangle with size (1,2) and color green and mask Full at (4,2)
diff: 
delta:
   (2.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,4) and color black and layers
  _00: a rectangle with size (1,4) and color cyan and mask Full at (6,0)
  _001: a rectangle with size (1,3) and color red and mask Full at (2,0)
  _0: a rectangle with size (1,2) and color green and mask Full at (4,1)
  _01: a rectangle with size (1,1) and color blue and mask Full at (0,3)
diff: 
delta:
correct output grid

TRAIN beb8660c.json/2: 1 1st (SUCCESS)

## instance 3

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _00: a rectangle with size (1,3) and color cyan and mask Full at (2,0)
  _001: a rectangle with size (1,2) and color red and mask Full at (0,0)
  _0: a rectangle with size (1,1) and color yellow and mask Full at (1,1)
  _01: a rectangle with size (1,1) and color black and mask Full at (1,0)
diff: 
delta:
   (63.4 bits)
data: a background with size (3,3) and color black and layers
  _00: a rectangle with size (1,3) and color cyan and mask Full at (2,0)
  _001: a rectangle with size (1,2) and color red and mask Full at (1,1)
  _0: a rectangle with size (1,2) and color black and mask Full at (0,0)
  _01: a rectangle with size (1,1) and color yellow and mask Full at (0,2)
diff: 
delta:
   (4.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _00: a rectangle with size (1,3) and color cyan and mask Full at (2,0)
  _001: a rectangle with size (1,2) and color red and mask Full at (0,0)
  _0: a rectangle with size (1,1) and color yellow and mask Full at (1,1)
  _01: a rectangle with size (1,1) and color black and mask Full at (1,0)
diff: 
delta:
correct output grid

TRAIN beb8660c.json/3: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,8) and color black and layers
  _00: a rectangle with size (1,8) and color cyan and mask Full at (10,0)
  _001: a rectangle with size (1,7) and color red and mask Full at (6,0)
  _0: a rectangle with size (1,6) and color green and mask Full at (7,2)
  _01: a rectangle with size (1,5) and color yellow and mask Full at (3,1)
diff: 
delta: (0,0)=6  (0,1)=6  (0,2)=6  (1,4)=1  (1,5)=1  (1,6)=1  (1,7)=1  (4,5)=7# (4,6)=7# (8,1)=9#
! 17 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (11,8) and color black and layers
  _00: a rectangle with size (1,8) and color cyan and mask Full at (10,0)
  _001: a rectangle with size (1,7) and color red and mask Full at (6,0)
  _0: a rectangle with size (1,5) and color yellow and mask Full at (3,1)
  _01: a rectangle with size (1,6) and color green and mask Full at (7,2)
diff: 
delta: (0,0)=6  (0,1)=6  (0,2)=6  (1,4)=1  (1,5)=1  (1,6)=1  (1,7)=1  (4,5)=7# (4,6)=7# (8,1)=9#
! 23 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (11,8) and color black and layers
  _00: a rectangle with size (1,8) and color cyan and mask Full at (10,0)
  _001: a rectangle with size (1,6) and color green and mask Full at (7,2)
  _0: a rectangle with size (1,7) and color red and mask Full at (6,0)
  _01: a rectangle with size (1,5) and color yellow and mask Full at (3,1)
diff: 
delta: (0,0)=6  (0,1)=6  (0,2)=6  (1,4)=1  (1,5)=1  (1,6)=1  (1,7)=1  (4,5)=7# (4,6)=7# (8,1)=9#
! 30 wrong pixels (generated / expected)

TEST beb8660c.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 15.0 sec (15.0 sec/task)
bits-train-error = 1288.8 bits (1288.8 bits/task)
acc-train-micro = 0.67 tasks (66.67%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.67
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-99] Checking task c0f76784.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 20381.9 = 20390.8
DL output with Mo: L = 9.0 + 28374.7 = 28383.6
DL input+output M: L = 17.9 + 48756.5 = 48774.5

# learning a model for train pairs
2.000	
1.594	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.276	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.978	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.743	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.589	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.477	IN  OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
0.369	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.322	OUT OBJECT at ^.layer_010: ^.layer_010.shape at ?
0.301	OUT DEF: ^.size=^.size
0.289	OUT DEF: ^.layer_0=^.layer_0
0.277	OUT DEF: ^.layer_010=^.layer_010
0.265	OUT DEF: ^.layer_01=^.layer_01
0.258	IN  DEF: ^.layer_0.shape.color=grey
0.251	IN  DEF: ^.layer_010.shape.color=grey
0.245	IN  DEF: ^.layer_0.shape.mask=Border
0.240	OUT DEF: ^.layer_011.shape.color=cyan
0.233	IN  DEF: ^.layer_01.shape.color=grey
0.226	IN  DEF: ^.layer_01.shape.mask=Border
0.221	OUT DEF: ^.layer_0111.shape.color=orange
0.219	OUT DEF: ^.layer_011.shape.mask=Full
0.216	OUT DEF: ^.layer_0111.shape.mask=Full
0.214	IN  DEF: ^.color=black
0.212	IN  DEF: ^.size=(?,?)
0.199	IN  DEF: ^.size.i=12
0.185	IN  DEF: ^.size.j=12
0.183	IN  DEF: ^.layer_0.pos=(?,?)
0.182	IN  DEF: ^.layer_0.shape.size=(?,?)
0.172	IN  DEF: ^.layer_0.shape.size.i=5
0.161	IN  DEF: ^.layer_0.shape.size.j=5
0.160	IN  DEF: ^.layer_010.pos=(?,?)
0.158	IN  DEF: ^.layer_010.shape.size=(?,?)
0.149	IN  DEF: ^.layer_010.shape.size.j=4
0.147	IN  DEF: ^.layer_01.pos=(?,?)
0.145	IN  DEF: ^.layer_01.shape.size=(?,?)
0.144	OUT DEF: ^.color=black
0.143	OUT DEF: ^.layer_011.pos=(?,?)
0.138	OUT DEF: ^.layer_011.pos.i=^.layer_0.pos.i + 1
0.133	OUT DEF: ^.layer_011.pos.j=^.layer_0.pos.j + 1
0.132	OUT DEF: ^.layer_011.shape.size=(?,?)
0.126	OUT DEF: ^.layer_011.shape.size.i=3
0.120	OUT DEF: ^.layer_011.shape.size.j=3
0.119	OUT DEF: ^.layer_0111.pos=(?,?)
0.114	OUT DEF: ^.layer_0111.pos.i=^.layer_010.pos.i + 1
0.110	OUT DEF: ^.layer_0111.pos.j=^.layer_010.pos.j + 1
0.108	OUT DEF: ^.layer_0111.shape.size=(?,?)
0.104	OUT DEF: ^.layer_0111.shape.size.i=2
0.099	OUT DEF: ^.layer_0111.shape.size.j=2

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _010: ^.layer_010
  _01: ^.layer_01
  _011: a rectangle with size (3,3) and color cyan and mask Full at (^.layer_0.pos.i + 1,^.layer_0.pos.j + 1)
  _0111: a rectangle with size (2,2) and color orange and mask Full at (^.layer_010.pos.i + 1,^.layer_010.pos.j + 1)
WHERE (Mi)
a background with size (12,12) and color black and layers
  _0: a rectangle with size (5,5) and color grey and mask Border at (?,?)
  _010: a rectangle with size (?,4) and color grey and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color grey and mask Border at (?,?)

DL input  with Mi: L = 126.6 + 1495.1 = 1621.7
DL output with Mo: L = 135.3 + 428.5 = 563.8
DL input+output M: L = 262.0 + 1923.6 = 2185.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (5,5) and color grey and mask Border at (0,7)
  _010: a rectangle with size (4,4) and color grey and mask Border at (6,6)
  _01: a rectangle with size (3,3) and color grey and mask Border at (2,2)
diff: 
delta:
   (51.4 bits)
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (5,5) and color grey and mask Border at (0,7)
  _010: a rectangle with size (4,4) and color grey and mask Border at (6,6)
  _01: a rectangle with size (3,3) and color grey and mask Border at (2,2)
  _011: a rectangle with size (3,3) and color cyan and mask Full at (1,8)
  _0111: a rectangle with size (2,2) and color orange and mask Full at (7,7)
diff: 
delta: (3,3)=6 
   (21.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (5,5) and color grey and mask Border at (0,7)
  _010: a rectangle with size (4,4) and color grey and mask Border at (6,6)
  _01: a rectangle with size (3,3) and color grey and mask Border at (2,2)
diff: 
delta:
! 1 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (5,5) and color grey and mask Border at (0,7)
  _010: a rectangle with size (3,3) and color grey and mask Border at (2,2)
  _01: a rectangle with size (4,4) and color grey and mask Border at (6,6)
diff:   ^.layer_010.shape.size.j
delta:
! 5 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (5,5) and color grey and mask Border at (0,7)
  _010: a rectangle with size (4,4) and color grey and mask Border at (6,6)
  _01: a rectangle with size (3,3) and color grey and mask Full at (2,2)
diff:   ^.layer_01.shape.mask
delta: (3,3)=0 
! 1 wrong pixels (generated / expected)

TRAIN c0f76784.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (5,5) and color grey and mask Border at (4,6)
  _010: a rectangle with size (4,4) and color grey and mask Border at (0,1)
  _01: a rectangle with size (3,3) and color grey and mask Border at (7,1)
diff: 
delta:
   (51.4 bits)
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (5,5) and color grey and mask Border at (4,6)
  _010: a rectangle with size (4,4) and color grey and mask Border at (0,1)
  _01: a rectangle with size (3,3) and color grey and mask Border at (7,1)
  _011: a rectangle with size (3,3) and color cyan and mask Full at (5,7)
  _0111: a rectangle with size (2,2) and color orange and mask Full at (1,2)
diff: 
delta: (8,2)=6 
   (21.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (5,5) and color grey and mask Border at (4,6)
  _010: a rectangle with size (4,4) and color grey and mask Border at (0,1)
  _01: a rectangle with size (3,3) and color grey and mask Border at (7,1)
diff: 
delta:
! 1 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (5,5) and color grey and mask Border at (4,6)
  _010: a rectangle with size (3,3) and color grey and mask Border at (7,1)
  _01: a rectangle with size (4,4) and color grey and mask Border at (0,1)
diff:   ^.layer_010.shape.size.j
delta:
! 5 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask Border at (7,1)
  _010: a rectangle with size (4,4) and color grey and mask Border at (0,1)
  _01: a rectangle with size (5,5) and color grey and mask Border at (4,6)
diff:   ^.layer_0.shape.size.j  ^.layer_0.shape.size.i
delta:
! 15 wrong pixels (generated / expected)

TRAIN c0f76784.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (5,5) and color grey and mask Border at (1,1)
  _010: a rectangle with size (1,4) and color grey and mask Full at (7,4)
  _01: a rectangle with size (4,4) and color grey and mask Border at (7,4)
diff: 
delta:
   (46.7 bits)
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (5,5) and color grey and mask Border at (1,1)
  _010: a rectangle with size (1,4) and color grey and mask Full at (7,4)
  _01: a rectangle with size (4,4) and color grey and mask Border at (7,4)
  _011: a rectangle with size (3,3) and color cyan and mask Full at (2,2)
  _0111: a rectangle with size (2,2) and color orange and mask Full at (8,5)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (5,5) and color grey and mask Border at (1,1)
  _010: a rectangle with size (1,4) and color grey and mask Full at (7,4)
  _01: a rectangle with size (4,4) and color grey and mask Border at (7,4)
diff: 
delta:
correct output grid

TRAIN c0f76784.json/3: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (5,5) and color grey and mask Border at (1,1)
  _010: a rectangle with size (4,4) and color grey and mask Border at (8,4)
  _01: a rectangle with size (3,3) and color grey and mask Border at (4,8)
diff: 
delta:
! 1 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (5,5) and color grey and mask Border at (1,1)
  _010: a rectangle with size (3,3) and color grey and mask Border at (4,8)
  _01: a rectangle with size (4,4) and color grey and mask Border at (8,4)
diff:   ^.layer_010.shape.size.j
delta:
! 5 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask Border at (4,8)
  _010: a rectangle with size (4,4) and color grey and mask Border at (8,4)
  _01: a rectangle with size (5,5) and color grey and mask Border at (1,1)
diff:   ^.layer_0.shape.size.j  ^.layer_0.shape.size.i
delta:
! 15 wrong pixels (generated / expected)

TEST c0f76784.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 15.0 sec (15.0 sec/task)
bits-train-error = 428.5 bits (428.5 bits/task)
acc-train-micro = 0.33 tasks (33.33%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.33
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-98] Checking task c1d99e64.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 54593.7 = 54602.7
DL output with Mo: L = 9.0 + 54593.7 = 54602.7
DL input+output M: L = 17.9 + 109187.4 = 109205.4

# learning a model for train pairs
2.000	
1.786	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.614	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.269	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.119	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.061	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.013	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.766	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.625	OUT OBJECT at ^.layer_011: ^.layer_011.shape at ?
0.525	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _00: ^.layer_0.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_01.shape at ?
  _011: ^.layer_011.shape at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 85.3 + 14946.4 = 15031.7
DL output with Mo: L = 76.6 + 13546.2 = 13622.8
DL input+output M: L = 161.9 + 28492.6 = 28654.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (12,19) and color black and layers
  _0: a rectangle with size (8,10) and color blue and mask xx.x.x.xxx|.xxxxxx.xx|x...x.x.x.|xxxxxxxxxx|xxxxxxxxxx|..x.xx...x|xxxxxxx.x.|x.xxx.xxxx at (0,9)
  _01: a rectangle with size (8,8) and color blue and mask x...xxxx|x.x.xxxx|xxxx..xx|x.xxxxxx|x.xx.xxx|xx.x.xx.|x..xx.x.|xx..xxxx at (0,0)
  _011: a rectangle with size (3,7) and color blue and mask xxxxxxx|..x.x.x|...xxxx at (9,12)
  _0111: a rectangle with size (3,3) and color blue and mask xxx|xx.|x.x at (9,0)
diff: 
delta: (9,5)=1  (9,6)=1  (9,7)=1  (9,9)=1  (10,4)=1  (10,5)=1  (10,9)=1  (10,10)=1  (11,4)=1  (11,7)=1  (11,9)=1  (11,10)=1  (11,11)=1  (11,12)=1 
   (627.7 bits)
data: a background with size (12,19) and color black and layers
  _00: a rectangle with size (8,10) and color blue and mask xx.x.x.xxx|.xxxxxx.xx|x...x.x.x.|xxxxxxxxxx|xxxxxxxxxx|..x.xx...x|xxxxxxx.x.|x.xxx.xxxx at (0,9)
  _0: a rectangle with size (1,19) and color red and mask Full at (8,0)
  _01: a rectangle with size (8,8) and color blue and mask x...xxxx|x.x.xxxx|xxxx..xx|x.xxxxxx|x.xx.xxx|xx.x.xx.|x..xx.x.|xx..xxxx at (0,0)
  _011: a rectangle with size (3,7) and color blue and mask xxxxxxx|..x.x.x|...xxxx at (9,12)
  _0111: a rectangle with size (12,1) and color red and mask Full at (0,8)
diff: 
delta: (9,0)=1  (9,1)=1  (9,2)=1  (9,5)=1  (9,6)=1  (9,7)=1  (9,9)=1  (10,0)=1  (10,1)=1  (10,4)=1  (10,5)=1  (10,9)=1  (10,10)=1  (11,0)=1  (11,2)=1  (11,4)=1  (11,7)=1  (11,9)=1  (11,10)=1  (11,11)=1  (11,12)=1 
   (554.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,19) and color black and layers
  _0: a rectangle with size (8,10) and color blue and mask xx.x.x.xxx|.xxxxxx.xx|x...x.x.x.|xxxxxxxxxx|xxxxxxxxxx|..x.xx...x|xxxxxxx.x.|x.xxx.xxxx at (0,9)
  _01: a rectangle with size (8,8) and color blue and mask x...xxxx|x.x.xxxx|xxxx..xx|x.xxxxxx|x.xx.xxx|xx.x.xx.|x..xx.x.|xx..xxxx at (0,0)
  _011: a rectangle with size (3,7) and color blue and mask xxxxxxx|..x.x.x|...xxxx at (9,12)
  _0111: a rectangle with size (3,3) and color blue and mask xxx|xx.|x.x at (9,0)
diff: 
delta: (9,5)=1  (9,6)=1  (9,7)=1  (9,9)=1  (10,4)=1  (10,5)=1  (10,9)=1  (10,10)=1  (11,4)=1  (11,7)=1  (11,9)=1  (11,10)=1  (11,11)=1  (11,12)=1 
! size mismatch, 10x10 instead of 12x19

TRAIN c1d99e64.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (12,14) and color black and layers
  _0: a rectangle with size (10,5) and color cyan and mask xxxxx|.xxxx|xxxxx|xx..x|xx...|xx.x.|xxxxx|x..xx|xxx.x|xxxxx at (0,5)
  _01: a rectangle with size (12,4) and color cyan and mask xxxx|.x..|xx.x|x.xx|xxxx|xxx.|x.xx|xx..|x..x|xx.x|.x.x|xxxx at (0,0)
  _011: a rectangle with size (12,3) and color cyan and mask .xx|xxx|.xx|xx.|xxx|xxx|..x|.xx|xxx|.x.|x.x|.x. at (0,11)
  _0111: a rectangle with size (1,5) and color cyan and mask Full at (11,5)
diff: 
delta:
   (293.0 bits)
data: a background with size (12,14) and color black and layers
  _00: a rectangle with size (10,5) and color cyan and mask xxxxx|.xxxx|xxxxx|xx..x|xx...|xx.x.|xxxxx|x..xx|xxx.x|xxxxx at (0,5)
  _0: a rectangle with size (12,1) and color red and mask Full at (0,4)
  _01: a rectangle with size (12,4) and color cyan and mask xxxx|.x..|xx.x|x.xx|xxxx|xxx.|x.xx|xx..|x..x|xx.x|.x.x|xxxx at (0,0)
  _011: a rectangle with size (12,3) and color cyan and mask .xx|xxx|.xx|xx.|xxx|xxx|..x|.xx|xxx|.x.|x.x|.x. at (0,11)
  _0111: a rectangle with size (12,1) and color red and mask Full at (0,10)
diff: 
delta: (11,5)=8  (11,6)=8  (11,7)=8  (11,8)=8  (11,9)=8 
   (222.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,14) and color black and layers
  _0: a rectangle with size (10,5) and color cyan and mask xxxxx|.xxxx|xxxxx|xx..x|xx...|xx.x.|xxxxx|x..xx|xxx.x|xxxxx at (0,5)
  _01: a rectangle with size (12,4) and color cyan and mask xxxx|.x..|xx.x|x.xx|xxxx|xxx.|x.xx|xx..|x..x|xx.x|.x.x|xxxx at (0,0)
  _011: a rectangle with size (12,3) and color cyan and mask .xx|xxx|.xx|xx.|xxx|xxx|..x|.xx|xxx|.x.|x.x|.x. at (0,11)
  _0111: a rectangle with size (1,5) and color cyan and mask Full at (11,5)
diff: 
delta:
! size mismatch, 10x10 instead of 12x14

TRAIN c1d99e64.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (17,15) and color black and layers
  _0: a rectangle with size (9,13) and color green and mask .x..xx.x.xx..|xxxxxxxx.xxxx|xxxxxx..xx.xx|x.x.x.x..xxx.|.xxx..x.xx..x|xxxxx.xxxxx.x|.xx.xxxxxxxx.|xxxxxx.xxx.xx|xxx.x..x.xxx. at (3,2)
  _01: a rectangle with size (4,13) and color green and mask x..x.xx.xxxx.|.x.xx.x.xx..x|.xxxxx.xx..xx|xx.xx..x.x.x. at (13,2)
  _011: a rectangle with size (2,5) and color green and mask xxxxx|x.xxx at (0,2)
  _0111: a rectangle with size (16,1) and color green and mask Full at (0,0)
diff: 
delta: (0,8)=3  (0,9)=3  (0,10)=3  (0,12)=3  (0,14)=3  (1,8)=3  (1,10)=3  (1,13)=3  (2,0)=0  (6,0)=0  (12,0)=0 
   (573.9 bits)
data: a background with size (17,15) and color black and layers
  _00: a rectangle with size (9,13) and color green and mask .x..xx.x.xx..|xxxxxxxx.xxxx|xxxxxx..xx.xx|x.x.x.x..xxx.|.xxx..x.xx..x|xxxxx.xxxxx.x|.xx.xxxxxxxx.|xxxxxx.xxx.xx|xxx.x..x.xxx. at (3,2)
  _0: a rectangle with size (17,15) and color red and mask .x.............|.x.............|xxxxxxxxxxxxxxx|.x.x..xx.x.xx..|.xxxxxxxxx.xxxx|.xxxxxxx..xx.xx|.xx.x.x.x..xxx.|.x.xxx..x.xx..x|.xxxxxx.xxxxx.x|.x.xx.xxxxxxxx.|.xxxxxxx.xxx.xx|.xxxx.x..x.xxx.|xxxxxxxxxxxxxxx|.x.............|.x.............|.x.............|.x............. at (0,0)
  _01: a rectangle with size (4,13) and color green and mask x..x.xx.xxxx.|.x.xx.x.xx..x|.xxxxx.xx..xx|xx.xx..x.x.x. at (13,2)
  _011: a rectangle with size (2,5) and color green and mask xxxxx|x.xxx at (0,2)
  _0111: a rectangle with size (16,1) and color green and mask Full at (0,0)
diff: 
delta: (0,8)=3  (0,9)=3  (0,10)=3  (0,12)=3  (0,14)=3  (1,8)=3  (1,10)=3  (1,13)=3  (6,0)=0 
   (577.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,15) and color black and layers
  _0: a rectangle with size (9,13) and color green and mask .x..xx.x.xx..|xxxxxxxx.xxxx|xxxxxx..xx.xx|x.x.x.x..xxx.|.xxx..x.xx..x|xxxxx.xxxxx.x|.xx.xxxxxxxx.|xxxxxx.xxx.xx|xxx.x..x.xxx. at (3,2)
  _01: a rectangle with size (4,13) and color green and mask x..x.xx.xxxx.|.x.xx.x.xx..x|.xxxxx.xx..xx|xx.xx..x.x.x. at (13,2)
  _011: a rectangle with size (16,1) and color green and mask Full at (0,0)
  _0111: a rectangle with size (2,5) and color green and mask xxxxx|x.xxx at (0,2)
diff: 
delta: (0,8)=3  (0,9)=3  (0,10)=3  (0,12)=3  (0,14)=3  (1,8)=3  (1,10)=3  (1,13)=3  (2,0)=0  (6,0)=0  (12,0)=0 
! size mismatch, 10x10 instead of 17x15
>> Trial 2
data: a background with size (17,15) and color black and layers
  _0: a rectangle with size (9,13) and color green and mask .x..xx.x.xx..|xxxxxxxx.xxxx|xxxxxx..xx.xx|x.x.x.x..xxx.|.xxx..x.xx..x|xxxxx.xxxxx.x|.xx.xxxxxxxx.|xxxxxx.xxx.xx|xxx.x..x.xxx. at (3,2)
  _01: a rectangle with size (4,13) and color green and mask x..x.xx.xxxx.|.x.xx.x.xx..x|.xxxxx.xx..xx|xx.xx..x.x.x. at (13,2)
  _011: a rectangle with size (2,5) and color green and mask xxxxx|x.xxx at (0,2)
  _0111: a rectangle with size (16,1) and color green and mask Full at (0,0)
diff: 
delta: (0,8)=3  (0,9)=3  (0,10)=3  (0,12)=3  (0,14)=3  (1,8)=3  (1,10)=3  (1,13)=3  (2,0)=0  (6,0)=0  (12,0)=0 
! size mismatch, 10x10 instead of 17x15

TRAIN c1d99e64.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (27,25) and color black and layers
  _0: a rectangle with size (9,25) and color yellow and mask Full at (3,0)
  _01: a rectangle with size (7,21) and color yellow and mask Full at (13,0)
  _011: a rectangle with size (6,25) and color yellow and mask Full at (21,0)
  _0111: a rectangle with size (2,14) and color yellow and mask .xxxx.xxxxx.xx|xx.xxxxxx.xxxx at (0,7)
diff: 
delta: (0,0)=4  (0,2)=4  (0,4)=4  (0,5)=4  (0,22)=4  (1,0)=4  (1,1)=4  (1,2)=4  (1,5)=4  (1,22)=4  (3,1)=0  (3,5)=0  (3,6)=0  (3,12)=0  (3,21)=0  (3,24)=0  (4,2)=0  (4,6)=0  (4,7)=0  (4,8)=0  (4,9)=0  (4,14)=0  (4,18)=0  (4,21)=0  (5,3)=0  (5,6)=0  (5,17)=0  (5,19)=0  (5,21)=0  (5,23)=0  (6,1)=0  (6,2)=0  (6,4)=0  (6,6)=0  (6,13)=0  (6,15)=0  (6,19)=0  (6,21)=0  (7,5)=0  (7,6)=0  (7,8)=0  (7,10)=0  (7,11)=0  (7,14)=0  (7,15)=0  (7,19)=0  (7,20)=0  (7,21)=0  (7,22)=0  (7,24)=0  (8,0)=0  (8,3)=0  (8,6)=0  (8,9)=0  (8,12)=0  (8,15)=0  (8,16)=0  (8,18)=0  (8,20)=0  (8,21)=0  (8,23)=0  (9,3)=0  (9,6)=0  (9,7)=0  (9,13)=0  (9,14)=0  (9,16)=0  (9,20)=0  (9,21)=0  (10,1)=0  (10,5)=0  (10,6)=0  (10,8)=0  (10,11)=0  (10,14)=0  (10,17)=0  (10,20)=0  (10,21)=0  (10,22)=0  (10,23)=0  (11,2)=0  (11,4)=0  (11,5)=0  (11,6)=0  (11,10)=0  (11,17)=0  (11,21)=0  (13,0)=0  (13,3)=0  (13,4)=0  (13,5)=0  (13,6)=0  (13,7)=0  (13,12)=0  (13,15)=0  (13,16)=0  (13,23)=4  (13,24)=4  (14,6)=0  (14,11)=0  (14,13)=0  (14,16)=0  (14,22)=4  (14,23)=4  (14,24)=4  (15,5)=0  (15,6)=0  (15,8)=0  (15,10)=0  (15,11)=0  (15,20)=0  (15,22)=4  (15,24)=4  (16,0)=0  (16,6)=0  (16,12)=0  (16,14)=0  (16,17)=0  (16,22)=4  (16,23)=4  (17,0)=0  (17,5)=0  (17,6)=0  (17,10)=0  (17,12)=0  (17,14)=0  (17,23)=4  (17,24)=4  (18,3)=0  (18,6)=0  (18,7)=0  (18,9)=0  (19,2)=0  (19,6)=0  (19,9)=0  (19,13)=0  (19,17)=0  (19,20)=0  (19,23)=4  (19,24)=4  (21,4)=0  (21,6)=0  (21,8)=0  (21,12)=0  (21,13)=0  (21,14)=0  (21,15)=0  (21,17)=0  (21,21)=0  (22,0)=0  (22,6)=0  (22,8)=0  (22,10)=0  (22,13)=0  (22,16)=0  (22,19)=0  (22,21)=0  (23,6)=0  (23,9)=0  (23,10)=0  (23,11)=0  (23,12)=0  (23,16)=0  (23,17)=0  (23,21)=0  (23,24)=0  (24,1)=0  (24,3)=0  (24,6)=0  (24,8)=0  (24,9)=0  (24,10)=0  (24,16)=0  (24,18)=0  (24,21)=0  (24,22)=0  (24,24)=0  (25,2)=0  (25,4)=0  (25,6)=0  (25,7)=0  (25,9)=0  (25,12)=0  (25,15)=0  (25,16)=0  (25,17)=0  (25,19)=0  (25,21)=0  (26,1)=0  (26,2)=0  (26,6)=0  (26,8)=0  (26,14)=0  (26,19)=0  (26,20)=0  (26,21)=0 
! size mismatch, 10x10 instead of 27x25

TEST c1d99e64.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.8 sec (28.8 sec/task)
bits-train-error = 13546.2 bits (13546.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-97] Checking task c3e719e8.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2915.3 = 2924.2
DL output with Mo: L = 9.0 + 21059.8 = 21068.8
DL input+output M: L = 17.9 + 23975.1 = 23993.0

# learning a model for train pairs
2.000	
1.839	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.763	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.698	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.641	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.593	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.548	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.509	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
1.479	OUT OBJECT at ^.layer_001: ^.layer_0.shape at ?
1.441	OUT OBJECT at ^.layer_0011: ^.layer_0.shape at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _00: ^.layer_0.shape at ?
  _001: ^.layer_0.shape at ?
  _0011: ^.layer_0.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a point with color ? at ?

DL input  with Mi: L = 41.4 + 2529.6 = 2571.0
DL output with Mo: L = 111.1 + 11717.4 = 11828.5
DL input+output M: L = 152.5 + 14247.0 = 14399.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color green and layers
  _0: a rectangle with size (2,2) and color cyan and mask Even Checkboard at (0,1)
  _01: a point with color orange at (0,2)
diff: 
delta: (1,0)=9# (2,0)=7# (2,1)=9#
   (110.7 bits)
data: a background with size (9,9) and color black and layers
  _00: a rectangle with size (2,2) and color cyan and mask Even Checkboard at (0,1)
  _001: a rectangle with size (2,2) and color cyan and mask Even Checkboard at (3,4)
  _0011: a rectangle with size (2,2) and color cyan and mask Even Checkboard at (6,7)
  _0: a rectangle with size (9,9) and color green and mask xx.......|.xx......|..x......|...xx....|....xx...|.....x...|......xx.|.......xx|........x at (0,0)
  _01: a rectangle with size (2,2) and color brown and mask Full at (1,0)
  _011: a rectangle with size (2,2) and color brown and mask Full at (4,3)
  _0111: a rectangle with size (2,2) and color brown and mask Full at (7,6)
diff: 
delta: (0,2)=7# (2,0)=7# (3,5)=7# (5,3)=7# (6,8)=7# (8,6)=7#
   (367.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color green and layers
  _0: a rectangle with size (2,2) and color cyan and mask Even Checkboard at (0,1)
  _01: a point with color orange at (0,2)
diff: 
delta: (1,0)=9# (2,0)=7# (2,1)=9#
! size mismatch, 10x10 instead of 9x9
>> Trial 2
data: a background with size (3,3) and color green and layers
  _0: a rectangle with size (2,2) and color brown and mask Even Checkboard at (1,0)
  _01: a point with color cyan at (0,1)
diff: 
delta: (0,2)=7# (1,2)=8  (2,0)=7#
! size mismatch, 10x10 instead of 9x9

TRAIN c3e719e8.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (1,2) and color green and mask Full at (1,0)
  _01: a point with color pink at (0,1)
diff: 
delta:
   (54.1 bits)
data: a background with size (9,9) and color black and layers
  _00: a rectangle with size (1,2) and color green and mask Full at (1,0)
  _001: a rectangle with size (1,2) and color green and mask Full at (1,6)
  _0011: a rectangle with size (1,2) and color green and mask Full at (4,6)
  _0: a rectangle with size (9,9) and color cyan and mask ........x|xx....xxx|......xxx|......x.x|......xxx|......xxx|..xx.xx.x|..x..x..x|xxxxxxxxx at (0,0)
  _01: a rectangle with size (1,8) and color green and mask Full at (7,0)
  _011: a rectangle with size (3,3) and color cyan and mask Full at (0,0)
  _0111: a rectangle with size (1,7) and color pink and mask Full at (6,1)
diff: 
delta: (0,0)=8  (0,1)=6  (0,6)=8  (0,7)=6  (3,7)=6  (6,0)=8 
   (373.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (1,2) and color green and mask Full at (1,0)
  _01: a point with color pink at (0,1)
diff: 
delta:
! size mismatch, 10x10 instead of 9x9
>> Trial 2
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (1,1) and color pink and mask Full at (0,1)
  _01: a point with color green at (1,0)
diff: 
delta: (1,1)=3 
! size mismatch, 10x10 instead of 9x9

TRAIN c3e719e8.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,3) and color brown and layers
  _0: a rectangle with size (2,1) and color cyan and mask Full at (1,2)
  _01: a point with color pink at (0,0)
diff: 
delta: (1,0)=4  (1,1)=6 
   (88.1 bits)
data: a background with size (9,9) and color black and layers
  _00: a rectangle with size (2,1) and color cyan and mask Full at (1,5)
  _001: a rectangle with size (2,1) and color cyan and mask Full at (1,8)
  _0011: a rectangle with size (2,1) and color cyan and mask Full at (7,2)
  _0: a rectangle with size (1,5) and color brown and mask Full at (0,4)
  _01: a rectangle with size (1,5) and color brown and mask Full at (2,3)
  _011: a rectangle with size (1,5) and color brown and mask Full at (6,1)
  _0111: a rectangle with size (1,5) and color brown and mask Full at (8,0)
diff: 
delta: (0,3)=6  (0,6)=6  (1,3)=4  (1,4)=6  (1,6)=4  (1,7)=6  (6,0)=6  (6,3)=6  (7,0)=4  (7,1)=6  (7,3)=4  (7,4)=6  (7,5)=8  (8,5)=8 
   (430.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color brown and layers
  _0: a rectangle with size (2,1) and color cyan and mask Full at (1,2)
  _01: a point with color pink at (0,0)
diff: 
delta: (1,0)=4  (1,1)=6 
! size mismatch, 10x10 instead of 9x9

TRAIN c3e719e8.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color orange and layers
  _0: a rectangle with size (3,3) and color blue and mask xx.|..x|.x. at (0,0)
  _01: a point with color yellow at (1,1)
diff: 
delta: (2,0)=5#
! size mismatch, 10x10 instead of 9x9

TEST c3e719e8.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.8 sec (26.8 sec/task)
bits-train-error = 11717.4 bits (11717.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-96] Checking task c3f564a4.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 131868.1 = 131877.1
DL output with Mo: L = 9.0 + 129768.9 = 129777.9
DL input+output M: L = 17.9 + 261637.0 = 261655.0

# learning a model for train pairs
2.000	
1.985	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.971	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.924	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
1.901	OUT DEF: ^.layer_0.shape.mask=.........x|........x.|.......x..|......x...|.....x....|....x.....|...x......|..x.......|.x........|x.........
1.883	IN  DEF: ^.layer_0.shape.mask=.........x|........x.|.......x..|......x...|.....x....|....x.....|...x......|..x.......|.x........|x.........
1.868	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.854	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.840	OUT OBJECT at ^.layer_001: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _00: ^.layer_0.shape at ?
  _001: a rectangle with size ? and color ? and mask ? at ?
  _0: a rectangle with size ? and color ? and mask .........x|........x.|.......x..|......x...|.....x....|....x.....|...x......|..x.......|.x........|x......... at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask .........x|........x.|.......x..|......x...|.....x....|....x.....|...x......|..x.......|.x........|x......... at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 147.7 + 124964.4 = 125112.1
DL output with Mo: L = 175.3 + 115510.1 = 115685.4
DL input+output M: L = 323.0 + 240474.5 = 240797.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (16,16) and color blue and layers
  _0: a rectangle with size (10,10) and color grey and mask .........x|........x.|.......x..|......x...|.....x....|....x.....|...x......|..x.......|.x........|x......... at (0,0)
  _01: a rectangle with size (9,9) and color yellow and mask ........x|.......xx|......xx.|.....xx..|....xx...|...xx....|..xx.....|.xx......|xx....... at (0,0)
diff: 
delta: (0,1)=2  (0,2)=3  (0,3)=4  (0,4)=5# (0,6)=2  (0,7)=3  (0,11)=2  (0,12)=3  (0,13)=4  (0,14)=5# (1,0)=2  (1,1)=0  (1,2)=0  (1,3)=0  (1,5)=2  (1,6)=3  (1,10)=2  (1,11)=3  (1,12)=4  (1,13)=5# (1,15)=2  (2,0)=3  (2,1)=0  (2,2)=0  (2,3)=0  (2,4)=2  (2,5)=3  (2,9)=2  (2,10)=3  (2,11)=4  (2,12)=5# (2,14)=2  (2,15)=3  (3,0)=4  (3,1)=0  (3,2)=0  (3,3)=0  (3,4)=3  (3,8)=2  (3,9)=3  (3,10)=4  (3,11)=5# (3,13)=2  (3,14)=3  (3,15)=4  (4,0)=5# (4,1)=0  (4,2)=0  (4,3)=0  (4,7)=2  (4,8)=3  (4,9)=4  (4,10)=5# (4,12)=2  (4,13)=3  (4,14)=4  (4,15)=5# (5,1)=2  (5,2)=3  (5,6)=2  (5,7)=3  (5,8)=4  (5,9)=5# (5,11)=2  (5,12)=0  (5,13)=0  (5,14)=5# (6,0)=2  (6,1)=3  (6,5)=2  (6,6)=3  (6,7)=4  (6,8)=5# (6,10)=2  (6,11)=3  (6,12)=0  (6,13)=0  (6,15)=2  (7,0)=3  (7,4)=2  (7,5)=3  (7,6)=4  (7,7)=5# (7,9)=2  (7,10)=3  (7,11)=4  (7,12)=5# (7,14)=2  (7,15)=3  (8,3)=2  (8,4)=3  (8,5)=4  (8,6)=5# (8,8)=2  (8,9)=3  (8,10)=4  (8,11)=5# (8,13)=2  (8,14)=3  (8,15)=4  (9,2)=2  (9,3)=3  (9,4)=4  (9,5)=5# (9,7)=2  (9,8)=3  (9,9)=4  (9,10)=0  (9,11)=0  (9,12)=0  (9,13)=0  (9,14)=4  (9,15)=5# (10,1)=2  (10,2)=3  (10,3)=4  (10,4)=5# (10,6)=2  (10,7)=3  (10,8)=4  (10,9)=5# (10,10)=0  (10,11)=0  (10,12)=0  (10,13)=0  (10,14)=5# (11,0)=2  (11,1)=3  (11,2)=4  (11,3)=5# (11,5)=2  (11,6)=0  (11,7)=0  (11,8)=0  (11,10)=0  (11,11)=0  (11,12)=0  (11,13)=0  (11,15)=2  (12,0)=3  (12,1)=4  (12,2)=5# (12,4)=2  (12,5)=3  (12,6)=0  (12,7)=0  (12,8)=0  (12,9)=0  (12,10)=3  (12,11)=4  (12,12)=5# (12,14)=2  (12,15)=3  (13,0)=4  (13,1)=5# (13,3)=2  (13,4)=3  (13,5)=4  (13,6)=0  (13,7)=0  (13,8)=0  (13,9)=0  (13,10)=4  (13,11)=5# (13,13)=2  (13,14)=3  (13,15)=4  (14,0)=5# (14,2)=2  (14,3)=3  (14,4)=4  (14,5)=5# (14,6)=0  (14,7)=0  (14,8)=0  (14,9)=0  (14,10)=5# (14,12)=2  (14,13)=3  (14,14)=4  (14,15)=5# (15,1)=2  (15,2)=3  (15,3)=4  (15,4)=5# (15,6)=2  (15,7)=3  (15,8)=4  (15,9)=5# (15,11)=2  (15,12)=3  (15,13)=4  (15,14)=5#
   (4109.2 bits)
data: a background with size (16,16) and color blue and layers
  _00: a rectangle with size (10,10) and color grey and mask .........x|........x.|.......x..|......x...|.....x....|....x.....|...x......|..x.......|.x........|x......... at (0,0)
  _001: a rectangle with size (9,9) and color yellow and mask ........x|.......xx|......xx.|.....xx..|....xx...|...xx....|..xx.....|.xx......|xx....... at (0,0)
  _0: a rectangle with size (10,10) and color red and mask .........x|........x.|.......x..|......x...|.....x....|....x.....|...x......|..x.......|.x........|x......... at (6,6)
  _01: a rectangle with size (9,9) and color green and mask .......xx|......xx.|.....xx..|....xx...|...xx....|..xx.....|.xx......|xx.......|x........ at (7,7)
diff: 
delta: (0,1)=2  (0,2)=3  (0,3)=4  (0,4)=5# (0,6)=2  (0,7)=3  (0,11)=2  (0,12)=3  (0,13)=4  (0,14)=5# (1,0)=2  (1,1)=3  (1,2)=4  (1,3)=5# (1,5)=2  (1,6)=3  (1,10)=2  (1,11)=3  (1,12)=4  (1,13)=5# (1,15)=2  (2,0)=3  (2,1)=4  (2,2)=5# (2,4)=2  (2,5)=3  (2,9)=2  (2,10)=3  (2,11)=4  (2,12)=5# (2,14)=2  (2,15)=3  (3,0)=4  (3,1)=5# (3,3)=2  (3,4)=3  (3,8)=2  (3,9)=3  (3,10)=4  (3,11)=5# (3,13)=2  (3,14)=3  (3,15)=4  (4,0)=5# (4,2)=2  (4,3)=3  (4,7)=2  (4,8)=3  (4,9)=4  (4,10)=5# (4,12)=2  (4,13)=3  (4,14)=4  (4,15)=5# (5,1)=2  (5,2)=3  (5,6)=2  (5,7)=3  (5,8)=4  (5,9)=5# (5,11)=2  (5,12)=3  (5,13)=4  (5,14)=5# (6,0)=2  (6,1)=3  (6,5)=2  (6,6)=3  (6,7)=4  (6,8)=5# (6,10)=2  (6,11)=3  (6,12)=4  (6,13)=5# (7,0)=3  (7,4)=2  (7,5)=3  (7,6)=4  (7,7)=5# (7,9)=2  (7,10)=3  (7,11)=4  (7,12)=5# (8,3)=2  (8,4)=3  (8,5)=4  (8,6)=5# (8,8)=2  (8,9)=3  (8,10)=4  (8,11)=5# (8,15)=4  (9,2)=2  (9,3)=3  (9,4)=4  (9,5)=5# (9,7)=2  (9,8)=3  (9,9)=4  (9,10)=5# (9,14)=4  (9,15)=5# (10,1)=2  (10,2)=3  (10,3)=4  (10,4)=5# (10,6)=2  (10,7)=3  (10,8)=4  (10,9)=5# (10,13)=4  (10,14)=5# (11,0)=2  (11,1)=3  (11,2)=4  (11,3)=5# (11,5)=2  (11,6)=3  (11,7)=4  (11,8)=5# (11,12)=4  (11,13)=5# (11,15)=2  (12,0)=3  (12,1)=4  (12,2)=5# (12,4)=2  (12,5)=3  (12,6)=4  (12,7)=5# (12,11)=4  (12,12)=5# (12,14)=2  (12,15)=3  (13,0)=4  (13,1)=5# (13,3)=2  (13,4)=3  (13,5)=4  (13,6)=5# (13,10)=4  (13,11)=5# (13,13)=2  (13,14)=3  (13,15)=4  (14,0)=5# (14,2)=2  (14,3)=3  (14,4)=4  (14,5)=5# (14,9)=4  (14,10)=5# (14,12)=2  (14,13)=3  (14,14)=4  (14,15)=5# (15,1)=2  (15,2)=3  (15,3)=4  (15,4)=5# (15,8)=4  (15,9)=5# (15,11)=2  (15,12)=3  (15,13)=4  (15,14)=5#
   (3693.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,16) and color blue and layers
  _0: a rectangle with size (10,10) and color grey and mask .........x|........x.|.......x..|......x...|.....x....|....x.....|...x......|..x.......|.x........|x......... at (0,0)
  _01: a rectangle with size (14,14) and color yellow and mask .........x...x|........x...x.|.......x...x..|......x...x...|.....x...x....|....x...x.....|...x...x......|..x...x.......|.x...x........|x...x.........|...x..........|..x...........|.x............|x............. at (0,0)
diff: 
delta: (0,1)=2  (0,2)=3  (0,3)=4  (0,4)=5# (0,6)=2  (0,7)=3  (0,8)=4  (0,11)=2  (0,12)=3  (0,14)=5# (1,0)=2  (1,1)=0  (1,2)=0  (1,3)=0  (1,5)=2  (1,6)=3  (1,7)=4  (1,10)=2  (1,11)=3  (1,13)=5# (1,15)=2  (2,0)=3  (2,1)=0  (2,2)=0  (2,3)=0  (2,4)=2  (2,5)=3  (2,6)=4  (2,9)=2  (2,10)=3  (2,12)=5# (2,14)=2  (2,15)=3  (3,0)=4  (3,1)=0  (3,2)=0  (3,3)=0  (3,4)=3  (3,5)=4  (3,8)=2  (3,9)=3  (3,11)=5# (3,13)=2  (3,14)=3  (3,15)=4  (4,0)=5# (4,1)=0  (4,2)=0  (4,3)=0  (4,4)=4  (4,7)=2  (4,8)=3  (4,10)=5# (4,12)=2  (4,13)=3  (4,14)=4  (4,15)=5# (5,1)=2  (5,2)=3  (5,3)=4  (5,6)=2  (5,7)=3  (5,9)=5# (5,11)=2  (5,12)=0  (5,13)=0  (5,14)=5# (6,0)=2  (6,1)=3  (6,2)=4  (6,5)=2  (6,6)=3  (6,8)=5# (6,10)=2  (6,11)=3  (6,12)=0  (6,13)=0  (6,15)=2  (7,0)=3  (7,1)=4  (7,4)=2  (7,5)=3  (7,7)=5# (7,9)=2  (7,10)=3  (7,11)=4  (7,12)=5# (7,14)=2  (7,15)=3  (8,0)=4  (8,3)=2  (8,4)=3  (8,6)=5# (8,8)=2  (8,9)=3  (8,10)=4  (8,11)=5# (8,13)=2  (8,14)=3  (8,15)=4  (9,2)=2  (9,3)=3  (9,5)=5# (9,7)=2  (9,8)=3  (9,9)=4  (9,10)=0  (9,11)=0  (9,12)=0  (9,13)=0  (9,14)=4  (9,15)=5# (10,1)=2  (10,2)=3  (10,4)=5# (10,6)=2  (10,7)=3  (10,8)=4  (10,9)=5# (10,10)=0  (10,11)=0  (10,12)=0  (10,13)=0  (10,14)=5# (11,0)=2  (11,1)=3  (11,3)=5# (11,5)=2  (11,6)=0  (11,7)=0  (11,8)=0  (11,10)=0  (11,11)=0  (11,12)=0  (11,13)=0  (11,15)=2  (12,0)=3  (12,2)=5# (12,4)=2  (12,5)=3  (12,6)=0  (12,7)=0  (12,8)=0  (12,9)=0  (12,10)=3  (12,11)=4  (12,12)=5# (12,14)=2  (12,15)=3  (13,1)=5# (13,3)=2  (13,4)=3  (13,5)=4  (13,6)=0  (13,7)=0  (13,8)=0  (13,9)=0  (13,10)=4  (13,11)=5# (13,13)=2  (13,14)=3  (13,15)=4  (14,0)=5# (14,2)=2  (14,3)=3  (14,4)=4  (14,5)=5# (14,6)=0  (14,7)=0  (14,8)=0  (14,9)=0  (14,10)=5# (14,12)=2  (14,13)=3  (14,14)=4  (14,15)=5# (15,1)=2  (15,2)=3  (15,3)=4  (15,4)=5# (15,6)=2  (15,7)=3  (15,8)=4  (15,9)=5# (15,11)=2  (15,12)=3  (15,13)=4  (15,14)=5#
! size mismatch, 10x10 instead of 16x16

TRAIN c3f564a4.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (10,10) and color yellow and mask .........x|........x.|.......x..|......x...|.....x....|....x.....|...x......|..x.......|.x........|x......... at (6,6)
  _01: a rectangle with size (10,10) and color red and mask .........x|........x.|.......x..|......x...|.....x....|....x.....|...x......|..x.......|.x.......x|x.......x. at (0,4)
diff: 
delta: (0,0)=1  (0,1)=2  (0,2)=3  (0,3)=4  (0,4)=5# (0,5)=6  (0,6)=1  (0,7)=2  (0,8)=3  (0,9)=4  (0,10)=5# (0,11)=6  (0,12)=1  (0,14)=3  (0,15)=4  (1,0)=2  (1,1)=3  (1,2)=4  (1,3)=5# (1,4)=6  (1,5)=1  (1,6)=2  (1,7)=3  (1,8)=4  (1,9)=5# (1,10)=6  (1,11)=1  (1,13)=3  (1,14)=4  (1,15)=5# (2,0)=3  (2,1)=4  (2,2)=5# (2,3)=6  (2,4)=1  (2,5)=2  (2,8)=5# (2,9)=6  (2,10)=1  (2,12)=3  (2,13)=4  (2,14)=5# (2,15)=6  (3,0)=4  (3,1)=5# (3,2)=6  (3,3)=1  (3,4)=2  (3,8)=6  (3,9)=1  (3,11)=3  (3,12)=4  (3,13)=5# (3,14)=6  (3,15)=1  (4,0)=5# (4,1)=6  (4,2)=1  (4,3)=2  (4,4)=3  (4,8)=1  (4,10)=3  (4,11)=4  (4,12)=5# (4,13)=6  (4,14)=1  (4,15)=2  (5,0)=6  (5,1)=1  (5,2)=2  (5,3)=3  (5,4)=4  (5,5)=5# (5,6)=6  (5,7)=1  (5,9)=3  (5,10)=4  (5,11)=5# (5,12)=6  (5,13)=1  (5,14)=2  (5,15)=3  (6,0)=1  (6,1)=2  (6,2)=3  (6,3)=4  (6,4)=5# (6,5)=6  (6,6)=1  (6,11)=6  (6,12)=1  (6,13)=2  (6,14)=3  (7,0)=2  (7,1)=3  (7,2)=4  (7,3)=5# (7,4)=6  (7,5)=1  (7,7)=3  (7,12)=2  (7,13)=3  (7,15)=5# (8,0)=3  (8,1)=4  (8,2)=5# (8,3)=6  (8,4)=1  (8,6)=3  (8,7)=4  (8,12)=3  (8,14)=5# (8,15)=6  (9,5)=3  (9,6)=4  (9,7)=5# (9,13)=5# (9,14)=6  (9,15)=1  (10,4)=3  (10,5)=4  (10,6)=5# (10,7)=6  (10,8)=1  (10,9)=2  (10,10)=3  (10,12)=5# (10,13)=6  (10,14)=1  (10,15)=2  (11,4)=4  (11,5)=5# (11,6)=6  (11,7)=1  (11,8)=2  (11,9)=3  (11,11)=5# (11,12)=6  (11,13)=1  (11,14)=2  (11,15)=3  (12,4)=5# (12,5)=6  (12,6)=1  (12,7)=2  (12,8)=3  (12,10)=5# (12,11)=6  (12,12)=1  (12,13)=2  (12,14)=3  (12,15)=4  (13,0)=2  (13,1)=3  (13,2)=4  (13,3)=5# (13,4)=6  (13,5)=1  (13,6)=2  (13,7)=3  (13,9)=5# (13,10)=6  (13,11)=1  (13,12)=2  (13,13)=3  (13,14)=4  (13,15)=5# (14,0)=3  (14,1)=4  (14,2)=5# (14,3)=6  (14,4)=1  (14,5)=2  (14,6)=3  (14,8)=5# (14,9)=6  (14,10)=1  (14,11)=2  (14,12)=3  (14,13)=4  (14,14)=5# (14,15)=6  (15,0)=4  (15,1)=5# (15,2)=6  (15,3)=1  (15,4)=2  (15,5)=3  (15,7)=5# (15,8)=6  (15,9)=1  (15,10)=2  (15,11)=3  (15,12)=4  (15,13)=5# (15,14)=6  (15,15)=1 
   (4203.4 bits)
data: a background with size (16,16) and color grey and layers
  _00: a rectangle with size (10,10) and color yellow and mask .........x|........x.|.......x..|......x...|.....x....|....x.....|...x......|..x.......|.x........|x......... at (0,0)
  _001: a rectangle with size (12,12) and color pink and mask .........x.x|........x.x.|.......x.x..|......x.x...|.....x.x....|....x.x.....|...x.x......|..x.x.......|.x.x........|x.x.........|.x..........|x........... at (0,0)
  _0: a rectangle with size (10,10) and color yellow and mask .........x|........x.|.......x..|......x...|.....x....|....x.....|...x......|..x.......|.x........|x......... at (6,6)
  _01: a rectangle with size (9,9) and color green and mask ........x|.......xx|......xx.|.....xx.x|....xx.x.|...xx.x..|..xx.x...|.xx.x....|xx.x..... at (0,0)
diff: 
delta: (0,0)=1  (0,1)=2  (0,2)=3  (0,3)=4  (0,5)=6  (0,6)=1  (0,7)=2  (0,12)=1  (0,13)=2  (0,14)=3  (0,15)=4  (1,0)=2  (1,1)=3  (1,2)=4  (1,4)=6  (1,5)=1  (1,6)=2  (1,11)=1  (1,12)=2  (1,13)=3  (1,14)=4  (2,0)=3  (2,1)=4  (2,3)=6  (2,4)=1  (2,5)=2  (2,10)=1  (2,11)=2  (2,12)=3  (2,13)=4  (2,15)=6  (3,0)=4  (3,2)=6  (3,3)=1  (3,4)=2  (3,9)=1  (3,10)=2  (3,11)=3  (3,12)=4  (3,14)=6  (3,15)=1  (4,1)=6  (4,2)=1  (4,3)=2  (4,8)=1  (4,9)=2  (4,10)=3  (4,11)=4  (4,13)=6  (4,14)=1  (4,15)=2  (5,0)=6  (5,1)=1  (5,2)=2  (5,7)=1  (5,8)=2  (5,9)=3  (5,10)=4  (5,12)=6  (5,13)=1  (5,14)=2  (5,15)=3  (6,0)=1  (6,1)=2  (6,6)=1  (6,7)=2  (6,8)=3  (6,9)=4  (6,11)=6  (6,12)=1  (6,13)=2  (6,14)=3  (7,0)=2  (7,5)=1  (7,6)=2  (7,7)=3  (7,8)=4  (7,10)=6  (7,11)=1  (7,12)=2  (7,13)=3  (8,4)=1  (8,5)=2  (8,6)=3  (8,7)=4  (8,9)=6  (8,10)=1  (8,11)=2  (8,12)=3  (8,15)=6  (9,3)=1  (9,4)=2  (9,5)=3  (9,6)=4  (9,8)=6  (9,9)=1  (9,10)=2  (9,11)=3  (9,14)=6  (9,15)=1  (10,2)=1  (10,3)=2  (10,4)=3  (10,5)=4  (10,7)=6  (10,8)=1  (10,9)=2  (10,10)=3  (10,13)=6  (10,14)=1  (10,15)=2  (11,1)=1  (11,2)=2  (11,3)=3  (11,4)=4  (11,6)=6  (11,7)=1  (11,8)=2  (11,9)=3  (11,12)=6  (11,13)=1  (11,14)=2  (11,15)=3  (12,0)=1  (12,1)=2  (12,2)=3  (12,3)=4  (12,5)=6  (12,6)=1  (12,7)=2  (12,8)=3  (12,11)=6  (12,12)=1  (12,13)=2  (12,14)=3  (12,15)=4  (13,0)=2  (13,1)=3  (13,2)=4  (13,4)=6  (13,5)=1  (13,6)=2  (13,7)=3  (13,10)=6  (13,11)=1  (13,12)=2  (13,13)=3  (13,14)=4  (14,0)=3  (14,1)=4  (14,3)=6  (14,4)=1  (14,5)=2  (14,6)=3  (14,9)=6  (14,10)=1  (14,11)=2  (14,12)=3  (14,13)=4  (14,15)=6  (15,0)=4  (15,2)=6  (15,3)=1  (15,4)=2  (15,5)=3  (15,8)=6  (15,9)=1  (15,10)=2  (15,11)=3  (15,12)=4  (15,14)=6  (15,15)=1 
   (3879.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (10,10) and color red and mask .........x|........x.|.......x..|......x...|.....x....|....x.....|...x......|..x.......|.x........|x......... at (0,4)
  _01: a rectangle with size (10,10) and color yellow and mask .x.......x|x.......x.|.......x..|......x...|.....x....|....x.....|...x......|..x.......|.x........|x......... at (6,6)
diff: 
delta: (0,0)=1  (0,1)=2  (0,2)=3  (0,3)=4  (0,4)=5# (0,5)=6  (0,6)=1  (0,7)=2  (0,8)=3  (0,9)=4  (0,10)=5# (0,11)=6  (0,12)=1  (0,14)=3  (0,15)=4  (1,0)=2  (1,1)=3  (1,2)=4  (1,3)=5# (1,4)=6  (1,5)=1  (1,6)=2  (1,7)=3  (1,8)=4  (1,9)=5# (1,10)=6  (1,11)=1  (1,13)=3  (1,14)=4  (1,15)=5# (2,0)=3  (2,1)=4  (2,2)=5# (2,3)=6  (2,4)=1  (2,5)=2  (2,8)=5# (2,9)=6  (2,10)=1  (2,12)=3  (2,13)=4  (2,14)=5# (2,15)=6  (3,0)=4  (3,1)=5# (3,2)=6  (3,3)=1  (3,4)=2  (3,8)=6  (3,9)=1  (3,11)=3  (3,12)=4  (3,13)=5# (3,14)=6  (3,15)=1  (4,0)=5# (4,1)=6  (4,2)=1  (4,3)=2  (4,4)=3  (4,8)=1  (4,10)=3  (4,11)=4  (4,12)=5# (4,13)=6  (4,14)=1  (4,15)=2  (5,0)=6  (5,1)=1  (5,2)=2  (5,3)=3  (5,4)=4  (5,5)=5# (5,6)=6  (5,7)=1  (5,9)=3  (5,10)=4  (5,11)=5# (5,12)=6  (5,13)=1  (5,14)=2  (5,15)=3  (6,0)=1  (6,1)=2  (6,2)=3  (6,3)=4  (6,4)=5# (6,5)=6  (6,6)=1  (6,11)=6  (6,12)=1  (6,13)=2  (6,14)=3  (7,0)=2  (7,1)=3  (7,2)=4  (7,3)=5# (7,4)=6  (7,5)=1  (7,7)=3  (7,12)=2  (7,13)=3  (7,15)=5# (8,0)=3  (8,1)=4  (8,2)=5# (8,3)=6  (8,4)=1  (8,6)=3  (8,7)=4  (8,12)=3  (8,14)=5# (8,15)=6  (9,5)=3  (9,6)=4  (9,7)=5# (9,13)=5# (9,14)=6  (9,15)=1  (10,4)=3  (10,5)=4  (10,6)=5# (10,7)=6  (10,8)=1  (10,9)=2  (10,10)=3  (10,12)=5# (10,13)=6  (10,14)=1  (10,15)=2  (11,4)=4  (11,5)=5# (11,6)=6  (11,7)=1  (11,8)=2  (11,9)=3  (11,11)=5# (11,12)=6  (11,13)=1  (11,14)=2  (11,15)=3  (12,4)=5# (12,5)=6  (12,6)=1  (12,7)=2  (12,8)=3  (12,10)=5# (12,11)=6  (12,12)=1  (12,13)=2  (12,14)=3  (12,15)=4  (13,0)=2  (13,1)=3  (13,2)=4  (13,3)=5# (13,4)=6  (13,5)=1  (13,6)=2  (13,7)=3  (13,9)=5# (13,10)=6  (13,11)=1  (13,12)=2  (13,13)=3  (13,14)=4  (13,15)=5# (14,0)=3  (14,1)=4  (14,2)=5# (14,3)=6  (14,4)=1  (14,5)=2  (14,6)=3  (14,8)=5# (14,9)=6  (14,10)=1  (14,11)=2  (14,12)=3  (14,13)=4  (14,14)=5# (14,15)=6  (15,0)=4  (15,1)=5# (15,2)=6  (15,3)=1  (15,4)=2  (15,5)=3  (15,7)=5# (15,8)=6  (15,9)=1  (15,10)=2  (15,11)=3  (15,12)=4  (15,13)=5# (15,14)=6  (15,15)=1 
! size mismatch, 10x10 instead of 16x16
>> Trial 2
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (10,10) and color yellow and mask .........x|........x.|.......x..|......x...|.....x....|....x.....|...x......|..x.......|.x........|x......... at (6,6)
  _01: a rectangle with size (10,10) and color red and mask .........x|........x.|.......x..|......x...|.....x....|....x.....|...x......|..x.......|.x.......x|x.......x. at (0,4)
diff: 
delta: (0,0)=1  (0,1)=2  (0,2)=3  (0,3)=4  (0,4)=5# (0,5)=6  (0,6)=1  (0,7)=2  (0,8)=3  (0,9)=4  (0,10)=5# (0,11)=6  (0,12)=1  (0,14)=3  (0,15)=4  (1,0)=2  (1,1)=3  (1,2)=4  (1,3)=5# (1,4)=6  (1,5)=1  (1,6)=2  (1,7)=3  (1,8)=4  (1,9)=5# (1,10)=6  (1,11)=1  (1,13)=3  (1,14)=4  (1,15)=5# (2,0)=3  (2,1)=4  (2,2)=5# (2,3)=6  (2,4)=1  (2,5)=2  (2,8)=5# (2,9)=6  (2,10)=1  (2,12)=3  (2,13)=4  (2,14)=5# (2,15)=6  (3,0)=4  (3,1)=5# (3,2)=6  (3,3)=1  (3,4)=2  (3,8)=6  (3,9)=1  (3,11)=3  (3,12)=4  (3,13)=5# (3,14)=6  (3,15)=1  (4,0)=5# (4,1)=6  (4,2)=1  (4,3)=2  (4,4)=3  (4,8)=1  (4,10)=3  (4,11)=4  (4,12)=5# (4,13)=6  (4,14)=1  (4,15)=2  (5,0)=6  (5,1)=1  (5,2)=2  (5,3)=3  (5,4)=4  (5,5)=5# (5,6)=6  (5,7)=1  (5,9)=3  (5,10)=4  (5,11)=5# (5,12)=6  (5,13)=1  (5,14)=2  (5,15)=3  (6,0)=1  (6,1)=2  (6,2)=3  (6,3)=4  (6,4)=5# (6,5)=6  (6,6)=1  (6,11)=6  (6,12)=1  (6,13)=2  (6,14)=3  (7,0)=2  (7,1)=3  (7,2)=4  (7,3)=5# (7,4)=6  (7,5)=1  (7,7)=3  (7,12)=2  (7,13)=3  (7,15)=5# (8,0)=3  (8,1)=4  (8,2)=5# (8,3)=6  (8,4)=1  (8,6)=3  (8,7)=4  (8,12)=3  (8,14)=5# (8,15)=6  (9,5)=3  (9,6)=4  (9,7)=5# (9,13)=5# (9,14)=6  (9,15)=1  (10,4)=3  (10,5)=4  (10,6)=5# (10,7)=6  (10,8)=1  (10,9)=2  (10,10)=3  (10,12)=5# (10,13)=6  (10,14)=1  (10,15)=2  (11,4)=4  (11,5)=5# (11,6)=6  (11,7)=1  (11,8)=2  (11,9)=3  (11,11)=5# (11,12)=6  (11,13)=1  (11,14)=2  (11,15)=3  (12,4)=5# (12,5)=6  (12,6)=1  (12,7)=2  (12,8)=3  (12,10)=5# (12,11)=6  (12,12)=1  (12,13)=2  (12,14)=3  (12,15)=4  (13,0)=2  (13,1)=3  (13,2)=4  (13,3)=5# (13,4)=6  (13,5)=1  (13,6)=2  (13,7)=3  (13,9)=5# (13,10)=6  (13,11)=1  (13,12)=2  (13,13)=3  (13,14)=4  (13,15)=5# (14,0)=3  (14,1)=4  (14,2)=5# (14,3)=6  (14,4)=1  (14,5)=2  (14,6)=3  (14,8)=5# (14,9)=6  (14,10)=1  (14,11)=2  (14,12)=3  (14,13)=4  (14,14)=5# (14,15)=6  (15,0)=4  (15,1)=5# (15,2)=6  (15,3)=1  (15,4)=2  (15,5)=3  (15,7)=5# (15,8)=6  (15,9)=1  (15,10)=2  (15,11)=3  (15,12)=4  (15,13)=5# (15,14)=6  (15,15)=1 
! size mismatch, 10x10 instead of 16x16

TRAIN c3f564a4.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (10,10) and color blue and mask .........x|........x.|.......x..|......x...|.....x....|....x.....|...x......|..x.......|.x........|x......... at (6,6)
  _01: a rectangle with size (9,9) and color orange and mask ........x|.......x.|......x..|.....x...|....x....|...x.....|..x......|.x.......|x.......x at (0,5)
diff: 
delta: (0,0)=1  (0,1)=2  (0,2)=3  (0,3)=4  (0,4)=5# (0,5)=6  (0,6)=7# (0,7)=1  (0,8)=2  (0,9)=3  (0,10)=4  (0,11)=5# (0,12)=6  (0,14)=1  (0,15)=2  (1,0)=2  (1,1)=3  (1,2)=4  (1,3)=5# (1,4)=6  (1,5)=7# (1,6)=1  (1,7)=2  (1,8)=3  (1,9)=4  (1,10)=5# (1,11)=6  (1,13)=1  (1,14)=2  (1,15)=3  (2,0)=3  (2,5)=1  (2,6)=2  (2,7)=3  (2,8)=4  (2,9)=5# (2,10)=6  (2,12)=1  (2,13)=2  (2,14)=3  (2,15)=4  (3,0)=4  (3,5)=2  (3,6)=3  (3,7)=4  (3,8)=5# (3,9)=6  (3,11)=1  (3,12)=2  (3,13)=3  (3,14)=4  (3,15)=5# (4,0)=5# (4,5)=3  (4,6)=4  (4,7)=5# (4,8)=6  (4,10)=1  (4,11)=2  (4,12)=3  (4,13)=4  (4,14)=5# (4,15)=6  (5,0)=6  (5,5)=4  (5,6)=5# (5,7)=6  (5,9)=1  (5,10)=2  (5,11)=3  (5,12)=4  (5,13)=5# (5,14)=6  (5,15)=7# (6,0)=7# (6,1)=1  (6,2)=2  (6,3)=3  (6,4)=4  (6,5)=5# (6,6)=6  (6,8)=1  (6,9)=2  (6,10)=3  (6,11)=4  (6,12)=5# (6,13)=6  (6,14)=7# (7,0)=1  (7,1)=2  (7,2)=3  (7,3)=4  (7,4)=5# (7,5)=6  (7,7)=1  (7,8)=2  (7,9)=3  (7,10)=4  (7,11)=5# (7,12)=6  (7,13)=7# (7,15)=2  (8,0)=2  (8,6)=1  (8,7)=2  (8,8)=3  (8,9)=4  (8,10)=5# (8,11)=6  (8,12)=7# (8,14)=2  (8,15)=3  (9,0)=3  (9,5)=1  (9,6)=2  (9,7)=3  (9,8)=4  (9,9)=5# (9,10)=6  (9,11)=7# (9,13)=2  (9,14)=3  (9,15)=4  (10,0)=4  (10,1)=5# (10,2)=6  (10,3)=7# (10,4)=1  (10,5)=2  (10,6)=3  (10,7)=4  (10,8)=5# (10,9)=6  (10,10)=7# (10,14)=4  (10,15)=5# (11,0)=5# (11,1)=6  (11,2)=7# (11,3)=1  (11,4)=2  (11,5)=3  (11,6)=4  (11,7)=5# (11,8)=6  (11,9)=7# (11,11)=2  (11,14)=5# (11,15)=6  (12,0)=6  (12,1)=7# (12,2)=1  (12,3)=2  (12,4)=3  (12,5)=4  (12,6)=5# (12,7)=6  (12,8)=7# (12,10)=2  (12,15)=7# (13,0)=7# (13,1)=1  (13,2)=2  (13,3)=3  (13,4)=4  (13,5)=5# (13,6)=6  (13,7)=7# (13,9)=2  (13,10)=3  (13,15)=1  (14,0)=1  (14,1)=2  (14,2)=3  (14,3)=4  (14,4)=5# (14,5)=6  (14,6)=7# (14,8)=2  (14,9)=3  (14,10)=4  (14,15)=2  (15,0)=2  (15,1)=3  (15,2)=4  (15,3)=5# (15,4)=6  (15,5)=7# (15,7)=2  (15,8)=3  (15,9)=4  (15,10)=5# (15,11)=6  (15,12)=7# (15,13)=1  (15,14)=2  (15,15)=3 
   (4183.8 bits)
data: a background with size (16,16) and color red and layers
  _00: a rectangle with size (10,10) and color blue and mask .........x|........x.|.......x..|......x...|.....x....|....x.....|...x......|..x.......|.x........|x......... at (6,6)
  _001: a rectangle with size (11,11) and color orange and mask ..........x|.........xx|........xx.|.......xx..|......xx...|.....xx....|....xx.....|...xx......|..xx.......|.xx........|xx......... at (5,5)
  _0: a rectangle with size (10,10) and color green and mask .........x|........x.|.......x..|......x...|.....x....|....x.....|...x......|..x.......|.x........|x......... at (0,0)
  _01: a rectangle with size (11,11) and color yellow and mask .........xx|........xx.|.......xx..|......xx...|.....xx....|....xx.....|...xx......|..xx.......|.xx........|xx.........|x.........x at (0,0)
diff: 
delta: (0,0)=1  (0,2)=3  (0,3)=4  (0,4)=5# (0,5)=6  (0,6)=7# (0,7)=1  (0,11)=5# (0,12)=6  (0,13)=7# (0,14)=1  (1,1)=3  (1,2)=4  (1,3)=5# (1,4)=6  (1,5)=7# (1,6)=1  (1,10)=5# (1,11)=6  (1,12)=7# (1,13)=1  (1,15)=3  (2,0)=3  (2,1)=4  (2,2)=5# (2,3)=6  (2,4)=7# (2,5)=1  (2,9)=5# (2,10)=6  (2,11)=7# (2,12)=1  (2,14)=3  (2,15)=4  (3,0)=4  (3,1)=5# (3,2)=6  (3,3)=7# (3,4)=1  (3,8)=5# (3,9)=6  (3,10)=7# (3,11)=1  (3,13)=3  (3,14)=4  (3,15)=5# (4,0)=5# (4,1)=6  (4,2)=7# (4,3)=1  (4,7)=5# (4,8)=6  (4,9)=7# (4,10)=1  (4,12)=3  (4,13)=4  (4,14)=5# (4,15)=6  (5,0)=6  (5,1)=7# (5,2)=1  (5,6)=5# (5,7)=6  (5,8)=7# (5,9)=1  (5,11)=3  (5,12)=4  (5,13)=5# (5,14)=6  (6,0)=7# (6,1)=1  (6,5)=5# (6,6)=6  (6,7)=7# (6,8)=1  (6,10)=3  (6,11)=4  (6,12)=5# (6,13)=6  (7,0)=1  (7,4)=5# (7,5)=6  (7,6)=7# (7,7)=1  (7,9)=3  (7,10)=4  (7,11)=5# (7,12)=6  (8,3)=5# (8,4)=6  (8,5)=7# (8,6)=1  (8,8)=3  (8,9)=4  (8,10)=5# (8,11)=6  (8,15)=3  (9,2)=5# (9,3)=6  (9,4)=7# (9,5)=1  (9,7)=3  (9,8)=4  (9,9)=5# (9,10)=6  (9,14)=3  (9,15)=4  (10,1)=5# (10,2)=6  (10,3)=7# (10,4)=1  (10,6)=3  (10,7)=4  (10,8)=5# (10,9)=6  (10,13)=3  (10,14)=4  (10,15)=5# (11,0)=5# (11,1)=6  (11,2)=7# (11,3)=1  (11,5)=3  (11,6)=4  (11,7)=5# (11,8)=6  (11,12)=3  (11,13)=4  (11,14)=5# (11,15)=6  (12,0)=6  (12,1)=7# (12,2)=1  (12,4)=3  (12,5)=4  (12,6)=5# (12,7)=6  (12,11)=3  (12,12)=4  (12,13)=5# (12,14)=6  (12,15)=7# (13,0)=7# (13,1)=1  (13,3)=3  (13,4)=4  (13,5)=5# (13,6)=6  (13,10)=3  (13,11)=4  (13,12)=5# (13,13)=6  (13,14)=7# (13,15)=1  (14,0)=1  (14,2)=3  (14,3)=4  (14,4)=5# (14,5)=6  (14,9)=3  (14,10)=4  (14,11)=5# (14,12)=6  (14,13)=7# (14,14)=1  (15,1)=3  (15,2)=4  (15,3)=5# (15,4)=6  (15,8)=3  (15,9)=4  (15,10)=5# (15,11)=6  (15,12)=7# (15,13)=1  (15,15)=3 
   (3978.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (10,10) and color blue and mask .........x|........x.|.......x..|......x...|.....x....|....x.....|...x......|..x.......|.x........|x......... at (6,6)
  _01: a rectangle with size (14,14) and color yellow and mask .............x|............x.|...........x..|..........x...|.........x...x|........x...x.|.......x...x..|......x...x...|.....x...x....|....x...x.....|...x...x......|..x...x.......|.x...x........|x...x......... at (2,2)
diff: 
delta: (0,0)=1  (0,1)=2  (0,2)=3  (0,3)=4  (0,4)=5# (0,5)=6  (0,6)=7# (0,7)=1  (0,8)=2  (0,9)=3  (0,10)=4  (0,11)=5# (0,12)=6  (0,13)=7# (0,14)=1  (0,15)=2  (1,0)=2  (1,1)=3  (1,2)=4  (1,3)=5# (1,4)=6  (1,5)=7# (1,6)=1  (1,7)=2  (1,8)=3  (1,9)=4  (1,10)=5# (1,11)=6  (1,12)=7# (1,13)=1  (1,14)=2  (1,15)=3  (2,0)=3  (2,5)=1  (2,6)=2  (2,7)=3  (2,8)=4  (2,9)=5# (2,10)=6  (2,11)=7# (2,12)=1  (2,13)=2  (2,14)=3  (3,0)=4  (3,5)=2  (3,6)=3  (3,7)=4  (3,8)=5# (3,9)=6  (3,10)=7# (3,11)=1  (3,12)=2  (3,13)=3  (3,15)=5# (4,0)=5# (4,5)=3  (4,6)=4  (4,7)=5# (4,8)=6  (4,9)=7# (4,10)=1  (4,11)=2  (4,12)=3  (4,14)=5# (4,15)=6  (5,0)=6  (5,5)=4  (5,6)=5# (5,7)=6  (5,8)=7# (5,9)=1  (5,10)=2  (5,11)=3  (5,13)=5# (5,14)=6  (5,15)=7# (6,0)=7# (6,1)=1  (6,2)=2  (6,3)=3  (6,4)=4  (6,5)=5# (6,6)=6  (6,7)=7# (6,8)=1  (6,9)=2  (6,10)=3  (6,12)=5# (6,13)=6  (6,14)=7# (7,0)=1  (7,1)=2  (7,2)=3  (7,3)=4  (7,4)=5# (7,5)=6  (7,6)=7# (7,7)=1  (7,8)=2  (7,9)=3  (7,11)=5# (7,12)=6  (7,13)=7# (7,15)=2  (8,0)=2  (8,5)=7# (8,6)=1  (8,7)=2  (8,8)=3  (8,10)=5# (8,11)=6  (8,12)=7# (8,14)=2  (8,15)=3  (9,0)=3  (9,5)=1  (9,6)=2  (9,7)=3  (9,9)=5# (9,10)=6  (9,11)=7# (9,13)=2  (9,14)=3  (9,15)=4  (10,0)=4  (10,1)=5# (10,2)=6  (10,3)=7# (10,4)=1  (10,5)=2  (10,6)=3  (10,8)=5# (10,9)=6  (10,10)=7# (10,14)=4  (10,15)=5# (11,0)=5# (11,1)=6  (11,2)=7# (11,3)=1  (11,4)=2  (11,5)=3  (11,7)=5# (11,8)=6  (11,9)=7# (11,11)=2  (11,14)=5# (11,15)=6  (12,0)=6  (12,1)=7# (12,2)=1  (12,3)=2  (12,4)=3  (12,6)=5# (12,7)=6  (12,8)=7# (12,10)=2  (12,15)=7# (13,0)=7# (13,1)=1  (13,2)=2  (13,3)=3  (13,5)=5# (13,6)=6  (13,7)=7# (13,9)=2  (13,10)=3  (13,15)=1  (14,0)=1  (14,1)=2  (14,2)=3  (14,4)=5# (14,5)=6  (14,6)=7# (14,8)=2  (14,9)=3  (14,10)=4  (14,15)=2  (15,0)=2  (15,1)=3  (15,3)=5# (15,4)=6  (15,5)=7# (15,7)=2  (15,8)=3  (15,9)=4  (15,10)=5# (15,11)=6  (15,12)=7# (15,13)=1  (15,14)=2  (15,15)=3 
! size mismatch, 10x10 instead of 16x16

TRAIN c3f564a4.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (9,9) and color orange and mask ........x|.......x.|......x..|.....x...|....x....|...x.....|..x......|.x.......|x........ at (7,7)
  _01: a rectangle with size (8,8) and color yellow and mask .......x|......x.|.....x..|....x..x|...x..x.|..x..x..|.x..x...|x..x.... at (4,8)
diff:   ^.layer_0.shape.mask
delta: (0,0)=1  (0,1)=2  (0,2)=3  (0,3)=4  (0,4)=5# (0,5)=6  (0,6)=7# (0,10)=3  (0,11)=4  (0,12)=5# (0,13)=6  (0,14)=7# (0,15)=8  (1,0)=2  (1,1)=3  (1,2)=4  (1,3)=5# (1,4)=6  (1,5)=7# (1,6)=8  (1,10)=4  (1,11)=5# (1,12)=6  (1,13)=7# (1,14)=8  (1,15)=1  (2,0)=3  (2,1)=4  (2,2)=5# (2,3)=6  (2,4)=7# (2,5)=8  (2,6)=1  (2,7)=2  (2,8)=3  (2,9)=4  (2,10)=5# (2,11)=6  (2,12)=7# (2,13)=8  (2,14)=1  (2,15)=2  (3,0)=4  (3,1)=5# (3,2)=6  (3,3)=7# (3,4)=8  (3,5)=1  (3,6)=2  (3,7)=3  (3,8)=4  (3,9)=5# (3,10)=6  (3,11)=7# (3,12)=8  (3,13)=1  (3,14)=2  (3,15)=3  (4,0)=5# (4,1)=6  (4,6)=3  (4,7)=4  (4,8)=5# (4,9)=6  (4,10)=7# (4,11)=8  (4,12)=1  (4,13)=2  (4,14)=3  (5,0)=6  (5,1)=7# (5,9)=7# (5,10)=8  (5,11)=1  (5,12)=2  (5,13)=3  (5,15)=5# (6,0)=7# (6,1)=8  (6,9)=8  (6,10)=1  (6,11)=2  (6,12)=3  (6,14)=5# (6,15)=6  (7,0)=8  (7,1)=1  (7,9)=1  (7,10)=2  (7,11)=3  (7,13)=5# (7,14)=6  (8,0)=1  (8,1)=2  (8,2)=3  (8,3)=4  (8,4)=5# (8,9)=2  (8,10)=3  (8,12)=5# (8,13)=6  (8,15)=8  (9,0)=2  (9,1)=3  (9,2)=4  (9,3)=5# (9,4)=6  (9,5)=7# (9,6)=8  (9,7)=1  (9,8)=2  (9,9)=3  (9,11)=5# (9,12)=6  (9,14)=8  (9,15)=1  (10,0)=3  (10,1)=4  (10,2)=5# (10,3)=6  (10,4)=7# (10,5)=8  (10,6)=1  (10,7)=2  (10,8)=3  (10,10)=5# (10,11)=6  (10,13)=8  (10,14)=1  (10,15)=2  (11,0)=4  (11,1)=5# (11,2)=6  (11,3)=7# (11,4)=8  (11,5)=1  (11,6)=2  (11,7)=3  (11,9)=5# (11,10)=6  (11,12)=8  (11,13)=1  (11,14)=2  (11,15)=3  (12,0)=5# (12,1)=6  (12,2)=7# (12,3)=8  (12,4)=1  (12,5)=2  (12,6)=3  (12,9)=6  (12,11)=8  (12,12)=1  (12,13)=2  (12,14)=3  (12,15)=4  (13,0)=6  (13,1)=7# (13,2)=8  (13,3)=1  (13,4)=2  (13,5)=3  (13,6)=4  (13,10)=8  (13,11)=1  (13,12)=2  (13,13)=3  (13,14)=4  (13,15)=5# (14,0)=7# (14,1)=8  (14,2)=1  (14,3)=2  (14,4)=3  (14,5)=4  (14,6)=5# (14,7)=6  (14,9)=8  (14,10)=1  (14,11)=2  (14,12)=3  (14,13)=4  (14,14)=5# (14,15)=6  (15,0)=8  (15,1)=1  (15,2)=2  (15,3)=3  (15,4)=4  (15,5)=5# (15,6)=6  (15,8)=8  (15,9)=1  (15,10)=2  (15,11)=3  (15,12)=4  (15,13)=5# (15,14)=6  (15,15)=7#
! size mismatch, 10x10 instead of 16x16
>> Trial 2
data: a background with size (16,16) and color black and layers
  _0: a rectangle with size (8,8) and color yellow and mask .......x|......x.|.....x..|....x...|...x....|..x.....|.x......|x....... at (4,8)
  _01: a rectangle with size (9,9) and color orange and mask .....x..x|....x..x.|...x..x..|..x..x...|.x..x....|...x.....|..x......|.x.......|x........ at (7,7)
diff:   ^.layer_0.shape.mask
delta: (0,0)=1  (0,1)=2  (0,2)=3  (0,3)=4  (0,4)=5# (0,5)=6  (0,6)=7# (0,10)=3  (0,11)=4  (0,12)=5# (0,13)=6  (0,14)=7# (0,15)=8  (1,0)=2  (1,1)=3  (1,2)=4  (1,3)=5# (1,4)=6  (1,5)=7# (1,6)=8  (1,10)=4  (1,11)=5# (1,12)=6  (1,13)=7# (1,14)=8  (1,15)=1  (2,0)=3  (2,1)=4  (2,2)=5# (2,3)=6  (2,4)=7# (2,5)=8  (2,6)=1  (2,7)=2  (2,8)=3  (2,9)=4  (2,10)=5# (2,11)=6  (2,12)=7# (2,13)=8  (2,14)=1  (2,15)=2  (3,0)=4  (3,1)=5# (3,2)=6  (3,3)=7# (3,4)=8  (3,5)=1  (3,6)=2  (3,7)=3  (3,8)=4  (3,9)=5# (3,10)=6  (3,11)=7# (3,12)=8  (3,13)=1  (3,14)=2  (3,15)=3  (4,0)=5# (4,1)=6  (4,6)=3  (4,7)=4  (4,8)=5# (4,9)=6  (4,10)=7# (4,11)=8  (4,12)=1  (4,13)=2  (4,14)=3  (5,0)=6  (5,1)=7# (5,9)=7# (5,10)=8  (5,11)=1  (5,12)=2  (5,13)=3  (5,15)=5# (6,0)=7# (6,1)=8  (6,9)=8  (6,10)=1  (6,11)=2  (6,12)=3  (6,14)=5# (6,15)=6  (7,0)=8  (7,1)=1  (7,9)=1  (7,10)=2  (7,11)=3  (7,13)=5# (7,14)=6  (8,0)=1  (8,1)=2  (8,2)=3  (8,3)=4  (8,4)=5# (8,9)=2  (8,10)=3  (8,12)=5# (8,13)=6  (8,15)=8  (9,0)=2  (9,1)=3  (9,2)=4  (9,3)=5# (9,4)=6  (9,5)=7# (9,6)=8  (9,7)=1  (9,8)=2  (9,9)=3  (9,11)=5# (9,12)=6  (9,14)=8  (9,15)=1  (10,0)=3  (10,1)=4  (10,2)=5# (10,3)=6  (10,4)=7# (10,5)=8  (10,6)=1  (10,7)=2  (10,8)=3  (10,10)=5# (10,11)=6  (10,13)=8  (10,14)=1  (10,15)=2  (11,0)=4  (11,1)=5# (11,2)=6  (11,3)=7# (11,4)=8  (11,5)=1  (11,6)=2  (11,7)=3  (11,9)=5# (11,10)=6  (11,12)=8  (11,13)=1  (11,14)=2  (11,15)=3  (12,0)=5# (12,1)=6  (12,2)=7# (12,3)=8  (12,4)=1  (12,5)=2  (12,6)=3  (12,9)=6  (12,11)=8  (12,12)=1  (12,13)=2  (12,14)=3  (12,15)=4  (13,0)=6  (13,1)=7# (13,2)=8  (13,3)=1  (13,4)=2  (13,5)=3  (13,6)=4  (13,10)=8  (13,11)=1  (13,12)=2  (13,13)=3  (13,14)=4  (13,15)=5# (14,0)=7# (14,1)=8  (14,2)=1  (14,3)=2  (14,4)=3  (14,5)=4  (14,6)=5# (14,7)=6  (14,9)=8  (14,10)=1  (14,11)=2  (14,12)=3  (14,13)=4  (14,14)=5# (14,15)=6  (15,0)=8  (15,1)=1  (15,2)=2  (15,3)=3  (15,4)=4  (15,5)=5# (15,6)=6  (15,8)=8  (15,9)=1  (15,10)=2  (15,11)=3  (15,12)=4  (15,13)=5# (15,14)=6  (15,15)=7#
! size mismatch, 10x10 instead of 16x16

TEST c3f564a4.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.6 sec (29.6 sec/task)
bits-train-error = 115510.1 bits (115510.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-95] Checking task c444b776.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 14154.6 = 14163.6
DL output with Mo: L = 9.0 + 22372.3 = 22381.3
DL input+output M: L = 17.9 + 36526.9 = 36544.9

# learning a model for train pairs
2.000	
1.637	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.225	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.146	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.972	OUT OBJECT at ^.layer_00: ^.layer_00.shape at ?
0.953	OUT DEF: ^.size=^.size
0.942	OUT DEF: ^.layer_00=^.layer_00
0.931	OUT DEF: ^.layer_0=^.layer_0
0.921	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.896	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.871	OUT OBJECT at ^.layer_011: ^.layer_01.shape at ?
0.862	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.857	IN  OBJECT at ^.layer_010: a point with color ? at ?
0.850	OUT OBJECT at ^.layer_010: ^.layer_010.shape at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: ^.layer_00
  _0: ^.layer_0
  _010: ^.layer_010.shape at ?
  _01: ^.layer_01.shape at ?
  _011: ^.layer_01.shape at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _00: a rectangle with size ? and color ? and mask ? at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: a point with color ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 78.7 + 5256.8 = 5335.5
DL output with Mo: L = 67.9 + 10529.4 = 10597.3
DL input+output M: L = 146.6 + 15786.2 = 15932.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (19,19) and color black and layers
  _00: a rectangle with size (1,19) and color yellow and mask Full at (9,0)
  _0: a rectangle with size (19,1) and color yellow and mask Full at (0,9)
  _010: a point with color orange at (11,5)
  _01: a rectangle with size (2,2) and color red and mask Odd Checkboard at (12,2)
diff: 
delta: (14,1)=3  (14,5)=3  (16,3)=8  (16,4)=7# (17,4)=8  (17,7)=3  (18,1)=7#
   (294.3 bits)
data: a background with size (19,19) and color black and layers
  _00: a rectangle with size (1,19) and color yellow and mask Full at (9,0)
  _0: a rectangle with size (19,1) and color yellow and mask Full at (0,9)
  _010: a point with color orange at (1,5)
  _01: a rectangle with size (2,2) and color red and mask Odd Checkboard at (2,2)
  _011: a rectangle with size (2,2) and color red and mask Odd Checkboard at (2,12)
  _0111: a rectangle with size (2,2) and color cyan and mask Even Checkboard at (6,3)
diff: 
delta: (1,15)=7# (4,1)=3  (4,5)=3  (4,11)=3  (4,15)=3  (6,4)=7# (6,13)=8  (6,14)=7# (7,7)=3  (7,14)=8  (7,17)=3  (8,1)=7# (8,11)=7# (11,5)=7# (11,15)=7# (12,3)=2  (12,13)=2  (13,2)=2  (13,12)=2  (14,1)=3  (14,5)=3  (14,11)=3  (14,15)=3  (16,3)=8  (16,4)=7# (16,13)=8  (16,14)=7# (17,4)=8  (17,7)=3  (17,14)=8  (17,17)=3  (18,1)=7# (18,11)=7#
   (767.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (19,19) and color black and layers
  _00: a rectangle with size (1,19) and color yellow and mask Full at (9,0)
  _0: a rectangle with size (19,1) and color yellow and mask Full at (0,9)
  _010: a point with color orange at (11,5)
  _01: a rectangle with size (2,2) and color red and mask Odd Checkboard at (12,2)
diff: 
delta: (14,1)=3  (14,5)=3  (16,3)=8  (16,4)=7# (17,4)=8  (17,7)=3  (18,1)=7#
! 44 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (19,19) and color black and layers
  _00: a rectangle with size (1,19) and color yellow and mask Full at (9,0)
  _0: a rectangle with size (19,1) and color yellow and mask Full at (0,9)
  _010: a point with color orange at (11,5)
  _01: a rectangle with size (2,2) and color cyan and mask Even Checkboard at (16,3)
diff: 
delta: (12,3)=2  (13,2)=2  (14,1)=3  (14,5)=3  (16,4)=7# (17,7)=3  (18,1)=7#
! 44 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (19,19) and color black and layers
  _00: a rectangle with size (1,19) and color yellow and mask Full at (9,0)
  _0: a rectangle with size (19,1) and color yellow and mask Full at (0,9)
  _010: a point with color red at (12,3)
  _01: a rectangle with size (2,2) and color cyan and mask Even Checkboard at (16,3)
diff: 
delta: (11,5)=7# (13,2)=2  (14,1)=3  (14,5)=3  (16,4)=7# (17,7)=3  (18,1)=7#
! 44 wrong pixels (generated / expected)

TRAIN c444b776.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (19,9) and color black and layers
  _00: a rectangle with size (1,9) and color yellow and mask Full at (9,0)
  _0: a rectangle with size (1,2) and color grey and mask Full at (7,5)
  _010: a point with color grey at (1,5)
  _01: a rectangle with size (2,2) and color red and mask Odd Checkboard at (6,1)
diff: 
delta: (1,7)=2  (2,2)=1  (4,4)=1  (5,2)=1  (6,7)=2 
   (231.4 bits)
data: a background with size (19,9) and color black and layers
  _00: a rectangle with size (1,9) and color yellow and mask Full at (9,0)
  _0: a rectangle with size (1,2) and color grey and mask Full at (7,5)
  _010: a point with color grey at (1,5)
  _01: a rectangle with size (2,2) and color red and mask Odd Checkboard at (6,1)
  _011: a rectangle with size (2,2) and color red and mask Odd Checkboard at (16,1)
  _0111: a rectangle with size (1,2) and color grey and mask Full at (17,5)
diff: 
delta: (1,7)=2  (2,2)=1  (4,4)=1  (5,2)=1  (6,7)=2  (11,5)=5# (11,7)=2  (12,2)=1  (14,4)=1  (15,2)=1  (16,7)=2 
   (285.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (19,9) and color black and layers
  _00: a rectangle with size (1,9) and color yellow and mask Full at (9,0)
  _0: a rectangle with size (1,2) and color grey and mask Full at (7,5)
  _010: a point with color grey at (1,5)
  _01: a rectangle with size (2,2) and color red and mask Odd Checkboard at (6,1)
diff: 
delta: (1,7)=2  (2,2)=1  (4,4)=1  (5,2)=1  (6,7)=2 
! 22 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (19,9) and color black and layers
  _00: a rectangle with size (1,9) and color yellow and mask Full at (9,0)
  _0: a rectangle with size (1,2) and color grey and mask Full at (7,5)
  _010: a point with color red at (1,7)
  _01: a rectangle with size (2,2) and color red and mask Odd Checkboard at (6,1)
diff: 
delta: (1,5)=5# (2,2)=1  (4,4)=1  (5,2)=1  (6,7)=2 
! 22 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (19,9) and color black and layers
  _00: a rectangle with size (1,9) and color yellow and mask Full at (9,0)
  _0: a rectangle with size (2,2) and color red and mask Odd Checkboard at (6,1)
  _010: a point with color grey at (1,5)
  _01: a rectangle with size (1,2) and color grey and mask Full at (7,5)
diff: 
delta: (1,7)=2  (2,2)=1  (4,4)=1  (5,2)=1  (6,7)=2 
! 22 wrong pixels (generated / expected)

TRAIN c444b776.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (19,29) and color black and layers
  _00: a rectangle with size (1,29) and color yellow and mask Full at (9,0)
  _0: a rectangle with size (19,1) and color yellow and mask Full at (0,9)
  _010: a point with color green at (1,14)
  _01: a rectangle with size (19,1) and color yellow and mask Full at (0,19)
diff: 
delta: (2,11)=2  (2,17)=2  (3,11)=3  (3,17)=2  (4,14)=2  (6,12)=6  (8,16)=6 
! 86 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (19,29) and color black and layers
  _00: a rectangle with size (1,29) and color yellow and mask Full at (9,0)
  _0: a rectangle with size (19,1) and color yellow and mask Full at (0,9)
  _010: a point with color red at (2,11)
  _01: a rectangle with size (19,1) and color yellow and mask Full at (0,19)
diff: 
delta: (1,14)=3  (2,17)=2  (3,11)=3  (3,17)=2  (4,14)=2  (6,12)=6  (8,16)=6 
! 86 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (19,29) and color black and layers
  _00: a rectangle with size (1,29) and color yellow and mask Full at (9,0)
  _0: a rectangle with size (19,1) and color yellow and mask Full at (0,19)
  _010: a point with color green at (1,14)
  _01: a rectangle with size (19,1) and color yellow and mask Full at (0,9)
diff: 
delta: (2,11)=2  (2,17)=2  (3,11)=3  (3,17)=2  (4,14)=2  (6,12)=6  (8,16)=6 
! 86 wrong pixels (generated / expected)

TEST c444b776.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 29.2 sec (29.2 sec/task)
bits-train-error = 10529.4 bits (10529.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-94] Checking task c59eb873.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3045.7 = 3054.6
DL output with Mo: L = 9.0 + 11564.9 = 11573.9
DL input+output M: L = 17.9 + 14610.6 = 14628.5

# learning a model for train pairs
2.000	
1.637	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.458	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.311	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.253	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.209	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.164	IN  DEF: ^.layer_01.shape.color=red
1.152	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
1.140	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.128	OUT DEF: ^.layer_011.shape.color=blue
1.116	IN  DEF: ^.size=(?,?)
1.105	IN  DEF: ^.layer_0.pos=(?,?)
1.093	IN  DEF: ^.layer_0.shape.size=(?,?)
1.082	IN  DEF: ^.layer_01.pos=(?,?)
1.054	IN  DEF: ^.layer_01.pos.j=(0)
1.048	OUT DEF: ^.layer_01.shape.mask=Full
1.042	OUT DEF: ^.layer_011.shape.mask=Full
1.039	OUT DEF: ^.size=(?,?)
1.020	OUT DEF: ^.size.i=^.size.i + ^.size.i
1.002	OUT DEF: ^.size.j=^.size.j + ^.size.j
0.999	OUT DEF: ^.layer_0.pos=(?,?)
0.990	OUT DEF: ^.layer_0.pos.i=^.layer_0.pos.i + ^.layer_0.pos.i
0.981	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.j + ^.layer_0.pos.j
0.978	OUT DEF: ^.layer_0.shape.size=(?,?)
0.961	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.i + ^.layer_0.shape.size.i
0.946	OUT DEF: ^.layer_0.shape.size.j=^.layer_0.shape.size.j + ^.layer_0.shape.size.j
0.943	OUT DEF: ^.layer_01.pos=(?,?)
0.933	OUT DEF: ^.layer_01.pos.j=(0)
0.924	OUT DEF: ^.layer_01.pos.i=^.layer_01.pos.i + ^.layer_01.pos.i
0.921	OUT DEF: ^.layer_01.shape.size=(?,?)
0.909	OUT DEF: ^.layer_01.shape.size.i=^.layer_0.pos.j + 2
0.898	OUT DEF: ^.layer_01.shape.size.j=2
0.895	OUT DEF: ^.layer_011.pos=(?,?)
0.885	OUT DEF: ^.layer_011.pos.i=^.layer_0.pos.j
0.877	OUT DEF: ^.layer_011.pos.j=^.layer_01.pos.i + 2
0.873	OUT DEF: ^.layer_011.shape.size=(?,?)
0.862	OUT DEF: ^.layer_011.shape.size.j=2

# Learned model:
CONSTRUCT (Mo)
a background with size (^.size.i + ^.size.i,^.size.j + ^.size.j) and color ? and layers
  _0: a rectangle with size (^.layer_0.shape.size.i + ^.layer_0.shape.size.i,^.layer_0.shape.size.j + ^.layer_0.shape.size.j) and color ^.layer_0.shape.color and mask ? at (^.layer_0.pos.i + ^.layer_0.pos.i,^.layer_0.pos.j + ^.layer_0.pos.j)
  _01: a rectangle with size (^.layer_0.pos.j + 2,2) and color ^.layer_01.shape.color and mask Full at (^.layer_01.pos.i + ^.layer_01.pos.i,(0))
  _011: a rectangle with size (?,2) and color blue and mask Full at (^.layer_0.pos.j,^.layer_01.pos.i + 2)
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a point with color red at (?,(0))

DL input  with Mi: L = 61.8 + 2046.3 = 2108.1
DL output with Mo: L = 194.3 + 1799.5 = 1993.7
DL input+output M: L = 256.0 + 3845.8 = 4101.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask .x.|xxx|.x. at (0,0)
  _01: a point with color red at (2,0)
diff: 
delta: (0,2)=1 
   (66.3 bits)
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (6,6) and color grey and mask ..xx..|..xx..|xxxxxx|xxxxxx|..xx..|..xx.. at (0,0)
  _01: a rectangle with size (2,2) and color red and mask Full at (4,0)
  _011: a rectangle with size (2,2) and color blue and mask Full at (0,4)
diff: 
delta:
   (44.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask .x.|xxx|.x. at (0,0)
  _01: a point with color red at (2,0)
diff: 
delta: (0,2)=1 
! 16 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color grey and layers
  _0: a rectangle with size (1,1) and color blue and mask Full at (0,2)
  _01: a point with color red at (2,0)
diff: 
delta: (0,0)=0  (2,2)=0 
! 20 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color grey and layers
  _0: a rectangle with size (1,1) and color black and mask Full at (0,0)
  _01: a point with color red at (2,0)
diff: 
delta: (0,2)=1  (2,2)=0 
! 20 wrong pixels (generated / expected)

TRAIN c59eb873.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (2,2) and color blue and layers
  _0: a rectangle with size (1,1) and color green and mask Full at (1,0)
  _01: a point with color red at (0,0)
diff: 
delta:
   (35.2 bits)
data: a background with size (4,4) and color brown and layers
  _0: a rectangle with size (2,2) and color green and mask Full at (2,0)
  _01: a rectangle with size (2,2) and color red and mask Full at (0,0)
  _011: a rectangle with size (4,2) and color blue and mask Full at (0,2)
diff: 
delta:
   (16.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (2,2) and color blue and layers
  _0: a rectangle with size (1,1) and color green and mask Full at (1,0)
  _01: a point with color red at (0,0)
diff: 
delta:
! 4 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (2,2) and color green and layers
  _0: a rectangle with size (2,1) and color blue and mask Full at (0,1)
  _01: a point with color red at (0,0)
diff: 
delta:
! 4 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (2,2) and color blue and layers
  _0: a rectangle with size (1,1) and color red and mask Full at (0,0)
  _01: a point with color green at (1,0)
diff:   ^.layer_01.shape.color
delta:
! 6 wrong pixels (generated / expected)

TRAIN c59eb873.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (4,2) and color green and mask x.|x.|xx|x. at (0,2)
  _01: a point with color red at (0,0)
diff: 
delta: (1,0)=2  (1,1)=1  (3,3)=5#
   (103.2 bits)
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (8,4) and color green and mask xx..|xx..|xx..|xx..|xxxx|xxxx|xx..|xx.. at (0,4)
  _01: a rectangle with size (4,2) and color red and mask Full at (0,0)
  _011: a rectangle with size (2,2) and color blue and mask Full at (2,2)
diff: 
delta: (6,6)=5# (6,7)=5# (7,6)=5# (7,7)=5#
   (118.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (4,2) and color green and mask x.|x.|xx|x. at (0,2)
  _01: a point with color red at (0,0)
diff: 
delta: (1,0)=2  (1,1)=1  (3,3)=5#
! 12 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (4,2) and color green and mask x.|x.|xx|x. at (0,2)
  _01: a point with color red at (1,0)
diff: 
delta: (0,0)=2  (1,1)=1  (3,3)=5#
! 22 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (4,1) and color green and mask Full at (0,2)
  _01: a point with color red at (0,0)
diff: 
delta: (1,0)=2  (1,1)=1  (2,3)=3  (3,3)=5#
! 8 wrong pixels (generated / expected)

TRAIN c59eb873.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (3,1) and color grey and mask Full at (2,1)
  _01: a point with color red at (0,0)
diff: 
delta: (0,3)=7# (0,4)=8  (1,0)=2  (1,1)=1  (1,2)=1  (2,2)=6  (2,3)=6  (3,0)=3  (3,2)=6 
! 34 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (3,1) and color grey and mask Full at (2,1)
  _01: a point with color red at (1,0)
diff: 
delta: (0,0)=2  (0,3)=7# (0,4)=8  (1,1)=1  (1,2)=1  (2,2)=6  (2,3)=6  (3,0)=3  (3,2)=6 
! 38 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,2) and color pink and mask xx|x. at (2,2)
  _01: a point with color red at (0,0)
diff: 
delta: (0,3)=7# (0,4)=8  (1,0)=2  (1,1)=1  (1,2)=1  (2,1)=5# (3,0)=3  (3,1)=5# (4,1)=5#
! 32 wrong pixels (generated / expected)

TEST c59eb873.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 6.3 sec (6.3 sec/task)
bits-train-error = 1799.5 bits (1799.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-93] Checking task c8cbb738.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 7187.0 = 7196.0
DL output with Mo: L = 9.0 + 5690.5 = 5699.4
DL input+output M: L = 17.9 + 12877.5 = 12895.4

# learning a model for train pairs
2.000	
1.850	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.826	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.811	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.796	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.781	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.766	IN  OBJECT at ^.layer_0111: a point with color ? at ?
1.749	OUT OBJECT at ^.layer_010: ^.layer_0111.shape at ?
1.730	OUT OBJECT at ^.layer_0101: ^.layer_0111.shape at ?
1.714	IN  OBJECT at ^.layer_01111: a point with color ? at ?
1.698	IN  OBJECT at ^.layer_01110: a point with color ? at ?
1.686	OUT DEF: ^.layer_01.shape.mask=Full
1.679	OUT DEF: ^.size=(?,?)
1.665	OUT DEF: ^.size.j=^.layer_01111.pos.j - ^.layer_011.pos.j
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size (?,^.layer_01111.pos.j - ^.layer_011.pos.j) and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: ^.layer_0111.shape at ?
  _0101: ^.layer_0111.shape at ?
  _01: a rectangle with size ? and color ? and mask Full at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a point with color ? at ?
  _01: a point with color ? at ?
  _011: a point with color ? at ?
  _01110: a point with color ? at ?
  _0111: a point with color ? at ?
  _01111: a point with color ? at ?

DL input  with Mi: L = 82.3 + 6455.2 = 6537.5
DL output with Mo: L = 86.5 + 4226.5 = 4313.1
DL input+output M: L = 168.8 + 10681.7 = 10850.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (12,11) and color green and layers
  _0: a point with color yellow at (0,7)
  _01: a point with color yellow at (0,9)
  _011: a point with color blue at (2,4)
  _01110: a point with color blue at (4,2)
  _0111: a point with color blue at (4,6)
  _01111: a point with color yellow at (4,9)
diff: 
delta: (4,7)=4  (6,4)=1  (6,6)=2  (6,10)=2  (8,0)=8  (8,4)=8  (10,0)=8  (10,4)=8  (10,6)=2  (10,10)=2 
   (321.8 bits)
data: a background with size (5,5) and color cyan and layers
  _0: a rectangle with size (3,3) and color green and mask Full at (1,1)
  _010: a point with color blue at (0,2)
  _0101: a point with color blue at (2,0)
  _01: a rectangle with size (1,3) and color yellow and mask Full at (0,1)
diff: 
delta: (0,0)=2  (0,4)=2  (2,4)=1  (4,0)=2  (4,1)=4  (4,2)=1  (4,3)=4  (4,4)=2 
   (223.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,11) and color green and layers
  _0: a point with color yellow at (0,7)
  _01: a point with color yellow at (0,9)
  _011: a point with color blue at (2,4)
  _01110: a point with color blue at (4,2)
  _0111: a point with color blue at (4,6)
  _01111: a point with color yellow at (4,7)
diff: 
delta: (4,9)=4  (6,4)=1  (6,6)=2  (6,10)=2  (8,0)=8  (8,4)=8  (10,0)=8  (10,4)=8  (10,6)=2  (10,10)=2 
! size mismatch, 10x3 instead of 5x5
>> Trial 2
data: a background with size (12,11) and color green and layers
  _0: a point with color yellow at (0,7)
  _01: a point with color yellow at (0,9)
  _011: a point with color blue at (2,4)
  _01110: a point with color blue at (4,2)
  _0111: a point with color blue at (4,6)
  _01111: a point with color yellow at (4,9)
diff: 
delta: (4,7)=4  (6,4)=1  (6,6)=2  (6,10)=2  (8,0)=8  (8,4)=8  (10,0)=8  (10,4)=8  (10,6)=2  (10,10)=2 
! size mismatch, 10x5 instead of 5x5
>> Trial 3
data: a background with size (12,11) and color green and layers
  _0: a point with color yellow at (0,7)
  _01: a point with color yellow at (0,9)
  _011: a point with color blue at (2,4)
  _01110: a point with color blue at (4,2)
  _0111: a point with color yellow at (4,7)
  _01111: a point with color blue at (4,6)
diff: 
delta: (4,9)=4  (6,4)=1  (6,6)=2  (6,10)=2  (8,0)=8  (8,4)=8  (10,0)=8  (10,4)=8  (10,6)=2  (10,10)=2 
! size mismatch, 10x2 instead of 5x5

TRAIN c8cbb738.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,8) and color blue and layers
  _0: a point with color cyan at (1,1)
  _01: a point with color cyan at (1,3)
  _011: a point with color cyan at (3,1)
  _01110: a point with color cyan at (3,3)
  _0111: a point with color green at (6,3)
  _01111: a point with color green at (5,4)
diff: 
delta: (6,5)=3  (7,4)=3 
   (156.5 bits)
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (1,3) and color green and mask Full at (1,0)
  _010: a point with color green at (0,1)
  _0101: a point with color green at (2,1)
  _01: a rectangle with size (1,1) and color cyan and mask Full at (0,0)
diff: 
delta: (1,1)=1 
   (86.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,8) and color blue and layers
  _0: a point with color cyan at (1,1)
  _01: a point with color cyan at (1,3)
  _011: a point with color cyan at (3,1)
  _01110: a point with color cyan at (3,3)
  _0111: a point with color green at (5,4)
  _01111: a point with color green at (6,3)
diff: 
delta: (6,5)=3  (7,4)=3 
! size mismatch, 10x2 instead of 3x3
>> Trial 2
data: a background with size (10,8) and color blue and layers
  _0: a point with color cyan at (1,1)
  _01: a point with color cyan at (1,3)
  _011: a point with color cyan at (3,1)
  _01110: a point with color cyan at (3,3)
  _0111: a point with color green at (6,3)
  _01111: a point with color green at (5,4)
diff: 
delta: (6,5)=3  (7,4)=3 
! size mismatch, 10x3 instead of 3x3

TRAIN c8cbb738.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (12,14) and color yellow and layers
  _0: a point with color blue at (1,2)
  _01: a point with color blue at (1,6)
  _011: a point with color blue at (5,2)
  _01110: a point with color blue at (5,6)
  _0111: a point with color orange at (5,9)
  _01111: a point with color orange at (7,7)
diff: 
delta: (7,11)=7# (9,9)=7#
   (167.2 bits)
data: a background with size (5,5) and color blue and layers
  _0: a rectangle with size (5,5) and color yellow and mask .x.x.|xxxxx|.xxx.|xxxxx|.x.x. at (0,0)
  _010: a point with color orange at (0,2)
  _0101: a point with color orange at (4,2)
  _01: a rectangle with size (1,5) and color orange and mask Full at (2,0)
diff: 
delta:
   (112.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,14) and color yellow and layers
  _0: a point with color blue at (1,2)
  _01: a point with color blue at (1,6)
  _011: a point with color blue at (5,2)
  _01110: a point with color blue at (5,6)
  _0111: a point with color orange at (5,9)
  _01111: a point with color orange at (7,7)
diff: 
delta: (7,11)=7# (9,9)=7#
! size mismatch, 10x5 instead of 5x5
>> Trial 2
data: a background with size (12,14) and color yellow and layers
  _0: a point with color blue at (1,2)
  _01: a point with color blue at (1,6)
  _011: a point with color blue at (5,2)
  _01110: a point with color blue at (5,6)
  _0111: a point with color orange at (5,9)
  _01111: a point with color orange at (7,11)
diff: 
delta: (7,7)=7# (9,9)=7#
! size mismatch, 10x9 instead of 5x5
>> Trial 3
data: a background with size (12,14) and color yellow and layers
  _0: a point with color blue at (1,2)
  _01: a point with color blue at (1,6)
  _011: a point with color blue at (5,2)
  _01110: a point with color blue at (5,6)
  _0111: a point with color orange at (7,7)
  _01111: a point with color orange at (5,9)
diff: 
delta: (7,11)=7# (9,9)=7#
! size mismatch, 10x7 instead of 5x5

TRAIN c8cbb738.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (18,19) and color cyan and layers
  _0: a point with color blue at (2,6)
  _01: a point with color blue at (5,3)
  _011: a point with color blue at (5,9)
  _01110: a point with color red at (6,11)
  _0111: a point with color red at (6,17)
  _01111: a point with color red at (8,11)
diff: 
delta: (8,6)=1  (8,17)=2  (9,3)=3  (9,9)=3  (10,14)=6  (10,16)=6  (15,3)=3  (15,9)=3  (16,14)=6  (16,16)=6 
! size mismatch, 10x2 instead of 7x7
>> Trial 2
data: a background with size (18,19) and color cyan and layers
  _0: a point with color blue at (2,6)
  _01: a point with color blue at (5,3)
  _011: a point with color blue at (5,9)
  _01110: a point with color red at (6,11)
  _0111: a point with color blue at (8,6)
  _01111: a point with color red at (6,17)
diff: 
delta: (8,11)=2  (8,17)=2  (9,3)=3  (9,9)=3  (10,14)=6  (10,16)=6  (15,3)=3  (15,9)=3  (16,14)=6  (16,16)=6 
! size mismatch, 10x8 instead of 7x7

TEST c8cbb738.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 23.6 sec (23.6 sec/task)
bits-train-error = 4226.5 bits (4226.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-92] Checking task c8f0f002.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 5056.8 = 5065.8
DL output with Mo: L = 9.0 + 5056.8 = 5065.8
DL input+output M: L = 17.9 + 10113.6 = 10131.5

# learning a model for train pairs
2.000	
1.738	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.475	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.220	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
1.138	OUT DEF: ^.size=^.size
1.065	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.013	OUT DEF: ^.layer_0.shape.size=^.layer_01.shape.size
0.966	OUT DEF: ^.layer_00=^.layer_0
0.919	OUT DEF: ^.layer_0.pos=^.layer_01.pos
0.886	OUT DEF: ^.layer_0.shape.mask=^.layer_01.shape.mask
0.879	IN  DEF: ^.size=(?,?)
0.847	IN  DEF: ^.size.i=3
0.840	IN  DEF: ^.layer_0.pos=(?,?)
0.823	IN  DEF: ^.layer_0.pos.i=0
0.815	IN  DEF: ^.layer_0.shape.color=blue
0.808	IN  DEF: ^.layer_0.shape.size=(?,?)
0.802	IN  DEF: ^.layer_01.pos=(?,?)
0.795	IN  DEF: ^.layer_01.shape.size=(?,?)
0.791	OUT DEF: ^.color=grey
0.745	IN  DEF: ^.color=orange
0.714	OUT DEF: ^.layer_0=^.layer_01
0.687	IN  DEF: ^.layer_01.shape.color=cyan

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color grey and layers
  _00: ^.layer_0
  _0: ^.layer_01
WHERE (Mi)
a background with size (3,?) and color orange and layers
  _0: a rectangle with size (?,?) and color blue and mask ? at (0,?)
  _01: a rectangle with size (?,?) and color cyan and mask ? at (?,?)

DL input  with Mi: L = 80.3 + 2489.4 = 2569.6
DL output with Mo: L = 24.2 + 887.6 = 911.8
DL input+output M: L = 104.5 + 3377.0 = 3481.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,6) and color orange and layers
  _0: a rectangle with size (3,3) and color blue and mask x..|xx.|.xx at (0,0)
  _01: a rectangle with size (3,1) and color cyan and mask Full at (0,5)
diff: 
delta: (0,1)=8  (0,2)=8  (1,4)=1 
   (104.7 bits)
data: a background with size (3,6) and color grey and layers
  _00: a rectangle with size (3,3) and color blue and mask x..|xx.|.xx at (0,0)
  _0: a rectangle with size (3,1) and color cyan and mask Full at (0,5)
diff: 
delta: (0,1)=8  (0,2)=8  (1,4)=1 
   (53.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,6) and color orange and layers
  _0: a rectangle with size (3,3) and color blue and mask x..|xx.|.xx at (0,0)
  _01: a rectangle with size (3,1) and color cyan and mask Full at (0,5)
diff: 
delta: (0,1)=8  (0,2)=8  (1,4)=1 
! 3 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,6) and color orange and layers
  _0: a rectangle with size (3,3) and color blue and mask x..|xx.|.xx at (0,0)
  _01: a rectangle with size (1,2) and color cyan and mask Full at (0,1)
diff: 
delta: (0,5)=8  (1,4)=1  (1,5)=8  (2,5)=8 
! 4 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,6) and color cyan and layers
  _0: a rectangle with size (3,3) and color blue and mask x..|xx.|.xx at (0,0)
  _01: a rectangle with size (3,3) and color orange and mask .xx|xx.|xxx at (0,2)
diff:   ^.color  ^.layer_01.shape.color
delta: (1,4)=1  (2,0)=7#
! 12 wrong pixels (generated / expected)

TRAIN c8f0f002.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,4) and color orange and layers
  _0: a rectangle with size (3,4) and color blue and mask ...x|x.x.|.xx. at (0,0)
  _01: a rectangle with size (1,1) and color cyan and mask Full at (1,1)
diff: 
delta:
   (49.7 bits)
data: a background with size (3,4) and color grey and layers
  _00: a rectangle with size (3,4) and color blue and mask ...x|x.x.|.xx. at (0,0)
  _0: a rectangle with size (1,1) and color cyan and mask Full at (1,1)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,4) and color orange and layers
  _0: a rectangle with size (3,4) and color blue and mask ...x|x.x.|.xx. at (0,0)
  _01: a rectangle with size (1,1) and color cyan and mask Full at (1,1)
diff: 
delta:
correct output grid

TRAIN c8f0f002.json/2: 1 1st (SUCCESS)

## instance 3

> Input and output best reading:
data: a background with size (3,5) and color orange and layers
  _0: a rectangle with size (2,3) and color blue and mask x.x|.xx at (0,2)
  _01: a rectangle with size (3,3) and color cyan and mask xx.|xxx|.xx at (0,1)
diff: 
delta: (0,0)=1  (2,1)=1 
   (94.6 bits)
data: a background with size (3,5) and color grey and layers
  _00: a rectangle with size (2,3) and color blue and mask x.x|.xx at (0,2)
  _0: a rectangle with size (3,3) and color cyan and mask xx.|xxx|.xx at (0,1)
diff: 
delta: (0,0)=1  (2,1)=1 
   (35.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,5) and color orange and layers
  _0: a rectangle with size (2,3) and color blue and mask x.x|.xx at (0,2)
  _01: a rectangle with size (3,3) and color cyan and mask xx.|xxx|.xx at (0,1)
diff: 
delta: (0,0)=1  (2,1)=1 
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,5) and color orange and layers
  _0: a rectangle with size (2,3) and color blue and mask x.x|.xx at (0,2)
  _01: a rectangle with size (3,3) and color cyan and mask Full at (0,1)
diff: 
delta: (0,0)=1  (0,3)=7# (2,1)=1 
! 3 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,5) and color orange and layers
  _0: a rectangle with size (2,3) and color blue and mask Full at (0,2)
  _01: a rectangle with size (3,3) and color cyan and mask Full at (0,1)
diff: 
delta: (0,0)=1  (0,3)=7# (1,2)=8  (2,1)=1 
! 4 wrong pixels (generated / expected)

TRAIN c8f0f002.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,5) and color orange and layers
  _0: a rectangle with size (3,3) and color blue and mask x..|.x.|..x at (0,0)
  _01: a rectangle with size (2,1) and color cyan and mask Full at (1,0)
diff: 
delta: (0,3)=1  (2,4)=8 
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,5) and color blue and layers
  _0: a rectangle with size (3,4) and color orange and mask xx.x|.xxx|x.x. at (0,1)
  _01: a rectangle with size (2,1) and color cyan and mask Full at (1,0)
diff:   ^.color  ^.layer_0.shape.color
delta: (2,4)=8 
! 13 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,5) and color cyan and layers
  _0: a rectangle with size (3,3) and color blue and mask x..|.x.|..x at (0,0)
  _01: a rectangle with size (3,4) and color orange and mask xx.x|xxxx|xxx. at (0,1)
diff:   ^.color  ^.layer_01.shape.color
delta: (0,3)=1 
! 12 wrong pixels (generated / expected)

TEST c8f0f002.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 3.0 sec (3.0 sec/task)
bits-train-error = 887.6 bits (887.6 bits/task)
acc-train-micro = 0.33 tasks (33.33%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.33
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-91] Checking task c909285e.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 292131.0 = 292139.9
DL output with Mo: L = 9.0 + 14438.0 = 14447.0
DL input+output M: L = 17.9 + 306569.0 = 306586.9

# learning a model for train pairs
2.000	
1.702	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.465	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.297	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.248	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.169	OUT OBJECT at ^.layer_00: ^.layer_01.shape at ?
1.133	OUT DEF: ^.size=^.layer_01.shape.size
1.113	OUT DEF: ^.layer_00.pos=^.layer_0.pos
1.096	OUT DEF: ^.layer_0.shape.color=cyan
1.083	OUT OBJECT at ^.layer_001: a rectangle with size ? and color ? and mask ? at ?
1.067	OUT OBJECT at ^.layer_0011: a rectangle with size ? and color ? and mask ? at ?
1.050	OUT OBJECT at ^.layer_00111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_01.shape.size and color ? and layers
  _00: ^.layer_01.shape at ^.layer_0.pos
  _001: a rectangle with size ? and color ? and mask ? at ?
  _0011: a rectangle with size ? and color ? and mask ? at ?
  _00111: a rectangle with size ? and color ? and mask ? at ?
  _0: a rectangle with size ? and color cyan and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 208420.8 = 208468.8
DL output with Mo: L = 114.0 + 4741.0 = 4855.0
DL input+output M: L = 162.0 + 213161.8 = 213323.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (24,24) and color yellow and layers
  _0: a rectangle with size (24,24) and color grey and mask ...........x.....x.....x|...........x.....x.....x|...........x.....x.....x|...........x.....x.....x|...........x.....x.....x|............xxxxxxxxxxxx|.................x.....x|.................x.....x|.................x.....x|.................x.....x|.................x.....x|xxxxx.......xxxxxxxxxxxx|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|xxxxxxxxxxxxxxxxxxxxxxxx|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|xxxxxxxxxxxxxxxxxxxxxxxx at (0,0)
  _01: a rectangle with size (7,7) and color green and mask Border at (5,5)
diff: 
delta: (0,0)=0  (0,1)=0  (0,2)=2  (0,4)=8  (0,5)=5# (0,6)=0  (0,8)=2  (0,9)=8  (0,10)=0  (0,12)=0  (0,13)=0  (0,14)=2  (0,16)=0  (0,18)=0  (0,20)=2  (0,21)=0  (0,22)=0  (1,0)=0  (1,1)=0  (1,2)=2  (1,4)=8  (1,5)=5# (1,6)=0  (1,8)=2  (1,9)=8  (1,10)=0  (1,12)=0  (1,13)=0  (1,14)=2  (1,16)=0  (1,18)=0  (1,20)=2  (1,21)=0  (1,22)=0  (2,0)=2  (2,1)=2  (2,2)=2  (2,4)=2  (2,5)=5# (2,6)=2  (2,8)=2  (2,9)=2  (2,10)=2  (2,12)=2  (2,13)=2  (2,14)=2  (2,16)=2  (2,18)=2  (2,20)=2  (2,21)=2  (2,22)=2  (3,5)=5# (4,0)=8  (4,1)=8  (4,2)=2  (4,4)=8  (4,5)=5# (4,6)=8  (4,8)=2  (4,9)=8  (4,10)=8  (4,12)=8  (4,13)=8  (4,14)=2  (4,16)=8  (4,18)=8  (4,20)=2  (4,21)=8  (4,22)=8  (5,0)=5# (5,1)=5# (5,2)=5# (5,3)=5# (5,4)=5# (6,0)=0  (6,1)=0  (6,2)=2  (6,4)=8  (6,6)=0  (6,8)=2  (6,9)=8  (6,10)=0  (6,12)=0  (6,13)=0  (6,14)=2  (6,16)=0  (6,18)=0  (6,20)=2  (6,21)=0  (6,22)=0  (8,0)=2  (8,1)=2  (8,2)=2  (8,4)=2  (8,6)=2  (8,8)=2  (8,9)=2  (8,10)=2  (8,12)=2  (8,13)=2  (8,14)=2  (8,16)=2  (8,18)=2  (8,20)=2  (8,21)=2  (8,22)=2  (9,0)=8  (9,1)=8  (9,2)=2  (9,4)=8  (9,6)=8  (9,8)=2  (9,9)=8  (9,10)=8  (9,12)=8  (9,13)=8  (9,14)=2  (9,16)=8  (9,18)=8  (9,20)=2  (9,21)=8  (9,22)=8  (10,0)=0  (10,1)=0  (10,2)=2  (10,4)=8  (10,6)=0  (10,8)=2  (10,9)=8  (10,10)=0  (10,12)=0  (10,13)=0  (10,14)=2  (10,16)=0  (10,18)=0  (10,20)=2  (10,21)=0  (10,22)=0  (12,0)=0  (12,1)=0  (12,2)=2  (12,4)=8  (12,6)=0  (12,8)=2  (12,9)=8  (12,10)=0  (12,12)=0  (12,13)=0  (12,14)=2  (12,16)=0  (12,18)=0  (12,20)=2  (12,21)=0  (12,22)=0  (13,0)=0  (13,1)=0  (13,2)=2  (13,4)=8  (13,6)=0  (13,8)=2  (13,9)=8  (13,10)=0  (13,12)=0  (13,13)=0  (13,14)=2  (13,16)=0  (13,18)=0  (13,20)=2  (13,21)=0  (13,22)=0  (14,0)=2  (14,1)=2  (14,2)=2  (14,4)=2  (14,6)=2  (14,8)=2  (14,9)=2  (14,10)=2  (14,12)=2  (14,13)=2  (14,14)=2  (14,16)=2  (14,18)=2  (14,20)=2  (14,21)=2  (14,22)=2  (16,0)=0  (16,1)=0  (16,2)=2  (16,4)=8  (16,6)=0  (16,8)=2  (16,9)=8  (16,10)=0  (16,12)=0  (16,13)=0  (16,14)=2  (16,16)=0  (16,18)=0  (16,20)=2  (16,21)=0  (16,22)=0  (18,0)=0  (18,1)=0  (18,2)=2  (18,4)=8  (18,6)=0  (18,8)=2  (18,9)=8  (18,10)=0  (18,12)=0  (18,13)=0  (18,14)=2  (18,16)=0  (18,18)=0  (18,20)=2  (18,21)=0  (18,22)=0  (20,0)=2  (20,1)=2  (20,2)=2  (20,4)=2  (20,6)=2  (20,8)=2  (20,9)=2  (20,10)=2  (20,12)=2  (20,13)=2  (20,14)=2  (20,16)=2  (20,18)=2  (20,20)=2  (20,21)=2  (20,22)=2  (21,0)=0  (21,1)=0  (21,2)=2  (21,4)=8  (21,6)=0  (21,8)=2  (21,9)=8  (21,10)=0  (21,12)=0  (21,13)=0  (21,14)=2  (21,16)=0  (21,18)=0  (21,20)=2  (21,21)=0  (21,22)=0  (22,0)=0  (22,1)=0  (22,2)=2  (22,4)=8  (22,6)=0  (22,8)=2  (22,9)=8  (22,10)=0  (22,12)=0  (22,13)=0  (22,14)=2  (22,16)=0  (22,18)=0  (22,20)=2  (22,21)=0  (22,22)=0 
   (6407.8 bits)
data: a background with size (7,7) and color black and layers
  _00: a rectangle with size (7,7) and color green and mask Border at (0,0)
  _001: a rectangle with size (5,5) and color yellow and mask .x...|xxxxx|.x...|.x...|.x... at (1,1)
  _0011: a rectangle with size (5,1) and color red and mask Full at (1,3)
  _00111: a rectangle with size (1,5) and color red and mask Full at (3,1)
  _0: a rectangle with size (1,5) and color cyan and mask Full at (4,1)
  _01: a rectangle with size (5,1) and color cyan and mask Full at (1,4)
diff: 
delta:
   (163.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (24,24) and color yellow and layers
  _0: a rectangle with size (24,24) and color grey and mask ...........x.....x.....x|...........x.....x.....x|...........x.....x.....x|...........x.....x.....x|...........x.....x.....x|............xxxxxxxxxxxx|.................x.....x|.................x.....x|.................x.....x|.................x.....x|.................x.....x|xxxxx.......xxxxxxxxxxxx|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|xxxxxxxxxxxxxxxxxxxxxxxx|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|xxxxxxxxxxxxxxxxxxxxxxxx at (0,0)
  _01: a rectangle with size (7,7) and color green and mask Border at (5,5)
diff: 
delta: (0,0)=0  (0,1)=0  (0,2)=2  (0,4)=8  (0,5)=5# (0,6)=0  (0,8)=2  (0,9)=8  (0,10)=0  (0,12)=0  (0,13)=0  (0,14)=2  (0,16)=0  (0,18)=0  (0,20)=2  (0,21)=0  (0,22)=0  (1,0)=0  (1,1)=0  (1,2)=2  (1,4)=8  (1,5)=5# (1,6)=0  (1,8)=2  (1,9)=8  (1,10)=0  (1,12)=0  (1,13)=0  (1,14)=2  (1,16)=0  (1,18)=0  (1,20)=2  (1,21)=0  (1,22)=0  (2,0)=2  (2,1)=2  (2,2)=2  (2,4)=2  (2,5)=5# (2,6)=2  (2,8)=2  (2,9)=2  (2,10)=2  (2,12)=2  (2,13)=2  (2,14)=2  (2,16)=2  (2,18)=2  (2,20)=2  (2,21)=2  (2,22)=2  (3,5)=5# (4,0)=8  (4,1)=8  (4,2)=2  (4,4)=8  (4,5)=5# (4,6)=8  (4,8)=2  (4,9)=8  (4,10)=8  (4,12)=8  (4,13)=8  (4,14)=2  (4,16)=8  (4,18)=8  (4,20)=2  (4,21)=8  (4,22)=8  (5,0)=5# (5,1)=5# (5,2)=5# (5,3)=5# (5,4)=5# (6,0)=0  (6,1)=0  (6,2)=2  (6,4)=8  (6,6)=0  (6,8)=2  (6,9)=8  (6,10)=0  (6,12)=0  (6,13)=0  (6,14)=2  (6,16)=0  (6,18)=0  (6,20)=2  (6,21)=0  (6,22)=0  (8,0)=2  (8,1)=2  (8,2)=2  (8,4)=2  (8,6)=2  (8,8)=2  (8,9)=2  (8,10)=2  (8,12)=2  (8,13)=2  (8,14)=2  (8,16)=2  (8,18)=2  (8,20)=2  (8,21)=2  (8,22)=2  (9,0)=8  (9,1)=8  (9,2)=2  (9,4)=8  (9,6)=8  (9,8)=2  (9,9)=8  (9,10)=8  (9,12)=8  (9,13)=8  (9,14)=2  (9,16)=8  (9,18)=8  (9,20)=2  (9,21)=8  (9,22)=8  (10,0)=0  (10,1)=0  (10,2)=2  (10,4)=8  (10,6)=0  (10,8)=2  (10,9)=8  (10,10)=0  (10,12)=0  (10,13)=0  (10,14)=2  (10,16)=0  (10,18)=0  (10,20)=2  (10,21)=0  (10,22)=0  (12,0)=0  (12,1)=0  (12,2)=2  (12,4)=8  (12,6)=0  (12,8)=2  (12,9)=8  (12,10)=0  (12,12)=0  (12,13)=0  (12,14)=2  (12,16)=0  (12,18)=0  (12,20)=2  (12,21)=0  (12,22)=0  (13,0)=0  (13,1)=0  (13,2)=2  (13,4)=8  (13,6)=0  (13,8)=2  (13,9)=8  (13,10)=0  (13,12)=0  (13,13)=0  (13,14)=2  (13,16)=0  (13,18)=0  (13,20)=2  (13,21)=0  (13,22)=0  (14,0)=2  (14,1)=2  (14,2)=2  (14,4)=2  (14,6)=2  (14,8)=2  (14,9)=2  (14,10)=2  (14,12)=2  (14,13)=2  (14,14)=2  (14,16)=2  (14,18)=2  (14,20)=2  (14,21)=2  (14,22)=2  (16,0)=0  (16,1)=0  (16,2)=2  (16,4)=8  (16,6)=0  (16,8)=2  (16,9)=8  (16,10)=0  (16,12)=0  (16,13)=0  (16,14)=2  (16,16)=0  (16,18)=0  (16,20)=2  (16,21)=0  (16,22)=0  (18,0)=0  (18,1)=0  (18,2)=2  (18,4)=8  (18,6)=0  (18,8)=2  (18,9)=8  (18,10)=0  (18,12)=0  (18,13)=0  (18,14)=2  (18,16)=0  (18,18)=0  (18,20)=2  (18,21)=0  (18,22)=0  (20,0)=2  (20,1)=2  (20,2)=2  (20,4)=2  (20,6)=2  (20,8)=2  (20,9)=2  (20,10)=2  (20,12)=2  (20,13)=2  (20,14)=2  (20,16)=2  (20,18)=2  (20,20)=2  (20,21)=2  (20,22)=2  (21,0)=0  (21,1)=0  (21,2)=2  (21,4)=8  (21,6)=0  (21,8)=2  (21,9)=8  (21,10)=0  (21,12)=0  (21,13)=0  (21,14)=2  (21,16)=0  (21,18)=0  (21,20)=2  (21,21)=0  (21,22)=0  (22,0)=0  (22,1)=0  (22,2)=2  (22,4)=8  (22,6)=0  (22,8)=2  (22,9)=8  (22,10)=0  (22,12)=0  (22,13)=0  (22,14)=2  (22,16)=0  (22,18)=0  (22,20)=2  (22,21)=0  (22,22)=0 
! 22 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (24,24) and color yellow and layers
  _0: a rectangle with size (7,7) and color green and mask Border at (5,5)
  _01: a rectangle with size (24,24) and color grey and mask ...........x.....x.....x|...........x.....x.....x|...........x.....x.....x|...........x.....x.....x|...........x.....x.....x|.....xxxxxxxxxxxxxxxxxxx|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|xxxxxxxxxxxxxxxxxxxxxxxx|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|xxxxxxxxxxxxxxxxxxxxxxxx|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|xxxxxxxxxxxxxxxxxxxxxxxx at (0,0)
diff: 
delta: (0,0)=0  (0,1)=0  (0,2)=2  (0,4)=8  (0,5)=5# (0,6)=0  (0,8)=2  (0,9)=8  (0,10)=0  (0,12)=0  (0,13)=0  (0,14)=2  (0,16)=0  (0,18)=0  (0,20)=2  (0,21)=0  (0,22)=0  (1,0)=0  (1,1)=0  (1,2)=2  (1,4)=8  (1,5)=5# (1,6)=0  (1,8)=2  (1,9)=8  (1,10)=0  (1,12)=0  (1,13)=0  (1,14)=2  (1,16)=0  (1,18)=0  (1,20)=2  (1,21)=0  (1,22)=0  (2,0)=2  (2,1)=2  (2,2)=2  (2,4)=2  (2,5)=5# (2,6)=2  (2,8)=2  (2,9)=2  (2,10)=2  (2,12)=2  (2,13)=2  (2,14)=2  (2,16)=2  (2,18)=2  (2,20)=2  (2,21)=2  (2,22)=2  (3,5)=5# (4,0)=8  (4,1)=8  (4,2)=2  (4,4)=8  (4,5)=5# (4,6)=8  (4,8)=2  (4,9)=8  (4,10)=8  (4,12)=8  (4,13)=8  (4,14)=2  (4,16)=8  (4,18)=8  (4,20)=2  (4,21)=8  (4,22)=8  (5,0)=5# (5,1)=5# (5,2)=5# (5,3)=5# (5,4)=5# (6,0)=0  (6,1)=0  (6,2)=2  (6,4)=8  (6,6)=0  (6,8)=2  (6,9)=8  (6,10)=0  (6,12)=0  (6,13)=0  (6,14)=2  (6,16)=0  (6,18)=0  (6,20)=2  (6,21)=0  (6,22)=0  (8,0)=2  (8,1)=2  (8,2)=2  (8,4)=2  (8,6)=2  (8,8)=2  (8,9)=2  (8,10)=2  (8,12)=2  (8,13)=2  (8,14)=2  (8,16)=2  (8,18)=2  (8,20)=2  (8,21)=2  (8,22)=2  (9,0)=8  (9,1)=8  (9,2)=2  (9,4)=8  (9,6)=8  (9,8)=2  (9,9)=8  (9,10)=8  (9,12)=8  (9,13)=8  (9,14)=2  (9,16)=8  (9,18)=8  (9,20)=2  (9,21)=8  (9,22)=8  (10,0)=0  (10,1)=0  (10,2)=2  (10,4)=8  (10,6)=0  (10,8)=2  (10,9)=8  (10,10)=0  (10,12)=0  (10,13)=0  (10,14)=2  (10,16)=0  (10,18)=0  (10,20)=2  (10,21)=0  (10,22)=0  (12,0)=0  (12,1)=0  (12,2)=2  (12,4)=8  (12,6)=0  (12,8)=2  (12,9)=8  (12,10)=0  (12,12)=0  (12,13)=0  (12,14)=2  (12,16)=0  (12,18)=0  (12,20)=2  (12,21)=0  (12,22)=0  (13,0)=0  (13,1)=0  (13,2)=2  (13,4)=8  (13,6)=0  (13,8)=2  (13,9)=8  (13,10)=0  (13,12)=0  (13,13)=0  (13,14)=2  (13,16)=0  (13,18)=0  (13,20)=2  (13,21)=0  (13,22)=0  (14,0)=2  (14,1)=2  (14,2)=2  (14,4)=2  (14,6)=2  (14,8)=2  (14,9)=2  (14,10)=2  (14,12)=2  (14,13)=2  (14,14)=2  (14,16)=2  (14,18)=2  (14,20)=2  (14,21)=2  (14,22)=2  (16,0)=0  (16,1)=0  (16,2)=2  (16,4)=8  (16,6)=0  (16,8)=2  (16,9)=8  (16,10)=0  (16,12)=0  (16,13)=0  (16,14)=2  (16,16)=0  (16,18)=0  (16,20)=2  (16,21)=0  (16,22)=0  (18,0)=0  (18,1)=0  (18,2)=2  (18,4)=8  (18,6)=0  (18,8)=2  (18,9)=8  (18,10)=0  (18,12)=0  (18,13)=0  (18,14)=2  (18,16)=0  (18,18)=0  (18,20)=2  (18,21)=0  (18,22)=0  (20,0)=2  (20,1)=2  (20,2)=2  (20,4)=2  (20,6)=2  (20,8)=2  (20,9)=2  (20,10)=2  (20,12)=2  (20,13)=2  (20,14)=2  (20,16)=2  (20,18)=2  (20,20)=2  (20,21)=2  (20,22)=2  (21,0)=0  (21,1)=0  (21,2)=2  (21,4)=8  (21,6)=0  (21,8)=2  (21,9)=8  (21,10)=0  (21,12)=0  (21,13)=0  (21,14)=2  (21,16)=0  (21,18)=0  (21,20)=2  (21,21)=0  (21,22)=0  (22,0)=0  (22,1)=0  (22,2)=2  (22,4)=8  (22,6)=0  (22,8)=2  (22,9)=8  (22,10)=0  (22,12)=0  (22,13)=0  (22,14)=2  (22,16)=0  (22,18)=0  (22,20)=2  (22,21)=0  (22,22)=0 
! size mismatch, 24x24 instead of 7x7
>> Trial 3
data: a background with size (24,24) and color yellow and layers
  _0: a rectangle with size (24,24) and color grey and mask ...........x.....x.....x|...........x.....x.....x|...........x.....x.....x|...........x.....x.....x|...........x.....x.....x|............xxxxxxxxxxxx|.................x.....x|.................x.....x|.................x.....x|.................x.....x|.................x.....x|xxxxx.......xxxxxxxxxxxx|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|xxxxxxxxxxxxxxxxxxxxxxxx|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|xxxxxxxxxxxxxxxxxxxxxxxx at (0,0)
  _01: a rectangle with size (1,23) and color red and mask Full at (2,0)
diff: 
delta: (0,0)=0  (0,1)=0  (0,2)=2  (0,4)=8  (0,5)=5# (0,6)=0  (0,8)=2  (0,9)=8  (0,10)=0  (0,12)=0  (0,13)=0  (0,14)=2  (0,16)=0  (0,18)=0  (0,20)=2  (0,21)=0  (0,22)=0  (1,0)=0  (1,1)=0  (1,2)=2  (1,4)=8  (1,5)=5# (1,6)=0  (1,8)=2  (1,9)=8  (1,10)=0  (1,12)=0  (1,13)=0  (1,14)=2  (1,16)=0  (1,18)=0  (1,20)=2  (1,21)=0  (1,22)=0  (2,3)=4  (2,5)=5# (2,7)=4  (2,15)=4  (2,19)=4  (3,5)=5# (4,0)=8  (4,1)=8  (4,2)=2  (4,4)=8  (4,5)=5# (4,6)=8  (4,8)=2  (4,9)=8  (4,10)=8  (4,12)=8  (4,13)=8  (4,14)=2  (4,16)=8  (4,18)=8  (4,20)=2  (4,21)=8  (4,22)=8  (5,0)=5# (5,1)=5# (5,2)=5# (5,3)=5# (5,4)=5# (5,5)=3  (5,6)=3  (5,7)=3  (5,8)=3  (5,9)=3  (5,10)=3  (5,11)=3  (6,0)=0  (6,1)=0  (6,2)=2  (6,4)=8  (6,5)=3  (6,6)=0  (6,8)=2  (6,9)=8  (6,10)=0  (6,11)=3  (6,12)=0  (6,13)=0  (6,14)=2  (6,16)=0  (6,18)=0  (6,20)=2  (6,21)=0  (6,22)=0  (7,5)=3  (7,11)=3  (8,0)=2  (8,1)=2  (8,2)=2  (8,4)=2  (8,5)=3  (8,6)=2  (8,8)=2  (8,9)=2  (8,10)=2  (8,11)=3  (8,12)=2  (8,13)=2  (8,14)=2  (8,16)=2  (8,18)=2  (8,20)=2  (8,21)=2  (8,22)=2  (9,0)=8  (9,1)=8  (9,2)=2  (9,4)=8  (9,5)=3  (9,6)=8  (9,8)=2  (9,9)=8  (9,10)=8  (9,11)=3  (9,12)=8  (9,13)=8  (9,14)=2  (9,16)=8  (9,18)=8  (9,20)=2  (9,21)=8  (9,22)=8  (10,0)=0  (10,1)=0  (10,2)=2  (10,4)=8  (10,5)=3  (10,6)=0  (10,8)=2  (10,9)=8  (10,10)=0  (10,11)=3  (10,12)=0  (10,13)=0  (10,14)=2  (10,16)=0  (10,18)=0  (10,20)=2  (10,21)=0  (10,22)=0  (11,5)=3  (11,6)=3  (11,7)=3  (11,8)=3  (11,9)=3  (11,10)=3  (11,11)=3  (12,0)=0  (12,1)=0  (12,2)=2  (12,4)=8  (12,6)=0  (12,8)=2  (12,9)=8  (12,10)=0  (12,12)=0  (12,13)=0  (12,14)=2  (12,16)=0  (12,18)=0  (12,20)=2  (12,21)=0  (12,22)=0  (13,0)=0  (13,1)=0  (13,2)=2  (13,4)=8  (13,6)=0  (13,8)=2  (13,9)=8  (13,10)=0  (13,12)=0  (13,13)=0  (13,14)=2  (13,16)=0  (13,18)=0  (13,20)=2  (13,21)=0  (13,22)=0  (14,0)=2  (14,1)=2  (14,2)=2  (14,4)=2  (14,6)=2  (14,8)=2  (14,9)=2  (14,10)=2  (14,12)=2  (14,13)=2  (14,14)=2  (14,16)=2  (14,18)=2  (14,20)=2  (14,21)=2  (14,22)=2  (16,0)=0  (16,1)=0  (16,2)=2  (16,4)=8  (16,6)=0  (16,8)=2  (16,9)=8  (16,10)=0  (16,12)=0  (16,13)=0  (16,14)=2  (16,16)=0  (16,18)=0  (16,20)=2  (16,21)=0  (16,22)=0  (18,0)=0  (18,1)=0  (18,2)=2  (18,4)=8  (18,6)=0  (18,8)=2  (18,9)=8  (18,10)=0  (18,12)=0  (18,13)=0  (18,14)=2  (18,16)=0  (18,18)=0  (18,20)=2  (18,21)=0  (18,22)=0  (20,0)=2  (20,1)=2  (20,2)=2  (20,4)=2  (20,6)=2  (20,8)=2  (20,9)=2  (20,10)=2  (20,12)=2  (20,13)=2  (20,14)=2  (20,16)=2  (20,18)=2  (20,20)=2  (20,21)=2  (20,22)=2  (21,0)=0  (21,1)=0  (21,2)=2  (21,4)=8  (21,6)=0  (21,8)=2  (21,9)=8  (21,10)=0  (21,12)=0  (21,13)=0  (21,14)=2  (21,16)=0  (21,18)=0  (21,20)=2  (21,21)=0  (21,22)=0  (22,0)=0  (22,1)=0  (22,2)=2  (22,4)=8  (22,6)=0  (22,8)=2  (22,9)=8  (22,10)=0  (22,12)=0  (22,13)=0  (22,14)=2  (22,16)=0  (22,18)=0  (22,20)=2  (22,21)=0  (22,22)=0 
! size mismatch, 1x23 instead of 7x7

TRAIN c909285e.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (26,26) and color green and layers
  _0: a rectangle with size (26,26) and color cyan and mask ........x..x..x..x..x..x..|........x..x..x..x..x..x..|.........xxxxxxxxxxxxxxxxx|...........x..x..x..x..x..|...........x..x..x..x..x..|.........xxxxxxxxxxxxxxxxx|...........x..x..x..x..x..|...........x..x..x..x..x..|xx.......xxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x.. at (0,0)
  _01: a rectangle with size (7,7) and color red and mask Border at (2,2)
diff: 
delta: (0,0)=0  (0,1)=0  (0,2)=8  (0,4)=1  (0,5)=8  (0,6)=0  (0,9)=1  (0,10)=0  (0,12)=0  (0,13)=0  (0,16)=0  (0,18)=0  (0,21)=0  (0,22)=0  (0,24)=1  (0,25)=0  (1,0)=0  (1,1)=0  (1,2)=8  (1,4)=1  (1,5)=8  (1,6)=0  (1,9)=1  (1,10)=0  (1,12)=0  (1,13)=0  (1,16)=0  (1,18)=0  (1,21)=0  (1,22)=0  (1,24)=1  (1,25)=0  (2,0)=8  (2,1)=8  (3,5)=8  (4,0)=1  (4,1)=1  (4,4)=1  (4,5)=8  (4,6)=1  (4,9)=1  (4,10)=1  (4,12)=1  (4,13)=1  (4,16)=1  (4,18)=1  (4,21)=1  (4,22)=1  (4,24)=1  (4,25)=1  (5,0)=8  (5,1)=8  (5,3)=8  (5,4)=8  (5,5)=8  (5,6)=8  (5,7)=8  (6,0)=0  (6,1)=0  (6,4)=1  (6,5)=8  (6,6)=0  (6,9)=1  (6,10)=0  (6,12)=0  (6,13)=0  (6,16)=0  (6,18)=0  (6,21)=0  (6,22)=0  (6,24)=1  (6,25)=0  (7,5)=8  (9,0)=1  (9,1)=1  (9,4)=1  (9,6)=1  (9,9)=1  (9,10)=1  (9,12)=1  (9,13)=1  (9,16)=1  (9,18)=1  (9,21)=1  (9,22)=1  (9,24)=1  (9,25)=1  (10,0)=0  (10,1)=0  (10,4)=1  (10,6)=0  (10,9)=1  (10,10)=0  (10,12)=0  (10,13)=0  (10,16)=0  (10,18)=0  (10,21)=0  (10,22)=0  (10,24)=1  (10,25)=0  (12,0)=0  (12,1)=0  (12,4)=1  (12,6)=0  (12,9)=1  (12,10)=0  (12,12)=0  (12,13)=0  (12,16)=0  (12,18)=0  (12,21)=0  (12,22)=0  (12,24)=1  (12,25)=0  (13,0)=0  (13,1)=0  (13,4)=1  (13,6)=0  (13,9)=1  (13,10)=0  (13,12)=0  (13,13)=0  (13,16)=0  (13,18)=0  (13,21)=0  (13,22)=0  (13,24)=1  (13,25)=0  (16,0)=0  (16,1)=0  (16,4)=1  (16,6)=0  (16,9)=1  (16,10)=0  (16,12)=0  (16,13)=0  (16,16)=0  (16,18)=0  (16,21)=0  (16,22)=0  (16,24)=1  (16,25)=0  (18,0)=0  (18,1)=0  (18,4)=1  (18,6)=0  (18,9)=1  (18,10)=0  (18,12)=0  (18,13)=0  (18,16)=0  (18,18)=0  (18,21)=0  (18,22)=0  (18,24)=1  (18,25)=0  (21,0)=0  (21,1)=0  (21,4)=1  (21,6)=0  (21,9)=1  (21,10)=0  (21,12)=0  (21,13)=0  (21,16)=0  (21,18)=0  (21,21)=0  (21,22)=0  (21,24)=1  (21,25)=0  (22,0)=0  (22,1)=0  (22,4)=1  (22,6)=0  (22,9)=1  (22,10)=0  (22,12)=0  (22,13)=0  (22,16)=0  (22,18)=0  (22,21)=0  (22,22)=0  (22,24)=1  (22,25)=0  (24,0)=1  (24,1)=1  (24,4)=1  (24,6)=1  (24,9)=1  (24,10)=1  (24,12)=1  (24,13)=1  (24,16)=1  (24,18)=1  (24,21)=1  (24,22)=1  (24,24)=1  (24,25)=1  (25,0)=0  (25,1)=0  (25,4)=1  (25,6)=0  (25,9)=1  (25,10)=0  (25,12)=0  (25,13)=0  (25,16)=0  (25,18)=0  (25,21)=0  (25,22)=0  (25,24)=1  (25,25)=0 
   (5422.3 bits)
data: a background with size (7,7) and color green and layers
  _00: a rectangle with size (7,7) and color red and mask Border at (0,0)
  _001: a rectangle with size (5,1) and color cyan and mask Full at (1,3)
  _0011: a rectangle with size (2,5) and color green and mask Full at (4,1)
  _00111: a rectangle with size (1,5) and color green and mask Full at (1,1)
  _0: a rectangle with size (1,5) and color cyan and mask Full at (3,1)
  _01: a rectangle with size (1,3) and color blue and mask Full at (2,2)
diff: 
delta: (4,2)=1  (4,4)=0 
   (178.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (26,26) and color green and layers
  _0: a rectangle with size (26,26) and color cyan and mask ........x..x..x..x..x..x..|........x..x..x..x..x..x..|.........xxxxxxxxxxxxxxxxx|...........x..x..x..x..x..|...........x..x..x..x..x..|.........xxxxxxxxxxxxxxxxx|...........x..x..x..x..x..|...........x..x..x..x..x..|xx.......xxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x.. at (0,0)
  _01: a rectangle with size (7,7) and color red and mask Border at (2,2)
diff: 
delta: (0,0)=0  (0,1)=0  (0,2)=8  (0,4)=1  (0,5)=8  (0,6)=0  (0,9)=1  (0,10)=0  (0,12)=0  (0,13)=0  (0,16)=0  (0,18)=0  (0,21)=0  (0,22)=0  (0,24)=1  (0,25)=0  (1,0)=0  (1,1)=0  (1,2)=8  (1,4)=1  (1,5)=8  (1,6)=0  (1,9)=1  (1,10)=0  (1,12)=0  (1,13)=0  (1,16)=0  (1,18)=0  (1,21)=0  (1,22)=0  (1,24)=1  (1,25)=0  (2,0)=8  (2,1)=8  (3,5)=8  (4,0)=1  (4,1)=1  (4,4)=1  (4,5)=8  (4,6)=1  (4,9)=1  (4,10)=1  (4,12)=1  (4,13)=1  (4,16)=1  (4,18)=1  (4,21)=1  (4,22)=1  (4,24)=1  (4,25)=1  (5,0)=8  (5,1)=8  (5,3)=8  (5,4)=8  (5,5)=8  (5,6)=8  (5,7)=8  (6,0)=0  (6,1)=0  (6,4)=1  (6,5)=8  (6,6)=0  (6,9)=1  (6,10)=0  (6,12)=0  (6,13)=0  (6,16)=0  (6,18)=0  (6,21)=0  (6,22)=0  (6,24)=1  (6,25)=0  (7,5)=8  (9,0)=1  (9,1)=1  (9,4)=1  (9,6)=1  (9,9)=1  (9,10)=1  (9,12)=1  (9,13)=1  (9,16)=1  (9,18)=1  (9,21)=1  (9,22)=1  (9,24)=1  (9,25)=1  (10,0)=0  (10,1)=0  (10,4)=1  (10,6)=0  (10,9)=1  (10,10)=0  (10,12)=0  (10,13)=0  (10,16)=0  (10,18)=0  (10,21)=0  (10,22)=0  (10,24)=1  (10,25)=0  (12,0)=0  (12,1)=0  (12,4)=1  (12,6)=0  (12,9)=1  (12,10)=0  (12,12)=0  (12,13)=0  (12,16)=0  (12,18)=0  (12,21)=0  (12,22)=0  (12,24)=1  (12,25)=0  (13,0)=0  (13,1)=0  (13,4)=1  (13,6)=0  (13,9)=1  (13,10)=0  (13,12)=0  (13,13)=0  (13,16)=0  (13,18)=0  (13,21)=0  (13,22)=0  (13,24)=1  (13,25)=0  (16,0)=0  (16,1)=0  (16,4)=1  (16,6)=0  (16,9)=1  (16,10)=0  (16,12)=0  (16,13)=0  (16,16)=0  (16,18)=0  (16,21)=0  (16,22)=0  (16,24)=1  (16,25)=0  (18,0)=0  (18,1)=0  (18,4)=1  (18,6)=0  (18,9)=1  (18,10)=0  (18,12)=0  (18,13)=0  (18,16)=0  (18,18)=0  (18,21)=0  (18,22)=0  (18,24)=1  (18,25)=0  (21,0)=0  (21,1)=0  (21,4)=1  (21,6)=0  (21,9)=1  (21,10)=0  (21,12)=0  (21,13)=0  (21,16)=0  (21,18)=0  (21,21)=0  (21,22)=0  (21,24)=1  (21,25)=0  (22,0)=0  (22,1)=0  (22,4)=1  (22,6)=0  (22,9)=1  (22,10)=0  (22,12)=0  (22,13)=0  (22,16)=0  (22,18)=0  (22,21)=0  (22,22)=0  (22,24)=1  (22,25)=0  (24,0)=1  (24,1)=1  (24,4)=1  (24,6)=1  (24,9)=1  (24,10)=1  (24,12)=1  (24,13)=1  (24,16)=1  (24,18)=1  (24,21)=1  (24,22)=1  (24,24)=1  (24,25)=1  (25,0)=0  (25,1)=0  (25,4)=1  (25,6)=0  (25,9)=1  (25,10)=0  (25,12)=0  (25,13)=0  (25,16)=0  (25,18)=0  (25,21)=0  (25,22)=0  (25,24)=1  (25,25)=0 
! 24 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (26,26) and color black and layers
  _0: a rectangle with size (26,26) and color cyan and mask ........x..x..x..x..x..x..|........x..x..x..x..x..x..|.........xxxxxxxxxxxxxxxxx|...........x..x..x..x..x..|...........x..x..x..x..x..|.........xxxxxxxxxxxxxxxxx|...........x..x..x..x..x..|...........x..x..x..x..x..|xx.......xxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x..|xxxxxxxxxxxxxxxxxxxxxxxxxx|..x..x..x..x..x..x..x..x..|..x..x..x..x..x..x..x..x.. at (0,0)
  _01: a rectangle with size (1,26) and color green and mask Full at (3,0)
diff: 
delta: (0,2)=8  (0,3)=3  (0,4)=1  (0,5)=8  (0,7)=3  (0,9)=1  (0,15)=3  (0,19)=3  (0,24)=1  (1,2)=8  (1,3)=3  (1,4)=1  (1,5)=8  (1,7)=3  (1,9)=1  (1,15)=3  (1,19)=3  (1,24)=1  (2,0)=8  (2,1)=8  (2,2)=2  (2,3)=2  (2,4)=2  (2,5)=2  (2,6)=2  (2,7)=2  (2,8)=2  (3,2)=2  (3,5)=8  (3,8)=2  (4,0)=1  (4,1)=1  (4,2)=2  (4,3)=3  (4,4)=1  (4,5)=8  (4,6)=1  (4,7)=3  (4,8)=2  (4,9)=1  (4,10)=1  (4,12)=1  (4,13)=1  (4,15)=3  (4,16)=1  (4,18)=1  (4,19)=3  (4,21)=1  (4,22)=1  (4,24)=1  (4,25)=1  (5,0)=8  (5,1)=8  (5,2)=2  (5,3)=8  (5,4)=8  (5,5)=8  (5,6)=8  (5,7)=8  (5,8)=2  (6,2)=2  (6,3)=3  (6,4)=1  (6,5)=8  (6,7)=3  (6,8)=2  (6,9)=1  (6,15)=3  (6,19)=3  (6,24)=1  (7,0)=3  (7,1)=3  (7,2)=2  (7,3)=3  (7,4)=3  (7,5)=8  (7,6)=3  (7,7)=3  (7,8)=2  (7,9)=3  (7,10)=3  (7,12)=3  (7,13)=3  (7,15)=3  (7,16)=3  (7,18)=3  (7,19)=3  (7,21)=3  (7,22)=3  (7,24)=3  (7,25)=3  (8,2)=2  (8,3)=2  (8,4)=2  (8,5)=2  (8,6)=2  (8,7)=2  (8,8)=2  (9,0)=1  (9,1)=1  (9,3)=3  (9,4)=1  (9,6)=1  (9,7)=3  (9,9)=1  (9,10)=1  (9,12)=1  (9,13)=1  (9,15)=3  (9,16)=1  (9,18)=1  (9,19)=3  (9,21)=1  (9,22)=1  (9,24)=1  (9,25)=1  (10,3)=3  (10,4)=1  (10,7)=3  (10,9)=1  (10,15)=3  (10,19)=3  (10,24)=1  (12,3)=3  (12,4)=1  (12,7)=3  (12,9)=1  (12,15)=3  (12,19)=3  (12,24)=1  (13,3)=3  (13,4)=1  (13,7)=3  (13,9)=1  (13,15)=3  (13,19)=3  (13,24)=1  (15,0)=3  (15,1)=3  (15,3)=3  (15,4)=3  (15,6)=3  (15,7)=3  (15,9)=3  (15,10)=3  (15,12)=3  (15,13)=3  (15,15)=3  (15,16)=3  (15,18)=3  (15,19)=3  (15,21)=3  (15,22)=3  (15,24)=3  (15,25)=3  (16,3)=3  (16,4)=1  (16,7)=3  (16,9)=1  (16,15)=3  (16,19)=3  (16,24)=1  (18,3)=3  (18,4)=1  (18,7)=3  (18,9)=1  (18,15)=3  (18,19)=3  (18,24)=1  (19,0)=3  (19,1)=3  (19,3)=3  (19,4)=3  (19,6)=3  (19,7)=3  (19,9)=3  (19,10)=3  (19,12)=3  (19,13)=3  (19,15)=3  (19,16)=3  (19,18)=3  (19,19)=3  (19,21)=3  (19,22)=3  (19,24)=3  (19,25)=3  (21,3)=3  (21,4)=1  (21,7)=3  (21,9)=1  (21,15)=3  (21,19)=3  (21,24)=1  (22,3)=3  (22,4)=1  (22,7)=3  (22,9)=1  (22,15)=3  (22,19)=3  (22,24)=1  (24,0)=1  (24,1)=1  (24,3)=3  (24,4)=1  (24,6)=1  (24,7)=3  (24,9)=1  (24,10)=1  (24,12)=1  (24,13)=1  (24,15)=3  (24,16)=1  (24,18)=1  (24,19)=3  (24,21)=1  (24,22)=1  (24,24)=1  (24,25)=1  (25,3)=3  (25,4)=1  (25,7)=3  (25,9)=1  (25,15)=3  (25,19)=3  (25,24)=1 
! size mismatch, 1x26 instead of 7x7

TRAIN c909285e.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (28,28) and color green and layers
  _0: a rectangle with size (28,28) and color grey and mask .....x.....x.....x.....x....|.....x.....x.....x.....x....|.....x.....x.....x.....x....|.....x.....x.....x.....x....|.....x.....x.....x.....x....|xxxxxxxxxxxxxxxxxxxxxxxxxxxx|.....x.....x.....x.....x....|.....x.....x.....x.....x....|.....x.....x.....x.....x....|.....x.....x.....x.....x....|.....x.....x.....x.....x....|xxxxxxxxxxxxxxxxxxxxxxxxxxxx|.....x.....x.....x.....x....|.....x.....x.....x.....x....|.....x.....x.....x.....x....|.....x.....x.....x.....x....|.....x.....x.....x.....x....|xxxxx.......xxxxxxxxxxxxxxxx|.................x.....x....|.................x.....x....|.................x.....x....|.................x.....x....|.................x.....x....|............xxxxxxxxxxxxxxxx|...........x.....x.....x....|...........x.....x.....x....|...........x.....x.....x....|...........x.....x.....x.... at (0,0)
  _01: a rectangle with size (7,7) and color pink and mask Border at (17,5)
diff: 
delta: (0,0)=0  (0,1)=0  (0,3)=1  (0,4)=8  (0,6)=0  (0,7)=1  (0,9)=8  (0,10)=0  (0,12)=0  (0,13)=0  (0,15)=1  (0,16)=0  (0,18)=0  (0,19)=8  (0,21)=0  (0,22)=0  (0,24)=8  (0,25)=0  (0,27)=1  (1,0)=0  (1,1)=0  (1,3)=1  (1,4)=8  (1,6)=0  (1,7)=1  (1,9)=8  (1,10)=0  (1,12)=0  (1,13)=0  (1,15)=1  (1,16)=0  (1,18)=0  (1,19)=8  (1,21)=0  (1,22)=0  (1,24)=8  (1,25)=0  (1,27)=1  (3,0)=1  (3,1)=1  (3,3)=1  (3,4)=8  (3,6)=1  (3,7)=1  (3,9)=8  (3,10)=1  (3,12)=1  (3,13)=1  (3,15)=1  (3,16)=1  (3,18)=1  (3,19)=8  (3,21)=1  (3,22)=1  (3,24)=8  (3,25)=1  (3,27)=1  (4,0)=8  (4,1)=8  (4,3)=8  (4,4)=8  (4,6)=8  (4,7)=8  (4,9)=8  (4,10)=8  (4,12)=8  (4,13)=8  (4,15)=8  (4,16)=8  (4,18)=8  (4,19)=8  (4,21)=8  (4,22)=8  (4,24)=8  (4,25)=8  (4,27)=8  (6,0)=0  (6,1)=0  (6,3)=1  (6,4)=8  (6,6)=0  (6,7)=1  (6,9)=8  (6,10)=0  (6,12)=0  (6,13)=0  (6,15)=1  (6,16)=0  (6,18)=0  (6,19)=8  (6,21)=0  (6,22)=0  (6,24)=8  (6,25)=0  (6,27)=1  (7,0)=1  (7,1)=1  (7,3)=1  (7,4)=8  (7,6)=1  (7,7)=1  (7,9)=8  (7,10)=1  (7,12)=1  (7,13)=1  (7,15)=1  (7,16)=1  (7,18)=1  (7,19)=8  (7,21)=1  (7,22)=1  (7,24)=8  (7,25)=1  (7,27)=1  (9,0)=8  (9,1)=8  (9,3)=8  (9,4)=8  (9,6)=8  (9,7)=8  (9,9)=8  (9,10)=8  (9,12)=8  (9,13)=8  (9,15)=8  (9,16)=8  (9,18)=8  (9,19)=8  (9,21)=8  (9,22)=8  (9,24)=8  (9,25)=8  (9,27)=8  (10,0)=0  (10,1)=0  (10,3)=1  (10,4)=8  (10,6)=0  (10,7)=1  (10,9)=8  (10,10)=0  (10,12)=0  (10,13)=0  (10,15)=1  (10,16)=0  (10,18)=0  (10,19)=8  (10,21)=0  (10,22)=0  (10,24)=8  (10,25)=0  (10,27)=1  (12,0)=0  (12,1)=0  (12,3)=1  (12,4)=8  (12,6)=0  (12,7)=1  (12,9)=8  (12,10)=0  (12,12)=0  (12,13)=0  (12,15)=1  (12,16)=0  (12,18)=0  (12,19)=8  (12,21)=0  (12,22)=0  (12,24)=8  (12,25)=0  (12,27)=1  (13,0)=0  (13,1)=0  (13,3)=1  (13,4)=8  (13,6)=0  (13,7)=1  (13,9)=8  (13,10)=0  (13,12)=0  (13,13)=0  (13,15)=1  (13,16)=0  (13,18)=0  (13,19)=8  (13,21)=0  (13,22)=0  (13,24)=8  (13,25)=0  (13,27)=1  (15,0)=1  (15,1)=1  (15,3)=1  (15,4)=8  (15,6)=1  (15,7)=1  (15,9)=8  (15,10)=1  (15,12)=1  (15,13)=1  (15,15)=1  (15,16)=1  (15,18)=1  (15,19)=8  (15,21)=1  (15,22)=1  (15,24)=8  (15,25)=1  (15,27)=1  (16,0)=0  (16,1)=0  (16,3)=1  (16,4)=8  (16,6)=0  (16,7)=1  (16,9)=8  (16,10)=0  (16,12)=0  (16,13)=0  (16,15)=1  (16,16)=0  (16,18)=0  (16,19)=8  (16,21)=0  (16,22)=0  (16,24)=8  (16,25)=0  (16,27)=1  (18,0)=0  (18,1)=0  (18,3)=1  (18,4)=8  (18,6)=0  (18,7)=1  (18,9)=8  (18,10)=0  (18,12)=0  (18,13)=0  (18,15)=1  (18,16)=0  (18,18)=0  (18,19)=8  (18,21)=0  (18,22)=0  (18,24)=8  (18,25)=0  (18,27)=1  (19,0)=8  (19,1)=8  (19,3)=8  (19,4)=8  (19,6)=8  (19,7)=8  (19,9)=8  (19,10)=8  (19,12)=8  (19,13)=8  (19,15)=8  (19,16)=8  (19,18)=8  (19,19)=8  (19,21)=8  (19,22)=8  (19,24)=8  (19,25)=8  (19,27)=8  (21,0)=0  (21,1)=0  (21,3)=1  (21,4)=8  (21,6)=0  (21,7)=1  (21,9)=8  (21,10)=0  (21,12)=0  (21,13)=0  (21,15)=1  (21,16)=0  (21,18)=0  (21,19)=8  (21,21)=0  (21,22)=0  (21,24)=8  (21,25)=0  (21,27)=1  (22,0)=0  (22,1)=0  (22,3)=1  (22,4)=8  (22,6)=0  (22,7)=1  (22,9)=8  (22,10)=0  (22,12)=0  (22,13)=0  (22,15)=1  (22,16)=0  (22,18)=0  (22,19)=8  (22,21)=0  (22,22)=0  (22,24)=8  (22,25)=0  (22,27)=1  (23,0)=5# (23,1)=5# (23,2)=5# (23,3)=5# (23,4)=5# (24,0)=8  (24,1)=8  (24,3)=8  (24,4)=8  (24,5)=5# (24,6)=8  (24,7)=8  (24,9)=8  (24,10)=8  (24,12)=8  (24,13)=8  (24,15)=8  (24,16)=8  (24,18)=8  (24,19)=8  (24,21)=8  (24,22)=8  (24,24)=8  (24,25)=8  (24,27)=8  (25,0)=0  (25,1)=0  (25,3)=1  (25,4)=8  (25,5)=5# (25,6)=0  (25,7)=1  (25,9)=8  (25,10)=0  (25,12)=0  (25,13)=0  (25,15)=1  (25,16)=0  (25,18)=0  (25,19)=8  (25,21)=0  (25,22)=0  (25,24)=8  (25,25)=0  (25,27)=1  (26,5)=5# (27,0)=1  (27,1)=1  (27,3)=1  (27,4)=8  (27,5)=5# (27,6)=1  (27,7)=1  (27,9)=8  (27,10)=1  (27,12)=1  (27,13)=1  (27,15)=1  (27,16)=1  (27,18)=1  (27,19)=8  (27,21)=1  (27,22)=1  (27,24)=8  (27,25)=1  (27,27)=1 
   (9012.0 bits)
data: a background with size (7,7) and color black and layers
  _00: a rectangle with size (7,7) and color pink and mask Border at (0,0)
  _001: a rectangle with size (1,5) and color green and mask Full at (3,1)
  _0011: a rectangle with size (5,1) and color green and mask Full at (1,3)
  _00111: a rectangle with size (1,5) and color cyan and mask Full at (2,1)
  _0: a rectangle with size (5,1) and color cyan and mask Full at (1,4)
  _01: a rectangle with size (5,1) and color blue and mask Full at (1,2)
diff: 
delta:
   (132.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (28,28) and color green and layers
  _0: a rectangle with size (28,28) and color grey and mask .....x.....x.....x.....x....|.....x.....x.....x.....x....|.....x.....x.....x.....x....|.....x.....x.....x.....x....|.....x.....x.....x.....x....|xxxxxxxxxxxxxxxxxxxxxxxxxxxx|.....x.....x.....x.....x....|.....x.....x.....x.....x....|.....x.....x.....x.....x....|.....x.....x.....x.....x....|.....x.....x.....x.....x....|xxxxxxxxxxxxxxxxxxxxxxxxxxxx|.....x.....x.....x.....x....|.....x.....x.....x.....x....|.....x.....x.....x.....x....|.....x.....x.....x.....x....|.....x.....x.....x.....x....|xxxxx.......xxxxxxxxxxxxxxxx|.................x.....x....|.................x.....x....|.................x.....x....|.................x.....x....|.................x.....x....|............xxxxxxxxxxxxxxxx|...........x.....x.....x....|...........x.....x.....x....|...........x.....x.....x....|...........x.....x.....x.... at (0,0)
  _01: a rectangle with size (7,7) and color pink and mask Border at (17,5)
diff: 
delta: (0,0)=0  (0,1)=0  (0,3)=1  (0,4)=8  (0,6)=0  (0,7)=1  (0,9)=8  (0,10)=0  (0,12)=0  (0,13)=0  (0,15)=1  (0,16)=0  (0,18)=0  (0,19)=8  (0,21)=0  (0,22)=0  (0,24)=8  (0,25)=0  (0,27)=1  (1,0)=0  (1,1)=0  (1,3)=1  (1,4)=8  (1,6)=0  (1,7)=1  (1,9)=8  (1,10)=0  (1,12)=0  (1,13)=0  (1,15)=1  (1,16)=0  (1,18)=0  (1,19)=8  (1,21)=0  (1,22)=0  (1,24)=8  (1,25)=0  (1,27)=1  (3,0)=1  (3,1)=1  (3,3)=1  (3,4)=8  (3,6)=1  (3,7)=1  (3,9)=8  (3,10)=1  (3,12)=1  (3,13)=1  (3,15)=1  (3,16)=1  (3,18)=1  (3,19)=8  (3,21)=1  (3,22)=1  (3,24)=8  (3,25)=1  (3,27)=1  (4,0)=8  (4,1)=8  (4,3)=8  (4,4)=8  (4,6)=8  (4,7)=8  (4,9)=8  (4,10)=8  (4,12)=8  (4,13)=8  (4,15)=8  (4,16)=8  (4,18)=8  (4,19)=8  (4,21)=8  (4,22)=8  (4,24)=8  (4,25)=8  (4,27)=8  (6,0)=0  (6,1)=0  (6,3)=1  (6,4)=8  (6,6)=0  (6,7)=1  (6,9)=8  (6,10)=0  (6,12)=0  (6,13)=0  (6,15)=1  (6,16)=0  (6,18)=0  (6,19)=8  (6,21)=0  (6,22)=0  (6,24)=8  (6,25)=0  (6,27)=1  (7,0)=1  (7,1)=1  (7,3)=1  (7,4)=8  (7,6)=1  (7,7)=1  (7,9)=8  (7,10)=1  (7,12)=1  (7,13)=1  (7,15)=1  (7,16)=1  (7,18)=1  (7,19)=8  (7,21)=1  (7,22)=1  (7,24)=8  (7,25)=1  (7,27)=1  (9,0)=8  (9,1)=8  (9,3)=8  (9,4)=8  (9,6)=8  (9,7)=8  (9,9)=8  (9,10)=8  (9,12)=8  (9,13)=8  (9,15)=8  (9,16)=8  (9,18)=8  (9,19)=8  (9,21)=8  (9,22)=8  (9,24)=8  (9,25)=8  (9,27)=8  (10,0)=0  (10,1)=0  (10,3)=1  (10,4)=8  (10,6)=0  (10,7)=1  (10,9)=8  (10,10)=0  (10,12)=0  (10,13)=0  (10,15)=1  (10,16)=0  (10,18)=0  (10,19)=8  (10,21)=0  (10,22)=0  (10,24)=8  (10,25)=0  (10,27)=1  (12,0)=0  (12,1)=0  (12,3)=1  (12,4)=8  (12,6)=0  (12,7)=1  (12,9)=8  (12,10)=0  (12,12)=0  (12,13)=0  (12,15)=1  (12,16)=0  (12,18)=0  (12,19)=8  (12,21)=0  (12,22)=0  (12,24)=8  (12,25)=0  (12,27)=1  (13,0)=0  (13,1)=0  (13,3)=1  (13,4)=8  (13,6)=0  (13,7)=1  (13,9)=8  (13,10)=0  (13,12)=0  (13,13)=0  (13,15)=1  (13,16)=0  (13,18)=0  (13,19)=8  (13,21)=0  (13,22)=0  (13,24)=8  (13,25)=0  (13,27)=1  (15,0)=1  (15,1)=1  (15,3)=1  (15,4)=8  (15,6)=1  (15,7)=1  (15,9)=8  (15,10)=1  (15,12)=1  (15,13)=1  (15,15)=1  (15,16)=1  (15,18)=1  (15,19)=8  (15,21)=1  (15,22)=1  (15,24)=8  (15,25)=1  (15,27)=1  (16,0)=0  (16,1)=0  (16,3)=1  (16,4)=8  (16,6)=0  (16,7)=1  (16,9)=8  (16,10)=0  (16,12)=0  (16,13)=0  (16,15)=1  (16,16)=0  (16,18)=0  (16,19)=8  (16,21)=0  (16,22)=0  (16,24)=8  (16,25)=0  (16,27)=1  (18,0)=0  (18,1)=0  (18,3)=1  (18,4)=8  (18,6)=0  (18,7)=1  (18,9)=8  (18,10)=0  (18,12)=0  (18,13)=0  (18,15)=1  (18,16)=0  (18,18)=0  (18,19)=8  (18,21)=0  (18,22)=0  (18,24)=8  (18,25)=0  (18,27)=1  (19,0)=8  (19,1)=8  (19,3)=8  (19,4)=8  (19,6)=8  (19,7)=8  (19,9)=8  (19,10)=8  (19,12)=8  (19,13)=8  (19,15)=8  (19,16)=8  (19,18)=8  (19,19)=8  (19,21)=8  (19,22)=8  (19,24)=8  (19,25)=8  (19,27)=8  (21,0)=0  (21,1)=0  (21,3)=1  (21,4)=8  (21,6)=0  (21,7)=1  (21,9)=8  (21,10)=0  (21,12)=0  (21,13)=0  (21,15)=1  (21,16)=0  (21,18)=0  (21,19)=8  (21,21)=0  (21,22)=0  (21,24)=8  (21,25)=0  (21,27)=1  (22,0)=0  (22,1)=0  (22,3)=1  (22,4)=8  (22,6)=0  (22,7)=1  (22,9)=8  (22,10)=0  (22,12)=0  (22,13)=0  (22,15)=1  (22,16)=0  (22,18)=0  (22,19)=8  (22,21)=0  (22,22)=0  (22,24)=8  (22,25)=0  (22,27)=1  (23,0)=5# (23,1)=5# (23,2)=5# (23,3)=5# (23,4)=5# (24,0)=8  (24,1)=8  (24,3)=8  (24,4)=8  (24,5)=5# (24,6)=8  (24,7)=8  (24,9)=8  (24,10)=8  (24,12)=8  (24,13)=8  (24,15)=8  (24,16)=8  (24,18)=8  (24,19)=8  (24,21)=8  (24,22)=8  (24,24)=8  (24,25)=8  (24,27)=8  (25,0)=0  (25,1)=0  (25,3)=1  (25,4)=8  (25,5)=5# (25,6)=0  (25,7)=1  (25,9)=8  (25,10)=0  (25,12)=0  (25,13)=0  (25,15)=1  (25,16)=0  (25,18)=0  (25,19)=8  (25,21)=0  (25,22)=0  (25,24)=8  (25,25)=0  (25,27)=1  (26,5)=5# (27,0)=1  (27,1)=1  (27,3)=1  (27,4)=8  (27,5)=5# (27,6)=1  (27,7)=1  (27,9)=8  (27,10)=1  (27,12)=1  (27,13)=1  (27,15)=1  (27,16)=1  (27,18)=1  (27,19)=8  (27,21)=1  (27,22)=1  (27,24)=8  (27,25)=1  (27,27)=1 
! 20 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (28,28) and color green and layers
  _0: a rectangle with size (28,28) and color grey and mask .....x.....x.....x.....x....|.....x.....x.....x.....x....|.....x.....x.....x.....x....|.....x.....x.....x.....x....|.....x.....x.....x.....x....|xxxxxxxxxxxxxxxxxxxxxxxxxxxx|.....x.....x.....x.....x....|.....x.....x.....x.....x....|.....x.....x.....x.....x....|.....x.....x.....x.....x....|.....x.....x.....x.....x....|xxxxxxxxxxxxxxxxxxxxxxxxxxxx|.....x.....x.....x.....x....|.....x.....x.....x.....x....|.....x.....x.....x.....x....|.....x.....x.....x.....x....|.....x.....x.....x.....x....|xxxxx.......xxxxxxxxxxxxxxxx|.................x.....x....|.................x.....x....|.................x.....x....|.................x.....x....|.................x.....x....|............xxxxxxxxxxxxxxxx|...........x.....x.....x....|...........x.....x.....x....|...........x.....x.....x....|...........x.....x.....x.... at (0,0)
  _01: a rectangle with size (1,28) and color green and mask Full at (2,0)
diff: 
delta: (0,0)=0  (0,1)=0  (0,3)=1  (0,4)=8  (0,6)=0  (0,7)=1  (0,9)=8  (0,10)=0  (0,12)=0  (0,13)=0  (0,15)=1  (0,16)=0  (0,18)=0  (0,19)=8  (0,21)=0  (0,22)=0  (0,24)=8  (0,25)=0  (0,27)=1  (1,0)=0  (1,1)=0  (1,3)=1  (1,4)=8  (1,6)=0  (1,7)=1  (1,9)=8  (1,10)=0  (1,12)=0  (1,13)=0  (1,15)=1  (1,16)=0  (1,18)=0  (1,19)=8  (1,21)=0  (1,22)=0  (1,24)=8  (1,25)=0  (1,27)=1  (3,0)=1  (3,1)=1  (3,3)=1  (3,4)=8  (3,6)=1  (3,7)=1  (3,9)=8  (3,10)=1  (3,12)=1  (3,13)=1  (3,15)=1  (3,16)=1  (3,18)=1  (3,19)=8  (3,21)=1  (3,22)=1  (3,24)=8  (3,25)=1  (3,27)=1  (4,0)=8  (4,1)=8  (4,3)=8  (4,4)=8  (4,6)=8  (4,7)=8  (4,9)=8  (4,10)=8  (4,12)=8  (4,13)=8  (4,15)=8  (4,16)=8  (4,18)=8  (4,19)=8  (4,21)=8  (4,22)=8  (4,24)=8  (4,25)=8  (4,27)=8  (6,0)=0  (6,1)=0  (6,3)=1  (6,4)=8  (6,6)=0  (6,7)=1  (6,9)=8  (6,10)=0  (6,12)=0  (6,13)=0  (6,15)=1  (6,16)=0  (6,18)=0  (6,19)=8  (6,21)=0  (6,22)=0  (6,24)=8  (6,25)=0  (6,27)=1  (7,0)=1  (7,1)=1  (7,3)=1  (7,4)=8  (7,6)=1  (7,7)=1  (7,9)=8  (7,10)=1  (7,12)=1  (7,13)=1  (7,15)=1  (7,16)=1  (7,18)=1  (7,19)=8  (7,21)=1  (7,22)=1  (7,24)=8  (7,25)=1  (7,27)=1  (9,0)=8  (9,1)=8  (9,3)=8  (9,4)=8  (9,6)=8  (9,7)=8  (9,9)=8  (9,10)=8  (9,12)=8  (9,13)=8  (9,15)=8  (9,16)=8  (9,18)=8  (9,19)=8  (9,21)=8  (9,22)=8  (9,24)=8  (9,25)=8  (9,27)=8  (10,0)=0  (10,1)=0  (10,3)=1  (10,4)=8  (10,6)=0  (10,7)=1  (10,9)=8  (10,10)=0  (10,12)=0  (10,13)=0  (10,15)=1  (10,16)=0  (10,18)=0  (10,19)=8  (10,21)=0  (10,22)=0  (10,24)=8  (10,25)=0  (10,27)=1  (12,0)=0  (12,1)=0  (12,3)=1  (12,4)=8  (12,6)=0  (12,7)=1  (12,9)=8  (12,10)=0  (12,12)=0  (12,13)=0  (12,15)=1  (12,16)=0  (12,18)=0  (12,19)=8  (12,21)=0  (12,22)=0  (12,24)=8  (12,25)=0  (12,27)=1  (13,0)=0  (13,1)=0  (13,3)=1  (13,4)=8  (13,6)=0  (13,7)=1  (13,9)=8  (13,10)=0  (13,12)=0  (13,13)=0  (13,15)=1  (13,16)=0  (13,18)=0  (13,19)=8  (13,21)=0  (13,22)=0  (13,24)=8  (13,25)=0  (13,27)=1  (15,0)=1  (15,1)=1  (15,3)=1  (15,4)=8  (15,6)=1  (15,7)=1  (15,9)=8  (15,10)=1  (15,12)=1  (15,13)=1  (15,15)=1  (15,16)=1  (15,18)=1  (15,19)=8  (15,21)=1  (15,22)=1  (15,24)=8  (15,25)=1  (15,27)=1  (16,0)=0  (16,1)=0  (16,3)=1  (16,4)=8  (16,6)=0  (16,7)=1  (16,9)=8  (16,10)=0  (16,12)=0  (16,13)=0  (16,15)=1  (16,16)=0  (16,18)=0  (16,19)=8  (16,21)=0  (16,22)=0  (16,24)=8  (16,25)=0  (16,27)=1  (17,5)=6  (17,6)=6  (17,7)=6  (17,8)=6  (17,9)=6  (17,10)=6  (17,11)=6  (18,0)=0  (18,1)=0  (18,3)=1  (18,4)=8  (18,5)=6  (18,6)=0  (18,7)=1  (18,9)=8  (18,10)=0  (18,11)=6  (18,12)=0  (18,13)=0  (18,15)=1  (18,16)=0  (18,18)=0  (18,19)=8  (18,21)=0  (18,22)=0  (18,24)=8  (18,25)=0  (18,27)=1  (19,0)=8  (19,1)=8  (19,3)=8  (19,4)=8  (19,5)=6  (19,6)=8  (19,7)=8  (19,9)=8  (19,10)=8  (19,11)=6  (19,12)=8  (19,13)=8  (19,15)=8  (19,16)=8  (19,18)=8  (19,19)=8  (19,21)=8  (19,22)=8  (19,24)=8  (19,25)=8  (19,27)=8  (20,5)=6  (20,11)=6  (21,0)=0  (21,1)=0  (21,3)=1  (21,4)=8  (21,5)=6  (21,6)=0  (21,7)=1  (21,9)=8  (21,10)=0  (21,11)=6  (21,12)=0  (21,13)=0  (21,15)=1  (21,16)=0  (21,18)=0  (21,19)=8  (21,21)=0  (21,22)=0  (21,24)=8  (21,25)=0  (21,27)=1  (22,0)=0  (22,1)=0  (22,3)=1  (22,4)=8  (22,5)=6  (22,6)=0  (22,7)=1  (22,9)=8  (22,10)=0  (22,11)=6  (22,12)=0  (22,13)=0  (22,15)=1  (22,16)=0  (22,18)=0  (22,19)=8  (22,21)=0  (22,22)=0  (22,24)=8  (22,25)=0  (22,27)=1  (23,0)=5# (23,1)=5# (23,2)=5# (23,3)=5# (23,4)=5# (23,5)=6  (23,6)=6  (23,7)=6  (23,8)=6  (23,9)=6  (23,10)=6  (23,11)=6  (24,0)=8  (24,1)=8  (24,3)=8  (24,4)=8  (24,5)=5# (24,6)=8  (24,7)=8  (24,9)=8  (24,10)=8  (24,12)=8  (24,13)=8  (24,15)=8  (24,16)=8  (24,18)=8  (24,19)=8  (24,21)=8  (24,22)=8  (24,24)=8  (24,25)=8  (24,27)=8  (25,0)=0  (25,1)=0  (25,3)=1  (25,4)=8  (25,5)=5# (25,6)=0  (25,7)=1  (25,9)=8  (25,10)=0  (25,12)=0  (25,13)=0  (25,15)=1  (25,16)=0  (25,18)=0  (25,19)=8  (25,21)=0  (25,22)=0  (25,24)=8  (25,25)=0  (25,27)=1  (26,5)=5# (27,0)=1  (27,1)=1  (27,3)=1  (27,4)=8  (27,5)=5# (27,6)=1  (27,7)=1  (27,9)=8  (27,10)=1  (27,12)=1  (27,13)=1  (27,15)=1  (27,16)=1  (27,18)=1  (27,19)=8  (27,21)=1  (27,22)=1  (27,24)=8  (27,25)=1  (27,27)=1 
! size mismatch, 1x28 instead of 7x7

TRAIN c909285e.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (24,24) and color green and layers
  _0: a rectangle with size (24,24) and color yellow and mask .....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|xxxxxxxxxxxxxxxxxxxxxxxx|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|xxxxxxxxxxxxxxxxxxxxxxxx|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x...........x|.....x.....x...........x|.....x.....x...........x|xxxxxxxxxxxxxx......xxxx|.....x.....x...........x|.....x.....x...........x|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|xxxxxxxxxxxxxxxxxxxxxxxx at (0,0)
  _01: a rectangle with size (6,6) and color cyan and mask Full at (14,14)
diff: 
delta: (0,0)=0  (0,1)=0  (0,2)=1  (0,3)=2  (0,6)=0  (0,7)=2  (0,8)=1  (0,10)=0  (0,12)=0  (0,13)=0  (0,15)=2  (0,16)=0  (0,18)=0  (0,20)=1  (0,21)=0  (0,22)=0  (1,0)=0  (1,1)=0  (1,2)=1  (1,3)=2  (1,6)=0  (1,7)=2  (1,8)=1  (1,10)=0  (1,12)=0  (1,13)=0  (1,15)=2  (1,16)=0  (1,18)=0  (1,20)=1  (1,21)=0  (1,22)=0  (2,0)=1  (2,1)=1  (2,2)=1  (2,3)=2  (2,6)=1  (2,7)=2  (2,8)=1  (2,10)=1  (2,12)=1  (2,13)=1  (2,15)=2  (2,16)=1  (2,18)=1  (2,20)=1  (2,21)=1  (2,22)=1  (3,0)=2  (3,1)=2  (3,2)=2  (3,3)=2  (3,6)=2  (3,7)=2  (3,8)=2  (3,10)=2  (3,12)=2  (3,13)=2  (3,15)=2  (3,16)=2  (3,18)=2  (3,20)=2  (3,21)=2  (3,22)=2  (6,0)=0  (6,1)=0  (6,2)=1  (6,3)=2  (6,6)=0  (6,7)=2  (6,8)=1  (6,10)=0  (6,12)=0  (6,13)=0  (6,15)=2  (6,16)=0  (6,18)=0  (6,20)=1  (6,21)=0  (6,22)=0  (7,0)=2  (7,1)=2  (7,2)=2  (7,3)=2  (7,6)=2  (7,7)=2  (7,8)=2  (7,10)=2  (7,12)=2  (7,13)=2  (7,15)=2  (7,16)=2  (7,18)=2  (7,20)=2  (7,21)=2  (7,22)=2  (8,0)=1  (8,1)=1  (8,2)=1  (8,3)=2  (8,6)=1  (8,7)=2  (8,8)=1  (8,10)=1  (8,12)=1  (8,13)=1  (8,15)=2  (8,16)=1  (8,18)=1  (8,20)=1  (8,21)=1  (8,22)=1  (10,0)=0  (10,1)=0  (10,2)=1  (10,3)=2  (10,6)=0  (10,7)=2  (10,8)=1  (10,10)=0  (10,12)=0  (10,13)=0  (10,15)=2  (10,16)=0  (10,18)=0  (10,20)=1  (10,21)=0  (10,22)=0  (12,0)=0  (12,1)=0  (12,2)=1  (12,3)=2  (12,6)=0  (12,7)=2  (12,8)=1  (12,10)=0  (12,12)=0  (12,13)=0  (12,15)=2  (12,16)=0  (12,18)=0  (12,20)=1  (12,21)=0  (12,22)=0  (13,0)=0  (13,1)=0  (13,2)=1  (13,3)=2  (13,6)=0  (13,7)=2  (13,8)=1  (13,10)=0  (13,12)=0  (13,13)=0  (13,15)=2  (13,16)=0  (13,18)=0  (13,20)=1  (13,21)=0  (13,22)=0  (15,0)=2  (15,1)=2  (15,2)=2  (15,3)=2  (15,6)=2  (15,7)=2  (15,8)=2  (15,10)=2  (15,12)=2  (15,13)=2  (15,15)=2  (15,16)=2  (15,17)=4  (15,18)=2  (15,20)=2  (15,21)=2  (15,22)=2  (16,0)=0  (16,1)=0  (16,2)=1  (16,3)=2  (16,6)=0  (16,7)=2  (16,8)=1  (16,10)=0  (16,12)=0  (16,13)=0  (16,15)=2  (16,16)=0  (16,17)=4  (16,18)=0  (16,20)=1  (16,21)=0  (16,22)=0  (17,15)=4  (17,16)=4  (17,17)=4  (17,18)=4  (18,0)=0  (18,1)=0  (18,2)=1  (18,3)=2  (18,6)=0  (18,7)=2  (18,8)=1  (18,10)=0  (18,12)=0  (18,13)=0  (18,15)=2  (18,16)=0  (18,17)=4  (18,18)=0  (18,20)=1  (18,21)=0  (18,22)=0  (20,0)=1  (20,1)=1  (20,2)=1  (20,3)=2  (20,6)=1  (20,7)=2  (20,8)=1  (20,10)=1  (20,12)=1  (20,13)=1  (20,15)=2  (20,16)=1  (20,18)=1  (20,20)=1  (20,21)=1  (20,22)=1  (21,0)=0  (21,1)=0  (21,2)=1  (21,3)=2  (21,6)=0  (21,7)=2  (21,8)=1  (21,10)=0  (21,12)=0  (21,13)=0  (21,15)=2  (21,16)=0  (21,18)=0  (21,20)=1  (21,21)=0  (21,22)=0  (22,0)=0  (22,1)=0  (22,2)=1  (22,3)=2  (22,6)=0  (22,7)=2  (22,8)=1  (22,10)=0  (22,12)=0  (22,13)=0  (22,15)=2  (22,16)=0  (22,18)=0  (22,20)=1  (22,21)=0  (22,22)=0 
! 16 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (24,24) and color green and layers
  _0: a rectangle with size (24,24) and color yellow and mask .....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|xxxxxxxxxxxxxxxxxxxxxxxx|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|xxxxxxxxxxxxxxxxxxxxxxxx|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x...........x|.....x.....x...........x|.....x.....x...........x|xxxxxxxxxxxxxx......xxxx|.....x.....x...........x|.....x.....x...........x|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|xxxxxxxxxxxxxxxxxxxxxxxx at (0,0)
  _01: a rectangle with size (6,6) and color cyan and mask Border at (14,14)
diff: 
delta: (0,0)=0  (0,1)=0  (0,2)=1  (0,3)=2  (0,6)=0  (0,7)=2  (0,8)=1  (0,10)=0  (0,12)=0  (0,13)=0  (0,15)=2  (0,16)=0  (0,18)=0  (0,20)=1  (0,21)=0  (0,22)=0  (1,0)=0  (1,1)=0  (1,2)=1  (1,3)=2  (1,6)=0  (1,7)=2  (1,8)=1  (1,10)=0  (1,12)=0  (1,13)=0  (1,15)=2  (1,16)=0  (1,18)=0  (1,20)=1  (1,21)=0  (1,22)=0  (2,0)=1  (2,1)=1  (2,2)=1  (2,3)=2  (2,6)=1  (2,7)=2  (2,8)=1  (2,10)=1  (2,12)=1  (2,13)=1  (2,15)=2  (2,16)=1  (2,18)=1  (2,20)=1  (2,21)=1  (2,22)=1  (3,0)=2  (3,1)=2  (3,2)=2  (3,3)=2  (3,6)=2  (3,7)=2  (3,8)=2  (3,10)=2  (3,12)=2  (3,13)=2  (3,15)=2  (3,16)=2  (3,18)=2  (3,20)=2  (3,21)=2  (3,22)=2  (6,0)=0  (6,1)=0  (6,2)=1  (6,3)=2  (6,6)=0  (6,7)=2  (6,8)=1  (6,10)=0  (6,12)=0  (6,13)=0  (6,15)=2  (6,16)=0  (6,18)=0  (6,20)=1  (6,21)=0  (6,22)=0  (7,0)=2  (7,1)=2  (7,2)=2  (7,3)=2  (7,6)=2  (7,7)=2  (7,8)=2  (7,10)=2  (7,12)=2  (7,13)=2  (7,15)=2  (7,16)=2  (7,18)=2  (7,20)=2  (7,21)=2  (7,22)=2  (8,0)=1  (8,1)=1  (8,2)=1  (8,3)=2  (8,6)=1  (8,7)=2  (8,8)=1  (8,10)=1  (8,12)=1  (8,13)=1  (8,15)=2  (8,16)=1  (8,18)=1  (8,20)=1  (8,21)=1  (8,22)=1  (10,0)=0  (10,1)=0  (10,2)=1  (10,3)=2  (10,6)=0  (10,7)=2  (10,8)=1  (10,10)=0  (10,12)=0  (10,13)=0  (10,15)=2  (10,16)=0  (10,18)=0  (10,20)=1  (10,21)=0  (10,22)=0  (12,0)=0  (12,1)=0  (12,2)=1  (12,3)=2  (12,6)=0  (12,7)=2  (12,8)=1  (12,10)=0  (12,12)=0  (12,13)=0  (12,15)=2  (12,16)=0  (12,18)=0  (12,20)=1  (12,21)=0  (12,22)=0  (13,0)=0  (13,1)=0  (13,2)=1  (13,3)=2  (13,6)=0  (13,7)=2  (13,8)=1  (13,10)=0  (13,12)=0  (13,13)=0  (13,15)=2  (13,16)=0  (13,18)=0  (13,20)=1  (13,21)=0  (13,22)=0  (15,0)=2  (15,1)=2  (15,2)=2  (15,3)=2  (15,6)=2  (15,7)=2  (15,8)=2  (15,10)=2  (15,12)=2  (15,13)=2  (15,15)=2  (15,16)=2  (15,17)=4  (15,18)=2  (15,20)=2  (15,21)=2  (15,22)=2  (16,0)=0  (16,1)=0  (16,2)=1  (16,3)=2  (16,6)=0  (16,7)=2  (16,8)=1  (16,10)=0  (16,12)=0  (16,13)=0  (16,15)=2  (16,16)=0  (16,17)=4  (16,18)=0  (16,20)=1  (16,21)=0  (16,22)=0  (17,15)=4  (17,16)=4  (17,17)=4  (17,18)=4  (18,0)=0  (18,1)=0  (18,2)=1  (18,3)=2  (18,6)=0  (18,7)=2  (18,8)=1  (18,10)=0  (18,12)=0  (18,13)=0  (18,15)=2  (18,16)=0  (18,17)=4  (18,18)=0  (18,20)=1  (18,21)=0  (18,22)=0  (20,0)=1  (20,1)=1  (20,2)=1  (20,3)=2  (20,6)=1  (20,7)=2  (20,8)=1  (20,10)=1  (20,12)=1  (20,13)=1  (20,15)=2  (20,16)=1  (20,18)=1  (20,20)=1  (20,21)=1  (20,22)=1  (21,0)=0  (21,1)=0  (21,2)=1  (21,3)=2  (21,6)=0  (21,7)=2  (21,8)=1  (21,10)=0  (21,12)=0  (21,13)=0  (21,15)=2  (21,16)=0  (21,18)=0  (21,20)=1  (21,21)=0  (21,22)=0  (22,0)=0  (22,1)=0  (22,2)=1  (22,3)=2  (22,6)=0  (22,7)=2  (22,8)=1  (22,10)=0  (22,12)=0  (22,13)=0  (22,15)=2  (22,16)=0  (22,18)=0  (22,20)=1  (22,21)=0  (22,22)=0 
! 12 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (24,24) and color green and layers
  _0: a rectangle with size (24,24) and color yellow and mask .....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|xxxxxxxxxxxxxxxxxxxxxxxx|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|xxxxxxxxxxxxxxxxxxxxxxxx|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x...........x|.....x.....x...........x|.....x.....x...........x|xxxxxxxxxxxxxx......xxxx|.....x.....x...........x|.....x.....x...........x|.....x.....x.....x.....x|.....x.....x.....x.....x|.....x.....x.....x.....x|xxxxxxxxxxxxxxxxxxxxxxxx at (0,0)
  _01: a rectangle with size (1,23) and color red and mask Full at (15,0)
diff: 
delta: (0,0)=0  (0,1)=0  (0,2)=1  (0,3)=2  (0,6)=0  (0,7)=2  (0,8)=1  (0,10)=0  (0,12)=0  (0,13)=0  (0,15)=2  (0,16)=0  (0,18)=0  (0,20)=1  (0,21)=0  (0,22)=0  (1,0)=0  (1,1)=0  (1,2)=1  (1,3)=2  (1,6)=0  (1,7)=2  (1,8)=1  (1,10)=0  (1,12)=0  (1,13)=0  (1,15)=2  (1,16)=0  (1,18)=0  (1,20)=1  (1,21)=0  (1,22)=0  (2,0)=1  (2,1)=1  (2,2)=1  (2,3)=2  (2,6)=1  (2,7)=2  (2,8)=1  (2,10)=1  (2,12)=1  (2,13)=1  (2,15)=2  (2,16)=1  (2,18)=1  (2,20)=1  (2,21)=1  (2,22)=1  (3,0)=2  (3,1)=2  (3,2)=2  (3,3)=2  (3,6)=2  (3,7)=2  (3,8)=2  (3,10)=2  (3,12)=2  (3,13)=2  (3,15)=2  (3,16)=2  (3,18)=2  (3,20)=2  (3,21)=2  (3,22)=2  (6,0)=0  (6,1)=0  (6,2)=1  (6,3)=2  (6,6)=0  (6,7)=2  (6,8)=1  (6,10)=0  (6,12)=0  (6,13)=0  (6,15)=2  (6,16)=0  (6,18)=0  (6,20)=1  (6,21)=0  (6,22)=0  (7,0)=2  (7,1)=2  (7,2)=2  (7,3)=2  (7,6)=2  (7,7)=2  (7,8)=2  (7,10)=2  (7,12)=2  (7,13)=2  (7,15)=2  (7,16)=2  (7,18)=2  (7,20)=2  (7,21)=2  (7,22)=2  (8,0)=1  (8,1)=1  (8,2)=1  (8,3)=2  (8,6)=1  (8,7)=2  (8,8)=1  (8,10)=1  (8,12)=1  (8,13)=1  (8,15)=2  (8,16)=1  (8,18)=1  (8,20)=1  (8,21)=1  (8,22)=1  (10,0)=0  (10,1)=0  (10,2)=1  (10,3)=2  (10,6)=0  (10,7)=2  (10,8)=1  (10,10)=0  (10,12)=0  (10,13)=0  (10,15)=2  (10,16)=0  (10,18)=0  (10,20)=1  (10,21)=0  (10,22)=0  (12,0)=0  (12,1)=0  (12,2)=1  (12,3)=2  (12,6)=0  (12,7)=2  (12,8)=1  (12,10)=0  (12,12)=0  (12,13)=0  (12,15)=2  (12,16)=0  (12,18)=0  (12,20)=1  (12,21)=0  (12,22)=0  (13,0)=0  (13,1)=0  (13,2)=1  (13,3)=2  (13,6)=0  (13,7)=2  (13,8)=1  (13,10)=0  (13,12)=0  (13,13)=0  (13,15)=2  (13,16)=0  (13,18)=0  (13,20)=1  (13,21)=0  (13,22)=0  (14,14)=8  (14,15)=8  (14,16)=8  (14,17)=8  (14,18)=8  (14,19)=8  (15,4)=3  (15,9)=3  (15,14)=8  (15,17)=4  (15,19)=8  (16,0)=0  (16,1)=0  (16,2)=1  (16,3)=2  (16,6)=0  (16,7)=2  (16,8)=1  (16,10)=0  (16,12)=0  (16,13)=0  (16,14)=8  (16,15)=2  (16,16)=0  (16,17)=4  (16,18)=0  (16,19)=8  (16,20)=1  (16,21)=0  (16,22)=0  (17,14)=8  (17,15)=4  (17,16)=4  (17,17)=4  (17,18)=4  (17,19)=8  (18,0)=0  (18,1)=0  (18,2)=1  (18,3)=2  (18,6)=0  (18,7)=2  (18,8)=1  (18,10)=0  (18,12)=0  (18,13)=0  (18,14)=8  (18,15)=2  (18,16)=0  (18,17)=4  (18,18)=0  (18,19)=8  (18,20)=1  (18,21)=0  (18,22)=0  (19,14)=8  (19,15)=8  (19,16)=8  (19,17)=8  (19,18)=8  (19,19)=8  (20,0)=1  (20,1)=1  (20,2)=1  (20,3)=2  (20,6)=1  (20,7)=2  (20,8)=1  (20,10)=1  (20,12)=1  (20,13)=1  (20,15)=2  (20,16)=1  (20,18)=1  (20,20)=1  (20,21)=1  (20,22)=1  (21,0)=0  (21,1)=0  (21,2)=1  (21,3)=2  (21,6)=0  (21,7)=2  (21,8)=1  (21,10)=0  (21,12)=0  (21,13)=0  (21,15)=2  (21,16)=0  (21,18)=0  (21,20)=1  (21,21)=0  (21,22)=0  (22,0)=0  (22,1)=0  (22,2)=1  (22,3)=2  (22,6)=0  (22,7)=2  (22,8)=1  (22,10)=0  (22,12)=0  (22,13)=0  (22,15)=2  (22,16)=0  (22,18)=0  (22,20)=1  (22,21)=0  (22,22)=0 
! size mismatch, 1x23 instead of 6x6

TEST c909285e.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.6 sec (26.6 sec/task)
bits-train-error = 4741.0 bits (4741.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-90] Checking task c9e6f938.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1590.7 = 1599.7
DL output with Mo: L = 9.0 + 2913.7 = 2922.7
DL input+output M: L = 17.9 + 4504.4 = 4522.3

# learning a model for train pairs
2.000	
1.533	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.272	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.186	IN  DEF: ^.layer_0.shape.color=orange
1.102	OUT DEF: ^.layer_0.pos=^.layer_0.pos
1.054	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.026	IN  DEF: ^.color=black
1.004	IN  DEF: ^.size=(?,?)
0.902	IN  DEF: ^.size.i=3
0.800	IN  DEF: ^.size.j=3
0.778	IN  DEF: ^.layer_0.pos=(?,?)
0.757	IN  DEF: ^.layer_0.shape.size=(?,?)
0.741	OUT DEF: ^.color=black
0.729	OUT DEF: ^.size=(?,?)
0.654	OUT DEF: ^.size.j=6
0.597	OUT DEF: ^.size.i=^.size.i
0.586	OUT DEF: ^.layer_0.shape.size=(?,?)
0.551	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.i

# Learned model:
CONSTRUCT (Mo)
a background with size (^.size.i,6) and color black and layers
  _0: a rectangle with size (^.layer_0.shape.size.i,?) and color ^.layer_0.shape.color and mask ? at ^.layer_0.pos
WHERE (Mi)
a background with size (3,3) and color black and layers
  _0: a rectangle with size (?,?) and color orange and mask ? at (?,?)

DL input  with Mi: L = 46.6 + 522.5 = 569.1
DL output with Mo: L = 40.2 + 530.9 = 571.1
DL input+output M: L = 86.9 + 1053.4 = 1140.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,2) and color orange and mask x.|.x|xx at (0,1)
diff: 
delta:
   (24.7 bits)
data: a background with size (3,6) and color black and layers
  _0: a rectangle with size (3,4) and color orange and mask x..x|.xx.|xxxx at (0,1)
diff: 
delta:
   (21.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,2) and color orange and mask x.|.x|xx at (0,1)
diff: 
delta:
! 6 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color orange and mask Full at (2,1)
diff: 
delta: (0,1)=7# (1,2)=7#
! 6 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,1) and color orange and mask Full at (1,2)
diff: 
delta: (0,1)=7# (2,1)=7#
! 4 wrong pixels (generated / expected)

TRAIN c9e6f938.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color orange and mask Full at (1,1)
diff: 
delta:
   (14.8 bits)
data: a background with size (3,6) and color black and layers
  _0: a rectangle with size (1,4) and color orange and mask Full at (1,1)
diff: 
delta:
   (8.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color orange and mask Full at (1,1)
diff: 
delta:
! 2 wrong pixels (generated / expected)

TRAIN c9e6f938.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color orange and mask Full at (1,0)
diff: 
delta:
   (12.8 bits)
data: a background with size (3,6) and color black and layers
  _0: a rectangle with size (1,1) and color orange and mask Full at (1,0)
diff: 
delta: (1,5)=7#
   (23.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color orange and mask Full at (1,0)
diff: 
delta:
! 2 wrong pixels (generated / expected)

TRAIN c9e6f938.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color orange and mask xx.|.x.|..x at (0,0)
diff: 
delta:
! 8 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color orange and mask Full at (0,0)
diff: 
delta: (1,1)=7# (2,2)=7#
! 6 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,1) and color orange and mask Full at (0,1)
diff: 
delta: (0,0)=7# (2,2)=7#
! 8 wrong pixels (generated / expected)

TEST c9e6f938.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.2 sec (0.2 sec/task)
bits-train-error = 530.9 bits (530.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-89] Checking task c9f8e694.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 23655.3 = 23664.2
DL output with Mo: L = 9.0 + 26509.2 = 26518.2
DL input+output M: L = 17.9 + 50164.5 = 50182.5

# learning a model for train pairs
2.000	
1.592	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.372	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.161	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.010	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.909	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.811	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.717	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 6403.4 = 6470.1
DL output with Mo: L = 85.3 + 11680.0 = 11765.3
DL input+output M: L = 152.1 + 18083.3 = 18235.4

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (7,2) and color grey and mask Full at (1,2)
  _01: a rectangle with size (7,2) and color grey and mask Full at (5,8)
  _011: a rectangle with size (3,3) and color grey and mask Full at (9,4)
diff: 
delta: (1,0)=1  (2,0)=2  (3,0)=1  (4,0)=1  (5,0)=1  (6,0)=2  (7,0)=2  (8,0)=1  (9,0)=1  (10,0)=1  (11,0)=2 
   (336.4 bits)
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (5,2) and color blue and mask Full at (1,2)
  _01: a rectangle with size (6,2) and color blue and mask Full at (5,8)
  _011: a rectangle with size (10,1) and color blue and mask Full at (1,0)
  _0111: a rectangle with size (2,3) and color blue and mask Full at (9,4)
diff: 
delta: (2,0)=2  (2,2)=2  (2,3)=2  (6,0)=2  (6,2)=2  (6,3)=2  (6,8)=2  (6,9)=2  (7,0)=2  (7,2)=2  (7,3)=2  (7,8)=2  (7,9)=2  (11,0)=2  (11,4)=2  (11,5)=2  (11,6)=2  (11,8)=2  (11,9)=2 
   (521.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (7,2) and color grey and mask Full at (1,2)
  _01: a rectangle with size (7,2) and color grey and mask Full at (5,8)
  _011: a rectangle with size (3,3) and color grey and mask Full at (9,4)
diff: 
delta: (1,0)=1  (2,0)=2  (3,0)=1  (4,0)=1  (5,0)=1  (6,0)=2  (7,0)=2  (8,0)=1  (9,0)=1  (10,0)=1  (11,0)=2 
! size mismatch, 10x10 instead of 12x12

TRAIN c9f8e694.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (10,8) and color grey and mask ...xxxxx|...xxxxx|...xxxxx|...xxxxx|xxxxxxxx|xxxxxxxx|xxxxxxxx|xxxxxxxx|xxx.....|xxx..... at (2,4)
  _01: a rectangle with size (4,4) and color grey and mask Full at (1,1)
  _011: a rectangle with size (9,1) and color green and mask Full at (1,0)
diff: 
delta: (3,0)=4  (4,0)=4  (6,0)=4  (10,0)=4  (11,0)=4 
   (304.0 bits)
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (3,8) and color green and mask Full at (7,4)
  _01: a rectangle with size (2,12) and color yellow and mask Full at (3,0)
  _011: a rectangle with size (2,5) and color green and mask Full at (1,0)
  _0111: a rectangle with size (4,5) and color green and mask Full at (2,7)
diff: 
delta: (3,5)=0  (3,6)=0  (4,5)=0  (4,6)=0  (5,0)=3  (6,0)=4  (6,4)=4  (6,5)=4  (6,6)=4  (6,7)=4  (6,8)=4  (6,9)=4  (6,10)=4  (6,11)=4  (7,0)=3  (8,0)=3  (9,0)=3  (10,0)=4  (10,4)=4  (10,5)=4  (10,6)=4  (11,0)=4  (11,4)=4  (11,5)=4  (11,6)=4 
   (646.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (10,8) and color grey and mask ...xxxxx|...xxxxx|...xxxxx|...xxxxx|xxxxxxxx|xxxxxxxx|xxxxxxxx|xxxxxxxx|xxx.....|xxx..... at (2,4)
  _01: a rectangle with size (4,4) and color grey and mask Full at (1,1)
  _011: a rectangle with size (9,1) and color green and mask Full at (1,0)
diff: 
delta: (3,0)=4  (4,0)=4  (6,0)=4  (10,0)=4  (11,0)=4 
! size mismatch, 10x10 instead of 12x12

TRAIN c9f8e694.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (12,10) and color grey and mask xxxxxx....|xxxxxx....|xxxxxx....|xxxxxx.xxx|xxxxxx.xxx|xxxxxx.xxx|....xxxxxx|....xxx...|....xxx...|....xxx...|....xxx...|....xxx... at (0,2)
  _01: a rectangle with size (3,3) and color grey and mask Full at (9,2)
  _011: a rectangle with size (4,1) and color orange and mask Full at (4,0)
diff: 
delta: (0,0)=1  (1,0)=8  (2,0)=1  (3,0)=1  (8,0)=8  (9,0)=8  (10,0)=8  (11,0)=8 
! size mismatch, 10x10 instead of 12x12

TEST c9f8e694.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.3 sec (26.3 sec/task)
bits-train-error = 11680.0 bits (11680.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-88] Checking task caa06a1f.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 21611.4 = 21620.4
DL output with Mo: L = 9.0 + 21564.9 = 21573.9
DL input+output M: L = 17.9 + 43176.4 = 43194.3

# learning a model for train pairs
2.000	
1.092	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.619	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.229	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.204	OUT DEF: ^.size=^.size
0.179	OUT DEF: ^.layer_0.shape.size=^.size
0.165	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.154	OUT DEF: ^.color=^.layer_0.shape.color
0.145	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
0.136	IN  DEF: ^.layer_0.shape.mask=Even Checkboard
0.129	OUT DEF: ^.layer_0.shape.color=^.layer_01.shape.color
0.126	IN  DEF: ^.layer_01.shape.mask=Full
0.125	IN  DEF: ^.size=(?,?)
0.123	IN  DEF: ^.layer_0.pos=(?,?)
0.117	IN  DEF: ^.layer_0.pos.i=(0)
0.111	IN  DEF: ^.layer_0.pos.j=(0)
0.109	IN  DEF: ^.layer_0.shape.size=(?,?)
0.108	IN  DEF: ^.layer_01.pos=(?,?)
0.102	IN  DEF: ^.layer_01.pos.i=(0)
0.096	IN  DEF: ^.layer_01.pos.j=(0)
0.094	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ^.layer_0.shape.color and layers
  _0: a rectangle with size ^.size and color ^.layer_01.shape.color and mask ^.layer_0.shape.mask at ^.layer_0.pos
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask Even Checkboard at ((0),(0))
  _01: a rectangle with size (?,?) and color ? and mask Full at ((0),(0))

DL input  with Mi: L = 75.5 + 1932.3 = 2007.8
DL output with Mo: L = 27.5 + 0.0 = 27.5
DL input+output M: L = 103.0 + 1932.3 = 2035.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (11,11) and color green and layers
  _0: a rectangle with size (7,7) and color pink and mask Even Checkboard at (0,0)
  _01: a rectangle with size (7,7) and color orange and mask Full at (0,0)
diff: 
delta:
   (67.5 bits)
data: a background with size (11,11) and color pink and layers
  _0: a rectangle with size (11,11) and color orange and mask Even Checkboard at (0,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color green and layers
  _0: a rectangle with size (7,7) and color pink and mask Even Checkboard at (0,0)
  _01: a rectangle with size (7,7) and color orange and mask Full at (0,0)
diff: 
delta:
correct output grid

TRAIN caa06a1f.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (8,8) and color blue and layers
  _0: a rectangle with size (7,7) and color pink and mask Even Checkboard at (0,0)
  _01: a rectangle with size (7,7) and color green and mask Full at (0,0)
diff: 
delta:
   (65.6 bits)
data: a background with size (8,8) and color pink and layers
  _0: a rectangle with size (8,8) and color green and mask Even Checkboard at (0,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,8) and color blue and layers
  _0: a rectangle with size (7,7) and color pink and mask Even Checkboard at (0,0)
  _01: a rectangle with size (7,7) and color green and mask Full at (0,0)
diff: 
delta:
correct output grid

TRAIN caa06a1f.json/2: 1 1st (SUCCESS)

## instance 3

> Input and output best reading:
data: a background with size (6,6) and color pink and layers
  _0: a rectangle with size (5,5) and color grey and mask Even Checkboard at (0,0)
  _01: a rectangle with size (5,5) and color yellow and mask Full at (0,0)
diff: 
delta:
   (60.1 bits)
data: a background with size (6,6) and color grey and layers
  _0: a rectangle with size (6,6) and color yellow and mask Even Checkboard at (0,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,6) and color pink and layers
  _0: a rectangle with size (5,5) and color grey and mask Even Checkboard at (0,0)
  _01: a rectangle with size (5,5) and color yellow and mask Full at (0,0)
diff: 
delta:
correct output grid

TRAIN caa06a1f.json/3: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (18,18) and color cyan and layers
  _0: a rectangle with size (6,18) and color green and mask Full at (12,0)
  _01: a rectangle with size (18,6) and color green and mask Full at (0,12)
diff:   ^.layer_01.pos.j  ^.layer_0.shape.mask  ^.layer_0.pos.i
delta: (0,1)=5# (0,2)=7# (0,4)=5# (0,5)=7# (0,7)=5# (0,8)=7# (0,10)=5# (0,11)=7# (1,0)=5# (1,1)=7# (1,3)=5# (1,4)=7# (1,6)=5# (1,7)=7# (1,9)=5# (1,10)=7# (2,1)=5# (2,2)=7# (2,4)=5# (2,5)=7# (2,7)=5# (2,8)=7# (2,10)=5# (2,11)=7# (3,0)=5# (3,1)=7# (3,3)=5# (3,4)=7# (3,6)=5# (3,7)=7# (3,9)=5# (3,10)=7# (4,1)=5# (4,2)=7# (4,4)=5# (4,5)=7# (4,7)=5# (4,8)=7# (4,10)=5# (4,11)=7# (5,0)=5# (5,1)=7# (5,3)=5# (5,4)=7# (5,6)=5# (5,7)=7# (5,9)=5# (5,10)=7# (6,1)=5# (6,2)=7# (6,4)=5# (6,5)=7# (6,7)=5# (6,8)=7# (6,10)=5# (6,11)=7# (7,0)=5# (7,1)=7# (7,3)=5# (7,4)=7# (7,6)=5# (7,7)=7# (7,9)=5# (7,10)=7# (8,1)=5# (8,2)=7# (8,4)=5# (8,5)=7# (8,7)=5# (8,8)=7# (8,10)=5# (8,11)=7# (9,0)=5# (9,1)=7# (9,3)=5# (9,4)=7# (9,6)=5# (9,7)=7# (9,9)=5# (9,10)=7# (10,1)=5# (10,2)=7# (10,4)=5# (10,5)=7# (10,7)=5# (10,8)=7# (10,10)=5# (10,11)=7# (11,0)=5# (11,1)=7# (11,3)=5# (11,4)=7# (11,6)=5# (11,7)=7# (11,9)=5# (11,10)=7#
! 324 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (18,18) and color cyan and layers
  _0: a rectangle with size (18,18) and color green and mask ............xxxxxx|............xxxxxx|............xxxxxx|............xxxxxx|............xxxxxx|............xxxxxx|............xxxxxx|............xxxxxx|............xxxxxx|............xxxxxx|............xxxxxx|............xxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx at (0,0)
  _01: a rectangle with size (12,2) and color grey and mask Odd Checkboard at (0,0)
diff:   ^.layer_01.shape.mask  ^.layer_0.shape.mask
delta: (0,2)=7# (0,4)=5# (0,5)=7# (0,7)=5# (0,8)=7# (0,10)=5# (0,11)=7# (1,1)=7# (1,3)=5# (1,4)=7# (1,6)=5# (1,7)=7# (1,9)=5# (1,10)=7# (2,2)=7# (2,4)=5# (2,5)=7# (2,7)=5# (2,8)=7# (2,10)=5# (2,11)=7# (3,1)=7# (3,3)=5# (3,4)=7# (3,6)=5# (3,7)=7# (3,9)=5# (3,10)=7# (4,2)=7# (4,4)=5# (4,5)=7# (4,7)=5# (4,8)=7# (4,10)=5# (4,11)=7# (5,1)=7# (5,3)=5# (5,4)=7# (5,6)=5# (5,7)=7# (5,9)=5# (5,10)=7# (6,2)=7# (6,4)=5# (6,5)=7# (6,7)=5# (6,8)=7# (6,10)=5# (6,11)=7# (7,1)=7# (7,3)=5# (7,4)=7# (7,6)=5# (7,7)=7# (7,9)=5# (7,10)=7# (8,2)=7# (8,4)=5# (8,5)=7# (8,7)=5# (8,8)=7# (8,10)=5# (8,11)=7# (9,1)=7# (9,3)=5# (9,4)=7# (9,6)=5# (9,7)=7# (9,9)=5# (9,10)=7# (10,2)=7# (10,4)=5# (10,5)=7# (10,7)=5# (10,8)=7# (10,10)=5# (10,11)=7# (11,1)=7# (11,3)=5# (11,4)=7# (11,6)=5# (11,7)=7# (11,9)=5# (11,10)=7#
! 264 wrong pixels (generated / expected)

TEST caa06a1f.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 1.2 sec (1.2 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-87] Checking task cbded52d.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 18603.9 = 18612.9
DL output with Mo: L = 9.0 + 19887.4 = 19896.4
DL input+output M: L = 17.9 + 38491.3 = 38509.2

# learning a model for train pairs
2.000	
1.881	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.762	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.685	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.538	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.431	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.340	OUT OBJECT at ^.layer_011: ^.layer_011.shape at ?
1.289	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
1.261	IN  OBJECT at ^.layer_0110: a rectangle with size ? and color ? and mask ? at ?
1.227	OUT OBJECT at ^.layer_001: ^.layer_0110.shape at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _00: ^.layer_0.shape at ?
  _001: ^.layer_0110.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: ^.layer_011.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _0110: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 85.3 + 12030.2 = 12115.5
DL output with Mo: L = 77.0 + 11388.3 = 11465.3
DL input+output M: L = 162.4 + 23418.5 = 23580.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (8,2) and color blue and mask Full at (0,3)
  _01: a rectangle with size (8,2) and color blue and mask Full at (0,6)
  _0110: a rectangle with size (2,2) and color blue and mask Full at (0,0)
  _011: a rectangle with size (5,2) and color blue and mask Full at (3,0)
diff: 
delta: (0,1)=4  (0,7)=4  (2,3)=0  (2,4)=0  (2,6)=0  (2,7)=0  (4,0)=2  (4,6)=2  (5,0)=0  (5,1)=0  (5,3)=0  (5,4)=0  (5,6)=0  (5,7)=0  (6,1)=4 
   (419.5 bits)
data: a background with size (8,8) and color black and layers
  _00: a rectangle with size (8,2) and color blue and mask Full at (0,3)
  _001: a rectangle with size (2,2) and color blue and mask Full at (0,0)
  _0: a rectangle with size (8,2) and color blue and mask Full at (0,6)
  _01: a rectangle with size (1,1) and color yellow and mask Full at (3,1)
  _011: a rectangle with size (5,2) and color blue and mask Full at (3,0)
diff: 
delta: (0,1)=4  (0,4)=4  (0,7)=4  (2,3)=0  (2,4)=0  (2,6)=0  (2,7)=0  (4,0)=2  (4,3)=2  (4,6)=2  (5,0)=0  (5,1)=0  (5,3)=0  (5,4)=0  (5,6)=0  (5,7)=0  (6,1)=4 
   (421.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (8,2) and color blue and mask Full at (0,3)
  _01: a rectangle with size (8,2) and color blue and mask Full at (0,6)
  _0110: a rectangle with size (2,2) and color blue and mask Full at (0,0)
  _011: a rectangle with size (5,2) and color blue and mask Full at (3,0)
diff: 
delta: (0,1)=4  (0,7)=4  (2,3)=0  (2,4)=0  (2,6)=0  (2,7)=0  (4,0)=2  (4,6)=2  (5,0)=0  (5,1)=0  (5,3)=0  (5,4)=0  (5,6)=0  (5,7)=0  (6,1)=4 
! size mismatch, 10x10 instead of 8x8

TRAIN cbded52d.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (2,8) and color blue and mask Full at (3,0)
  _01: a rectangle with size (2,8) and color blue and mask Full at (6,0)
  _0110: a rectangle with size (2,2) and color blue and mask Full at (0,0)
  _011: a rectangle with size (2,5) and color blue and mask Full at (0,3)
diff: 
delta: (0,3)=7# (0,5)=0  (1,1)=3  (1,5)=0  (1,7)=3  (3,2)=0  (3,5)=0  (4,2)=0  (4,5)=0  (6,2)=0  (6,3)=7# (6,5)=0  (7,2)=0  (7,5)=0  (7,7)=3 
   (419.5 bits)
data: a background with size (8,8) and color black and layers
  _00: a rectangle with size (2,8) and color blue and mask Full at (6,0)
  _001: a rectangle with size (2,2) and color blue and mask Full at (0,6)
  _0: a rectangle with size (2,2) and color blue and mask Full at (3,0)
  _01: a rectangle with size (2,2) and color blue and mask Full at (0,0)
  _011: a rectangle with size (2,5) and color blue and mask Full at (3,3)
diff: 
delta: (0,3)=7# (0,4)=1  (1,1)=3  (1,3)=1  (1,4)=3  (1,7)=3  (3,3)=7# (3,5)=0  (4,5)=0  (4,7)=3  (6,2)=0  (6,3)=7# (6,5)=0  (7,2)=0  (7,5)=0  (7,7)=3 
   (403.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (2,8) and color blue and mask Full at (3,0)
  _01: a rectangle with size (2,8) and color blue and mask Full at (6,0)
  _0110: a rectangle with size (2,2) and color blue and mask Full at (0,0)
  _011: a rectangle with size (2,5) and color blue and mask Full at (0,3)
diff: 
delta: (0,3)=7# (0,5)=0  (1,1)=3  (1,5)=0  (1,7)=3  (3,2)=0  (3,5)=0  (4,2)=0  (4,5)=0  (6,2)=0  (6,3)=7# (6,5)=0  (7,2)=0  (7,5)=0  (7,7)=3 
! size mismatch, 10x10 instead of 8x8
>> Trial 2
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (8,2) and color blue and mask Full at (0,0)
  _01: a rectangle with size (8,2) and color blue and mask Full at (0,3)
  _0110: a rectangle with size (2,2) and color blue and mask Full at (0,6)
  _011: a rectangle with size (5,2) and color blue and mask Full at (3,6)
diff: 
delta: (0,3)=7# (1,1)=3  (1,7)=3  (2,0)=0  (2,1)=0  (2,3)=0  (2,4)=0  (5,0)=0  (5,1)=0  (5,3)=0  (5,4)=0  (5,6)=0  (5,7)=0  (6,3)=7# (7,7)=3 
! size mismatch, 10x10 instead of 8x8

TRAIN cbded52d.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (2,8) and color blue and mask Full at (0,0)
  _01: a rectangle with size (2,8) and color blue and mask Full at (3,0)
  _0110: a rectangle with size (2,2) and color blue and mask Full at (6,0)
  _011: a rectangle with size (2,5) and color blue and mask Full at (6,3)
diff: 
delta: (0,2)=0  (0,5)=0  (1,2)=0  (1,5)=0  (3,2)=0  (3,5)=0  (4,0)=3  (4,2)=0  (4,5)=0  (4,6)=3  (6,5)=0  (7,5)=0 
   (364.1 bits)
data: a background with size (8,8) and color black and layers
  _00: a rectangle with size (2,8) and color blue and mask Full at (0,0)
  _001: a rectangle with size (2,2) and color blue and mask Full at (6,0)
  _0: a rectangle with size (2,5) and color blue and mask Full at (6,3)
  _01: a rectangle with size (2,2) and color blue and mask Full at (3,0)
  _011: a rectangle with size (2,5) and color blue and mask Full at (3,3)
diff: 
delta: (0,2)=0  (0,5)=0  (1,2)=0  (1,5)=0  (3,5)=0  (4,0)=3  (4,3)=3  (4,5)=0  (4,6)=3  (6,5)=0  (7,5)=0 
   (313.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (2,8) and color blue and mask Full at (0,0)
  _01: a rectangle with size (2,8) and color blue and mask Full at (3,0)
  _0110: a rectangle with size (2,2) and color blue and mask Full at (6,0)
  _011: a rectangle with size (2,5) and color blue and mask Full at (6,3)
diff: 
delta: (0,2)=0  (0,5)=0  (1,2)=0  (1,5)=0  (3,2)=0  (3,5)=0  (4,0)=3  (4,2)=0  (4,5)=0  (4,6)=3  (6,5)=0  (7,5)=0 
! size mismatch, 10x10 instead of 8x8

TRAIN cbded52d.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (2,8) and color blue and mask Full at (3,0)
  _01: a rectangle with size (2,8) and color blue and mask Full at (0,0)
  _0110: a rectangle with size (2,2) and color blue and mask Full at (6,3)
  _011: a rectangle with size (2,2) and color blue and mask Full at (6,0)
diff: 
delta: (0,2)=0  (0,5)=0  (1,1)=8  (1,2)=0  (1,5)=0  (1,7)=8  (3,2)=0  (3,5)=0  (4,2)=0  (4,5)=0  (6,0)=6  (6,6)=6  (6,7)=1  (7,6)=1  (7,7)=8 
! size mismatch, 10x10 instead of 8x8
>> Trial 2
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (8,2) and color blue and mask Full at (0,3)
  _01: a rectangle with size (8,2) and color blue and mask Full at (0,0)
  _0110: a rectangle with size (2,2) and color blue and mask Full at (3,6)
  _011: a rectangle with size (2,2) and color blue and mask Full at (0,6)
diff: 
delta: (1,1)=8  (1,7)=8  (2,0)=0  (2,1)=0  (2,3)=0  (2,4)=0  (5,0)=0  (5,1)=0  (5,3)=0  (5,4)=0  (6,0)=6  (6,6)=6  (6,7)=1  (7,6)=1  (7,7)=8 
! size mismatch, 10x10 instead of 8x8

TEST cbded52d.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.1 sec (26.1 sec/task)
bits-train-error = 11388.3 bits (11388.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-86] Checking task cce03e0d.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2787.1 = 2796.1
DL output with Mo: L = 9.0 + 8625.1 = 8634.1
DL input+output M: L = 17.9 + 11412.2 = 11430.1

# learning a model for train pairs
2.000	
1.825	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.653	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.517	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
1.466	IN  DEF: ^.layer_0.shape.color=blue
1.416	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.403	IN  DEF: ^.size=(?,?)
1.345	IN  DEF: ^.size.i=3
1.287	IN  DEF: ^.size.j=3
1.275	IN  DEF: ^.layer_0.pos=(?,?)
1.243	IN  DEF: ^.layer_0.pos.i=0
1.231	IN  DEF: ^.layer_0.shape.size=(?,?)
1.218	IN  DEF: ^.layer_01.pos=(?,?)
1.187	IN  DEF: ^.layer_01.pos.j=0
1.179	OUT OBJECT at ^.layer_000: a rectangle with size ? and color ? and mask ? at ?
1.163	OUT DEF: ^.layer_0.shape.color=red
1.158	OUT DEF: ^.color=black
1.154	OUT DEF: ^.size=(?,?)
1.124	OUT DEF: ^.size.i=9
1.095	OUT DEF: ^.size.j=9
1.091	OUT DEF: ^.layer_000.pos=(?,?)
1.087	OUT DEF: ^.layer_000.shape.size=(?,?)
1.082	OUT DEF: ^.layer_00.pos=(?,?)
1.067	OUT DEF: ^.layer_00.pos.j=^.layer_0.pos.j
1.063	OUT DEF: ^.layer_0.pos=(?,?)
1.059	OUT DEF: ^.layer_0.shape.size=(?,?)
1.057	OUT DEF: ^.layer_000.shape.color=^.layer_0.shape.color
1.046	OUT DEF: ^.layer_000.shape.size.j=^.layer_0.pos.j + ^.layer_01.pos.i
1.042	OUT OBJECT at ^.layer_0001: a rectangle with size ? and color ? and mask ? at ?
1.037	OUT DEF: ^.color=black
1.033	OUT DEF: ^.layer_0001.pos=(?,?)
1.029	OUT DEF: ^.layer_0001.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (9,9) and color black and layers
  _000: a rectangle with size (?,^.layer_0.pos.j + ^.layer_01.pos.i) and color ^.layer_0.shape.color and mask ? at (?,?)
  _0001: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _00: ^.layer_0.shape at (?,^.layer_0.pos.j)
  _0: a rectangle with size (?,?) and color red and mask ? at (?,?)
WHERE (Mi)
a background with size (3,3) and color ? and layers
  _0: a rectangle with size (?,?) and color blue and mask ? at (0,?)
  _01: a point with color ? at (?,0)

DL input  with Mi: L = 64.8 + 1323.0 = 1387.8
DL output with Mo: L = 137.4 + 4462.4 = 4599.8
DL input+output M: L = 202.2 + 5785.4 = 5987.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask x..|.x.|..x at (0,0)
  _01: a point with color red at (1,0)
diff: 
delta:
   (35.0 bits)
data: a background with size (9,9) and color black and layers
  _000: a rectangle with size (1,1) and color blue and mask Full at (3,0)
  _0001: a rectangle with size (1,1) and color blue and mask Full at (4,1)
  _00: a rectangle with size (3,3) and color blue and mask x..|.x.|..x at (3,0)
  _0: a rectangle with size (1,1) and color red and mask Full at (4,0)
diff: 
delta:
   (54.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask x..|.x.|..x at (0,0)
  _01: a point with color red at (1,0)
diff: 
delta:
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color blue and mask Full at (0,0)
  _01: a point with color red at (1,0)
diff: 
delta: (1,1)=1  (2,2)=1 
! 8 wrong pixels (generated / expected)

TRAIN cce03e0d.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask .x|xx at (0,0)
  _01: a point with color red at (2,0)
diff: 
delta: (0,2)=2 
   (45.0 bits)
data: a background with size (9,9) and color black and layers
  _000: a rectangle with size (2,2) and color blue and mask .x|xx at (0,6)
  _0001: a rectangle with size (1,1) and color red and mask Full at (0,8)
  _00: a rectangle with size (2,2) and color blue and mask .x|xx at (6,0)
  _0: a rectangle with size (1,1) and color red and mask Full at (2,6)
diff: 
delta: (6,2)=2  (8,0)=2 
   (101.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask .x|xx at (0,0)
  _01: a point with color red at (2,0)
diff: 
delta: (0,2)=2 
! 14 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask .x|xx at (0,0)
  _01: a point with color red at (0,2)
diff:   ^.layer_01.pos.j
delta: (2,0)=2 
! 14 wrong pixels (generated / expected)

TRAIN cce03e0d.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (3,2) and color blue and mask Even Checkboard at (0,1)
  _01: a point with color black at (1,0)
diff: 
delta: (2,2)=0 
   (52.3 bits)
data: a background with size (9,9) and color black and layers
  _000: a rectangle with size (3,2) and color blue and mask Even Checkboard at (0,7)
  _0001: a rectangle with size (9,9) and color red and mask ......xxx|.......xx|......xx.|...x.x...|....x....|...x.....|x.x......|.x.......|x........ at (0,0)
  _00: a rectangle with size (3,2) and color blue and mask Even Checkboard at (0,1)
  _0: a rectangle with size (3,3) and color red and mask xxx|.xx|xx. at (0,0)
diff: 
delta: (3,4)=1  (4,5)=1  (5,4)=1  (6,1)=1  (7,2)=1  (8,1)=1 
   (289.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (3,2) and color blue and mask Even Checkboard at (0,1)
  _01: a point with color black at (1,0)
diff: 
delta: (2,2)=0 
! 26 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (3,2) and color blue and mask Even Checkboard at (0,1)
  _01: a point with color black at (2,2)
diff:   ^.layer_01.pos.j
delta: (1,0)=0 
! 26 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (3,2) and color blue and mask Even Checkboard at (0,1)
  _01: a point with color red at (0,0)
diff: 
delta: (1,0)=0  (2,2)=0 
! 27 wrong pixels (generated / expected)

TRAIN cce03e0d.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (1,1) and color blue and mask Full at (0,0)
  _01: a point with color blue at (2,0)
diff: 
delta: (1,1)=0  (1,2)=1  (2,2)=0 
! 32 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color blue and layers
  _0: a rectangle with size (3,3) and color red and mask .xx|x..|.x. at (0,0)
  _01: a point with color black at (1,1)
diff:   ^.layer_01.pos.j  ^.layer_0.shape.color
delta: (2,2)=0 
! 34 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color blue and layers
  _0: a rectangle with size (3,3) and color red and mask .xx|x..|.x. at (0,0)
  _01: a point with color black at (2,2)
diff:   ^.layer_01.pos.j  ^.layer_0.shape.color
delta: (1,1)=0 
! 34 wrong pixels (generated / expected)

TEST cce03e0d.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 17.9 sec (17.9 sec/task)
bits-train-error = 4462.4 bits (4462.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-85] Checking task cdecee7f.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4961.3 = 4970.3
DL output with Mo: L = 9.0 + 3738.8 = 3747.8
DL input+output M: L = 17.9 + 8700.2 = 8718.1

# learning a model for train pairs
2.000	
1.971	OUT OBJECT at ^.layer_0: a point with color ? at ?
1.942	OUT OBJECT at ^.layer_01: a point with color ? at ?
1.911	OUT OBJECT at ^.layer_011: a point with color ? at ?
1.879	OUT OBJECT at ^.layer_0111: a point with color ? at ?
1.846	OUT OBJECT at ^.layer_01111: a point with color ? at ?
1.808	OUT OBJECT at ^.layer_011111: a point with color ? at ?
1.787	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.748	OUT DEF: ^.layer_011111.shape=^.layer_0.shape
1.726	IN  OBJECT at ^.layer_01: a point with color ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a point with color ? at ?
  _01: a point with color ? at ?
  _011: a point with color ? at ?
  _0111: a point with color ? at ?
  _01111: a point with color ? at ?
  _011111: ^.layer_0.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a point with color ? at ?
  _01: a point with color ? at ?

DL input  with Mi: L = 34.7 + 4718.3 = 4753.0
DL output with Mo: L = 79.2 + 2807.5 = 2886.6
DL input+output M: L = 113.9 + 7525.7 = 7639.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (2,1)
  _01: a point with color pink at (2,4)
diff: 
delta: (4,0)=3  (5,6)=7# (7,9)=9# (8,2)=8 
   (131.5 bits)
data: a background with size (3,3) and color black and layers
  _0: a point with color green at (0,0)
  _01: a point with color cyan at (0,2)
  _011: a point with color brown at (1,0)
  _0111: a point with color orange at (1,1)
  _01111: a point with color pink at (1,2)
  _011111: a point with color blue at (0,1)
diff: 
delta:
   (79.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (2,1)
  _01: a point with color pink at (2,4)
diff: 
delta: (4,0)=3  (5,6)=7# (7,9)=9# (8,2)=8 
! size mismatch, 10x10 instead of 3x3

TRAIN cdecee7f.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a point with color yellow at (1,2)
  _01: a point with color red at (1,9)
diff: 
delta: (2,6)=8  (4,4)=6  (5,0)=9# (6,8)=5# (7,1)=3 
   (150.9 bits)
data: a background with size (3,3) and color black and layers
  _0: a point with color brown at (0,0)
  _01: a point with color green at (0,1)
  _011: a point with color grey at (1,0)
  _0111: a point with color cyan at (1,1)
  _01111: a point with color pink at (1,2)
  _011111: a point with color yellow at (0,2)
diff: 
delta: (2,0)=2 
   (97.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color yellow at (1,2)
  _01: a point with color red at (1,9)
diff: 
delta: (2,6)=8  (4,4)=6  (5,0)=9# (6,8)=5# (7,1)=3 
! size mismatch, 10x10 instead of 3x3

TRAIN cdecee7f.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a point with color green at (0,9)
  _01: a point with color grey at (1,2)
diff: 
delta: (1,5)=9# (2,8)=1  (3,1)=4  (4,7)=5# (5,4)=3  (8,0)=2  (8,6)=1 
   (189.5 bits)
data: a background with size (3,3) and color blue and layers
  _0: a point with color red at (0,0)
  _01: a point with color yellow at (0,1)
  _011: a point with color grey at (0,2)
  _0111: a point with color brown at (1,1)
  _01111: a point with color green at (1,2)
  _011111: a point with color green at (2,2)
diff: 
delta: (2,0)=5#
   (103.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color green at (0,9)
  _01: a point with color grey at (1,2)
diff: 
delta: (1,5)=9# (2,8)=1  (3,1)=4  (4,7)=5# (5,4)=3  (8,0)=2  (8,6)=1 
! size mismatch, 10x10 instead of 3x3

TRAIN cdecee7f.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color grey at (1,4)
  _01: a point with color brown at (1,6)
diff: 
delta: (2,9)=1  (3,1)=2  (4,7)=6  (5,3)=3  (7,0)=5# (8,5)=4  (9,2)=9#
! size mismatch, 10x10 instead of 3x3

TEST cdecee7f.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 20.5 sec (20.5 sec/task)
bits-train-error = 2807.5 bits (2807.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-84] Checking task ce22a75a.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1790.0 = 1799.0
DL output with Mo: L = 9.0 + 12316.2 = 12325.2
DL input+output M: L = 17.9 + 14106.3 = 14124.2

# learning a model for train pairs
2.000	
1.203	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.162	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.111	IN  DEF: ^.layer_0.shape.color=grey
1.066	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.015	IN  OBJECT at ^.layer_011: a point with color ? at ?
0.964	IN  DEF: ^.layer_01.shape.color=grey
0.913	IN  DEF: ^.layer_011.shape.color=grey
0.883	OUT DEF: ^.size=^.size
0.865	IN  DEF: ^.color=black
0.853	IN  DEF: ^.size=(?,?)
0.760	IN  DEF: ^.size.i=9
0.667	IN  DEF: ^.size.j=9
0.654	IN  DEF: ^.layer_0.pos=(?,?)
0.605	IN  DEF: ^.layer_0.pos.i=1
0.593	IN  DEF: ^.layer_01.pos=(?,?)
0.544	IN  DEF: ^.layer_01.pos.i=4
0.495	IN  DEF: ^.layer_01.pos.j=4
0.482	IN  DEF: ^.layer_011.pos=(?,?)
0.433	IN  DEF: ^.layer_011.pos.i=7
0.384	IN  DEF: ^.layer_011.pos.j=7
0.376	OUT DEF: ^.layer_0.shape.color=blue
0.374	OUT DEF: ^.color=black
0.372	OUT DEF: ^.layer_0.shape.size=(?,?)
0.358	OUT DEF: ^.layer_0.shape.size.i=^.size.i
0.356	OUT DEF: ^.layer_0.pos=(?,?)
0.349	OUT DEF: ^.layer_0.pos.i=(0)
0.343	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.j - ^.layer_0.pos.i

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (^.size.i,?) and color blue and mask ? at ((0),^.layer_0.pos.j - ^.layer_0.pos.i)
WHERE (Mi)
a background with size (9,9) and color black and layers
  _0: a point with color grey at (1,?)
  _01: a point with color grey at (4,4)
  _011: a point with color grey at (7,7)

DL input  with Mi: L = 84.0 + 295.8 = 379.8
DL output with Mo: L = 50.2 + 1572.7 = 1622.9
DL input+output M: L = 134.2 + 1868.5 = 2002.7

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a point with color grey at (1,1)
  _01: a point with color grey at (4,4)
  _011: a point with color grey at (7,7)
diff: 
delta:
   (4.5 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (9,9) and color blue and mask xxx......|xxx......|xxx......|...xxx...|...xxx...|...xxx...|......xxx|......xxx|......xxx at (0,0)
diff: 
delta:
   (92.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a point with color grey at (1,1)
  _01: a point with color grey at (4,4)
  _011: a point with color grey at (7,7)
diff: 
delta:
! 33 wrong pixels (generated / expected)

TRAIN ce22a75a.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a point with color grey at (1,4)
  _01: a point with color grey at (4,4)
  _011: a point with color grey at (7,7)
diff: 
delta: (7,4)=5#
   (25.1 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (9,6) and color blue and mask xxx...|xxx...|xxx...|xxx...|xxx...|xxx...|xxxxxx|xxxxxx|xxxxxx at (0,3)
diff: 
delta:
   (64.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a point with color grey at (1,4)
  _01: a point with color grey at (4,4)
  _011: a point with color grey at (7,7)
diff: 
delta: (7,4)=5#
! 18 wrong pixels (generated / expected)

TRAIN ce22a75a.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a point with color grey at (1,7)
  _01: a point with color grey at (4,1)
  _011: a point with color grey at (4,7)
diff:   ^.layer_011.pos.i  ^.layer_01.pos.j
delta: (7,1)=5#
! 30 wrong pixels (generated / expected)

TEST ce22a75a.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.5 sec (0.5 sec/task)
bits-train-error = 1572.7 bits (1572.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-83] Checking task ce4f8723.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 16053.9 = 16062.9
DL output with Mo: L = 9.0 + 3154.8 = 3163.8
DL input+output M: L = 17.9 + 19208.7 = 19226.6

# learning a model for train pairs
2.000	
1.669	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.426	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.228	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.051	OUT DEF: ^.size=^.layer_0.shape.size
0.899	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
0.781	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.722	OUT DEF: ^.layer_0.shape.color=green
0.703	OUT DEF: ^.color=black
0.688	OUT DEF: ^.layer_0.pos=(?,?)
0.646	OUT DEF: ^.layer_0.pos.i=(0)
0.604	OUT DEF: ^.layer_0.pos.j=(0)
0.593	IN  DEF: ^.layer_011.shape.color=yellow
0.587	IN  DEF: ^.layer_011.shape.mask=Full
0.583	IN  DEF: ^.color=black
0.580	IN  DEF: ^.size=(?,?)
0.559	IN  DEF: ^.size.i=9
0.544	IN  DEF: ^.size.j=4
0.541	IN  DEF: ^.layer_0.pos=(?,?)
0.532	IN  DEF: ^.layer_0.pos.j=0
0.529	IN  DEF: ^.layer_0.shape.size=(?,?)
0.514	IN  DEF: ^.layer_0.shape.size.i=4
0.498	IN  DEF: ^.layer_0.shape.size.j=4
0.495	IN  DEF: ^.layer_01.pos=(?,?)
0.487	IN  DEF: ^.layer_01.pos.j=0
0.484	IN  DEF: ^.layer_01.shape.size=(?,?)
0.468	IN  DEF: ^.layer_01.shape.size.i=4
0.465	IN  DEF: ^.layer_011.pos=(?,?)
0.454	IN  DEF: ^.layer_011.pos.i=4
0.446	IN  DEF: ^.layer_011.pos.j=0
0.443	IN  DEF: ^.layer_011.shape.size=(?,?)
0.427	IN  DEF: ^.layer_011.shape.size.j=4
0.422	IN  DEF: ^.layer_011.shape.size.i=1

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color black and layers
  _0: a rectangle with size ^.layer_0.shape.size and color green and mask ? at ((0),(0))
WHERE (Mi)
a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,4) and color ? and mask ? at (?,0)
  _01: a rectangle with size (4,?) and color ? and mask ? at (?,0)
  _011: a rectangle with size (1,4) and color yellow and mask Full at (4,0)

DL input  with Mi: L = 118.2 + 2606.1 = 2724.3
DL output with Mo: L = 34.9 + 762.4 = 797.3
DL input+output M: L = 153.2 + 3368.4 = 3521.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask xxxx|..xx|xx..|..xx at (5,0)
  _01: a rectangle with size (4,3) and color blue and mask xx.|.x.|.x.|x.x at (0,0)
  _011: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
diff: 
delta: (1,3)=1 
   (77.3 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (4,4) and color green and mask xxxx|.xxx|xx..|x.xx at (0,0)
diff: 
delta:
   (19.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask xxxx|..xx|xx..|..xx at (5,0)
  _01: a rectangle with size (4,3) and color blue and mask xx.|.x.|.x.|x.x at (0,0)
  _011: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
diff: 
delta: (1,3)=1 
! 4 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,3) and color blue and mask xx.|.x.|.x.|x.x at (0,0)
  _01: a rectangle with size (4,4) and color red and mask xxxx|..xx|xx..|..xx at (5,0)
  _011: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
diff:   ^.layer_0.shape.size.j
delta: (1,3)=1 
! size mismatch, 4x3 instead of 4x4

TRAIN ce4f8723.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask xxx.|.x.x|..xx|xx.x at (0,0)
  _01: a rectangle with size (4,4) and color red and mask ...x|...x|xxxx|xx.x at (5,0)
  _011: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
diff: 
delta:
   (62.7 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (4,4) and color green and mask xxxx|.x.x|xxxx|xx.x at (0,0)
diff: 
delta:
   (19.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask xxx.|.x.x|..xx|xx.x at (0,0)
  _01: a rectangle with size (4,4) and color red and mask ...x|...x|xxxx|xx.x at (5,0)
  _011: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
diff: 
delta:
! 3 wrong pixels (generated / expected)

TRAIN ce4f8723.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask xx..|x.x.|xx.x|xxxx at (0,0)
  _01: a rectangle with size (4,4) and color red and mask xx.x|..x.|.x..|x.x. at (5,0)
  _011: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
diff: 
delta:
   (62.7 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (4,4) and color green and mask xx.x|x.x.|xx.x|xxxx at (0,0)
diff: 
delta:
   (19.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask xx..|x.x.|xx.x|xxxx at (0,0)
  _01: a rectangle with size (4,4) and color red and mask xx.x|..x.|.x..|x.x. at (5,0)
  _011: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
diff: 
delta:
! 4 wrong pixels (generated / expected)

TRAIN ce4f8723.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask x.x.|xx.x|x.xx|.x.x at (0,0)
  _01: a rectangle with size (4,3) and color red and mask xx.|..x|xx.|..x at (5,0)
  _011: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
diff: 
delta:
   (57.9 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (4,4) and color green and mask xxx.|xxxx|xxxx|.xxx at (0,0)
diff: 
delta:
   (19.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask x.x.|xx.x|x.xx|.x.x at (0,0)
  _01: a rectangle with size (4,3) and color red and mask xx.|..x|xx.|..x at (5,0)
  _011: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
diff: 
delta:
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,3) and color red and mask xx.|..x|xx.|..x at (5,0)
  _01: a rectangle with size (4,4) and color blue and mask x.x.|xx.x|x.xx|.x.x at (0,0)
  _011: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
diff:   ^.layer_0.shape.size.j
delta:
! size mismatch, 4x3 instead of 4x4

TRAIN ce4f8723.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask xx..|..x.|.x.x|xxx. at (5,0)
  _01: a rectangle with size (4,3) and color blue and mask x.x|x.x|.x.|x.x at (0,0)
  _011: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
diff: 
delta:
! 6 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,4) and color black and layers
  _0: a rectangle with size (4,3) and color blue and mask x.x|x.x|.x.|x.x at (0,0)
  _01: a rectangle with size (4,4) and color red and mask xx..|..x.|.x.x|xxx. at (5,0)
  _011: a rectangle with size (1,4) and color yellow and mask Full at (4,0)
diff:   ^.layer_0.shape.size.j
delta:
! size mismatch, 4x3 instead of 4x4

TEST ce4f8723.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 10.4 sec (10.4 sec/task)
bits-train-error = 762.4 bits (762.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-82] Checking task ce602527.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 45836.6 = 45845.6
DL output with Mo: L = 9.0 + 4878.1 = 4887.0
DL input+output M: L = 17.9 + 50714.7 = 50732.6

# learning a model for train pairs
2.000	
1.544	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.246	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.120	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.970	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.854	OUT DEF: ^.size=^.layer_011.shape.size
0.770	OUT DEF: ^.layer_0.shape.size=^.layer_011.shape.size
0.704	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.638	OUT DEF: ^.color=^.layer_0.shape.color
0.601	OUT DEF: ^.layer_0.shape.color=^.layer_011.shape.color
0.598	IN  DEF: ^.layer_01.shape.mask=Full
0.596	IN  DEF: ^.layer_011.shape.mask=Full
0.595	IN  DEF: ^.layer_011.pos=(?,?)
0.594	IN  DEF: ^.size=(?,?)
0.593	IN  DEF: ^.layer_0.pos=(?,?)
0.588	IN  DEF: ^.layer_0.pos.j=(0)
0.583	IN  DEF: ^.layer_0.pos.i=(0)
0.582	IN  DEF: ^.layer_0.shape.size=(?,?)
0.581	IN  DEF: ^.layer_01.pos=(?,?)
0.580	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_011.shape.size and color ^.layer_0.shape.color and layers
  _0: a rectangle with size ^.layer_011.shape.size and color ^.layer_011.shape.color and mask ? at ^.layer_0.pos
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at ((0),(0))
  _01: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _011: a rectangle with size ? and color ? and mask Full at (?,?)

DL input  with Mi: L = 93.6 + 18492.0 = 18585.6
DL output with Mo: L = 31.1 + 822.4 = 853.5
DL input+output M: L = 124.8 + 19314.3 = 19439.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (17,17) and color cyan and layers
  _0: a rectangle with size (17,17) and color blue and mask xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxx..x..x|xxx.....xxx.xxx.x|xxx.x.x.xxx.....x|xxxxxxx.xxxxx.xxx|xxx.x.x.xxx.....x|xxx.....xxxxxxxxx|xxxxxxxxxxxxxxxxx|xxx..........xxxx|xxx..........xxxx|xxx..xx..xx..xxxx|xxx..xx..xx..xxxx|xxxxxxxxxxx..xxxx|xxxxxxxxxxx..xxxx|xxx..xx..xx..xxxx|xxx..xx..xx..xxxx at (0,0)
  _01: a rectangle with size (5,5) and color green and mask Full at (2,11)
  _011: a rectangle with size (5,5) and color red and mask Full at (3,3)
diff: 
delta:
   (406.8 bits)
data: a background with size (5,5) and color blue and layers
  _0: a rectangle with size (5,5) and color red and mask xxxxx|x.x.x|....x|x.x.x|xxxxx at (0,0)
diff: 
delta:
   (28.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,17) and color cyan and layers
  _0: a rectangle with size (17,17) and color blue and mask xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxx..x..x|xxx.....xxx.xxx.x|xxx.x.x.xxx.....x|xxxxxxx.xxxxx.xxx|xxx.x.x.xxx.....x|xxx.....xxxxxxxxx|xxxxxxxxxxxxxxxxx|xxx..........xxxx|xxx..........xxxx|xxx..xx..xx..xxxx|xxx..xx..xx..xxxx|xxxxxxxxxxx..xxxx|xxxxxxxxxxx..xxxx|xxx..xx..xx..xxxx|xxx..xx..xx..xxxx at (0,0)
  _01: a rectangle with size (5,5) and color green and mask Full at (2,11)
  _011: a rectangle with size (5,5) and color red and mask Full at (3,3)
diff: 
delta:
! 8 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (17,17) and color cyan and layers
  _0: a rectangle with size (17,17) and color blue and mask xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxx..x..x|xxx.....xxx.xxx.x|xxx.x.x.xxx.....x|xxxxxxx.xxxxx.xxx|xxx.x.x.xxx.....x|xxx.....xxxxxxxxx|xxxxxxxxxxxxxxxxx|xxx..........xxxx|xxx..........xxxx|xxx..xx..xx..xxxx|xxx..xx..xx..xxxx|xxxxxxxxxxx..xxxx|xxxxxxxxxxx..xxxx|xxx..xx..xx..xxxx|xxx..xx..xx..xxxx at (0,0)
  _01: a rectangle with size (5,5) and color red and mask Full at (3,3)
  _011: a rectangle with size (5,5) and color green and mask Full at (2,11)
diff: 
delta:
! 25 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (17,17) and color red and layers
  _0: a rectangle with size (17,17) and color blue and mask xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxx..x..x|xxx.....xxx.xxx.x|xxx.x.x.xxx.....x|xxxxxxx.xxxxx.xxx|xxx.x.x.xxx.....x|xxx.....xxxxxxxxx|xxxxxxxxxxxxxxxxx|xxx..........xxxx|xxx..........xxxx|xxx..xx..xx..xxxx|xxx..xx..xx..xxxx|xxxxxxxxxxx..xxxx|xxxxxxxxxxx..xxxx|xxx..xx..xx..xxxx|xxx..xx..xx..xxxx at (0,0)
  _01: a rectangle with size (5,5) and color green and mask Full at (2,11)
  _011: a rectangle with size (8,10) and color cyan and mask Full at (9,3)
diff: 
delta: (15,3)=8  (15,4)=8  (15,7)=8  (15,8)=8  (16,3)=8  (16,4)=8  (16,7)=8  (16,8)=8 
! size mismatch, 8x10 instead of 5x5

TRAIN ce602527.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (18,18) and color green and layers
  _0: a rectangle with size (18,18) and color cyan and mask xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxx.x.xxxxxxxxxxx|xxx.....xxxxxxxxxx|xxxx.x.xxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxx.xxxxx|xxxxxxxxxxx...xxxx|x..xxxxxxxxx.xxxxx|x..xxxxxxxx...xxxx|.....xxxxxxx.xxxxx|.....xxxxxxxxxxxxx|...xxxxxxxxxxxxxxx|...xxxxxxxxxxxxxxx|.....xxxxxxxxxxxxx|.....xxxxxxxxxxxxx at (0,0)
  _01: a rectangle with size (8,5) and color pink and mask Full at (10,0)
  _011: a rectangle with size (5,3) and color yellow and mask Full at (8,11)
diff: 
delta: (14,0)=8  (15,0)=8 
   (487.0 bits)
data: a background with size (5,3) and color cyan and layers
  _0: a rectangle with size (5,3) and color yellow and mask .x.|xxx|.x.|xxx|.x. at (0,0)
diff: 
delta:
   (18.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (18,18) and color yellow and layers
  _0: a rectangle with size (18,18) and color cyan and mask xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxx.x.xxxxxxxxxxx|xxx.....xxxxxxxxxx|xxxx.x.xxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxx.xxxxx|xxxxxxxxxxx...xxxx|x..xxxxxxxxx.xxxxx|x..xxxxxxxx...xxxx|.....xxxxxxx.xxxxx|.....xxxxxxxxxxxxx|...xxxxxxxxxxxxxxx|...xxxxxxxxxxxxxxx|.....xxxxxxxxxxxxx|.....xxxxxxxxxxxxx at (0,0)
  _01: a rectangle with size (8,5) and color pink and mask Full at (10,0)
  _011: a rectangle with size (3,5) and color green and mask Full at (4,3)
diff: 
delta: (14,0)=8  (15,0)=8 
! size mismatch, 3x5 instead of 5x3
>> Trial 2
data: a background with size (18,18) and color green and layers
  _0: a rectangle with size (18,18) and color cyan and mask xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxx.x.xxxxxxxxxxx|xxx.....xxxxxxxxxx|xxxx.x.xxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxx.xxxxx|xxxxxxxxxxx...xxxx|x..xxxxxxxxx.xxxxx|x..xxxxxxxx...xxxx|.....xxxxxxx.xxxxx|.....xxxxxxxxxxxxx|...xxxxxxxxxxxxxxx|...xxxxxxxxxxxxxxx|.....xxxxxxxxxxxxx|.....xxxxxxxxxxxxx at (0,0)
  _01: a rectangle with size (8,5) and color pink and mask Full at (10,0)
  _011: a rectangle with size (5,3) and color yellow and mask Full at (8,11)
diff: 
delta: (14,0)=8  (15,0)=8 
! 6 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (18,18) and color yellow and layers
  _0: a rectangle with size (18,18) and color cyan and mask xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxx.x.xxxxxxxxxxx|xxx.....xxxxxxxxxx|xxxx.x.xxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxx.xxxxx|xxxxxxxxxxx...xxxx|x..xxxxxxxxx.xxxxx|x..xxxxxxxx...xxxx|.....xxxxxxx.xxxxx|.....xxxxxxxxxxxxx|...xxxxxxxxxxxxxxx|...xxxxxxxxxxxxxxx|.....xxxxxxxxxxxxx|.....xxxxxxxxxxxxx at (0,0)
  _01: a rectangle with size (3,5) and color green and mask Full at (4,3)
  _011: a rectangle with size (8,5) and color pink and mask Full at (10,0)
diff: 
delta: (14,0)=8  (15,0)=8 
! size mismatch, 8x5 instead of 5x3

TRAIN ce602527.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (19,17) and color blue and layers
  _0: a rectangle with size (19,17) and color red and mask xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxx...xxxxxxxxxx|xxxx.xxxxxxxxxxxx|xxxx...xxxxxxxxxx|xxxxxx.xxxxxxxxxx|xxxx...xxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxx.x.x.xxxx|xxxxxxxx.....xxxx|xxxxxxxxxx.xxxxxx|....xxxxxxxxxxxxx|....xxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|....xxxxxxxxxxxxx|....xxxxxxxxxxxxx at (0,0)
  _01: a rectangle with size (3,5) and color green and mask Full at (10,8)
  _011: a rectangle with size (5,3) and color cyan and mask Full at (2,4)
diff: 
delta:
   (438.8 bits)
data: a background with size (5,3) and color red and layers
  _0: a rectangle with size (5,3) and color cyan and mask xxx|x..|xxx|..x|xxx at (0,0)
diff: 
delta:
   (18.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (19,17) and color blue and layers
  _0: a rectangle with size (19,17) and color red and mask xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxx...xxxxxxxxxx|xxxx.xxxxxxxxxxxx|xxxx...xxxxxxxxxx|xxxxxx.xxxxxxxxxx|xxxx...xxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxx.x.x.xxxx|xxxxxxxx.....xxxx|xxxxxxxxxx.xxxxxx|....xxxxxxxxxxxxx|....xxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|....xxxxxxxxxxxxx|....xxxxxxxxxxxxx at (0,0)
  _01: a rectangle with size (5,3) and color cyan and mask Full at (2,4)
  _011: a rectangle with size (3,5) and color green and mask Full at (10,8)
diff: 
delta:
! size mismatch, 3x5 instead of 5x3
>> Trial 2
data: a background with size (19,17) and color blue and layers
  _0: a rectangle with size (19,17) and color red and mask xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxx...xxxxxxxxxx|xxxx.xxxxxxxxxxxx|xxxx...xxxxxxxxxx|xxxxxx.xxxxxxxxxx|xxxx...xxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxx.x.x.xxxx|xxxxxxxx.....xxxx|xxxxxxxxxx.xxxxxx|....xxxxxxxxxxxxx|....xxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|....xxxxxxxxxxxxx|....xxxxxxxxxxxxx at (0,0)
  _01: a rectangle with size (3,5) and color green and mask Full at (10,8)
  _011: a rectangle with size (5,3) and color cyan and mask Full at (2,4)
diff: 
delta:
! 4 wrong pixels (generated / expected)

TRAIN ce602527.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (15,17) and color red and layers
  _0: a rectangle with size (15,17) and color blue and mask xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxx.xx.xxxxxxxx|xxxxx....xxxxxxxx|xxxxx....xxxxxxxx|xxxxx....xxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|.....xxxx...xxxxx|.....xxx.....xxxx|.......xx...xxxxx|.......xxxxxxxxxx|.....xxxxxxxxxxxx|.....xxxxxxxxxxxx at (0,0)
  _01: a rectangle with size (4,4) and color cyan and mask Full at (2,5)
  _011: a rectangle with size (3,5) and color green and mask Full at (9,8)
diff: 
delta: (4,6)=1  (4,7)=1  (10,10)=1  (11,1)=1  (11,2)=1  (12,1)=1  (12,2)=1 
   (516.7 bits)
data: a background with size (3,5) and color blue and layers
  _0: a rectangle with size (3,5) and color green and mask .xxx.|xx.xx|.xxx. at (0,0)
diff: 
delta:
   (18.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,17) and color cyan and layers
  _0: a rectangle with size (15,17) and color blue and mask xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxx.xx.xxxxxxxx|xxxxx....xxxxxxxx|xxxxx....xxxxxxxx|xxxxx....xxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|.....xxxx...xxxxx|.....xxx.....xxxx|.......xx...xxxxx|.......xxxxxxxxxx|.....xxxxxxxxxxxx|.....xxxxxxxxxxxx at (0,0)
  _01: a rectangle with size (6,7) and color red and mask Full at (9,0)
  _011: a rectangle with size (3,5) and color green and mask Full at (9,8)
diff: 
delta: (4,6)=1  (4,7)=1  (10,10)=1  (11,1)=1  (11,2)=1  (12,1)=1  (12,2)=1 
! 5 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (15,17) and color green and layers
  _0: a rectangle with size (15,17) and color blue and mask xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxx.xx.xxxxxxxx|xxxxx....xxxxxxxx|xxxxx....xxxxxxxx|xxxxx....xxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|.....xxxx...xxxxx|.....xxx.....xxxx|.......xx...xxxxx|.......xxxxxxxxxx|.....xxxxxxxxxxxx|.....xxxxxxxxxxxx at (0,0)
  _01: a rectangle with size (6,7) and color red and mask Full at (9,0)
  _011: a rectangle with size (4,4) and color cyan and mask Full at (2,5)
diff: 
delta: (4,6)=1  (4,7)=1  (10,10)=1  (11,1)=1  (11,2)=1  (12,1)=1  (12,2)=1 
! size mismatch, 4x4 instead of 3x5
>> Trial 3
data: a background with size (15,17) and color green and layers
  _0: a rectangle with size (15,17) and color blue and mask xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxx.xx.xxxxxxxx|xxxxx....xxxxxxxx|xxxxx....xxxxxxxx|xxxxx....xxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|.....xxxx...xxxxx|.....xxx.....xxxx|.......xx...xxxxx|.......xxxxxxxxxx|.....xxxxxxxxxxxx|.....xxxxxxxxxxxx at (0,0)
  _01: a rectangle with size (4,4) and color cyan and mask Full at (2,5)
  _011: a rectangle with size (6,7) and color red and mask Full at (9,0)
diff: 
delta: (4,6)=1  (4,7)=1  (10,10)=1  (11,1)=1  (11,2)=1  (12,1)=1  (12,2)=1 
! size mismatch, 6x7 instead of 3x5

TRAIN ce602527.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (18,18) and color cyan and layers
  _0: a rectangle with size (18,18) and color green and mask xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxx.x..xxxxx|xxxxxxxxx..x.xxxxx|xxxxxxxxx.x..xxxxx|xxx.xxxxxxxxxxxxxx|xx...xxxxxxxxxxxxx|xxx.xxxxxxxxxxxxxx|xx...xxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxx..xxxxxxxx|xxxxxxxx..xxxxxxxx|xxxxxx......xxxxxx|xxxxxx......xxxxxx|xxxxxxxx..xxxxxxxx|xxxxxxxx..xxxxxxxx at (0,0)
  _01: a rectangle with size (3,4) and color blue and mask Full at (2,9)
  _011: a rectangle with size (4,3) and color pink and mask Full at (5,2)
diff: 
delta:
! 4 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (18,18) and color cyan and layers
  _0: a rectangle with size (18,18) and color green and mask xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxx.x..xxxxx|xxxxxxxxx..x.xxxxx|xxxxxxxxx.x..xxxxx|xxx.xxxxxxxxxxxxxx|xx...xxxxxxxxxxxxx|xxx.xxxxxxxxxxxxxx|xx...xxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxx..xxxxxxxx|xxxxxxxx..xxxxxxxx|xxxxxx......xxxxxx|xxxxxx......xxxxxx|xxxxxxxx..xxxxxxxx|xxxxxxxx..xxxxxxxx at (0,0)
  _01: a rectangle with size (4,3) and color pink and mask Full at (5,2)
  _011: a rectangle with size (3,4) and color blue and mask Full at (2,9)
diff: 
delta:
! size mismatch, 3x4 instead of 4x3
>> Trial 3
data: a background with size (18,18) and color pink and layers
  _0: a rectangle with size (18,18) and color green and mask xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxx.x..xxxxx|xxxxxxxxx..x.xxxxx|xxxxxxxxx.x..xxxxx|xxx.xxxxxxxxxxxxxx|xx...xxxxxxxxxxxxx|xxx.xxxxxxxxxxxxxx|xx...xxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxx..xxxxxxxx|xxxxxxxx..xxxxxxxx|xxxxxx......xxxxxx|xxxxxx......xxxxxx|xxxxxxxx..xxxxxxxx|xxxxxxxx..xxxxxxxx at (0,0)
  _01: a rectangle with size (3,4) and color blue and mask Full at (2,9)
  _011: a rectangle with size (6,6) and color cyan and mask Full at (12,6)
diff: 
delta:
! size mismatch, 6x6 instead of 4x3

TEST ce602527.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 3.9 sec (3.9 sec/task)
bits-train-error = 822.4 bits (822.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-81] Checking task ce9e57f2.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 12098.1 = 12107.0
DL output with Mo: L = 9.0 + 12098.1 = 12107.0
DL input+output M: L = 17.9 + 24196.1 = 24214.1

# learning a model for train pairs
2.000	
1.750	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.544	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.410	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.309	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.222	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.136	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.055	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.956	OUT OBJECT at ^.layer_0111: ^.layer_0111.shape at ?
0.870	OUT OBJECT at ^.layer_01111: ^.layer_0111.shape at ?
0.825	OUT DEF: ^.size=^.size
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: ^.layer_0111.shape at ?
  _01111: ^.layer_0111.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 85.3 + 3903.3 = 3988.6
DL output with Mo: L = 86.2 + 5911.1 = 5997.3
DL input+output M: L = 171.5 + 9814.4 = 9985.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (7,9) and color black and layers
  _0: a rectangle with size (6,1) and color red and mask Full at (1,1)
  _01: a rectangle with size (5,1) and color red and mask Full at (2,3)
  _011: a rectangle with size (4,1) and color red and mask Full at (3,5)
  _0111: a rectangle with size (3,1) and color red and mask Full at (4,7)
diff: 
delta:
   (127.9 bits)
data: a background with size (7,9) and color black and layers
  _0: a rectangle with size (3,1) and color cyan and mask Full at (4,1)
  _01: a rectangle with size (2,1) and color red and mask Full at (3,5)
  _011: a rectangle with size (2,1) and color red and mask Full at (4,7)
  _0111: a rectangle with size (3,1) and color red and mask Full at (1,1)
  _01111: a rectangle with size (3,1) and color red and mask Full at (2,3)
diff: 
delta: (5,3)=8  (5,5)=8  (6,3)=8  (6,5)=8  (6,7)=8 
   (193.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,9) and color black and layers
  _0: a rectangle with size (6,1) and color red and mask Full at (1,1)
  _01: a rectangle with size (5,1) and color red and mask Full at (2,3)
  _011: a rectangle with size (4,1) and color red and mask Full at (3,5)
  _0111: a rectangle with size (3,1) and color red and mask Full at (4,7)
diff: 
delta:
! 22 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (7,9) and color black and layers
  _0: a rectangle with size (6,1) and color red and mask Full at (1,1)
  _01: a rectangle with size (5,1) and color red and mask Full at (2,3)
  _011: a rectangle with size (3,1) and color red and mask Full at (4,7)
  _0111: a rectangle with size (4,1) and color red and mask Full at (3,5)
diff: 
delta:
! 23 wrong pixels (generated / expected)

TRAIN ce9e57f2.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (8,9) and color black and layers
  _0: a rectangle with size (7,1) and color red and mask Full at (1,1)
  _01: a rectangle with size (6,1) and color red and mask Full at (2,7)
  _011: a rectangle with size (5,1) and color red and mask Full at (3,3)
  _0111: a rectangle with size (3,1) and color red and mask Full at (5,5)
diff: 
delta:
   (130.6 bits)
data: a background with size (8,9) and color black and layers
  _0: a rectangle with size (4,1) and color red and mask Full at (1,1)
  _01: a rectangle with size (3,1) and color cyan and mask Full at (5,1)
  _011: a rectangle with size (3,1) and color cyan and mask Full at (5,7)
  _0111: a rectangle with size (3,1) and color red and mask Full at (2,7)
  _01111: a rectangle with size (3,1) and color red and mask Full at (3,3)
diff: 
delta: (5,5)=2  (6,3)=8  (6,5)=2  (7,3)=8  (7,5)=8 
   (198.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,9) and color black and layers
  _0: a rectangle with size (7,1) and color red and mask Full at (1,1)
  _01: a rectangle with size (6,1) and color red and mask Full at (2,7)
  _011: a rectangle with size (5,1) and color red and mask Full at (3,3)
  _0111: a rectangle with size (3,1) and color red and mask Full at (5,5)
diff: 
delta:
! 25 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (8,9) and color black and layers
  _0: a rectangle with size (7,1) and color red and mask Full at (1,1)
  _01: a rectangle with size (6,1) and color red and mask Full at (2,7)
  _011: a rectangle with size (3,1) and color red and mask Full at (5,5)
  _0111: a rectangle with size (5,1) and color red and mask Full at (3,3)
diff: 
delta:
! 27 wrong pixels (generated / expected)

TRAIN ce9e57f2.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (8,1) and color red and mask Full at (1,7)
  _01: a rectangle with size (7,1) and color red and mask Full at (2,1)
  _011: a rectangle with size (3,1) and color red and mask Full at (6,3)
  _0111: a rectangle with size (4,1) and color red and mask Full at (5,5)
diff: 
delta:
   (131.8 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (4,1) and color cyan and mask Full at (5,7)
  _01: a rectangle with size (3,1) and color cyan and mask Full at (6,1)
  _011: a rectangle with size (2,1) and color red and mask Full at (5,5)
  _0111: a rectangle with size (4,1) and color red and mask Full at (1,7)
  _01111: a rectangle with size (4,1) and color red and mask Full at (2,1)
diff: 
delta: (6,3)=2  (7,3)=2  (7,5)=8  (8,3)=8  (8,5)=8 
   (199.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (8,1) and color red and mask Full at (1,7)
  _01: a rectangle with size (7,1) and color red and mask Full at (2,1)
  _011: a rectangle with size (3,1) and color red and mask Full at (6,3)
  _0111: a rectangle with size (4,1) and color red and mask Full at (5,5)
diff: 
delta:
! 28 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (8,1) and color red and mask Full at (1,7)
  _01: a rectangle with size (4,1) and color red and mask Full at (5,5)
  _011: a rectangle with size (3,1) and color red and mask Full at (6,3)
  _0111: a rectangle with size (7,1) and color red and mask Full at (2,1)
diff: 
delta:
! 31 wrong pixels (generated / expected)

TRAIN ce9e57f2.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,9) and color black and layers
  _0: a rectangle with size (10,1) and color red and mask Full at (1,1)
  _01: a rectangle with size (9,1) and color red and mask Full at (2,3)
  _011: a rectangle with size (5,1) and color red and mask Full at (6,7)
  _0111: a rectangle with size (2,1) and color red and mask Full at (9,5)
diff: 
delta:
! 29 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (11,9) and color black and layers
  _0: a rectangle with size (10,1) and color red and mask Full at (1,1)
  _01: a rectangle with size (9,1) and color red and mask Full at (2,3)
  _011: a rectangle with size (2,1) and color red and mask Full at (9,5)
  _0111: a rectangle with size (5,1) and color red and mask Full at (6,7)
diff: 
delta:
! 32 wrong pixels (generated / expected)

TEST ce9e57f2.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 22.9 sec (22.9 sec/task)
bits-train-error = 5911.1 bits (5911.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-80] Checking task cf98881b.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 29083.1 = 29092.0
DL output with Mo: L = 9.0 + 6585.1 = 6594.1
DL input+output M: L = 17.9 + 35668.1 = 35686.1

# learning a model for train pairs
2.000	
1.785	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.421	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.286	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.201	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.122	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.061	OUT DEF: ^.layer_0=^.layer_0
1.018	OUT OBJECT at ^.layer_01: a point with color ? at ?
0.982	OUT OBJECT at ^.layer_011: a point with color ? at ?
0.973	OUT DEF: ^.size=(?,?)
0.925	OUT DEF: ^.size.i=^.size.i
0.878	OUT DEF: ^.size.j=^.layer_0.shape.size.j
0.868	OUT DEF: ^.layer_01.pos=(?,?)
0.845	OUT DEF: ^.layer_01.pos.j=^.layer_011.pos.j - ^.layer_0.shape.size.j
0.836	OUT DEF: ^.layer_011.pos=(?,?)
0.828	IN  DEF: ^.layer_0.shape.color=yellow
0.766	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.741	OUT DEF: ^.layer_011.pos.j=^.layer_0111.pos.i
0.718	OUT DEF: ^.layer_01.pos.i=^.layer_0111.pos.i + 2
0.710	IN  DEF: ^.layer_01111.shape.color=red
0.706	IN  DEF: ^.layer_01111.shape.mask=Full
0.704	IN  DEF: ^.color=black
0.701	IN  DEF: ^.size=(?,?)
0.685	IN  DEF: ^.size.j=14
0.674	IN  DEF: ^.size.i=4
0.672	IN  DEF: ^.layer_011.pos=(?,?)
0.666	IN  DEF: ^.layer_011.pos.i=0
0.664	IN  DEF: ^.layer_0.pos=(?,?)
0.658	IN  DEF: ^.layer_0.pos.i=0
0.649	IN  DEF: ^.layer_0.pos.j=(0)
0.647	IN  DEF: ^.layer_0.shape.size=(?,?)
0.645	IN  DEF: ^.layer_01.pos=(?,?)
0.643	IN  DEF: ^.layer_01.shape.size=(?,?)
0.632	IN  DEF: ^.layer_0.shape.size.j=4
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size (^.size.i,^.layer_0.shape.size.j) and color ? and layers
  _0: ^.layer_0
  _01: a point with color ? at (^.layer_0111.pos.i + 2,^.layer_011.pos.j - ^.layer_0.shape.size.j)
  _011: a point with color ? at (?,^.layer_0111.pos.i)
WHERE (Mi)
a background with size (4,14) and color black and layers
  _0: a rectangle with size (?,4) and color yellow and mask ? at (0,(0))
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _011: a rectangle with size ? and color ? and mask ? at (0,?)
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color red and mask Full at ?

DL input  with Mi: L = 144.6 + 9481.9 = 9626.5
DL output with Mo: L = 92.0 + 1895.2 = 1987.1
DL input+output M: L = 236.5 + 11377.1 = 11613.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (4,14) and color black and layers
  _0: a rectangle with size (4,4) and color yellow and mask .x..|.x..|x...|xxxx at (0,0)
  _01: a rectangle with size (3,4) and color blue and mask .x..|xxx.|xx.x at (1,10)
  _011: a rectangle with size (2,4) and color brown and mask xx..|..xx at (0,5)
  _0111: a rectangle with size (4,1) and color red and mask Full at (0,4)
  _01111: a rectangle with size (4,1) and color red and mask Full at (0,9)
diff: 
delta: (0,3)=4  (3,5)=9# (3,7)=9#
   (202.8 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (4,4) and color yellow and mask .x..|.x..|x...|xxxx at (0,0)
  _01: a point with color blue at (2,1)
  _011: a point with color brown at (0,0)
diff: 
delta: (0,3)=4  (1,2)=9# (1,3)=9# (2,2)=1 
   (83.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,14) and color black and layers
  _0: a rectangle with size (4,4) and color yellow and mask .x..|.x..|x...|xxxx at (0,0)
  _01: a rectangle with size (3,4) and color blue and mask .x..|xxx.|xx.x at (1,10)
  _011: a rectangle with size (2,4) and color brown and mask xx..|..xx at (0,5)
  _0111: a rectangle with size (4,1) and color red and mask Full at (0,4)
  _01111: a rectangle with size (4,1) and color red and mask Full at (0,9)
diff: 
delta: (0,3)=4  (3,5)=9# (3,7)=9#
! 6 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (4,14) and color black and layers
  _0: a rectangle with size (4,4) and color yellow and mask .x..|.x..|x...|xxxx at (0,0)
  _01: a rectangle with size (3,4) and color blue and mask .x..|xxx.|xx.x at (1,10)
  _011: a rectangle with size (4,1) and color red and mask Full at (0,4)
  _0111: a rectangle with size (2,4) and color brown and mask xx..|..xx at (0,5)
  _01111: a rectangle with size (4,1) and color red and mask Full at (0,9)
diff: 
delta: (0,3)=4  (3,5)=9# (3,7)=9#
! 6 wrong pixels (generated / expected)

TRAIN cf98881b.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (4,14) and color black and layers
  _0: a rectangle with size (3,4) and color yellow and mask xxxx|xx..|x.xx at (0,0)
  _01: a rectangle with size (3,4) and color blue and mask x...|.x.x|x.x. at (1,10)
  _011: a rectangle with size (2,3) and color brown and mask x.x|xx. at (0,5)
  _0111: a rectangle with size (4,1) and color red and mask Full at (0,4)
  _01111: a rectangle with size (4,1) and color red and mask Full at (0,9)
diff: 
delta: (0,13)=1  (2,8)=9# (3,7)=9#
   (195.1 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (3,4) and color yellow and mask xxxx|xx..|x.xx at (0,0)
  _01: a point with color blue at (2,1)
  _011: a point with color blue at (3,0)
diff: 
delta: (3,2)=9#
   (32.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,14) and color black and layers
  _0: a rectangle with size (3,4) and color yellow and mask xxxx|xx..|x.xx at (0,0)
  _01: a rectangle with size (3,4) and color blue and mask x...|.x.x|x.x. at (1,10)
  _011: a rectangle with size (2,3) and color brown and mask x.x|xx. at (0,5)
  _0111: a rectangle with size (4,1) and color red and mask Full at (0,4)
  _01111: a rectangle with size (4,1) and color red and mask Full at (0,9)
diff: 
delta: (0,13)=1  (2,8)=9# (3,7)=9#
! 3 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (4,14) and color black and layers
  _0: a rectangle with size (3,4) and color yellow and mask xxxx|xx..|x.xx at (0,0)
  _01: a rectangle with size (3,4) and color blue and mask x...|.x.x|x.x. at (1,10)
  _011: a rectangle with size (4,1) and color red and mask Full at (0,4)
  _0111: a rectangle with size (2,3) and color brown and mask x.x|xx. at (0,5)
  _01111: a rectangle with size (4,1) and color red and mask Full at (0,9)
diff: 
delta: (0,13)=1  (2,8)=9# (3,7)=9#
! 3 wrong pixels (generated / expected)

TRAIN cf98881b.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (4,14) and color black and layers
  _0: a rectangle with size (4,4) and color yellow and mask xxx.|.x.x|.x.x|x.xx at (0,0)
  _01: a rectangle with size (4,4) and color brown and mask xx.x|..x.|..xx|xxx. at (0,5)
  _011: a rectangle with size (4,1) and color red and mask Full at (0,4)
  _0111: a rectangle with size (3,2) and color blue and mask .x|.x|x. at (0,10)
  _01111: a rectangle with size (4,1) and color red and mask Full at (0,9)
diff: 
delta: (0,13)=1  (2,13)=1  (3,13)=1 
   (204.8 bits)
data: a background with size (4,4) and color brown and layers
  _0: a rectangle with size (4,4) and color yellow and mask xxx.|.x.x|.x.x|x.xx at (0,0)
  _01: a point with color blue at (2,0)
  _011: a point with color black at (1,0)
diff: 
delta:
   (20.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,14) and color black and layers
  _0: a rectangle with size (4,4) and color yellow and mask xxx.|.x.x|.x.x|x.xx at (0,0)
  _01: a rectangle with size (4,4) and color brown and mask xx.x|..x.|..xx|xxx. at (0,5)
  _011: a rectangle with size (4,1) and color red and mask Full at (0,4)
  _0111: a rectangle with size (3,2) and color blue and mask .x|.x|x. at (0,10)
  _01111: a rectangle with size (4,1) and color red and mask Full at (0,9)
diff: 
delta: (0,13)=1  (2,13)=1  (3,13)=1 
! 5 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (4,14) and color black and layers
  _0: a rectangle with size (4,4) and color yellow and mask xxx.|.x.x|.x.x|x.xx at (0,0)
  _01: a rectangle with size (4,4) and color brown and mask xx.x|..x.|..xx|xxx. at (0,5)
  _011: a rectangle with size (4,1) and color red and mask Full at (0,9)
  _0111: a rectangle with size (3,2) and color blue and mask .x|.x|x. at (0,10)
  _01111: a rectangle with size (4,1) and color red and mask Full at (0,4)
diff: 
delta: (0,13)=1  (2,13)=1  (3,13)=1 
! 5 wrong pixels (generated / expected)

TRAIN cf98881b.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (4,14) and color black and layers
  _0: a rectangle with size (4,4) and color yellow and mask ...x|xx.x|x.xx|.xxx at (0,0)
  _01: a rectangle with size (2,4) and color blue and mask xx.x|xxxx at (2,10)
  _011: a rectangle with size (4,4) and color brown and mask ...x|x.x.|.xx.|.x.. at (0,5)
  _0111: a rectangle with size (4,1) and color red and mask Full at (0,4)
  _01111: a rectangle with size (4,1) and color red and mask Full at (0,9)
diff: 
delta:
   (149.4 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (4,4) and color yellow and mask ...x|xx.x|x.xx|.xxx at (0,0)
  _01: a point with color brown at (2,1)
  _011: a point with color blue at (3,0)
diff: 
delta: (1,2)=9#
   (32.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,14) and color black and layers
  _0: a rectangle with size (4,4) and color yellow and mask ...x|xx.x|x.xx|.xxx at (0,0)
  _01: a rectangle with size (2,4) and color blue and mask xx.x|xxxx at (2,10)
  _011: a rectangle with size (4,4) and color brown and mask ...x|x.x.|.xx.|.x.. at (0,5)
  _0111: a rectangle with size (4,1) and color red and mask Full at (0,4)
  _01111: a rectangle with size (4,1) and color red and mask Full at (0,9)
diff: 
delta:
! 4 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (4,14) and color black and layers
  _0: a rectangle with size (4,4) and color yellow and mask ...x|xx.x|x.xx|.xxx at (0,0)
  _01: a rectangle with size (2,4) and color blue and mask xx.x|xxxx at (2,10)
  _011: a rectangle with size (4,1) and color red and mask Full at (0,4)
  _0111: a rectangle with size (4,4) and color brown and mask ...x|x.x.|.xx.|.x.. at (0,5)
  _01111: a rectangle with size (4,1) and color red and mask Full at (0,9)
diff: 
delta:
! 4 wrong pixels (generated / expected)

TRAIN cf98881b.json/4: 0 - (FAILURE)

## instance 5

> Input and output best reading:
data: a background with size (4,14) and color black and layers
  _0: a rectangle with size (4,4) and color yellow and mask x.x.|xxxx|.xxx|.xx. at (0,0)
  _01: a rectangle with size (3,2) and color blue and mask xx|xx|.x at (1,10)
  _011: a rectangle with size (4,1) and color red and mask Full at (0,4)
  _0111: a rectangle with size (3,3) and color brown and mask ..x|xx.|.x. at (1,6)
  _01111: a rectangle with size (4,1) and color red and mask Full at (0,9)
diff: 
delta: (0,13)=1  (2,13)=1  (3,13)=1 
   (196.1 bits)
data: a background with size (4,4) and color blue and layers
  _0: a rectangle with size (4,4) and color yellow and mask x.x.|xxxx|.xxx|.xx. at (0,0)
  _01: a point with color black at (3,0)
  _011: a point with color black at (0,1)
diff: 
delta:
   (20.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,14) and color black and layers
  _0: a rectangle with size (4,4) and color yellow and mask x.x.|xxxx|.xxx|.xx. at (0,0)
  _01: a rectangle with size (3,2) and color blue and mask xx|xx|.x at (1,10)
  _011: a rectangle with size (4,1) and color red and mask Full at (0,4)
  _0111: a rectangle with size (3,3) and color brown and mask ..x|xx.|.x. at (1,6)
  _01111: a rectangle with size (4,1) and color red and mask Full at (0,9)
diff: 
delta: (0,13)=1  (2,13)=1  (3,13)=1 
! 5 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (4,14) and color black and layers
  _0: a rectangle with size (4,4) and color yellow and mask x.x.|xxxx|.xxx|.xx. at (0,0)
  _01: a rectangle with size (3,2) and color blue and mask xx|xx|.x at (1,10)
  _011: a rectangle with size (4,1) and color red and mask Full at (0,9)
  _0111: a rectangle with size (3,3) and color brown and mask ..x|xx.|.x. at (1,6)
  _01111: a rectangle with size (4,1) and color red and mask Full at (0,4)
diff: 
delta: (0,13)=1  (2,13)=1  (3,13)=1 
! 4 wrong pixels (generated / expected)

TRAIN cf98881b.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,14) and color black and layers
  _0: a rectangle with size (4,4) and color brown and mask x.x.|xxx.|.xxx|x.xx at (0,5)
  _01: a rectangle with size (4,4) and color blue and mask xx..|xxx.|xx.x|x... at (0,10)
  _011: a rectangle with size (4,1) and color red and mask Full at (0,4)
  _0111: a rectangle with size (2,4) and color yellow and mask ..x.|xx.x at (0,0)
  _01111: a rectangle with size (4,1) and color red and mask Full at (0,9)
diff:   ^.layer_0.shape.color  ^.layer_0.pos.j
delta: (3,1)=4  (3,2)=4 
! 15 wrong pixels (generated / expected)

TEST cf98881b.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.7 sec (26.7 sec/task)
bits-train-error = 1895.2 bits (1895.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-79] Checking task d037b0a7.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1758.5 = 1767.4
DL output with Mo: L = 9.0 + 3329.0 = 3338.0
DL input+output M: L = 17.9 + 5087.5 = 5105.5

# learning a model for train pairs
2.000	
1.808	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.697	OUT DEF: ^.size=^.size
1.604	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.534	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.455	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.390	OUT DEF: ^.layer_01.pos=^.layer_01.pos
1.329	OUT DEF: ^.layer_0.pos=^.layer_0.pos
1.288	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.246	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
1.220	IN  DEF: ^.color=black
1.199	OUT DEF: ^.layer_0.shape.mask=Full
1.177	OUT DEF: ^.layer_01.shape.mask=Full
1.158	IN  DEF: ^.size=(?,?)
1.066	IN  DEF: ^.size.i=3
0.974	IN  DEF: ^.size.j=3
0.954	IN  DEF: ^.layer_0.pos=(?,?)
0.901	IN  DEF: ^.layer_0.pos.i=1
0.881	IN  DEF: ^.layer_01.pos=(?,?)
0.835	IN  DEF: ^.layer_01.pos.i=0
0.823	OUT OBJECT at ^.layer_011: a point with color ? at ?
0.809	OUT DEF: ^.color=black
0.799	OUT DEF: ^.layer_0.shape.size=(?,?)
0.760	OUT DEF: ^.layer_0.shape.size.i=2
0.739	OUT DEF: ^.layer_0.shape.size.j=1
0.729	OUT DEF: ^.layer_01.shape.size=(?,?)
0.680	OUT DEF: ^.layer_01.shape.size.i=^.size.i
0.658	OUT DEF: ^.layer_01.shape.size.j=1
0.648	OUT DEF: ^.layer_011.pos=(?,?)
0.623	OUT DEF: ^.layer_011.pos.i=^.layer_01.pos.j

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (2,1) and color ^.layer_0.shape.color and mask Full at ^.layer_0.pos
  _01: a rectangle with size (^.size.i,1) and color ^.layer_01.shape.color and mask Full at ^.layer_01.pos
  _011: a point with color ? at (^.layer_01.pos.j,?)
WHERE (Mi)
a background with size (3,3) and color black and layers
  _0: a point with color ? at (1,?)
  _01: a point with color ? at (0,?)

DL input  with Mi: L = 50.3 + 801.5 = 851.8
DL output with Mo: L = 68.8 + 400.8 = 469.5
DL input+output M: L = 119.0 + 1202.3 = 1321.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a point with color yellow at (1,1)
  _01: a point with color pink at (0,2)
diff: 
delta: (2,0)=3 
   (32.5 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,1) and color yellow and mask Full at (1,1)
  _01: a rectangle with size (3,1) and color pink and mask Full at (0,2)
  _011: a point with color green at (2,0)
diff: 
delta:
   (7.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a point with color yellow at (1,1)
  _01: a point with color pink at (0,2)
diff: 
delta: (2,0)=3 
! 1 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a point with color yellow at (1,1)
  _01: a point with color green at (2,0)
diff:   ^.layer_01.pos.i
delta: (0,2)=6 
! 4 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color black and layers
  _0: a point with color green at (2,0)
  _01: a point with color pink at (0,2)
diff:   ^.layer_0.pos.i
delta: (1,1)=4 
! 2 wrong pixels (generated / expected)

TRAIN d037b0a7.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a point with color orange at (1,0)
  _01: a point with color red at (0,1)
diff: 
delta: (1,2)=8 
   (32.5 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,1) and color orange and mask Full at (1,0)
  _01: a rectangle with size (3,1) and color red and mask Full at (0,1)
  _011: a point with color cyan at (1,2)
diff: 
delta: (2,2)=8 
   (25.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a point with color orange at (1,0)
  _01: a point with color red at (0,1)
diff: 
delta: (1,2)=8 
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a point with color cyan at (1,2)
  _01: a point with color red at (0,1)
diff: 
delta: (1,0)=7#
! 2 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color black and layers
  _0: a point with color orange at (1,0)
  _01: a point with color cyan at (1,2)
diff:   ^.layer_01.pos.i
delta: (0,1)=2 
! 3 wrong pixels (generated / expected)

TRAIN d037b0a7.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a point with color red at (1,1)
  _01: a point with color yellow at (0,0)
diff: 
delta:
   (15.1 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,1) and color red and mask Full at (1,1)
  _01: a rectangle with size (3,1) and color yellow and mask Full at (0,0)
  _011: a point with color black at (0,1)
diff: 
delta:
   (7.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a point with color red at (1,1)
  _01: a point with color yellow at (0,0)
diff: 
delta:
correct output grid

TRAIN d037b0a7.json/3: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a point with color yellow at (0,0)
  _01: a point with color cyan at (0,2)
diff:   ^.layer_0.pos.i
delta: (2,1)=7#
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a point with color cyan at (0,2)
  _01: a point with color yellow at (0,0)
diff:   ^.layer_0.pos.i
delta: (2,1)=7#
! 2 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color black and layers
  _0: a point with color orange at (2,1)
  _01: a point with color yellow at (0,0)
diff:   ^.layer_0.pos.i
delta: (0,2)=8 
! 3 wrong pixels (generated / expected)

TEST d037b0a7.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 1.6 sec (1.6 sec/task)
bits-train-error = 400.8 bits (400.8 bits/task)
acc-train-micro = 0.33 tasks (33.33%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.33
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-78] Checking task d06dbe63.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 877.6 = 886.6
DL output with Mo: L = 9.0 + 8283.2 = 8292.1
DL input+output M: L = 17.9 + 9160.8 = 9178.7

# learning a model for train pairs
2.000	
1.632	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.413	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.301	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.197	IN  DEF: ^.layer_0.shape.color=cyan
1.147	OUT DEF: ^.size=^.size
1.112	IN  DEF: ^.color=black
1.087	IN  DEF: ^.size=(?,?)
0.875	IN  DEF: ^.size.i=13
0.663	IN  DEF: ^.size.j=13
0.639	IN  DEF: ^.layer_0.pos=(?,?)
0.615	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
0.587	OUT DEF: ^.layer_011=^.layer_0
0.576	OUT DEF: ^.layer_0.shape.color=grey
0.565	OUT DEF: ^.layer_01.shape.color=grey
0.561	OUT DEF: ^.color=black
0.558	OUT DEF: ^.layer_0.pos=(?,?)
0.546	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.j
0.534	OUT DEF: ^.layer_0.pos.i=(0)
0.532	OUT DEF: ^.layer_0.shape.size=(?,?)
0.516	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.pos.i
0.500	OUT DEF: ^.layer_0.shape.size.j=^.layer_0.pos.i
0.497	OUT DEF: ^.layer_01.pos=(?,?)
0.486	OUT DEF: ^.layer_01.pos.i=^.layer_0.pos.i + 1
0.484	OUT DEF: ^.layer_01.shape.size=(?,?)
0.467	OUT DEF: ^.layer_01.shape.size.j=5

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (^.layer_0.pos.i,^.layer_0.pos.i) and color grey and mask ? at ((0),^.layer_0.pos.j)
  _01: a rectangle with size (?,5) and color grey and mask ? at (^.layer_0.pos.i + 1,?)
  _011: ^.layer_0
WHERE (Mi)
a background with size (13,13) and color black and layers
  _0: a point with color cyan at (?,?)

DL input  with Mi: L = 43.8 + 200.9 = 244.7
DL output with Mo: L = 88.4 + 1497.4 = 1585.8
DL input+output M: L = 132.2 + 1698.3 = 1830.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (13,13) and color black and layers
  _0: a point with color cyan at (3,4)
diff: 
delta:
   (10.0 bits)
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask ..x|xxx|x.. at (0,4)
  _01: a rectangle with size (6,5) and color grey and mask ....x|..xxx|..x..|xxx..|x....|x.... at (4,0)
  _011: a point with color cyan at (3,4)
diff: 
delta:
   (57.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a point with color cyan at (3,4)
diff: 
delta:
! 16 wrong pixels (generated / expected)

TRAIN d06dbe63.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (13,13) and color black and layers
  _0: a point with color cyan at (7,6)
diff: 
delta:
   (10.0 bits)
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (7,7) and color grey and mask ......x|....xxx|....x..|..xxx..|..x....|xxx....|x...... at (0,6)
  _01: a rectangle with size (5,5) and color grey and mask ....x|..xxx|..x..|xxx..|x.... at (8,2)
  _011: a point with color cyan at (7,6)
diff: 
delta:
   (92.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a point with color cyan at (7,6)
diff: 
delta:
! 53 wrong pixels (generated / expected)

TRAIN d06dbe63.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a point with color cyan at (5,5)
diff: 
delta:
! 33 wrong pixels (generated / expected)

TEST d06dbe63.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 2.6 sec (2.6 sec/task)
bits-train-error = 1497.4 bits (1497.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-77] Checking task d07ae81c.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 53553.1 = 53562.1
DL output with Mo: L = 9.0 + 64341.2 = 64350.2
DL input+output M: L = 17.9 + 117894.3 = 117912.3

# learning a model for train pairs
2.000	
1.254	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.735	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.628	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.563	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.482	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.458	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 7845.4 = 7893.4
DL output with Mo: L = 85.3 + 19932.3 = 20017.6
DL input+output M: L = 133.3 + 27777.6 = 27911.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (19,12) and color cyan and layers
  _0: a rectangle with size (19,12) and color red and mask ...xxxx.....|...xxxx.....|xxxxxxxxxxxx|xxxxxxxxxxxx|xxxxxxxxxxxx|...x.xx.....|...xxxx.....|...xxxx.....|...xxxx.....|...xxxx.....|...xxxx.....|...xxxx.....|xxxxxxxxxxxx|xxxxxxxxxxxx|xxxxxxxxxxxx|xxxxxxxxxxxx|...xxxx.....|...xxxx.....|...xxxx..... at (0,0)
  _01: a rectangle with size (3,3) and color cyan and mask Full at (5,0)
diff: 
delta: (5,4)=4  (8,1)=1 
   (373.1 bits)
data: a background with size (19,12) and color yellow and layers
  _0: a rectangle with size (19,12) and color red and mask ...xxxx.....|...xxxx.....|x.xxxxx.xxxx|xx.xxx.xxxxx|xxx.x.xxxxxx|...x.xx.....|....x.x.....|...xxx......|...xxxx.....|...xxxx.....|....xxx.....|...x.xx.....|xxxxx.xxxxx.|xxxxxx.xxxxx|xxxxxxx.xxxx|xxxxxxxx.xxx|...xxxx.....|...xxxx.....|...xxxx..... at (0,0)
  _01: a rectangle with size (19,5) and color cyan and mask Full at (0,7)
  _011: a rectangle with size (19,3) and color cyan and mask Full at (0,0)
  _0111: a rectangle with size (1,3) and color yellow and mask Full at (4,3)
diff: 
delta: (0,9)=1  (1,0)=1  (1,8)=1  (2,1)=4  (2,7)=4  (3,2)=4  (7,0)=1  (7,2)=1  (8,1)=1  (8,7)=1  (9,0)=1  (9,2)=1  (9,8)=1  (10,9)=1  (11,10)=1  (12,11)=4  (14,7)=4  (15,8)=4  (16,9)=1  (17,10)=1  (18,11)=1 
   (831.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (19,12) and color cyan and layers
  _0: a rectangle with size (19,12) and color red and mask ...xxxx.....|...xxxx.....|xxxxxxxxxxxx|xxxxxxxxxxxx|xxxxxxxxxxxx|...x.xx.....|...xxxx.....|...xxxx.....|...xxxx.....|...xxxx.....|...xxxx.....|...xxxx.....|xxxxxxxxxxxx|xxxxxxxxxxxx|xxxxxxxxxxxx|xxxxxxxxxxxx|...xxxx.....|...xxxx.....|...xxxx..... at (0,0)
  _01: a rectangle with size (3,3) and color cyan and mask Full at (5,0)
diff: 
delta: (5,4)=4  (8,1)=1 
! size mismatch, 10x10 instead of 19x12

TRAIN d07ae81c.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (12,14) and color green and layers
  _0: a rectangle with size (12,6) and color blue and mask Full at (0,3)
  _01: a rectangle with size (3,14) and color blue and mask Full at (5,0)
diff: 
delta: (3,3)=1  (3,4)=1  (3,5)=1  (3,6)=2  (3,7)=1  (3,8)=1  (8,11)=8 
   (243.9 bits)
data: a background with size (12,14) and color red and layers
  _0: a rectangle with size (12,14) and color blue and mask ....xxxxx.....|...x.xxx......|...xx.x.x.....|...xxx.xx.....|...xx.x.x.....|xxxx.xxx.xxxxx|xxx.xxxxx.xxx.|xx.xxxxxxx.x.x|...xxxxxx.....|...xxxxxx.....|...xxxxxx.....|...xxxxx...... at (0,0)
  _01: a rectangle with size (4,14) and color green and mask Full at (8,0)
  _011: a rectangle with size (5,5) and color green and mask Full at (0,9)
  _0111: a rectangle with size (5,3) and color green and mask Full at (0,0)
diff: 
delta: (0,9)=8  (8,1)=8  (8,11)=8  (9,0)=8  (9,10)=8  (9,12)=8  (10,9)=8  (10,13)=8  (11,8)=2 
   (521.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,14) and color green and layers
  _0: a rectangle with size (12,6) and color blue and mask Full at (0,3)
  _01: a rectangle with size (3,14) and color blue and mask Full at (5,0)
diff: 
delta: (3,3)=1  (3,4)=1  (3,5)=1  (3,6)=2  (3,7)=1  (3,8)=1  (8,11)=8 
! size mismatch, 10x10 instead of 12x14

TRAIN d07ae81c.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (15,15) and color blue and layers
  _0: a rectangle with size (15,5) and color pink and mask Full at (0,10)
  _01: a rectangle with size (15,4) and color pink and mask Full at (0,2)
diff: 
delta: (5,7)=8  (8,4)=3  (10,12)=3 
   (167.5 bits)
data: a background with size (15,15) and color green and layers
  _0: a rectangle with size (15,5) and color pink and mask xx.xx|x.xxx|.xxxx|xxxxx|xxxxx|xxxxx|xxxxx|xxxxx|.xxx.|x.x.x|xx.xx|x.x.x|.xxx.|xxxxx|.xxxx at (0,10)
  _01: a rectangle with size (15,4) and color pink and mask .xxx|x.xx|xx.x|xxx.|xxxx|xxxx|.xxx|x.x.|xx.x|x.x.|.xxx|xxxx|xxxx|xxxx|xxxx at (0,2)
  _011: a rectangle with size (15,4) and color blue and mask Full at (0,6)
  _0111: a rectangle with size (15,2) and color blue and mask Full at (0,0)
diff: 
delta: (3,9)=8  (4,0)=8  (4,6)=8  (4,8)=8  (5,1)=8  (5,7)=8  (6,6)=8  (6,8)=8  (7,9)=8  (10,6)=8  (11,1)=8  (11,7)=8  (12,0)=8  (12,8)=8  (13,9)=8  (14,8)=8 
   (640.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color blue and layers
  _0: a rectangle with size (15,5) and color pink and mask Full at (0,10)
  _01: a rectangle with size (15,4) and color pink and mask Full at (0,2)
diff: 
delta: (5,7)=8  (8,4)=3  (10,12)=3 
! size mismatch, 10x10 instead of 15x15

TRAIN d07ae81c.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,19) and color cyan and layers
  _0: a rectangle with size (17,19) and color green and mask ...xxxxxx..........|...xxxxxx..........|...xxxxxx..........|...xxxxxx..........|xxxxxx.xxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxx|...xxxxxx..........|...xxxxxx..........|...xxxxxx..........|...xxxxxx..........|xxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxx.xxxx|xxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxx|...xxxxxx..........|...xxxxxx.......... at (0,0)
  _01: a rectangle with size (4,3) and color cyan and mask Full at (0,0)
diff: 
delta: (0,10)=4  (4,6)=1  (12,14)=1 
! size mismatch, 10x10 instead of 17x19

TEST d07ae81c.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.8 sec (28.8 sec/task)
bits-train-error = 19932.3 bits (19932.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-76] Checking task d0f5fe59.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 10964.5 = 10973.5
DL output with Mo: L = 9.0 + 1987.2 = 1996.2
DL input+output M: L = 17.9 + 12951.8 = 12969.7

# learning a model for train pairs
2.000	
1.727	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.491	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.309	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.206	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.136	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.113	OUT DEF: ^.color=black
1.093	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.076	OUT DEF: ^.size=(?,?)
0.996	OUT DEF: ^.size.i=^.layer_0.shape.size.i
0.918	OUT DEF: ^.size.j=^.layer_0.shape.size.i
0.900	OUT DEF: ^.layer_0.pos=(?,?)
0.857	OUT DEF: ^.layer_0.pos.i=(0)
0.815	OUT DEF: ^.layer_0.pos.j=(0)
0.797	OUT DEF: ^.layer_0.shape.size=(?,?)
0.718	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.i
0.639	OUT DEF: ^.layer_0.shape.size.j=^.layer_0.shape.size.i
0.626	IN  DEF: ^.layer_0.shape.color=cyan
0.614	IN  DEF: ^.layer_01.shape.color=cyan
0.601	IN  DEF: ^.layer_011.shape.color=cyan
0.588	IN  DEF: ^.layer_0111.shape.color=cyan
0.582	IN  DEF: ^.layer_0111.shape.mask=Full
0.578	IN  DEF: ^.color=black
0.575	IN  DEF: ^.size=(?,?)
0.571	IN  DEF: ^.layer_0.pos=(?,?)
0.568	IN  DEF: ^.layer_0.shape.size=(?,?)
0.565	IN  DEF: ^.layer_01.pos=(?,?)
0.562	IN  DEF: ^.layer_01.shape.size=(?,?)
0.559	IN  DEF: ^.layer_011.pos=(?,?)
0.556	IN  DEF: ^.layer_011.shape.size=(?,?)
0.552	IN  DEF: ^.layer_0111.pos=(?,?)
0.549	IN  DEF: ^.layer_0111.shape.size=(?,?)
0.537	IN  DEF: ^.layer_0111.shape.size.j=2

# Learned model:
CONSTRUCT (Mo)
a background with size (^.layer_0.shape.size.i,^.layer_0.shape.size.i) and color black and layers
  _0: a rectangle with size (^.layer_0.shape.size.i,^.layer_0.shape.size.i) and color ^.layer_0.shape.color and mask ? at ((0),(0))
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color cyan and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color cyan and mask ? at (?,?)
  _011: a rectangle with size (?,?) and color cyan and mask ? at (?,?)
  _0111: a rectangle with size (?,2) and color cyan and mask Full at (?,?)

DL input  with Mi: L = 130.6 + 3387.4 = 3518.0
DL output with Mo: L = 55.3 + 377.6 = 432.9
DL input+output M: L = 185.8 + 3765.1 = 3950.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (16,10) and color black and layers
  _0: a rectangle with size (4,3) and color cyan and mask .xx|.xx|xxx|.x. at (1,1)
  _01: a rectangle with size (3,3) and color cyan and mask .xx|xxx|..x at (6,4)
  _011: a rectangle with size (3,4) and color cyan and mask ..xx|xxx.|..x. at (10,1)
  _0111: a rectangle with size (2,2) and color cyan and mask Full at (12,7)
diff: 
delta:
   (140.3 bits)
data: a background with size (4,4) and color black and layers
  _0: a rectangle with size (4,4) and color cyan and mask x...|.x..|..x.|...x at (0,0)
diff: 
delta:
   (19.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,10) and color black and layers
  _0: a rectangle with size (4,3) and color cyan and mask .xx|.xx|xxx|.x. at (1,1)
  _01: a rectangle with size (3,3) and color cyan and mask .xx|xxx|..x at (6,4)
  _011: a rectangle with size (3,4) and color cyan and mask ..xx|xxx.|..x. at (10,1)
  _0111: a rectangle with size (2,2) and color cyan and mask Full at (12,7)
diff: 
delta:
! 12 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (16,10) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask .xx|xxx|..x at (6,4)
  _01: a rectangle with size (4,3) and color cyan and mask .xx|.xx|xxx|.x. at (1,1)
  _011: a rectangle with size (3,4) and color cyan and mask ..xx|xxx.|..x. at (10,1)
  _0111: a rectangle with size (2,2) and color cyan and mask Full at (12,7)
diff: 
delta:
! size mismatch, 3x3 instead of 4x4

TRAIN d0f5fe59.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (3,4) and color cyan and mask ..x.|xxxx|x.x. at (3,5)
  _01: a rectangle with size (2,2) and color cyan and mask Full at (2,1)
  _011: a rectangle with size (2,1) and color cyan and mask Full at (1,3)
  _0111: a rectangle with size (2,2) and color cyan and mask Full at (8,3)
diff: 
delta:
   (109.4 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask x..|.x.|..x at (0,0)
diff: 
delta:
   (12.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (3,4) and color cyan and mask ..x.|xxxx|x.x. at (3,5)
  _01: a rectangle with size (2,2) and color cyan and mask Full at (2,1)
  _011: a rectangle with size (2,1) and color cyan and mask Full at (1,3)
  _0111: a rectangle with size (2,2) and color cyan and mask Full at (8,3)
diff: 
delta:
! 6 wrong pixels (generated / expected)

TRAIN d0f5fe59.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (8,12) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Full at (2,2)
  _01: a rectangle with size (3,1) and color cyan and mask Full at (3,8)
  _011: a rectangle with size (2,2) and color cyan and mask Full at (3,3)
  _0111: a rectangle with size (1,2) and color cyan and mask Full at (4,8)
diff: 
delta:
   (89.1 bits)
data: a background with size (2,2) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Even Checkboard at (0,0)
diff: 
delta:
   (6.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,12) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Full at (2,2)
  _01: a rectangle with size (3,1) and color cyan and mask Full at (3,8)
  _011: a rectangle with size (2,2) and color cyan and mask Full at (3,3)
  _0111: a rectangle with size (1,2) and color cyan and mask Full at (4,8)
diff: 
delta:
! 2 wrong pixels (generated / expected)

TRAIN d0f5fe59.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,12) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask ..x|xxx|.xx at (2,3)
  _01: a rectangle with size (2,3) and color cyan and mask xx.|xxx at (9,8)
  _011: a rectangle with size (3,3) and color cyan and mask xx.|.xx|..x at (9,1)
  _0111: a rectangle with size (3,2) and color cyan and mask .x|xx|xx at (1,8)
diff:   ^.layer_0111.shape.mask
delta: (13,6)=8  (13,7)=8 
! size mismatch, 3x3 instead of 5x5

TEST d0f5fe59.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 5.7 sec (5.7 sec/task)
bits-train-error = 377.6 bits (377.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-75] Checking task d10ecb37.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 21571.5 = 21580.5
DL output with Mo: L = 9.0 + 1789.9 = 1798.9
DL input+output M: L = 17.9 + 23361.4 = 23379.4

# learning a model for train pairs
2.000	
1.866	OUT DEF: ^.color=^.color
1.788	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.637	OUT DEF: ^.size=^.layer_0.shape.size
1.634	IN  DEF: ^.layer_0.shape.mask=Full
1.633	IN  DEF: ^.size=(?,?)
1.631	IN  DEF: ^.layer_0.pos=(?,?)
1.625	IN  DEF: ^.layer_0.pos.i=1
1.623	IN  DEF: ^.layer_0.shape.size=(?,?)
1.617	IN  DEF: ^.layer_0.shape.size.i=2
1.570	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.565	IN  DEF: ^.layer_0.shape.size.j=2
1.561	IN  DEF: ^.layer_01.shape.mask=Full
1.560	IN  DEF: ^.layer_01.pos=(?,?)
1.554	IN  DEF: ^.layer_01.pos.i=5
1.552	IN  DEF: ^.layer_01.shape.size=(?,?)
1.546	IN  DEF: ^.layer_01.shape.size.j=2

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color ^.color and layers
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _0: a rectangle with size (2,2) and color ? and mask Full at (1,?)
  _01: a rectangle with size (?,2) and color ? and mask Full at (5,?)

DL input  with Mi: L = 78.0 + 18163.8 = 18241.8
DL output with Mo: L = 8.7 + 1252.0 = 1260.6
DL input+output M: L = 86.7 + 19415.8 = 19502.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (6,6) and color pink and layers
  _0: a rectangle with size (2,2) and color green and mask Full at (1,3)
  _01: a rectangle with size (1,2) and color yellow and mask Full at (5,1)
diff: 
delta: (0,0)=4  (0,1)=3  (0,3)=4  (0,4)=0  (1,1)=0  (1,2)=0  (1,5)=4  (2,1)=4  (2,2)=4  (2,5)=0  (3,0)=0  (3,1)=3  (3,3)=0  (3,4)=4  (4,0)=0  (4,2)=3  (4,3)=0  (4,4)=4  (4,5)=3  (5,0)=3  (5,5)=0 
   (417.2 bits)
data: a background with size (2,2) and color pink and layers
diff: 
delta: (0,0)=4  (0,1)=3  (1,1)=0 
   (46.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,6) and color pink and layers
  _0: a rectangle with size (2,2) and color green and mask Full at (1,3)
  _01: a rectangle with size (1,2) and color yellow and mask Full at (5,1)
diff: 
delta: (0,0)=4  (0,1)=3  (0,3)=4  (0,4)=0  (1,1)=0  (1,2)=0  (1,5)=4  (2,1)=4  (2,2)=4  (2,5)=0  (3,0)=0  (3,1)=3  (3,3)=0  (3,4)=4  (4,0)=0  (4,2)=3  (4,3)=0  (4,4)=4  (4,5)=3  (5,0)=3  (5,5)=0 
! 3 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (6,6) and color yellow and layers
  _0: a rectangle with size (2,2) and color green and mask Full at (1,3)
  _01: a rectangle with size (1,2) and color pink and mask Full at (5,3)
diff: 
delta: (0,1)=3  (0,2)=6  (0,4)=0  (0,5)=6  (1,0)=6  (1,1)=0  (1,2)=0  (2,0)=6  (2,5)=0  (3,0)=0  (3,1)=3  (3,2)=6  (3,3)=0  (3,5)=6  (4,0)=0  (4,1)=6  (4,2)=3  (4,3)=0  (4,5)=3  (5,0)=3  (5,5)=0 
! 3 wrong pixels (generated / expected)

TRAIN d10ecb37.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (8,8) and color red and layers
  _0: a rectangle with size (2,2) and color grey and mask Full at (1,1)
  _01: a rectangle with size (2,2) and color grey and mask Full at (5,1)
diff: 
delta: (0,1)=4  (0,4)=5# (0,6)=4  (0,7)=5# (1,3)=4  (1,4)=4  (2,0)=4  (2,7)=4  (3,2)=4  (3,4)=5# (3,5)=4  (3,7)=5# (4,1)=4  (4,4)=5# (4,6)=4  (4,7)=5# (5,3)=4  (5,4)=4  (6,0)=4  (6,7)=4  (7,2)=4  (7,4)=5# (7,5)=4  (7,7)=5#
   (494.2 bits)
data: a background with size (2,2) and color red and layers
diff: 
delta: (0,1)=4  (1,1)=5#
   (31.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,8) and color yellow and layers
  _0: a rectangle with size (2,2) and color grey and mask Full at (1,1)
  _01: a rectangle with size (8,8) and color red and mask .....x..|.xx..xxx|.xxxxxx.|xx.x..x.|x.xx.x..|x....xxx|...xxxx.|...x..x. at (0,0)
diff:   ^.layer_01.shape.mask  ^.layer_01.shape.size.j  ^.layer_01.pos.i
delta: (0,0)=2  (0,2)=2  (0,3)=2  (0,4)=5# (0,7)=5# (1,0)=2  (3,4)=5# (3,7)=5# (4,4)=5# (4,7)=5# (5,1)=5# (5,2)=5# (6,1)=5# (6,2)=5# (7,0)=2  (7,1)=2  (7,4)=5# (7,7)=5#
! 3 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (8,8) and color red and layers
  _0: a rectangle with size (6,2) and color grey and mask Full at (1,1)
  _01: a rectangle with size (2,2) and color red and mask Full at (5,5)
diff:   ^.layer_0.shape.size.i
delta: (0,1)=4  (0,4)=5# (0,6)=4  (0,7)=5# (1,3)=4  (1,4)=4  (2,0)=4  (2,7)=4  (3,1)=2  (3,2)=4  (3,4)=5# (3,5)=4  (3,7)=5# (4,1)=4  (4,2)=2  (4,4)=5# (4,6)=4  (4,7)=5# (5,3)=4  (5,4)=4  (6,0)=4  (6,7)=4  (7,2)=4  (7,4)=5# (7,5)=4  (7,7)=5#
! size mismatch, 6x2 instead of 2x2
>> Trial 3
data: a background with size (8,8) and color red and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (1,5)
  _01: a rectangle with size (6,2) and color grey and mask Full at (1,1)
diff:   ^.layer_01.pos.i
delta: (0,1)=4  (0,4)=5# (0,6)=4  (0,7)=5# (1,3)=4  (1,4)=4  (2,0)=4  (2,7)=4  (3,1)=2  (3,2)=4  (3,4)=5# (3,5)=4  (3,7)=5# (4,1)=4  (4,2)=2  (4,4)=5# (4,6)=4  (4,7)=5# (5,3)=4  (5,4)=4  (6,0)=4  (6,7)=4  (7,2)=4  (7,4)=5# (7,5)=4  (7,7)=5#
! 2 wrong pixels (generated / expected)

TRAIN d10ecb37.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (12,6) and color yellow and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (1,3)
  _01: a rectangle with size (2,2) and color blue and mask Full at (5,3)
diff: 
delta: (0,0)=3  (0,1)=2  (0,2)=1  (0,3)=3  (0,5)=1  (1,0)=1  (1,5)=3  (2,0)=1  (2,1)=3  (2,2)=3  (3,1)=2  (3,2)=1  (3,4)=3  (3,5)=1  (4,1)=1  (4,2)=2  (4,4)=3  (4,5)=2  (5,0)=2  (5,1)=3  (5,2)=3  (6,0)=2  (6,5)=3  (7,0)=3  (7,1)=1  (7,2)=2  (7,3)=3  (7,5)=2  (8,0)=3  (8,1)=2  (8,2)=1  (8,3)=3  (8,5)=1  (9,0)=1  (9,3)=2  (9,4)=2  (9,5)=3  (10,0)=1  (10,1)=3  (10,2)=3  (10,3)=2  (10,4)=2  (11,1)=2  (11,2)=1  (11,4)=3  (11,5)=1 
   (905.0 bits)
data: a background with size (2,2) and color yellow and layers
diff: 
delta: (0,0)=3  (0,1)=2  (1,0)=1 
   (46.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,6) and color yellow and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (1,3)
  _01: a rectangle with size (2,2) and color blue and mask Full at (5,3)
diff: 
delta: (0,0)=3  (0,1)=2  (0,2)=1  (0,3)=3  (0,5)=1  (1,0)=1  (1,5)=3  (2,0)=1  (2,1)=3  (2,2)=3  (3,1)=2  (3,2)=1  (3,4)=3  (3,5)=1  (4,1)=1  (4,2)=2  (4,4)=3  (4,5)=2  (5,0)=2  (5,1)=3  (5,2)=3  (6,0)=2  (6,5)=3  (7,0)=3  (7,1)=1  (7,2)=2  (7,3)=3  (7,5)=2  (8,0)=3  (8,1)=2  (8,2)=1  (8,3)=3  (8,5)=1  (9,0)=1  (9,3)=2  (9,4)=2  (9,5)=3  (10,0)=1  (10,1)=3  (10,2)=3  (10,3)=2  (10,4)=2  (11,1)=2  (11,2)=1  (11,4)=3  (11,5)=1 
! 3 wrong pixels (generated / expected)

TRAIN d10ecb37.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,8) and color pink and layers
  _0: a rectangle with size (2,2) and color brown and mask Full at (1,1)
  _01: a rectangle with size (4,8) and color brown and mask x..xx..x|.xx..xx.|.xx..xx.|x..xx..x at (0,0)
diff:   ^.layer_01.shape.mask  ^.layer_01.shape.size.j  ^.layer_01.pos.i
delta: (0,2)=2  (0,5)=2  (1,0)=2  (1,7)=2  (2,3)=2  (2,4)=2  (3,1)=2  (3,6)=2 
! 3 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (4,8) and color brown and layers
  _0: a rectangle with size (1,2) and color pink and mask Full at (1,3)
  _01: a rectangle with size (1,2) and color red and mask Full at (2,3)
diff:   ^.layer_01.pos.i  ^.layer_0.shape.size.i
delta: (0,1)=6  (0,2)=2  (0,5)=2  (0,6)=6  (1,0)=2  (1,7)=2  (2,0)=6  (2,7)=6  (3,1)=2  (3,2)=6  (3,5)=6  (3,6)=2 
! size mismatch, 1x2 instead of 2x2

TEST d10ecb37.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.4 sec (0.4 sec/task)
bits-train-error = 1252.0 bits (1252.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-74] Checking task d13f3404.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1921.0 = 1930.0
DL output with Mo: L = 9.0 + 8437.2 = 8446.2
DL input+output M: L = 17.9 + 10358.3 = 10376.2

# learning a model for train pairs
2.000	
1.885	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.774	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.669	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.573	OUT DEF: ^.layer_0.shape.mask=x....|.x...|..x..|...x.|....x
1.510	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.441	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.360	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.328	OUT DEF: ^.layer_011.pos=^.layer_011.pos
1.295	OUT DEF: ^.layer_0.pos=^.layer_0.pos
1.263	OUT DEF: ^.layer_01.pos=^.layer_01.pos
1.239	IN  DEF: ^.color=black
1.221	IN  DEF: ^.size=(?,?)
1.137	IN  DEF: ^.size.i=3
1.052	IN  DEF: ^.size.j=3
1.034	IN  DEF: ^.layer_0.pos=(?,?)
1.016	IN  DEF: ^.layer_01.pos=(?,?)
0.971	IN  DEF: ^.layer_01.pos.i=0
0.925	IN  DEF: ^.layer_0.pos.j=1
0.907	IN  DEF: ^.layer_011.pos=(?,?)
0.862	IN  DEF: ^.layer_011.pos.j=0
0.845	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.829	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.812	OUT DEF: ^.layer_011.shape.color=^.layer_011.shape.color
0.807	OUT DEF: ^.color=black
0.803	OUT DEF: ^.size=(?,?)
0.776	OUT DEF: ^.size.i=6
0.750	OUT DEF: ^.size.j=6
0.746	OUT DEF: ^.layer_0.shape.size=(?,?)
0.722	OUT DEF: ^.layer_0.shape.size.i=5
0.698	OUT DEF: ^.layer_0.shape.size.j=5
0.693	OUT DEF: ^.layer_01.shape.size=(?,?)
0.689	OUT DEF: ^.layer_011.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (6,6) and color black and layers
  _0: a rectangle with size (5,5) and color ^.layer_0.shape.color and mask x....|.x...|..x..|...x.|....x at ^.layer_0.pos
  _01: a rectangle with size (?,?) and color ^.layer_01.shape.color and mask ? at ^.layer_01.pos
  _011: a rectangle with size (?,?) and color ^.layer_011.shape.color and mask ? at ^.layer_011.pos
WHERE (Mi)
a background with size (3,3) and color black and layers
  _0: a point with color ? at (?,1)
  _01: a point with color ? at (0,?)
  _011: a point with color ? at (?,0)

DL input  with Mi: L = 66.6 + 679.6 = 746.2
DL output with Mo: L = 121.8 + 2434.2 = 2556.0
DL input+output M: L = 188.4 + 3113.8 = 3302.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a point with color blue at (0,1)
  _01: a point with color pink at (0,0)
  _011: a point with color green at (1,0)
diff: 
delta:
   (22.7 bits)
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (5,5) and color blue and mask x....|.x...|..x..|...x.|....x at (0,1)
  _01: a rectangle with size (6,6) and color pink and mask xx....|.xx...|..xx..|...xx.|....xx|.....x at (0,0)
  _011: a rectangle with size (5,5) and color green and mask xxx..|.xxx.|..xxx|...xx|....x at (1,0)
diff: 
delta:
   (96.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a point with color blue at (0,1)
  _01: a point with color pink at (0,0)
  _011: a point with color green at (1,0)
diff: 
delta:
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a point with color pink at (0,0)
  _01: a point with color blue at (0,1)
  _011: a point with color green at (1,0)
diff:   ^.layer_0.pos.j
delta:
! 9 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color black and layers
  _0: a point with color blue at (0,1)
  _01: a point with color green at (1,0)
  _011: a point with color pink at (0,0)
diff:   ^.layer_01.pos.i
delta:
! 9 wrong pixels (generated / expected)

TRAIN d13f3404.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a point with color cyan at (1,1)
  _01: a point with color yellow at (0,1)
  _011: a point with color red at (2,0)
diff: 
delta:
   (22.7 bits)
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (5,5) and color cyan and mask x....|.x...|..x..|...x.|....x at (1,1)
  _01: a rectangle with size (5,5) and color yellow and mask x....|xx...|.xx..|..xx.|...xx at (0,1)
  _011: a rectangle with size (4,4) and color red and mask x.xx|.x.x|..x.|...x at (2,0)
diff: 
delta:
   (73.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a point with color cyan at (1,1)
  _01: a point with color yellow at (0,1)
  _011: a point with color red at (2,0)
diff: 
delta:
! 8 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a point with color yellow at (0,1)
  _01: a point with color cyan at (1,1)
  _011: a point with color red at (2,0)
diff:   ^.layer_01.pos.i
delta:
! 7 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color black and layers
  _0: a point with color yellow at (0,1)
  _01: a point with color red at (2,0)
  _011: a point with color cyan at (1,1)
diff:   ^.layer_011.pos.j  ^.layer_01.pos.i
delta:
! 7 wrong pixels (generated / expected)

TRAIN d13f3404.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a point with color green at (1,1)
  _01: a point with color pink at (0,2)
  _011: a point with color blue at (1,0)
diff: 
delta:
   (22.7 bits)
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (5,5) and color green and mask x....|.x...|..x..|...x.|....x at (1,1)
  _01: a rectangle with size (4,4) and color pink and mask x...|.x..|x.x.|.x.x at (0,2)
  _011: a rectangle with size (5,5) and color blue and mask xx.x.|.xx.x|..xx.|...xx|....x at (1,0)
diff: 
delta:
   (73.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a point with color green at (1,1)
  _01: a point with color pink at (0,2)
  _011: a point with color blue at (1,0)
diff: 
delta:
! 8 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a point with color pink at (0,2)
  _01: a point with color green at (1,1)
  _011: a point with color blue at (1,0)
diff:   ^.layer_01.pos.i  ^.layer_0.pos.j
delta:
! 9 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color black and layers
  _0: a point with color blue at (1,0)
  _01: a point with color pink at (0,2)
  _011: a point with color green at (1,1)
diff:   ^.layer_011.pos.j  ^.layer_0.pos.j
delta:
! 7 wrong pixels (generated / expected)

TRAIN d13f3404.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a point with color yellow at (2,1)
  _01: a point with color green at (0,2)
  _011: a point with color brown at (2,2)
diff:   ^.layer_011.pos.j
delta:
! 7 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a point with color brown at (2,2)
  _01: a point with color green at (0,2)
  _011: a point with color yellow at (2,1)
diff:   ^.layer_011.pos.j  ^.layer_0.pos.j
delta:
! 7 wrong pixels (generated / expected)

TEST d13f3404.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 8.9 sec (8.9 sec/task)
bits-train-error = 2434.2 bits (2434.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-73] Checking task d22278a0.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2664.2 = 2673.2
DL output with Mo: L = 9.0 + 42814.4 = 42823.4
DL input+output M: L = 17.9 + 45478.6 = 45496.5

# learning a model for train pairs
2.000	
1.908	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.815	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.749	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.673	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.610	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.555	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.505	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.486	OUT DEF: ^.size=^.size
1.479	OUT OBJECT at ^.layer_011111: ^.layer_0.shape at ?
1.473	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
1.432	OUT OBJECT at ^.layer_0111111: a rectangle with size ? and color ? and mask ? at ?
1.414	OUT OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
1.371	OUT OBJECT at ^.layer_01111111: ^.layer_0.shape at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ^.layer_01.shape.color and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: ^.layer_0.shape at ?
  _0111111: a rectangle with size ? and color ? and mask ? at ?
  _01111111: ^.layer_0.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a point with color ? at ?
  _01: a point with color ? at ?

DL input  with Mi: L = 34.7 + 2257.6 = 2292.3
DL output with Mo: L = 155.6 + 21826.6 = 21982.2
DL input+output M: L = 190.3 + 24084.2 = 24274.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (0,0)
  _01: a point with color red at (0,9)
diff: 
delta:
   (51.2 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,5) and color blue and mask ....x|....x|....x|....x|xxxxx at (0,0)
  _010: a rectangle with size (5,5) and color red and mask x....|x....|x....|x....|xxxxx at (0,5)
  _01: a rectangle with size (1,5) and color red and mask Full at (6,5)
  _011: a rectangle with size (1,5) and color blue and mask Full at (6,0)
  _0111: a rectangle with size (1,5) and color blue and mask Full at (8,0)
  _01111: a rectangle with size (1,5) and color red and mask Full at (8,5)
  _011111: a point with color blue at (0,2)
  _0111111: a rectangle with size (3,3) and color red and mask x..|x..|xxx at (0,7)
  _01111111: a point with color blue at (0,0)
diff: 
delta: (0,9)=2  (1,2)=1  (2,0)=1  (2,1)=1  (2,2)=1 
   (387.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (0,0)
  _01: a point with color red at (0,9)
diff: 
delta:
! 53 wrong pixels (generated / expected)

TRAIN d22278a0.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (12,12) and color black and layers
  _0: a point with color green at (0,11)
  _01: a point with color cyan at (11,0)
diff: 
delta:
   (53.3 bits)
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (5,5) and color green and mask x....|x....|x....|x....|xxxxx at (0,7)
  _010: a rectangle with size (5,5) and color cyan and mask xxxxx|....x|....x|....x|....x at (7,0)
  _01: a rectangle with size (3,3) and color cyan and mask xxx|..x|..x at (9,0)
  _011: a rectangle with size (1,5) and color cyan and mask Full at (5,0)
  _0111: a rectangle with size (1,5) and color green and mask Full at (6,7)
  _01111: a rectangle with size (3,3) and color green and mask x..|x..|xxx at (0,9)
  _011111: a point with color green at (0,1)
  _0111111: a rectangle with size (5,1) and color green and mask Full at (0,5)
  _01111111: a point with color green at (0,3)
diff: 
delta: (0,11)=3  (1,0)=8  (1,3)=3  (2,3)=3  (3,0)=8  (3,1)=8  (3,2)=8  (7,6)=8  (8,6)=8  (8,9)=3  (8,10)=3  (8,11)=3  (9,6)=8  (9,8)=8  (10,6)=8  (10,8)=8  (10,11)=3  (11,0)=8  (11,6)=8  (11,8)=8  (11,10)=8 
   (720.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a point with color green at (0,11)
  _01: a point with color cyan at (11,0)
diff: 
delta:
! 68 wrong pixels (generated / expected)

TRAIN d22278a0.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (13,13) and color black and layers
  _0: a point with color red at (0,0)
  _01: a point with color yellow at (12,0)
diff: 
delta:
   (54.2 bits)
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (6,7) and color red and mask Full at (0,6)
  _010: a rectangle with size (5,5) and color red and mask ....x|....x|....x|....x|xxxxx at (0,0)
  _01: a rectangle with size (5,5) and color yellow and mask xxxxx|....x|....x|....x|....x at (8,0)
  _011: a rectangle with size (6,1) and color yellow and mask Full at (7,6)
  _0111: a rectangle with size (6,1) and color yellow and mask Full at (7,8)
  _01111: a rectangle with size (6,1) and color yellow and mask Full at (7,10)
  _011111: a point with color red at (0,0)
  _0111111: a rectangle with size (6,1) and color yellow and mask Full at (7,12)
  _01111111: a point with color red at (0,2)
diff: 
delta: (0,7)=0  (0,9)=0  (0,11)=0  (1,2)=2  (1,7)=0  (1,9)=0  (1,11)=0  (2,0)=2  (2,1)=2  (2,2)=2  (2,7)=0  (2,9)=0  (2,11)=0  (3,7)=0  (3,9)=0  (3,11)=0  (4,7)=0  (4,9)=0  (4,11)=0  (5,7)=0  (5,9)=0  (5,11)=0  (10,0)=4  (10,1)=4  (10,2)=4  (11,2)=4  (12,0)=4  (12,2)=4 
   (851.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a point with color red at (0,0)
  _01: a point with color yellow at (12,0)
diff: 
delta:
! 81 wrong pixels (generated / expected)

TRAIN d22278a0.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (7,7) and color black and layers
  _0: a point with color red at (0,6)
  _01: a point with color blue at (0,0)
diff: 
delta: (6,0)=8 
   (67.0 bits)
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask ..x|..x|xxx at (0,0)
  _010: a rectangle with size (3,3) and color red and mask x..|x..|xxx at (0,4)
  _01: a rectangle with size (1,1) and color blue and mask Full at (0,0)
  _011: a rectangle with size (3,3) and color cyan and mask xxx|..x|..x at (4,0)
  _0111: a rectangle with size (2,1) and color cyan and mask Full at (5,4)
  _01111: a rectangle with size (1,1) and color red and mask Full at (0,6)
  _011111: a point with color red at (4,5)
  _0111111: a rectangle with size (1,1) and color cyan and mask Full at (6,0)
  _01111111: a point with color red at (4,6)
diff: 
delta:
   (223.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color black and layers
  _0: a point with color blue at (0,0)
  _01: a point with color red at (0,6)
diff: 
delta: (6,0)=8 
! 25 wrong pixels (generated / expected)

TRAIN d22278a0.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,17) and color black and layers
  _0: a point with color yellow at (0,0)
  _01: a point with color cyan at (16,0)
diff: 
delta: (16,16)=1 
! 127 wrong pixels (generated / expected)

TEST d22278a0.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.4 sec (25.4 sec/task)
bits-train-error = 21826.6 bits (21826.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-72] Checking task d23f8c26.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 5497.9 = 5506.9
DL output with Mo: L = 9.0 + 2081.3 = 2090.3
DL input+output M: L = 17.9 + 7579.2 = 7597.2

# learning a model for train pairs
2.000	
1.794	OUT DEF: ^.size=^.size
1.711	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.640	OUT OBJECT at ^.layer_01: a point with color ? at ?
1.606	OUT DEF: ^.layer_0.shape.mask=Full
1.579	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.514	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.492	OUT DEF: ^.color=black
1.475	OUT DEF: ^.layer_0.pos=(?,?)
1.427	OUT DEF: ^.layer_0.pos.i=(0)
1.383	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.j + ^.layer_0.pos.i
1.366	OUT DEF: ^.layer_0.shape.size=(?,?)
1.313	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.pos.i + ^.layer_0.shape.size.i
1.279	OUT DEF: ^.layer_0.shape.size.j=1
1.263	OUT DEF: ^.layer_01.pos=(?,?)
1.219	OUT DEF: ^.layer_01.pos.j=^.layer_0.pos.j + ^.layer_0.pos.i
1.206	IN  DEF: ^.layer_0.shape.mask=Full
1.198	IN  DEF: ^.color=black
1.191	IN  DEF: ^.size=(?,?)
1.185	IN  DEF: ^.layer_0.pos=(?,?)
1.179	IN  DEF: ^.layer_0.shape.size=(?,?)
1.178	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (^.layer_0.pos.i + ^.layer_0.shape.size.i,1) and color ^.layer_0.shape.color and mask ^.layer_0.shape.mask at ((0),^.layer_0.pos.j + ^.layer_0.pos.i)
  _01: a point with color ? at (?,^.layer_0.pos.j + ^.layer_0.pos.i)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 40.0 + 5103.7 = 5143.6
DL output with Mo: L = 80.2 + 430.2 = 510.5
DL input+output M: L = 120.2 + 5533.9 = 5654.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color yellow and mask Full at (0,1)
diff: 
delta: (0,0)=6  (1,1)=3  (1,2)=9# (2,0)=1 
   (92.4 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color yellow and mask Full at (0,1)
  _01: a point with color green at (1,1)
diff: 
delta:
   (7.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color pink and mask Full at (0,0)
diff: 
delta: (0,1)=4  (1,1)=3  (1,2)=9# (2,0)=1 
! 3 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color yellow and mask Full at (0,1)
diff: 
delta: (0,0)=6  (1,1)=3  (1,2)=9# (2,0)=1 
! 1 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color green and mask Full at (1,1)
diff: 
delta: (0,0)=6  (0,1)=4  (1,2)=9# (2,0)=1 
! 4 wrong pixels (generated / expected)

TRAIN d23f8c26.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (1,3) and color green and mask Full at (2,0)
diff: 
delta: (0,0)=8  (0,2)=3  (1,0)=8  (1,1)=6  (1,2)=5# (1,3)=6  (2,1)=6  (3,3)=5# (3,4)=9# (4,0)=5# (4,2)=9#
   (226.7 bits)
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (3,1) and color green and mask Full at (0,2)
  _01: a point with color brown at (4,2)
diff: 
delta: (1,2)=5#
   (27.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,1) and color cyan and mask Full at (0,0)
diff: 
delta: (0,2)=3  (1,1)=6  (1,2)=5# (1,3)=6  (2,0)=3  (2,1)=6  (2,2)=3  (3,3)=5# (3,4)=9# (4,0)=5# (4,2)=9#
! 6 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,1) and color pink and mask Full at (1,1)
diff: 
delta: (0,0)=8  (0,2)=3  (1,0)=8  (1,2)=5# (1,3)=6  (2,0)=3  (2,2)=3  (3,3)=5# (3,4)=9# (4,0)=5# (4,2)=9#
! 4 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (1,3) and color green and mask Full at (2,0)
diff: 
delta: (0,0)=8  (0,2)=3  (1,0)=8  (1,1)=6  (1,2)=5# (1,3)=6  (2,1)=6  (3,3)=5# (3,4)=9# (4,0)=5# (4,2)=9#
! 2 wrong pixels (generated / expected)

TRAIN d23f8c26.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,1) and color yellow and mask Full at (0,2)
diff: 
delta: (0,0)=3  (1,0)=3  (1,3)=7# (2,1)=6  (2,4)=7# (3,2)=8  (4,1)=8  (4,3)=2  (4,4)=2 
   (191.2 bits)
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,1) and color yellow and mask Full at (0,2)
  _01: a point with color cyan at (3,2)
diff: 
delta:
   (8.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (4,3)
diff: 
delta: (0,0)=3  (0,2)=4  (1,0)=3  (1,2)=4  (1,3)=7# (2,1)=6  (2,4)=7# (3,2)=8  (4,1)=8 
! 3 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,1) and color green and mask Full at (0,0)
diff: 
delta: (0,2)=4  (1,2)=4  (1,3)=7# (2,1)=6  (2,4)=7# (3,2)=8  (4,1)=8  (4,3)=2  (4,4)=2 
! 5 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,1) and color yellow and mask Full at (0,2)
diff: 
delta: (0,0)=3  (1,0)=3  (1,3)=7# (2,1)=6  (2,4)=7# (3,2)=8  (4,1)=8  (4,3)=2  (4,4)=2 
! 1 wrong pixels (generated / expected)

TRAIN d23f8c26.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (2,1) and color pink and mask Full at (5,3)
diff: 
delta: (0,2)=3  (0,6)=7# (1,0)=8  (1,1)=1  (1,3)=8  (2,2)=3  (2,4)=8  (2,6)=3  (3,1)=7# (3,3)=1  (3,5)=7# (5,0)=1  (5,2)=8  (6,1)=8  (6,5)=1 
! 4 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Even Checkboard at (1,3)
diff:   ^.layer_0.shape.mask
delta: (0,2)=3  (0,6)=7# (1,0)=8  (1,1)=1  (2,2)=3  (2,6)=3  (3,1)=7# (3,3)=1  (3,5)=7# (5,0)=1  (5,2)=8  (5,3)=6  (6,1)=8  (6,3)=6  (6,5)=1 
! 6 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Odd Checkboard at (5,1)
diff:   ^.layer_0.shape.mask
delta: (0,2)=3  (0,6)=7# (1,0)=8  (1,1)=1  (1,3)=8  (2,2)=3  (2,4)=8  (2,6)=3  (3,1)=7# (3,3)=1  (3,5)=7# (5,0)=1  (5,3)=6  (6,3)=6  (6,5)=1 
! 8 wrong pixels (generated / expected)

TEST d23f8c26.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.5 sec (0.5 sec/task)
bits-train-error = 430.2 bits (430.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-71] Checking task d2abd087.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 15833.2 = 15842.2
DL output with Mo: L = 9.0 + 15833.2 = 15842.2
DL input+output M: L = 17.9 + 31666.4 = 31684.3

# learning a model for train pairs
2.000	
1.837	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.673	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.522	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.371	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.249	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.127	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.064	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.001	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.953	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.906	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.869	OUT DEF: ^.size=^.size
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 103.8 + 7070.7 = 7174.5
DL output with Mo: L = 104.4 + 6493.1 = 6597.5
DL input+output M: L = 208.2 + 13563.8 = 13772.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,3) and color grey and mask Full at (2,2)
  _01: a rectangle with size (2,3) and color grey and mask xx.|xxx at (7,1)
  _011: a rectangle with size (1,3) and color grey and mask Full at (6,5)
  _0111: a rectangle with size (3,1) and color grey and mask Full at (5,6)
  _01111: a rectangle with size (2,2) and color grey and mask Full at (5,6)
diff: 
delta:
   (165.8 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,3) and color red and mask Full at (2,2)
  _01: a rectangle with size (2,3) and color blue and mask xx.|xxx at (7,1)
  _011: a rectangle with size (1,3) and color red and mask Full at (6,5)
  _0111: a rectangle with size (3,1) and color red and mask Full at (5,6)
  _01111: a rectangle with size (2,2) and color red and mask Full at (5,6)
diff: 
delta:
   (146.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,3) and color grey and mask Full at (2,2)
  _01: a rectangle with size (2,3) and color grey and mask xx.|xxx at (7,1)
  _011: a rectangle with size (1,3) and color grey and mask Full at (6,5)
  _0111: a rectangle with size (3,1) and color grey and mask Full at (5,6)
  _01111: a rectangle with size (2,2) and color grey and mask Full at (5,6)
diff: 
delta:
! 21 wrong pixels (generated / expected)

TRAIN d2abd087.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,4) and color grey and mask .xx.|xxxx at (1,0)
  _01: a rectangle with size (3,2) and color grey and mask Full at (6,5)
  _011: a rectangle with size (3,3) and color grey and mask ..x|xxx|..x at (0,6)
  _0111: a rectangle with size (1,4) and color grey and mask Full at (4,2)
  _01111: a rectangle with size (2,2) and color grey and mask Full at (7,1)
diff: 
delta: (4,8)=5# (5,8)=5#
   (223.4 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,4) and color red and mask .xx.|xxxx at (1,0)
  _01: a rectangle with size (3,2) and color red and mask Full at (6,5)
  _011: a rectangle with size (3,3) and color blue and mask ..x|xxx|..x at (0,6)
  _0111: a rectangle with size (1,4) and color blue and mask Full at (4,2)
  _01111: a rectangle with size (2,2) and color blue and mask Full at (7,1)
diff: 
delta: (4,8)=1  (5,8)=1 
   (204.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,4) and color grey and mask .xx.|xxxx at (1,0)
  _01: a rectangle with size (3,2) and color grey and mask Full at (6,5)
  _011: a rectangle with size (3,3) and color grey and mask ..x|xxx|..x at (0,6)
  _0111: a rectangle with size (1,4) and color grey and mask Full at (4,2)
  _01111: a rectangle with size (2,2) and color grey and mask Full at (7,1)
diff: 
delta: (4,8)=5# (5,8)=5#
! 30 wrong pixels (generated / expected)

TRAIN d2abd087.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,4) and color grey and mask .x..|xxxx|.xx. at (7,1)
  _01: a rectangle with size (4,3) and color grey and mask xxx|.xx|..x|..x at (0,0)
  _011: a rectangle with size (3,3) and color grey and mask xx.|.xx|.xx at (4,4)
  _0111: a rectangle with size (2,2) and color grey and mask Full at (1,4)
  _01111: a rectangle with size (4,3) and color grey and mask xxx|x..|x..|x.. at (0,7)
diff: 
delta: (4,9)=5# (5,1)=5# (5,2)=5# (5,9)=5# (6,9)=5#
   (317.9 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,4) and color blue and mask .x..|xxxx|.xx. at (7,1)
  _01: a rectangle with size (4,3) and color blue and mask xxx|.xx|..x|..x at (0,0)
  _011: a rectangle with size (3,3) and color red and mask xx.|.xx|.xx at (4,4)
  _0111: a rectangle with size (2,2) and color blue and mask Full at (1,4)
  _01111: a rectangle with size (4,3) and color red and mask xxx|x..|x..|x.. at (0,7)
diff: 
delta: (4,9)=1  (5,1)=1  (5,2)=1  (5,9)=1  (6,9)=1 
   (298.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,4) and color grey and mask .x..|xxxx|.xx. at (7,1)
  _01: a rectangle with size (4,3) and color grey and mask xxx|.xx|..x|..x at (0,0)
  _011: a rectangle with size (3,3) and color grey and mask xx.|.xx|.xx at (4,4)
  _0111: a rectangle with size (2,2) and color grey and mask Full at (1,4)
  _01111: a rectangle with size (4,3) and color grey and mask xxx|x..|x..|x.. at (0,7)
diff: 
delta: (4,9)=5# (5,1)=5# (5,2)=5# (5,9)=5# (6,9)=5#
! 36 wrong pixels (generated / expected)

TRAIN d2abd087.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,4) and color grey and mask .xx.|.xx.|xxxx at (0,0)
  _01: a rectangle with size (2,4) and color grey and mask xx..|xxxx at (4,1)
  _011: a rectangle with size (3,3) and color grey and mask .xx|.xx|xx. at (0,5)
  _0111: a rectangle with size (1,5) and color grey and mask Full at (8,1)
  _01111: a rectangle with size (4,1) and color grey and mask Full at (4,7)
diff: 
delta:
! 31 wrong pixels (generated / expected)

TEST d2abd087.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 21.6 sec (21.6 sec/task)
bits-train-error = 6493.1 bits (6493.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-70] Checking task d364b489.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2600.8 = 2609.8
DL output with Mo: L = 9.0 + 9670.7 = 9679.6
DL input+output M: L = 17.9 + 12271.5 = 12289.4

# learning a model for train pairs
2.000	
1.960	OUT DEF: ^.size=^.size
1.934	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.898	IN  DEF: ^.layer_0.shape.color=blue
1.871	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.836	IN  DEF: ^.layer_01.shape.color=blue
1.807	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.772	IN  DEF: ^.layer_011.shape.color=blue
1.741	IN  OBJECT at ^.layer_0111: a point with color ? at ?
1.705	IN  OBJECT at ^.layer_01111: a point with color ? at ?
1.670	IN  DEF: ^.layer_0111.shape.color=blue
1.635	IN  DEF: ^.layer_01111.shape.color=blue
1.619	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.596	OUT DEF: ^.layer_0=^.layer_0
1.580	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
1.558	OUT DEF: ^.layer_01=^.layer_01
1.541	OUT OBJECT at ^.layer_011: ^.layer_011.shape at ?
1.525	OUT OBJECT at ^.layer_0111: ^.layer_0111.shape at ?
1.509	OUT OBJECT at ^.layer_01110: ^.layer_0.shape at ?
1.486	OUT DEF: ^.layer_011=^.layer_011
1.464	OUT DEF: ^.layer_01110=^.layer_0111
1.442	OUT DEF: ^.layer_0111=^.layer_01111
1.430	IN  DEF: ^.color=black
1.421	IN  DEF: ^.size=(?,?)
1.355	IN  DEF: ^.size.i=10
1.288	IN  DEF: ^.size.j=10
1.280	IN  DEF: ^.layer_0.pos=(?,?)
1.272	IN  DEF: ^.layer_01.pos=(?,?)
1.263	IN  DEF: ^.layer_011.pos=(?,?)
1.255	IN  DEF: ^.layer_0111.pos=(?,?)
1.220	IN  DEF: ^.layer_0111.pos.i=5
1.185	IN  DEF: ^.layer_01.pos.i=3
1.150	IN  DEF: ^.layer_01.pos.j=9
1.141	IN  DEF: ^.layer_01111.pos=(?,?)
1.106	IN  DEF: ^.layer_01111.pos.i=9
1.099	OUT OBJECT at ^.layer_01111: a point with color ? at ?
1.090	OUT DEF: ^.layer_01111.shape.color=orange
1.083	OUT OBJECT at ^.layer_011111: a point with color ? at ?
1.074	OUT DEF: ^.layer_011111.shape.color=red
1.067	OUT OBJECT at ^.layer_0111111: a point with color ? at ?
1.058	OUT DEF: ^.layer_0111111.shape.color=pink
1.051	OUT OBJECT at ^.layer_01111111: a point with color ? at ?
1.042	OUT DEF: ^.layer_01111111.shape.color=cyan
1.035	OUT OBJECT at ^.layer_011111111: a point with color ? at ?
1.025	OUT DEF: ^.layer_011111111.shape.color=red
1.019	OUT OBJECT at ^.layer_0111111111: a point with color ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: ^.layer_0
  _01: ^.layer_01
  _011: ^.layer_011
  _01110: ^.layer_0111
  _0111: ^.layer_01111
  _01111: a point with color orange at ?
  _011111: a point with color red at ?
  _0111111: a point with color pink at ?
  _01111111: a point with color cyan at ?
  _011111111: a point with color red at ?
  _0111111111: a point with color ? at ?
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a point with color blue at (?,?)
  _01: a point with color blue at (3,9)
  _011: a point with color blue at (?,?)
  _0111: a point with color blue at (5,?)
  _01111: a point with color blue at (9,?)

DL input  with Mi: L = 119.8 + 766.2 = 886.0
DL output with Mo: L = 114.0 + 6460.7 = 6574.7
DL input+output M: L = 233.8 + 7226.9 = 7460.7

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (1,6)
  _01: a point with color blue at (3,9)
  _011: a point with color blue at (7,7)
  _0111: a point with color blue at (5,3)
  _01111: a point with color blue at (9,1)
diff: 
delta:
   (27.9 bits)
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (1,6)
  _01: a point with color blue at (3,9)
  _011: a point with color blue at (7,7)
  _01110: a point with color blue at (5,3)
  _0111: a point with color blue at (9,1)
  _01111: a point with color orange at (1,5)
  _011111: a point with color red at (0,6)
  _0111111: a point with color pink at (1,7)
  _01111111: a point with color cyan at (2,6)
  _011111111: a point with color red at (2,9)
  _0111111111: a point with color orange at (3,8)
diff: 
delta: (4,3)=2  (4,9)=8  (5,2)=7# (5,4)=6  (6,3)=8  (6,7)=2  (7,6)=7# (7,8)=6  (8,1)=2  (8,7)=8  (9,0)=7# (9,2)=6 
   (303.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (1,6)
  _01: a point with color blue at (3,9)
  _011: a point with color blue at (7,7)
  _0111: a point with color blue at (5,3)
  _01111: a point with color blue at (9,1)
diff: 
delta:
! 19 wrong pixels (generated / expected)

TRAIN d364b489.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (0,5)
  _01: a point with color blue at (3,9)
  _011: a point with color blue at (2,0)
  _0111: a point with color blue at (5,5)
  _01111: a point with color blue at (9,9)
diff: 
delta: (8,2)=1 
   (48.8 bits)
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (0,5)
  _01: a point with color blue at (3,9)
  _011: a point with color blue at (2,0)
  _01110: a point with color blue at (5,5)
  _0111: a point with color blue at (9,9)
  _01111: a point with color orange at (0,4)
  _011111: a point with color red at (1,0)
  _0111111: a point with color pink at (0,6)
  _01111111: a point with color cyan at (1,5)
  _011111111: a point with color red at (2,9)
  _0111111111: a point with color pink at (2,1)
diff: 
delta: (3,0)=8  (3,8)=7# (4,5)=2  (4,9)=8  (5,4)=7# (5,6)=6  (6,5)=8  (7,2)=2  (8,1)=7# (8,2)=1  (8,3)=6  (8,9)=2  (9,2)=8  (9,8)=7#
   (342.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (0,5)
  _01: a point with color blue at (3,9)
  _011: a point with color blue at (2,0)
  _0111: a point with color blue at (5,5)
  _01111: a point with color blue at (9,9)
diff: 
delta: (8,2)=1 
! 21 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (0,5)
  _01: a point with color blue at (3,9)
  _011: a point with color blue at (2,0)
  _0111: a point with color blue at (5,5)
  _01111: a point with color blue at (8,2)
diff:   ^.layer_01111.pos.i
delta: (9,9)=1 
! 21 wrong pixels (generated / expected)

TRAIN d364b489.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (0,1)
  _01: a point with color blue at (0,9)
  _011: a point with color blue at (2,7)
  _0111: a point with color blue at (3,3)
  _01111: a point with color blue at (9,4)
diff:   ^.layer_0111.pos.i  ^.layer_01.pos.i
delta: (6,0)=1  (6,7)=1 
! 24 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (0,1)
  _01: a point with color blue at (0,9)
  _011: a point with color blue at (2,7)
  _0111: a point with color blue at (6,0)
  _01111: a point with color blue at (9,4)
diff:   ^.layer_0111.pos.i  ^.layer_01.pos.i
delta: (3,3)=1  (6,7)=1 
! 24 wrong pixels (generated / expected)

TEST d364b489.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 24.7 sec (24.7 sec/task)
bits-train-error = 6460.7 bits (6460.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-69] Checking task d406998b.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 9566.8 = 9575.8
DL output with Mo: L = 9.0 + 9566.8 = 9575.8
DL input+output M: L = 17.9 + 19133.7 = 19151.6

# learning a model for train pairs
2.000	
1.854	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.771	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.703	OUT DEF: ^.size=^.size
1.660	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.640	IN  DEF: ^.layer_0.shape.color=grey
1.621	IN  DEF: ^.layer_01.shape.color=grey
1.602	IN  DEF: ^.layer_011.shape.color=grey
1.574	IN  DEF: ^.layer_011.shape.mask=Odd Checkboard
1.547	IN  DEF: ^.layer_0.shape.mask=Even Checkboard
1.529	IN  OBJECT at ^.layer_0111: a point with color ? at ?
1.494	OUT OBJECT at ^.layer_0: ^.layer_0111.shape at ?
1.460	OUT OBJECT at ^.layer_00: ^.layer_0111.shape at ?
1.425	OUT OBJECT at ^.layer_001: ^.layer_0111.shape at ?
1.390	OUT OBJECT at ^.layer_0011: ^.layer_0111.shape at ?
1.355	OUT OBJECT at ^.layer_00111: ^.layer_0111.shape at ?
1.339	OUT OBJECT at ^.layer_01: a point with color ? at ?
1.320	OUT DEF: ^.layer_01.shape.color=green
1.304	OUT OBJECT at ^.layer_011: a point with color ? at ?
1.285	OUT DEF: ^.layer_011.shape.color=green
1.269	OUT OBJECT at ^.layer_0111: a point with color ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: ^.layer_0111.shape at ?
  _001: ^.layer_0111.shape at ?
  _0011: ^.layer_0111.shape at ?
  _00111: ^.layer_0111.shape at ?
  _0: ^.layer_0111.shape at ?
  _01: a point with color green at ?
  _011: a point with color green at ?
  _0111: a point with color ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color grey and mask Even Checkboard at ?
  _01: a rectangle with size ? and color grey and mask ? at ?
  _011: a rectangle with size ? and color grey and mask Odd Checkboard at ?
  _0111: a point with color ? at ?

DL input  with Mi: L = 89.3 + 5626.0 = 5715.3
DL output with Mo: L = 97.9 + 6335.3 = 6433.2
DL input+output M: L = 187.2 + 11961.4 = 12148.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,10) and color black and layers
  _0: a rectangle with size (2,3) and color grey and mask Even Checkboard at (0,0)
  _01: a rectangle with size (3,3) and color grey and mask ..x|.x.|x.. at (0,3)
  _011: a rectangle with size (2,3) and color grey and mask Odd Checkboard at (1,6)
  _0111: a point with color grey at (0,9)
diff: 
delta:
   (104.0 bits)
data: a background with size (3,10) and color black and layers
  _00: a point with color grey at (0,0)
  _001: a point with color grey at (0,2)
  _0011: a point with color grey at (1,4)
  _00111: a point with color grey at (2,6)
  _0: a point with color grey at (2,8)
  _01: a point with color green at (0,5)
  _011: a point with color green at (0,9)
  _0111: a point with color green at (1,1)
diff: 
delta: (1,7)=3  (2,3)=3 
   (114.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,10) and color black and layers
  _0: a rectangle with size (2,3) and color grey and mask Even Checkboard at (0,0)
  _01: a rectangle with size (3,3) and color grey and mask ..x|.x.|x.. at (0,3)
  _011: a rectangle with size (2,3) and color grey and mask Odd Checkboard at (1,6)
  _0111: a point with color grey at (0,9)
diff: 
delta:
! 9 wrong pixels (generated / expected)

TRAIN d406998b.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,12) and color black and layers
  _0: a rectangle with size (2,3) and color grey and mask Even Checkboard at (0,6)
  _01: a rectangle with size (3,3) and color grey and mask x..|.x.|..x at (0,3)
  _011: a rectangle with size (2,3) and color grey and mask Odd Checkboard at (1,9)
  _0111: a point with color grey at (0,1)
diff: 
delta: (1,0)=5# (2,2)=5#
   (143.6 bits)
data: a background with size (3,12) and color black and layers
  _00: a point with color grey at (0,6)
  _001: a point with color grey at (0,8)
  _0011: a point with color grey at (1,0)
  _00111: a point with color grey at (1,4)
  _0: a point with color grey at (1,10)
  _01: a point with color green at (0,1)
  _011: a point with color green at (0,3)
  _0111: a point with color green at (1,7)
diff: 
delta: (2,2)=5# (2,5)=3  (2,9)=3  (2,11)=3 
   (153.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,12) and color black and layers
  _0: a rectangle with size (2,3) and color grey and mask Even Checkboard at (0,6)
  _01: a rectangle with size (3,3) and color grey and mask x..|.x.|..x at (0,3)
  _011: a rectangle with size (2,3) and color grey and mask Odd Checkboard at (1,9)
  _0111: a point with color grey at (0,1)
diff: 
delta: (1,0)=5# (2,2)=5#
! 13 wrong pixels (generated / expected)

TRAIN d406998b.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,13) and color black and layers
  _0: a rectangle with size (2,2) and color grey and mask Even Checkboard at (0,11)
  _01: a rectangle with size (3,5) and color grey and mask ..x.x|.x.x.|x.... at (0,3)
  _011: a rectangle with size (2,3) and color grey and mask Odd Checkboard at (1,8)
  _0111: a point with color grey at (0,2)
diff: 
delta: (1,0)=5# (2,1)=5#
   (150.8 bits)
data: a background with size (3,13) and color black and layers
  _00: a point with color grey at (0,5)
  _001: a point with color grey at (0,7)
  _0011: a point with color grey at (0,11)
  _00111: a point with color grey at (1,9)
  _0: a point with color grey at (2,1)
  _01: a point with color green at (0,2)
  _011: a point with color green at (1,0)
  _0111: a point with color green at (1,4)
diff: 
delta: (1,6)=3  (1,12)=3  (2,3)=5# (2,8)=3  (2,10)=3 
   (173.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,13) and color black and layers
  _0: a rectangle with size (2,2) and color grey and mask Even Checkboard at (0,11)
  _01: a rectangle with size (3,5) and color grey and mask ..x.x|.x.x.|x.... at (0,3)
  _011: a rectangle with size (2,3) and color grey and mask Odd Checkboard at (1,8)
  _0111: a point with color grey at (0,2)
diff: 
delta: (1,0)=5# (2,1)=5#
! 14 wrong pixels (generated / expected)

TRAIN d406998b.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (3,14) and color black and layers
  _0: a rectangle with size (2,5) and color grey and mask Even Checkboard at (0,7)
  _01: a rectangle with size (3,3) and color grey and mask ..x|.x.|x.. at (0,3)
  _011: a rectangle with size (2,2) and color grey and mask Odd Checkboard at (1,12)
  _0111: a point with color grey at (0,2)
diff: 
delta: (1,0)=5# (2,1)=5# (2,6)=5#
   (164.2 bits)
data: a background with size (3,14) and color black and layers
  _00: a point with color grey at (0,2)
  _001: a point with color grey at (1,0)
  _0011: a point with color grey at (1,4)
  _00111: a point with color grey at (1,8)
  _0: a point with color grey at (1,10)
  _01: a point with color green at (0,5)
  _011: a point with color green at (0,7)
  _0111: a point with color green at (0,9)
diff: 
delta: (0,11)=3  (1,13)=3  (2,1)=3  (2,3)=3  (2,6)=5# (2,12)=5#
   (192.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,14) and color black and layers
  _0: a rectangle with size (2,5) and color grey and mask Even Checkboard at (0,7)
  _01: a rectangle with size (3,3) and color grey and mask ..x|.x.|x.. at (0,3)
  _011: a rectangle with size (2,2) and color grey and mask Odd Checkboard at (1,12)
  _0111: a point with color grey at (0,2)
diff: 
delta: (1,0)=5# (2,1)=5# (2,6)=5#
! 15 wrong pixels (generated / expected)

TRAIN d406998b.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,17) and color black and layers
  _0: a rectangle with size (2,3) and color grey and mask Even Checkboard at (0,7)
  _01: a rectangle with size (3,4) and color grey and mask ...x|x.x.|.x.. at (0,0)
  _011: a rectangle with size (2,3) and color grey and mask Odd Checkboard at (1,4)
  _0111: a point with color grey at (0,12)
diff: 
delta: (0,14)=5# (1,11)=5# (1,15)=5# (2,10)=5# (2,13)=5# (2,16)=5#
! 18 wrong pixels (generated / expected)

TEST d406998b.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 23.3 sec (23.3 sec/task)
bits-train-error = 6335.3 bits (6335.3 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-68] Checking task d43fd935.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 7070.7 = 7079.7
DL output with Mo: L = 9.0 + 10887.6 = 10896.6
DL input+output M: L = 17.9 + 17958.3 = 17976.2

# learning a model for train pairs
2.000	
1.794	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.593	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.412	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
1.324	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.271	OUT DEF: ^.size=^.size
1.241	OUT DEF: ^.layer_01=^.layer_0
1.226	IN  OBJECT at ^.layer_00: a point with color ? at ?
1.202	OUT OBJECT at ^.layer_00: ^.layer_00.shape at ?
1.177	OUT OBJECT at ^.layer_0111: ^.layer_00.shape at ?
1.147	OUT DEF: ^.layer_00=^.layer_00
1.131	IN  OBJECT at ^.layer_001: a point with color ? at ?
1.115	IN  OBJECT at ^.layer_0011: a point with color ? at ?
1.097	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.084	OUT DEF: ^.layer_011.shape.color=^.layer_001.shape.color
1.072	OUT DEF: ^.layer_0.shape.color=^.layer_00.shape.color
1.052	IN  DEF: ^.layer_0.shape.color=green
1.042	IN  DEF: ^.layer_0.shape.mask=Full
1.036	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
1.029	IN  DEF: ^.color=black
1.024	IN  DEF: ^.size=(?,?)
0.987	IN  DEF: ^.size.i=10
0.950	IN  DEF: ^.size.j=10
0.945	IN  DEF: ^.layer_00.pos=(?,?)
0.940	IN  DEF: ^.layer_001.pos=(?,?)
0.935	IN  DEF: ^.layer_0011.pos=(?,?)
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: ^.layer_00
  _0: a rectangle with size ? and color ^.layer_00.shape.color and mask ^.layer_0.shape.mask at ?
  _01: ^.layer_0
  _011: a rectangle with size ? and color ^.layer_001.shape.color and mask ? at ?
  _0111: ^.layer_00.shape at ?
WHERE (Mi)
a background with size (10,10) and color black and layers
  _00: a point with color ? at (?,?)
  _001: a point with color ? at (?,?)
  _0011: a point with color ? at (?,?)
  _0: a rectangle with size ? and color green and mask Full at ?
  _01: a point with color ? at ?

DL input  with Mi: L = 105.5 + 4125.6 = 4231.2
DL output with Mo: L = 68.8 + 3606.8 = 3675.6
DL input+output M: L = 174.4 + 7732.4 = 7906.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _00: a point with color blue at (0,0)
  _001: a point with color pink at (1,8)
  _0011: a point with color blue at (3,8)
  _0: a rectangle with size (2,2) and color green and mask Full at (3,2)
  _01: a point with color pink at (6,7)
diff: 
delta: (7,6)=6  (8,2)=6  (9,4)=1 
   (138.3 bits)
data: a background with size (10,10) and color black and layers
  _00: a point with color blue at (0,0)
  _0: a rectangle with size (1,5) and color blue and mask Full at (3,4)
  _01: a rectangle with size (2,2) and color green and mask Full at (3,2)
  _011: a rectangle with size (4,1) and color pink and mask Full at (5,2)
  _0111: a point with color blue at (9,4)
diff: 
delta: (1,8)=6  (6,7)=6  (7,6)=6 
   (116.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _00: a point with color blue at (0,0)
  _001: a point with color pink at (1,8)
  _0011: a point with color blue at (3,8)
  _0: a rectangle with size (2,2) and color green and mask Full at (3,2)
  _01: a point with color pink at (6,7)
diff: 
delta: (7,6)=6  (8,2)=6  (9,4)=1 
! 16 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _00: a point with color pink at (1,8)
  _001: a point with color blue at (0,0)
  _0011: a point with color blue at (3,8)
  _0: a rectangle with size (2,2) and color green and mask Full at (3,2)
  _01: a point with color pink at (6,7)
diff: 
delta: (7,6)=6  (8,2)=6  (9,4)=1 
! 16 wrong pixels (generated / expected)

TRAIN d43fd935.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _00: a point with color orange at (0,1)
  _001: a point with color cyan at (0,6)
  _0011: a point with color orange at (2,3)
  _0: a rectangle with size (2,2) and color green and mask Full at (2,5)
  _01: a point with color cyan at (2,9)
diff: 
delta: (5,1)=8  (6,8)=8  (7,3)=8  (8,1)=7# (9,5)=7# (9,9)=7#
   (196.6 bits)
data: a background with size (10,10) and color black and layers
  _00: a point with color orange at (0,1)
  _0: a rectangle with size (6,1) and color orange and mask Full at (4,5)
  _01: a rectangle with size (2,2) and color green and mask Full at (2,5)
  _011: a rectangle with size (3,4) and color cyan and mask x...|x...|xxxx at (0,6)
  _0111: a point with color orange at (2,3)
diff: 
delta: (2,4)=7# (5,1)=8  (6,8)=8  (7,3)=8  (8,1)=7# (9,9)=7#
   (191.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _00: a point with color orange at (0,1)
  _001: a point with color cyan at (0,6)
  _0011: a point with color orange at (2,3)
  _0: a rectangle with size (2,2) and color green and mask Full at (2,5)
  _01: a point with color cyan at (2,9)
diff: 
delta: (5,1)=8  (6,8)=8  (7,3)=8  (8,1)=7# (9,5)=7# (9,9)=7#
! 21 wrong pixels (generated / expected)

TRAIN d43fd935.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _00: a point with color blue at (2,1)
  _001: a point with color blue at (1,4)
  _0011: a point with color blue at (5,9)
  _0: a rectangle with size (2,2) and color green and mask Full at (6,4)
  _01: a point with color blue at (9,1)
diff: 
delta:
   (77.6 bits)
data: a background with size (10,10) and color black and layers
  _00: a point with color blue at (2,1)
  _0: a rectangle with size (5,1) and color blue and mask Full at (1,4)
  _01: a rectangle with size (2,2) and color green and mask Full at (6,4)
  _011: a rectangle with size (1,1) and color blue and mask Full at (5,9)
  _0111: a point with color blue at (9,1)
diff: 
delta:
   (52.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _00: a point with color blue at (1,4)
  _001: a point with color blue at (2,1)
  _0011: a point with color blue at (5,9)
  _0: a rectangle with size (2,2) and color green and mask Full at (6,4)
  _01: a point with color blue at (9,1)
diff: 
delta:
! 11 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _00: a point with color blue at (2,1)
  _001: a point with color blue at (1,4)
  _0011: a point with color blue at (5,9)
  _0: a rectangle with size (2,2) and color green and mask Full at (6,4)
  _01: a point with color blue at (9,1)
diff: 
delta:
! 11 wrong pixels (generated / expected)

TRAIN d43fd935.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _00: a point with color red at (0,3)
  _001: a point with color red at (1,0)
  _0011: a point with color red at (2,7)
  _0: a rectangle with size (2,2) and color green and mask Full at (6,2)
  _01: a point with color pink at (3,0)
diff: 
delta: (4,7)=6  (6,0)=6  (8,7)=2  (9,3)=6  (9,5)=6 
! 17 wrong pixels (generated / expected)

TEST d43fd935.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.7 sec (25.7 sec/task)
bits-train-error = 3606.8 bits (3606.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-67] Checking task d4469b4b.json: 7 train, 2 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 13954.3 = 13963.2
DL output with Mo: L = 9.0 + 6062.6 = 6071.6
DL input+output M: L = 17.9 + 20016.9 = 20034.8

# learning a model for train pairs
2.000	
1.483	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.045	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.010	OUT DEF: ^.layer_0.shape.color=grey
0.990	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.973	OUT DEF: ^.color=black
0.959	OUT DEF: ^.size=(?,?)
0.896	OUT DEF: ^.size.i=3
0.833	OUT DEF: ^.size.j=3
0.818	OUT DEF: ^.layer_0.pos=(?,?)
0.785	OUT DEF: ^.layer_0.pos.i=0
0.751	OUT DEF: ^.layer_0.pos.j=0
0.737	OUT DEF: ^.layer_0.shape.size=(?,?)
0.674	OUT DEF: ^.layer_0.shape.size.i=3
0.611	OUT DEF: ^.layer_0.shape.size.j=3
0.604	IN  DEF: ^.layer_0.pos=(?,?)
0.598	IN  DEF: ^.size=(?,?)
0.563	IN  DEF: ^.size.i=5
0.529	IN  DEF: ^.size.j=5
0.522	IN  DEF: ^.layer_0.shape.size=(?,?)
0.516	IN  DEF: ^.layer_01.pos=(?,?)
0.510	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask ? at (0,0)
WHERE (Mi)
a background with size (5,5) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 78.5 + 4983.2 = 5061.8
DL output with Mo: L = 50.1 + 844.1 = 894.3
DL input+output M: L = 128.6 + 5827.4 = 5956.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (4,3) and color red and mask ..x|.x.|.xx|xx. at (1,2)
  _01: a rectangle with size (3,2) and color red and mask Even Checkboard at (0,0)
diff: 
delta:
   (68.7 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask xxx|.x.|.x. at (0,0)
diff: 
delta:
   (12.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (4,3) and color red and mask ..x|.x.|.xx|xx. at (1,2)
  _01: a rectangle with size (3,2) and color red and mask Even Checkboard at (0,0)
diff: 
delta:
! 4 wrong pixels (generated / expected)

TRAIN d4469b4b.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (1,1) and color blue and mask Full at (4,4)
  _01: a rectangle with size (4,4) and color blue and mask .xxx|x.xx|x.x.|...x at (1,1)
diff: 
delta:
   (64.0 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask .x.|xxx|.x. at (0,0)
diff: 
delta:
   (12.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (1,1) and color blue and mask Full at (4,4)
  _01: a rectangle with size (4,4) and color blue and mask .xxx|x.xx|x.x.|...x at (1,1)
diff: 
delta:
! 4 wrong pixels (generated / expected)

TRAIN d4469b4b.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (4,5) and color green and mask ...xx|.xx..|.x.x.|x.xx. at (1,0)
  _01: a rectangle with size (1,1) and color green and mask Full at (0,0)
diff: 
delta:
   (68.6 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask ..x|..x|xxx at (0,0)
diff: 
delta:
   (12.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (4,5) and color green and mask ...xx|.xx..|.x.x.|x.xx. at (1,0)
  _01: a rectangle with size (1,1) and color green and mask Full at (0,0)
diff: 
delta:
! 4 wrong pixels (generated / expected)

TRAIN d4469b4b.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (5,2) and color blue and mask x.|x.|xx|.x|x. at (0,0)
  _01: a rectangle with size (5,3) and color blue and mask x..|.xx|.x.|.x.|..x at (0,2)
diff: 
delta:
   (80.2 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask .x.|xxx|.x. at (0,0)
diff: 
delta:
   (12.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (5,2) and color blue and mask x.|x.|xx|.x|x. at (0,0)
  _01: a rectangle with size (5,3) and color blue and mask x..|.xx|.x.|.x.|..x at (0,2)
diff: 
delta:
! 4 wrong pixels (generated / expected)

TRAIN d4469b4b.json/4: 0 - (FAILURE)

## instance 5

> Input and output best reading:
data: a background with size (5,5) and color red and layers
  _0: a rectangle with size (5,1) and color red and mask Full at (0,0)
  _01: a rectangle with size (5,4) and color black and mask x.x.|xxx.|.xxx|xx..|..x. at (0,1)
diff: 
delta:
   (79.8 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask xxx|.x.|.x. at (0,0)
diff: 
delta:
   (12.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color red and layers
  _0: a rectangle with size (5,1) and color red and mask Full at (0,0)
  _01: a rectangle with size (5,4) and color black and mask x.x.|xxx.|.xxx|xx..|..x. at (0,1)
diff: 
delta:
! 4 wrong pixels (generated / expected)

TRAIN d4469b4b.json/5: 0 - (FAILURE)

## instance 6

> Input and output best reading:
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (5,5) and color red and mask .x.x.|.xxx.|.xx.x|xxx..|..x.. at (0,0)
  _01: a rectangle with size (1,1) and color red and mask Full at (4,4)
diff: 
delta:
   (74.3 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask xxx|.x.|.x. at (0,0)
diff: 
delta:
   (12.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (5,5) and color red and mask .x.x.|.xxx.|.xx.x|xxx..|..x.. at (0,0)
  _01: a rectangle with size (1,1) and color red and mask Full at (4,4)
diff: 
delta:
! 4 wrong pixels (generated / expected)

TRAIN d4469b4b.json/6: 0 - (FAILURE)

## instance 7

> Input and output best reading:
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (5,3) and color green and mask .x.|xx.|.x.|..x|xxx at (0,0)
  _01: a rectangle with size (1,1) and color green and mask Full at (0,3)
diff: 
delta:
   (62.8 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask ..x|..x|xxx at (0,0)
diff: 
delta:
   (12.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (5,3) and color green and mask .x.|xx.|.x.|..x|xxx at (0,0)
  _01: a rectangle with size (1,1) and color green and mask Full at (0,3)
diff: 
delta:
! 4 wrong pixels (generated / expected)

TRAIN d4469b4b.json/7: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (5,5) and color blue and mask xxxx.|..x.x|.x...|.x...|..x.. at (0,0)
  _01: a rectangle with size (1,1) and color blue and mask Full at (3,4)
diff: 
delta:
! 4 wrong pixels (generated / expected)

TEST d4469b4b.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,4) and color green and mask x.xx|.x.. at (0,1)
  _01: a rectangle with size (2,1) and color green and mask Full at (3,4)
diff: 
delta: (2,0)=3  (3,2)=3 
! 4 wrong pixels (generated / expected)

TEST d4469b4b.json/2: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 8.5 sec (8.5 sec/task)
bits-train-error = 844.1 bits (844.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-66] Checking task d4a91cb9.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1869.4 = 1878.4
DL output with Mo: L = 9.0 + 9074.0 = 9082.9
DL input+output M: L = 17.9 + 10943.4 = 10961.3

# learning a model for train pairs
2.000	
1.468	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.399	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.315	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.242	IN  DEF: ^.layer_0.shape.color=cyan
1.168	IN  DEF: ^.layer_01.shape.color=red
1.103	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.038	OUT DEF: ^.size=^.size
1.008	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
0.972	OUT DEF: ^.layer_011=^.layer_0
0.939	OUT OBJECT at ^.layer_0111: ^.layer_01.shape at ?
0.903	OUT DEF: ^.layer_0111=^.layer_01
0.879	IN  DEF: ^.color=black
0.860	IN  DEF: ^.size=(?,?)
0.841	IN  DEF: ^.layer_0.pos=(?,?)
0.823	IN  DEF: ^.layer_01.pos=(?,?)
0.807	OUT DEF: ^.layer_0.shape.color=yellow
0.792	OUT DEF: ^.layer_01.shape.color=yellow
0.784	OUT DEF: ^.layer_0.shape.mask=Full
0.777	OUT DEF: ^.layer_01.shape.mask=Full
0.772	OUT DEF: ^.color=black
0.768	OUT DEF: ^.layer_0.pos=(?,?)
0.752	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.j
0.748	OUT DEF: ^.layer_0.shape.size=(?,?)
0.740	OUT DEF: ^.layer_0.shape.size.j=1
0.737	OUT DEF: ^.layer_01.pos=(?,?)
0.721	OUT DEF: ^.layer_01.pos.i=^.layer_01.pos.i
0.717	OUT DEF: ^.layer_01.shape.size=(?,?)
0.710	OUT DEF: ^.layer_01.shape.size.i=1

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,1) and color yellow and mask Full at (?,^.layer_0.pos.j)
  _01: a rectangle with size (1,?) and color yellow and mask Full at (^.layer_01.pos.i,?)
  _011: ^.layer_0
  _0111: ^.layer_01
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a point with color cyan at (?,?)
  _01: a point with color red at (?,?)

DL input  with Mi: L = 49.4 + 1114.4 = 1163.8
DL output with Mo: L = 73.1 + 745.7 = 818.8
DL input+output M: L = 122.6 + 1860.1 = 1982.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,12) and color black and layers
  _0: a point with color cyan at (2,1)
  _01: a point with color red at (8,9)
diff: 
delta:
   (37.6 bits)
data: a background with size (10,12) and color black and layers
  _0: a rectangle with size (6,1) and color yellow and mask Full at (3,1)
  _01: a rectangle with size (1,8) and color yellow and mask Full at (8,1)
  _011: a point with color cyan at (2,1)
  _0111: a point with color red at (8,9)
diff: 
delta:
   (25.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,12) and color black and layers
  _0: a point with color cyan at (2,1)
  _01: a point with color red at (8,9)
diff: 
delta:
! 15 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,12) and color black and layers
  _0: a point with color red at (8,9)
  _01: a point with color cyan at (2,1)
diff:   ^.layer_01.shape.color  ^.layer_0.shape.color
delta:
! 17 wrong pixels (generated / expected)

TRAIN d4a91cb9.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (8,11) and color black and layers
  _0: a point with color cyan at (1,8)
  _01: a point with color red at (5,1)
diff: 
delta:
   (35.8 bits)
data: a background with size (8,11) and color black and layers
  _0: a rectangle with size (4,1) and color yellow and mask Full at (2,8)
  _01: a rectangle with size (1,7) and color yellow and mask Full at (5,2)
  _011: a point with color cyan at (1,8)
  _0111: a point with color red at (5,1)
diff: 
delta:
   (23.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,11) and color black and layers
  _0: a point with color cyan at (1,8)
  _01: a point with color red at (5,1)
diff: 
delta:
! 14 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (8,11) and color black and layers
  _0: a point with color red at (5,1)
  _01: a point with color cyan at (1,8)
diff:   ^.layer_01.shape.color  ^.layer_0.shape.color
delta:
! 13 wrong pixels (generated / expected)

TRAIN d4a91cb9.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (12,11) and color black and layers
  _0: a point with color cyan at (10,2)
  _01: a point with color red at (1,8)
diff: 
delta:
   (38.1 bits)
data: a background with size (12,11) and color black and layers
  _0: a rectangle with size (9,1) and color yellow and mask Full at (1,2)
  _01: a rectangle with size (1,6) and color yellow and mask Full at (1,2)
  _011: a point with color cyan at (10,2)
  _0111: a point with color red at (1,8)
diff: 
delta:
   (25.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,11) and color black and layers
  _0: a point with color cyan at (10,2)
  _01: a point with color red at (1,8)
diff: 
delta:
! 16 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,11) and color black and layers
  _0: a point with color red at (1,8)
  _01: a point with color cyan at (10,2)
diff:   ^.layer_01.shape.color  ^.layer_0.shape.color
delta:
! 18 wrong pixels (generated / expected)

TRAIN d4a91cb9.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,13) and color black and layers
  _0: a point with color cyan at (8,3)
  _01: a point with color red at (2,11)
diff: 
delta:
! 17 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,13) and color black and layers
  _0: a point with color red at (2,11)
  _01: a point with color cyan at (8,3)
diff:   ^.layer_01.shape.color  ^.layer_0.shape.color
delta:
! 17 wrong pixels (generated / expected)

TEST d4a91cb9.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.5 sec (0.5 sec/task)
bits-train-error = 745.7 bits (745.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-65] Checking task d4f3cd78.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 7387.1 = 7396.1
DL output with Mo: L = 9.0 + 14418.4 = 14427.4
DL input+output M: L = 17.9 + 21805.5 = 21823.4

# learning a model for train pairs
2.000	
1.242	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.783	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.380	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.353	OUT DEF: ^.size=^.size
0.338	OUT DEF: ^.layer_0=^.layer_0
0.326	IN  DEF: ^.layer_0.shape.color=grey
0.319	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.313	OUT DEF: ^.layer_01.shape.color=cyan
0.307	OUT DEF: ^.layer_011.shape.color=cyan
0.302	IN  DEF: ^.color=black
0.299	OUT DEF: ^.layer_01.shape.mask=Full
0.296	OUT DEF: ^.layer_011.shape.mask=Full
0.293	IN  DEF: ^.size=(?,?)
0.269	IN  DEF: ^.size.i=10
0.246	IN  DEF: ^.size.j=10
0.243	IN  DEF: ^.layer_0.pos=(?,?)
0.231	IN  DEF: ^.layer_0.pos.j=2
0.228	IN  DEF: ^.layer_0.shape.size=(?,?)
0.208	IN  DEF: ^.layer_0.shape.size.j=6
0.206	OUT DEF: ^.color=black
0.204	OUT DEF: ^.layer_01.pos=(?,?)
0.198	OUT DEF: ^.layer_01.pos.j=3
0.192	OUT DEF: ^.layer_01.pos.i=^.layer_0.pos.i + 1
0.191	OUT DEF: ^.layer_01.shape.size=(?,?)
0.182	OUT DEF: ^.layer_01.shape.size.j=4
0.175	OUT DEF: ^.layer_01.shape.size.i=^.layer_0.shape.size.i - 2
0.173	OUT DEF: ^.layer_011.pos=(?,?)
0.167	OUT DEF: ^.layer_011.pos.j=5
0.166	OUT DEF: ^.layer_011.shape.size=(?,?)
0.162	OUT DEF: ^.layer_011.shape.size.j=1

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: a rectangle with size (^.layer_0.shape.size.i - 2,4) and color cyan and mask Full at (^.layer_0.pos.i + 1,3)
  _011: a rectangle with size (?,1) and color cyan and mask Full at (?,5)
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (?,6) and color grey and mask ? at (?,2)

DL input  with Mi: L = 59.1 + 958.6 = 1017.7
DL output with Mo: L = 96.4 + 258.9 = 355.3
DL input+output M: L = 155.5 + 1217.5 = 1373.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,6) and color grey and mask xxxxxx|x....x|x....x|x....x|x....x|xxx.xx at (2,2)
diff: 
delta:
   (51.2 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,6) and color grey and mask xxxxxx|x....x|x....x|x....x|x....x|xxx.xx at (2,2)
  _01: a rectangle with size (4,4) and color cyan and mask Full at (3,3)
  _011: a rectangle with size (7,1) and color cyan and mask Full at (3,5)
diff: 
delta:
   (12.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,6) and color grey and mask xxxxxx|x....x|x....x|x....x|x....x|xxx.xx at (2,2)
diff: 
delta:
! 5 wrong pixels (generated / expected)

TRAIN d4f3cd78.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,6) and color grey and mask xxx.xx|x....x|x....x|x....x|xxxxxx at (5,2)
diff: 
delta:
   (44.7 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,6) and color grey and mask xxx.xx|x....x|x....x|x....x|xxxxxx at (5,2)
  _01: a rectangle with size (3,4) and color cyan and mask Full at (6,3)
  _011: a rectangle with size (9,1) and color cyan and mask Full at (0,5)
diff: 
delta:
   (13.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,6) and color grey and mask xxx.xx|x....x|x....x|x....x|xxxxxx at (5,2)
diff: 
delta:
! 4 wrong pixels (generated / expected)

TRAIN d4f3cd78.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,5) and color grey and mask xxxxx|x...x|x...x|x....|x...x|xxxxx at (2,2)
diff:   ^.layer_0.shape.size.j
delta:
! 5 wrong pixels (generated / expected)

TEST d4f3cd78.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.4 sec (0.4 sec/task)
bits-train-error = 258.9 bits (258.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-64] Checking task d511f180.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 5885.3 = 5894.3
DL output with Mo: L = 9.0 + 5885.3 = 5894.3
DL input+output M: L = 17.9 + 11770.6 = 11788.5

# learning a model for train pairs
2.000	
1.887	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.775	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.707	OUT DEF: ^.size=^.size
1.659	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
1.620	OUT DEF: ^.layer_0.pos=^.layer_0.pos
1.593	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
1.575	OUT OBJECT at ^.layer_01: a point with color ? at ?
1.555	OUT OBJECT at ^.layer_011: a point with color ? at ?
1.535	OUT OBJECT at ^.layer_0111: a point with color ? at ?
1.516	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.452	OUT DEF: ^.layer_01=^.layer_01
1.429	OUT DEF: ^.layer_0111.shape.color=red
1.407	OUT OBJECT at ^.layer_01111: a point with color ? at ?
1.387	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.324	OUT DEF: ^.layer_011=^.layer_011
1.304	IN  OBJECT at ^.layer_0111: a point with color ? at ?
1.265	OUT DEF: ^.layer_01111.pos=^.layer_0111.pos
1.254	OUT DEF: ^.layer_0.shape.color=cyan
1.231	IN  DEF: ^.layer_0.shape.color=grey
1.225	OUT DEF: ^.layer_0111.pos=(?,?)
1.209	OUT DEF: ^.layer_0111.pos.i=2
1.195	OUT DEF: ^.layer_0111.pos.j=^.layer_0111.pos.j - ^.layer_01.pos.j
1.189	IN  DEF: ^.size=(?,?)
1.183	IN  DEF: ^.layer_0.pos=(?,?)
1.177	IN  DEF: ^.layer_0.shape.size=(?,?)
1.156	IN  DEF: ^.layer_0.shape.size.i=2
1.150	IN  DEF: ^.layer_01.pos=(?,?)
1.134	IN  DEF: ^.layer_01.pos.i=(0)
1.128	IN  DEF: ^.layer_011.pos=(?,?)
1.122	IN  DEF: ^.layer_0111.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ^.layer_0.shape.size and color cyan and mask ^.layer_0.shape.mask at ^.layer_0.pos
  _01: ^.layer_01
  _011: ^.layer_011
  _0111: a point with color red at (2,^.layer_0111.pos.j - ^.layer_01.pos.j)
  _01111: a point with color ? at ^.layer_0111.pos
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _0: a rectangle with size (2,?) and color grey and mask ? at (?,?)
  _01: a point with color ? at ((0),?)
  _011: a point with color ? at (?,?)
  _0111: a point with color ? at (?,?)

DL input  with Mi: L = 96.1 + 4292.9 = 4389.0
DL output with Mo: L = 83.0 + 2139.7 = 2222.8
DL input+output M: L = 179.1 + 6432.6 = 6611.7

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (5,5) and color cyan and layers
  _0: a rectangle with size (2,4) and color grey and mask xx.x|.xxx at (1,0)
  _01: a point with color red at (0,0)
  _011: a point with color orange at (0,1)
  _0111: a point with color yellow at (1,4)
diff: 
delta: (1,2)=6  (2,4)=2  (3,2)=4  (3,3)=3  (3,4)=6  (4,0)=6  (4,1)=5# (4,2)=1  (4,3)=9# (4,4)=3 
   (254.6 bits)
data: a background with size (5,5) and color grey and layers
  _0: a rectangle with size (2,4) and color cyan and mask xx.x|.xxx at (1,0)
  _01: a point with color red at (0,0)
  _011: a point with color orange at (0,1)
  _0111: a point with color red at (2,4)
  _01111: a point with color yellow at (1,4)
diff: 
delta: (1,2)=6  (3,2)=4  (3,3)=3  (3,4)=6  (4,0)=6  (4,1)=8  (4,2)=1  (4,3)=9# (4,4)=3 
   (171.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color cyan and layers
  _0: a rectangle with size (2,4) and color grey and mask xx.x|.xxx at (1,0)
  _01: a point with color red at (0,0)
  _011: a point with color orange at (0,1)
  _0111: a point with color pink at (1,2)
diff: 
delta: (1,4)=4  (2,4)=2  (3,2)=4  (3,3)=3  (3,4)=6  (4,0)=6  (4,1)=5# (4,2)=1  (4,3)=9# (4,4)=3 
! 17 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,5) and color cyan and layers
  _0: a rectangle with size (2,4) and color grey and mask xx.x|.xxx at (1,0)
  _01: a point with color red at (0,0)
  _011: a point with color orange at (0,1)
  _0111: a point with color yellow at (1,4)
diff: 
delta: (1,2)=6  (2,4)=2  (3,2)=4  (3,3)=3  (3,4)=6  (4,0)=6  (4,1)=5# (4,2)=1  (4,3)=9# (4,4)=3 
! 16 wrong pixels (generated / expected)

TRAIN d511f180.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color yellow and layers
  _0: a rectangle with size (2,1) and color grey and mask Full at (0,1)
  _01: a point with color blue at (0,2)
  _011: a point with color green at (0,0)
  _0111: a point with color cyan at (1,2)
diff: 
delta: (2,0)=2  (2,2)=9#
   (91.9 bits)
data: a background with size (3,3) and color yellow and layers
  _0: a rectangle with size (2,1) and color cyan and mask Full at (0,1)
  _01: a point with color blue at (0,2)
  _011: a point with color green at (0,0)
  _0111: a point with color red at (2,0)
  _01111: a point with color grey at (1,2)
diff: 
delta: (2,2)=9#
   (30.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color yellow and layers
  _0: a rectangle with size (2,1) and color grey and mask Full at (0,1)
  _01: a point with color green at (0,0)
  _011: a point with color blue at (0,2)
  _0111: a point with color cyan at (1,2)
diff: 
delta: (2,0)=2  (2,2)=9#
! 5 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color yellow and layers
  _0: a rectangle with size (2,1) and color grey and mask Full at (0,1)
  _01: a point with color green at (0,0)
  _011: a point with color blue at (0,2)
  _0111: a point with color red at (2,0)
diff: 
delta: (1,2)=8  (2,2)=9#
! 4 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color yellow and layers
  _0: a rectangle with size (2,1) and color grey and mask Full at (0,1)
  _01: a point with color blue at (0,2)
  _011: a point with color green at (0,0)
  _0111: a point with color cyan at (1,2)
diff: 
delta: (2,0)=2  (2,2)=9#
! 4 wrong pixels (generated / expected)

TRAIN d511f180.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (2,3) and color grey and mask Odd Checkboard at (0,0)
  _01: a point with color pink at (0,0)
  _011: a point with color orange at (1,1)
  _0111: a point with color green at (0,2)
diff: 
delta: (2,2)=2 
   (82.8 bits)
data: a background with size (3,3) and color grey and layers
  _0: a rectangle with size (2,3) and color cyan and mask Odd Checkboard at (0,0)
  _01: a point with color pink at (0,0)
  _011: a point with color orange at (1,1)
  _0111: a point with color red at (2,2)
  _01111: a point with color green at (0,2)
diff: 
delta:
   (12.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (2,3) and color grey and mask Odd Checkboard at (0,0)
  _01: a point with color pink at (0,0)
  _011: a point with color green at (0,2)
  _0111: a point with color orange at (1,1)
diff: 
delta: (2,2)=2 
! 4 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (2,3) and color grey and mask Odd Checkboard at (0,0)
  _01: a point with color pink at (0,0)
  _011: a point with color orange at (1,1)
  _0111: a point with color green at (0,2)
diff: 
delta: (2,2)=2 
! 3 wrong pixels (generated / expected)

TRAIN d511f180.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,4) and color cyan and layers
  _0: a rectangle with size (2,2) and color cyan and mask Full at (0,0)
  _01: a point with color yellow at (0,2)
  _011: a point with color grey at (0,3)
  _0111: a point with color orange at (1,2)
diff:   ^.layer_0.shape.color
delta: (1,0)=3  (1,3)=5# (2,0)=3  (2,1)=7# (2,2)=1  (2,3)=9# (3,0)=6  (3,1)=4 
! 15 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (4,4) and color cyan and layers
  _0: a rectangle with size (2,2) and color cyan and mask Full at (0,0)
  _01: a point with color yellow at (0,2)
  _011: a point with color grey at (0,3)
  _0111: a point with color grey at (1,3)
diff:   ^.layer_0.shape.color
delta: (1,0)=3  (1,2)=7# (2,0)=3  (2,1)=7# (2,2)=1  (2,3)=9# (3,0)=6  (3,1)=4 
! 15 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (4,4) and color cyan and layers
  _0: a rectangle with size (2,2) and color cyan and mask Full at (0,0)
  _01: a point with color yellow at (0,2)
  _011: a point with color orange at (1,2)
  _0111: a point with color grey at (0,3)
diff:   ^.layer_0.shape.color
delta: (1,0)=3  (1,3)=5# (2,0)=3  (2,1)=7# (2,2)=1  (2,3)=9# (3,0)=6  (3,1)=4 
! 14 wrong pixels (generated / expected)

TEST d511f180.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 16.4 sec (16.4 sec/task)
bits-train-error = 2139.7 bits (2139.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-63] Checking task d5d6de2d.json: 3 train, 2 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 10952.9 = 10961.8
DL output with Mo: L = 9.0 + 4309.7 = 4318.7
DL input+output M: L = 17.9 + 15262.6 = 15280.5

# learning a model for train pairs
2.000	
1.377	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.779	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.637	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.497	OUT DEF: ^.size=^.size
0.465	OUT DEF: ^.layer_0.shape.color=green
0.449	OUT DEF: ^.layer_0.shape.mask=Full
0.436	IN  DEF: ^.layer_01.shape.color=red
0.426	OUT DEF: ^.color=black
0.416	IN  DEF: ^.layer_0.shape.color=red
0.404	IN  DEF: ^.layer_01.shape.mask=Border
0.396	OUT DEF: ^.layer_0.pos=(?,?)
0.365	OUT DEF: ^.layer_0.pos.i=^.layer_01.pos.i + 1
0.334	OUT DEF: ^.layer_0.pos.j=^.layer_01.pos.j + 1
0.326	OUT DEF: ^.layer_0.shape.size=(?,?)
0.293	OUT DEF: ^.layer_0.shape.size.i=^.layer_01.shape.size.i - 2
0.267	OUT DEF: ^.layer_0.shape.size.j=^.layer_01.shape.size.j - 2
0.263	IN  DEF: ^.color=black
0.260	IN  DEF: ^.size=(?,?)
0.257	IN  DEF: ^.layer_0.pos=(?,?)
0.254	IN  DEF: ^.layer_0.shape.size=(?,?)
0.250	IN  DEF: ^.layer_01.pos=(?,?)
0.247	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (^.layer_01.shape.size.i - 2,^.layer_01.shape.size.j - 2) and color green and mask Full at (^.layer_01.pos.i + 1,^.layer_01.pos.j + 1)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color red and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color red and mask Border at (?,?)

DL input  with Mi: L = 73.3 + 1899.6 = 1972.9
DL output with Mo: L = 81.2 + 209.0 = 290.1
DL input+output M: L = 154.5 + 2108.6 = 2263.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask Border at (1,1)
  _01: a rectangle with size (5,4) and color red and mask Border at (5,4)
diff: 
delta:
   (65.4 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,2) and color green and mask Full at (6,5)
diff: 
delta: (2,2)=3 
   (20.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,4) and color red and mask Border at (5,4)
  _01: a rectangle with size (3,3) and color red and mask Border at (1,1)
diff: 
delta:
! 6 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask Border at (1,1)
  _01: a rectangle with size (5,4) and color red and mask Border at (5,4)
diff: 
delta:
! 1 wrong pixels (generated / expected)

TRAIN d5d6de2d.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,3) and color red and mask Full at (1,4)
  _01: a rectangle with size (4,3) and color red and mask Border at (1,4)
diff: 
delta:
   (58.5 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,1) and color green and mask Full at (2,5)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,3) and color red and mask Full at (1,4)
  _01: a rectangle with size (4,3) and color red and mask Border at (1,4)
diff: 
delta:
correct output grid

TRAIN d5d6de2d.json/2: 1 1st (SUCCESS)

## instance 3

> Input and output best reading:
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (7,10)
  _01: a rectangle with size (5,5) and color red and mask Border at (1,1)
diff: 
delta:
   (66.1 bits)
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask Full at (2,2)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (7,10)
  _01: a rectangle with size (5,5) and color red and mask Border at (1,1)
diff: 
delta:
correct output grid

TRAIN d5d6de2d.json/3: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,8) and color red and mask Border at (4,1)
  _01: a rectangle with size (3,3) and color red and mask Border at (0,0)
diff: 
delta:
! 24 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask Border at (0,0)
  _01: a rectangle with size (6,8) and color red and mask Border at (4,1)
diff: 
delta:
! 1 wrong pixels (generated / expected)

TEST d5d6de2d.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (25,25) and color black and layers
  _0: a rectangle with size (4,9) and color red and mask Border at (9,15)
  _01: a rectangle with size (6,5) and color red and mask Border at (18,1)
diff: 
delta: (1,1)=2  (1,2)=2  (1,3)=2  (1,4)=2  (1,5)=2  (1,6)=2  (1,7)=2  (2,1)=2  (2,7)=2  (3,1)=2  (3,2)=2  (3,3)=2  (3,4)=2  (3,5)=2  (3,6)=2  (3,7)=2  (7,4)=2  (7,5)=2  (8,4)=2  (8,5)=2 
! 19 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (25,25) and color black and layers
  _0: a rectangle with size (6,5) and color red and mask Border at (18,1)
  _01: a rectangle with size (4,9) and color red and mask Border at (9,15)
diff: 
delta: (1,1)=2  (1,2)=2  (1,3)=2  (1,4)=2  (1,5)=2  (1,6)=2  (1,7)=2  (2,1)=2  (2,7)=2  (3,1)=2  (3,2)=2  (3,3)=2  (3,4)=2  (3,5)=2  (3,6)=2  (3,7)=2  (7,4)=2  (7,5)=2  (8,4)=2  (8,5)=2 
! 17 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (25,25) and color black and layers
  _0: a rectangle with size (4,9) and color red and mask Border at (9,15)
  _01: a rectangle with size (3,7) and color red and mask Border at (1,1)
diff: 
delta: (7,4)=2  (7,5)=2  (8,4)=2  (8,5)=2  (18,1)=2  (18,2)=2  (18,3)=2  (18,4)=2  (18,5)=2  (19,1)=2  (19,5)=2  (20,1)=2  (20,5)=2  (21,1)=2  (21,5)=2  (22,1)=2  (22,5)=2  (23,1)=2  (23,2)=2  (23,3)=2  (23,4)=2  (23,5)=2 
! 26 wrong pixels (generated / expected)

TEST d5d6de2d.json/2: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 2.0 sec (2.0 sec/task)
bits-train-error = 209.0 bits (209.0 bits/task)
acc-train-micro = 0.67 tasks (66.67%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.67
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-62] Checking task d631b094.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2231.0 = 2240.0
DL output with Mo: L = 9.0 + 649.0 = 657.9
DL input+output M: L = 17.9 + 2880.0 = 2897.9

# learning a model for train pairs
2.000	
1.750	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.265	OUT DEF: ^.color=^.layer_0.shape.color
1.191	OUT DEF: ^.size=(?,?)
1.049	OUT DEF: ^.size.i=1
1.022	IN  DEF: ^.color=black
1.000	IN  DEF: ^.size=(?,?)
0.903	IN  DEF: ^.size.i=3
0.806	IN  DEF: ^.size.j=3
0.785	IN  DEF: ^.layer_0.pos=(?,?)
0.763	IN  DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (1,?) and color ^.layer_0.shape.color and layers
WHERE (Mi)
a background with size (3,3) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 45.3 + 994.1 = 1039.4
DL output with Mo: L = 12.2 + 184.6 = 196.8
DL input+output M: L = 57.5 + 1178.7 = 1236.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask Even Checkboard at (1,0)
diff: 
delta:
   (25.7 bits)
data: a background with size (1,2) and color blue and layers
diff: 
delta:
   (4.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask Even Checkboard at (1,0)
diff: 
delta:
! size mismatch, 1x10 instead of 1x2

TRAIN d631b094.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,2) and color red and mask Odd Checkboard at (0,0)
diff: 
delta:
   (26.9 bits)
data: a background with size (1,3) and color red and layers
diff: 
delta:
   (5.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,2) and color red and mask Odd Checkboard at (0,0)
diff: 
delta:
! size mismatch, 1x10 instead of 1x3

TRAIN d631b094.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color orange and mask Full at (0,1)
diff: 
delta:
   (17.4 bits)
data: a background with size (1,1) and color orange and layers
diff: 
delta:
   (2.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color orange and mask Full at (0,1)
diff: 
delta:
! size mismatch, 1x10 instead of 1x1

TRAIN d631b094.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,2) and color cyan and mask .x|xx|x. at (0,0)
diff: 
delta:
   (29.3 bits)
data: a background with size (1,4) and color cyan and layers
diff: 
delta:
   (6.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,2) and color cyan and mask .x|xx|x. at (0,0)
diff: 
delta:
! size mismatch, 1x10 instead of 1x4

TRAIN d631b094.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask xx.|x.x|..x at (0,0)
diff: 
delta:
! size mismatch, 1x10 instead of 1x5

TEST d631b094.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.1 sec (0.1 sec/task)
bits-train-error = 184.6 bits (184.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-61] Checking task d687bc17.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 29038.0 = 29046.9
DL output with Mo: L = 9.0 + 28257.1 = 28266.0
DL input+output M: L = 17.9 + 57295.0 = 57313.0

# learning a model for train pairs
2.000	
1.775	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.566	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.363	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.160	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.977	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
0.803	OUT OBJECT at ^.layer_0111: ^.layer_01.shape at ?
0.641	IN  OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
0.490	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: ^.layer_0.shape at ?
  _0111: ^.layer_01.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 85.3 + 8425.1 = 8510.4
DL output with Mo: L = 67.9 + 5498.0 = 5566.0
DL input+output M: L = 153.3 + 13923.1 = 14076.4

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,15) and color black and layers
  _0: a rectangle with size (1,13) and color yellow and mask Full at (0,1)
  _010: a rectangle with size (8,1) and color red and mask Full at (1,0)
  _01: a rectangle with size (1,13) and color cyan and mask Full at (9,1)
  _011: a rectangle with size (8,1) and color green and mask Full at (1,14)
diff: 
delta: (2,10)=3  (3,3)=2  (4,7)=7# (5,3)=3  (6,5)=8  (7,9)=4  (7,11)=2 
   (287.6 bits)
data: a background with size (10,15) and color black and layers
  _0: a rectangle with size (8,2) and color red and mask x.|x.|xx|x.|x.|x.|xx|x. at (1,0)
  _01: a rectangle with size (8,2) and color green and mask .x|xx|.x|.x|xx|.x|.x|.x at (1,13)
  _011: a rectangle with size (1,13) and color yellow and mask Full at (0,1)
  _0111: a rectangle with size (1,13) and color cyan and mask Full at (9,1)
diff: 
delta: (1,9)=4  (8,5)=8 
   (184.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,15) and color black and layers
  _0: a rectangle with size (1,13) and color yellow and mask Full at (0,1)
  _010: a rectangle with size (1,13) and color cyan and mask Full at (9,1)
  _01: a rectangle with size (8,1) and color red and mask Full at (1,0)
  _011: a rectangle with size (8,1) and color green and mask Full at (1,14)
diff: 
delta: (2,10)=3  (3,3)=2  (4,7)=7# (5,3)=3  (6,5)=8  (7,9)=4  (7,11)=2 
! size mismatch, 10x10 instead of 10x15
>> Trial 2
data: a background with size (10,15) and color black and layers
  _0: a rectangle with size (1,13) and color yellow and mask Full at (0,1)
  _010: a rectangle with size (1,13) and color cyan and mask Full at (9,1)
  _01: a rectangle with size (8,1) and color green and mask Full at (1,14)
  _011: a rectangle with size (8,1) and color red and mask Full at (1,0)
diff: 
delta: (2,10)=3  (3,3)=2  (4,7)=7# (5,3)=3  (6,5)=8  (7,9)=4  (7,11)=2 
! size mismatch, 10x10 instead of 10x15
>> Trial 3
data: a background with size (10,15) and color black and layers
  _0: a rectangle with size (1,13) and color yellow and mask Full at (0,1)
  _010: a rectangle with size (8,1) and color red and mask Full at (1,0)
  _01: a rectangle with size (1,13) and color cyan and mask Full at (9,1)
  _011: a rectangle with size (8,1) and color green and mask Full at (1,14)
diff: 
delta: (2,10)=3  (3,3)=2  (4,7)=7# (5,3)=3  (6,5)=8  (7,9)=4  (7,11)=2 
! size mismatch, 10x10 instead of 10x15

TRAIN d687bc17.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (1,10) and color blue and mask Full at (0,1)
  _010: a rectangle with size (1,10) and color orange and mask Full at (11,1)
  _01: a rectangle with size (10,1) and color red and mask Full at (1,0)
  _011: a rectangle with size (10,1) and color yellow and mask Full at (1,11)
diff: 
delta: (2,9)=7# (3,7)=2  (4,4)=3  (6,8)=4  (8,3)=8  (9,5)=1  (9,8)=7#
   (286.6 bits)
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (2,10) and color orange and mask .......xx.|xxxxxxxxxx at (10,1)
  _01: a rectangle with size (10,1) and color yellow and mask Full at (1,11)
  _011: a rectangle with size (1,10) and color blue and mask Full at (0,1)
  _0111: a rectangle with size (10,1) and color red and mask Full at (1,0)
diff: 
delta: (1,5)=1  (3,1)=2  (6,10)=4 
   (190.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (1,10) and color blue and mask Full at (0,1)
  _010: a rectangle with size (1,10) and color orange and mask Full at (11,1)
  _01: a rectangle with size (10,1) and color red and mask Full at (1,0)
  _011: a rectangle with size (10,1) and color yellow and mask Full at (1,11)
diff: 
delta: (2,9)=7# (3,7)=2  (4,4)=3  (6,8)=4  (8,3)=8  (9,5)=1  (9,8)=7#
! size mismatch, 10x10 instead of 12x12
>> Trial 2
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (1,10) and color blue and mask Full at (0,1)
  _010: a rectangle with size (1,10) and color orange and mask Full at (11,1)
  _01: a rectangle with size (10,1) and color yellow and mask Full at (1,11)
  _011: a rectangle with size (10,1) and color red and mask Full at (1,0)
diff: 
delta: (2,9)=7# (3,7)=2  (4,4)=3  (6,8)=4  (8,3)=8  (9,5)=1  (9,8)=7#
! size mismatch, 10x10 instead of 12x12
>> Trial 3
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (1,10) and color blue and mask Full at (0,1)
  _010: a rectangle with size (10,1) and color red and mask Full at (1,0)
  _01: a rectangle with size (1,10) and color orange and mask Full at (11,1)
  _011: a rectangle with size (10,1) and color yellow and mask Full at (1,11)
diff: 
delta: (2,9)=7# (3,7)=2  (4,4)=3  (6,8)=4  (8,3)=8  (9,5)=1  (9,8)=7#
! size mismatch, 10x10 instead of 12x12

TRAIN d687bc17.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (14,11) and color black and layers
  _0: a rectangle with size (12,1) and color yellow and mask Full at (1,0)
  _010: a rectangle with size (12,1) and color cyan and mask Full at (1,10)
  _01: a rectangle with size (1,9) and color pink and mask Full at (0,1)
  _011: a rectangle with size (1,9) and color green and mask Full at (13,1)
diff: 
delta: (2,2)=2  (3,8)=6  (4,4)=8  (7,3)=4  (9,6)=8  (10,2)=8 
   (268.4 bits)
data: a background with size (14,11) and color black and layers
  _0: a rectangle with size (12,2) and color cyan and mask .x|.x|.x|xx|.x|.x|.x|.x|xx|xx|.x|.x at (1,9)
  _01: a rectangle with size (1,9) and color green and mask Full at (13,1)
  _011: a rectangle with size (12,1) and color yellow and mask Full at (1,0)
  _0111: a rectangle with size (1,9) and color pink and mask Full at (0,1)
diff: 
delta: (1,8)=6  (7,1)=4 
   (175.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,11) and color black and layers
  _0: a rectangle with size (12,1) and color yellow and mask Full at (1,0)
  _010: a rectangle with size (12,1) and color cyan and mask Full at (1,10)
  _01: a rectangle with size (1,9) and color pink and mask Full at (0,1)
  _011: a rectangle with size (1,9) and color green and mask Full at (13,1)
diff: 
delta: (2,2)=2  (3,8)=6  (4,4)=8  (7,3)=4  (9,6)=8  (10,2)=8 
! size mismatch, 10x10 instead of 14x11
>> Trial 2
data: a background with size (14,11) and color black and layers
  _0: a rectangle with size (12,1) and color yellow and mask Full at (1,0)
  _010: a rectangle with size (12,1) and color cyan and mask Full at (1,10)
  _01: a rectangle with size (1,9) and color green and mask Full at (13,1)
  _011: a rectangle with size (1,9) and color pink and mask Full at (0,1)
diff: 
delta: (2,2)=2  (3,8)=6  (4,4)=8  (7,3)=4  (9,6)=8  (10,2)=8 
! size mismatch, 10x10 instead of 14x11
>> Trial 3
data: a background with size (14,11) and color black and layers
  _0: a rectangle with size (12,1) and color yellow and mask Full at (1,0)
  _010: a rectangle with size (1,9) and color pink and mask Full at (0,1)
  _01: a rectangle with size (12,1) and color cyan and mask Full at (1,10)
  _011: a rectangle with size (1,9) and color green and mask Full at (13,1)
diff: 
delta: (2,2)=2  (3,8)=6  (4,4)=8  (7,3)=4  (9,6)=8  (10,2)=8 
! size mismatch, 10x10 instead of 14x11

TRAIN d687bc17.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,17) and color black and layers
  _0: a rectangle with size (1,15) and color yellow and mask Full at (0,1)
  _010: a rectangle with size (1,15) and color cyan and mask Full at (13,1)
  _01: a rectangle with size (12,1) and color blue and mask Full at (1,0)
  _011: a rectangle with size (12,1) and color red and mask Full at (1,16)
diff: 
delta: (2,7)=8  (2,12)=1  (3,3)=2  (3,14)=3  (5,6)=1  (5,10)=7# (5,13)=8  (7,4)=2  (9,5)=6  (9,8)=4  (9,14)=4  (10,3)=8  (10,11)=1 
! size mismatch, 10x10 instead of 14x17
>> Trial 2
data: a background with size (14,17) and color black and layers
  _0: a rectangle with size (1,15) and color yellow and mask Full at (0,1)
  _010: a rectangle with size (1,15) and color cyan and mask Full at (13,1)
  _01: a rectangle with size (12,1) and color red and mask Full at (1,16)
  _011: a rectangle with size (12,1) and color blue and mask Full at (1,0)
diff: 
delta: (2,7)=8  (2,12)=1  (3,3)=2  (3,14)=3  (5,6)=1  (5,10)=7# (5,13)=8  (7,4)=2  (9,5)=6  (9,8)=4  (9,14)=4  (10,3)=8  (10,11)=1 
! size mismatch, 10x10 instead of 14x17
>> Trial 3
data: a background with size (14,17) and color black and layers
  _0: a rectangle with size (1,15) and color yellow and mask Full at (0,1)
  _010: a rectangle with size (12,1) and color blue and mask Full at (1,0)
  _01: a rectangle with size (1,15) and color cyan and mask Full at (13,1)
  _011: a rectangle with size (12,1) and color red and mask Full at (1,16)
diff: 
delta: (2,7)=8  (2,12)=1  (3,3)=2  (3,14)=3  (5,6)=1  (5,10)=7# (5,13)=8  (7,4)=2  (9,5)=6  (9,8)=4  (9,14)=4  (10,3)=8  (10,11)=1 
! size mismatch, 10x10 instead of 14x17

TEST d687bc17.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.2 sec (25.2 sec/task)
bits-train-error = 5498.0 bits (5498.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-60] Checking task d6ad076f.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 21342.4 = 21351.4
DL output with Mo: L = 9.0 + 27979.2 = 27988.1
DL input+output M: L = 17.9 + 49321.6 = 49339.6

# learning a model for train pairs
2.000	
1.432	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.976	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.664	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.378	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.200	OUT OBJECT at ^.layer_011: ^.layer_01.shape at ?
0.179	OUT DEF: ^.size=^.size
0.167	OUT DEF: ^.layer_0=^.layer_0
0.156	OUT DEF: ^.layer_011=^.layer_01
0.151	OUT DEF: ^.layer_01.shape.color=cyan
0.148	IN  DEF: ^.layer_0.shape.mask=Full
0.144	IN  DEF: ^.layer_01.shape.mask=Full
0.142	OUT DEF: ^.layer_01.shape.mask=^.layer_01.shape.mask
0.140	IN  DEF: ^.color=black
0.138	IN  DEF: ^.size=(?,?)
0.126	IN  DEF: ^.size.i=10
0.113	IN  DEF: ^.size.j=10
0.112	IN  DEF: ^.layer_0.pos=(?,?)
0.110	IN  DEF: ^.layer_0.shape.size=(?,?)
0.108	IN  DEF: ^.layer_01.pos=(?,?)
0.107	IN  DEF: ^.layer_01.shape.size=(?,?)
0.105	OUT DEF: ^.color=black
0.104	OUT DEF: ^.layer_01.pos=(?,?)
0.099	OUT DEF: ^.layer_01.pos.i=^.layer_01.pos.i + 3
0.098	OUT DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: a rectangle with size (?,?) and color cyan and mask ^.layer_01.shape.mask at (^.layer_01.pos.i + 3,?)
  _011: ^.layer_01
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 78.6 + 1606.3 = 1684.9
DL output with Mo: L = 57.0 + 480.2 = 537.1
DL input+output M: L = 135.6 + 2086.4 = 2222.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,6) and color orange and mask Full at (7,0)
  _01: a rectangle with size (3,4) and color red and mask Full at (1,1)
diff: 
delta:
   (52.7 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,6) and color orange and mask Full at (7,0)
  _01: a rectangle with size (3,2) and color cyan and mask Full at (4,2)
  _011: a rectangle with size (3,4) and color red and mask Full at (1,1)
diff: 
delta:
   (14.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,6) and color orange and mask Full at (7,0)
  _01: a rectangle with size (3,4) and color red and mask Full at (1,1)
diff: 
delta:
! 10 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,4) and color red and mask Full at (1,1)
  _01: a rectangle with size (3,6) and color orange and mask Full at (7,0)
diff: 
delta:
! 6 wrong pixels (generated / expected)

TRAIN d6ad076f.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,3) and color pink and mask Full at (3,7)
  _01: a rectangle with size (8,3) and color yellow and mask Full at (1,1)
diff: 
delta:
   (54.1 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,3) and color pink and mask Full at (3,7)
  _01: a rectangle with size (3,3) and color cyan and mask Full at (4,4)
  _011: a rectangle with size (8,3) and color yellow and mask Full at (1,1)
diff: 
delta:
   (15.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (8,3) and color yellow and mask Full at (1,1)
  _01: a rectangle with size (5,3) and color pink and mask Full at (3,7)
diff: 
delta:
! 11 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,3) and color pink and mask Full at (3,7)
  _01: a rectangle with size (8,3) and color yellow and mask Full at (1,1)
diff: 
delta:
! 13 wrong pixels (generated / expected)

TRAIN d6ad076f.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,6) and color brown and mask Full at (8,3)
  _01: a rectangle with size (3,9) and color green and mask Full at (0,0)
diff: 
delta:
   (53.8 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,6) and color brown and mask Full at (8,3)
  _01: a rectangle with size (5,4) and color cyan and mask Full at (3,4)
  _011: a rectangle with size (3,9) and color green and mask Full at (0,0)
diff: 
delta:
   (17.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,9) and color green and mask Full at (0,0)
  _01: a rectangle with size (2,6) and color brown and mask Full at (8,3)
diff: 
delta:
! 20 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,6) and color brown and mask Full at (8,3)
  _01: a rectangle with size (3,9) and color green and mask Full at (0,0)
diff: 
delta:
! 24 wrong pixels (generated / expected)

TRAIN d6ad076f.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (8,4) and color blue and mask Full at (0,0)
  _01: a rectangle with size (6,3) and color red and mask Full at (1,7)
diff: 
delta:
! 12 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,3) and color red and mask Full at (1,7)
  _01: a rectangle with size (8,4) and color blue and mask Full at (0,0)
diff: 
delta:
! 16 wrong pixels (generated / expected)

TEST d6ad076f.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.3 sec (0.3 sec/task)
bits-train-error = 480.2 bits (480.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-59] Checking task d89b689b.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 5346.9 = 5355.9
DL output with Mo: L = 9.0 + 3028.3 = 3037.3
DL input+output M: L = 17.9 + 8375.2 = 8393.2

# learning a model for train pairs
2.000	
1.725	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.535	OUT DEF: ^.size=^.size
1.497	OUT OBJECT at ^.layer_0: a point with color ? at ?
1.391	OUT DEF: ^.layer_0.pos=^.layer_0.pos
1.351	OUT OBJECT at ^.layer_01: a point with color ? at ?
1.308	OUT OBJECT at ^.layer_011: a point with color ? at ?
1.256	OUT OBJECT at ^.layer_0111: a point with color ? at ?
1.230	IN  DEF: ^.layer_0.shape.color=cyan
1.209	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.162	OUT DEF: ^.layer_01.shape=^.layer_01.shape
1.139	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.093	OUT DEF: ^.layer_0.shape=^.layer_011.shape
1.078	OUT DEF: ^.color=black
1.065	IN  DEF: ^.layer_0.shape.mask=Full
1.053	OUT DEF: ^.layer_01.pos=(?,?)
1.008	OUT DEF: ^.layer_01.pos.i=^.layer_0.pos.i
0.966	OUT DEF: ^.layer_01.pos.j=^.layer_01.pos.j - 3
0.954	OUT DEF: ^.layer_011.pos=(?,?)
0.909	OUT DEF: ^.layer_011.pos.j=^.layer_0.pos.j
0.867	OUT DEF: ^.layer_011.pos.i=^.layer_0.pos.i + 1
0.856	OUT DEF: ^.layer_0111.pos=(?,?)
0.814	OUT DEF: ^.layer_0111.pos.i=^.layer_0.pos.i + 1
0.772	OUT DEF: ^.layer_0111.pos.j=^.layer_0.pos.j + 1
0.763	IN  DEF: ^.color=black
0.757	IN  DEF: ^.size=(?,?)
0.708	IN  DEF: ^.size.i=10
0.659	IN  DEF: ^.size.j=10
0.652	IN  DEF: ^.layer_0.pos=(?,?)
0.646	IN  DEF: ^.layer_0.shape.size=(?,?)
0.621	IN  DEF: ^.layer_0.shape.size.i=2
0.597	IN  DEF: ^.layer_0.shape.size.j=2
0.591	IN  DEF: ^.layer_01.pos=(?,?)
0.584	IN  DEF: ^.layer_011.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_011.shape at ^.layer_0.pos
  _01: ^.layer_01.shape at (^.layer_0.pos.i,^.layer_01.pos.j - 3)
  _011: a point with color ? at (^.layer_0.pos.i + 1,^.layer_0.pos.j)
  _0111: a point with color ? at (^.layer_0.pos.i + 1,^.layer_0.pos.j + 1)
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Full at (?,?)
  _01: a point with color ? at (?,?)
  _011: a point with color ? at (?,?)

DL input  with Mi: L = 88.4 + 2343.5 = 2431.9
DL output with Mo: L = 117.2 + 278.6 = 395.9
DL input+output M: L = 205.7 + 2622.1 = 2827.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Full at (4,4)
  _01: a point with color orange at (0,8)
  _011: a point with color pink at (3,1)
diff: 
delta: (8,1)=4  (9,9)=9#
   (78.1 bits)
data: a background with size (10,10) and color black and layers
  _0: a point with color pink at (4,4)
  _01: a point with color orange at (4,5)
  _011: a point with color yellow at (5,4)
  _0111: a point with color brown at (5,5)
diff: 
delta:
   (9.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Full at (4,4)
  _01: a point with color orange at (0,8)
  _011: a point with color pink at (3,1)
diff: 
delta: (8,1)=4  (9,9)=9#
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Full at (4,4)
  _01: a point with color orange at (0,8)
  _011: a point with color yellow at (8,1)
diff: 
delta: (3,1)=6  (9,9)=9#
! 3 wrong pixels (generated / expected)

TRAIN d89b689b.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Full at (4,4)
  _01: a point with color brown at (1,8)
  _011: a point with color grey at (0,2)
diff: 
delta: (6,9)=1  (8,1)=2 
   (78.1 bits)
data: a background with size (10,10) and color black and layers
  _0: a point with color grey at (4,4)
  _01: a point with color brown at (4,5)
  _011: a point with color red at (5,4)
  _0111: a point with color blue at (5,5)
diff: 
delta:
   (9.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Full at (4,4)
  _01: a point with color brown at (1,8)
  _011: a point with color grey at (0,2)
diff: 
delta: (6,9)=1  (8,1)=2 
! 2 wrong pixels (generated / expected)

TRAIN d89b689b.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Full at (2,5)
  _01: a point with color yellow at (0,9)
  _011: a point with color blue at (0,3)
diff: 
delta: (6,9)=6  (7,2)=3 
   (78.1 bits)
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (2,5)
  _01: a point with color yellow at (2,6)
  _011: a point with color green at (3,5)
  _0111: a point with color pink at (3,6)
diff: 
delta:
   (9.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Full at (2,5)
  _01: a point with color blue at (0,3)
  _011: a point with color yellow at (0,9)
diff: 
delta: (6,9)=6  (7,2)=3 
! 5 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Full at (2,5)
  _01: a point with color blue at (0,3)
  _011: a point with color pink at (6,9)
diff: 
delta: (0,9)=4  (7,2)=3 
! 5 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Full at (2,5)
  _01: a point with color yellow at (0,9)
  _011: a point with color blue at (0,3)
diff: 
delta: (6,9)=6  (7,2)=3 
! 2 wrong pixels (generated / expected)

TRAIN d89b689b.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Full at (4,4)
  _01: a point with color yellow at (1,6)
  _011: a point with color green at (3,1)
diff: 
delta: (8,8)=7# (9,2)=6 
! 4 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Full at (4,4)
  _01: a point with color yellow at (1,6)
  _011: a point with color orange at (8,8)
diff: 
delta: (3,1)=3  (9,2)=6 
! 5 wrong pixels (generated / expected)

TEST d89b689b.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 1.0 sec (1.0 sec/task)
bits-train-error = 278.6 bits (278.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-58] Checking task d8c310e9.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 8591.2 = 8600.1
DL output with Mo: L = 9.0 + 15297.4 = 15306.4
DL input+output M: L = 17.9 + 23888.6 = 23906.5

# learning a model for train pairs
2.000	
1.629	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.361	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.263	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.176	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.140	OUT DEF: ^.size=^.size
1.105	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
1.003	OUT OBJECT at ^.layer_001: ^.layer_0.shape at ?
0.912	OUT OBJECT at ^.layer_01: ^.layer_011.shape at ?
0.891	OUT OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _00: ^.layer_0.shape at ?
  _001: ^.layer_0.shape at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: a rectangle with size ? and color ? and mask ? at ?
  _01: ^.layer_011.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 4638.9 = 4705.6
DL output with Mo: L = 76.5 + 5185.8 = 5262.3
DL input+output M: L = 143.2 + 9824.7 = 9967.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (5,15) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (3,1)
  _01: a rectangle with size (2,2) and color red and mask Full at (3,4)
  _011: a rectangle with size (1,7) and color blue and mask Full at (4,0)
diff: 
delta:
   (102.9 bits)
data: a background with size (5,15) and color black and layers
  _00: a rectangle with size (2,2) and color red and mask Full at (3,1)
  _001: a rectangle with size (2,2) and color red and mask Full at (3,4)
  _0: a rectangle with size (1,1) and color blue and mask Full at (4,9)
  _010: a rectangle with size (2,8) and color red and mask Full at (3,7)
  _01: a rectangle with size (1,7) and color blue and mask Full at (4,0)
diff: 
delta: (3,9)=0  (3,12)=0  (4,12)=1 
   (145.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,15) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (3,1)
  _01: a rectangle with size (2,2) and color red and mask Full at (3,4)
  _011: a rectangle with size (1,7) and color blue and mask Full at (4,0)
diff: 
delta:
! 34 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,15) and color black and layers
  _0: a rectangle with size (1,1) and color blue and mask Full at (4,3)
  _01: a rectangle with size (2,5) and color red and mask Full at (3,1)
  _011: a rectangle with size (1,7) and color blue and mask Full at (4,0)
diff: 
delta: (3,3)=0 
! 34 wrong pixels (generated / expected)

TRAIN d8c310e9.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (5,15) and color black and layers
  _0: a rectangle with size (3,1) and color red and mask Full at (2,2)
  _01: a rectangle with size (1,6) and color green and mask Full at (4,0)
  _011: a rectangle with size (3,1) and color red and mask Full at (2,6)
diff: 
delta: (4,3)=1  (4,7)=1 
   (140.9 bits)
data: a background with size (5,15) and color black and layers
  _00: a rectangle with size (3,1) and color red and mask Full at (2,2)
  _001: a rectangle with size (3,1) and color red and mask Full at (2,6)
  _0: a rectangle with size (3,1) and color red and mask Full at (2,10)
  _010: a rectangle with size (1,14) and color green and mask Full at (4,0)
  _01: a rectangle with size (3,1) and color red and mask Full at (2,14)
diff: 
delta: (4,3)=1  (4,7)=1  (4,11)=1 
   (148.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,15) and color black and layers
  _0: a rectangle with size (3,1) and color red and mask Full at (2,2)
  _01: a rectangle with size (1,6) and color green and mask Full at (4,0)
  _011: a rectangle with size (3,1) and color red and mask Full at (2,6)
diff: 
delta: (4,3)=1  (4,7)=1 
! 28 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,15) and color black and layers
  _0: a rectangle with size (3,1) and color red and mask Full at (2,2)
  _01: a rectangle with size (3,1) and color red and mask Full at (2,6)
  _011: a rectangle with size (1,6) and color green and mask Full at (4,0)
diff: 
delta: (4,3)=1  (4,7)=1 
! 32 wrong pixels (generated / expected)

TRAIN d8c310e9.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (5,15) and color black and layers
  _0: a rectangle with size (3,2) and color yellow and mask Full at (2,5)
  _01: a rectangle with size (1,8) and color red and mask Full at (4,2)
  _011: a rectangle with size (3,1) and color yellow and mask Full at (2,0)
diff: 
delta: (3,1)=3  (3,4)=3  (3,7)=3  (4,1)=3  (4,4)=3  (4,7)=3 
   (220.1 bits)
data: a background with size (5,15) and color black and layers
  _00: a rectangle with size (3,2) and color yellow and mask Full at (2,5)
  _001: a rectangle with size (3,2) and color yellow and mask Full at (2,11)
  _0: a rectangle with size (2,1) and color green and mask Full at (3,1)
  _010: a rectangle with size (2,10) and color green and mask Full at (3,4)
  _01: a rectangle with size (3,1) and color yellow and mask Full at (2,0)
diff: 
delta: (3,8)=0  (3,9)=0  (4,2)=2  (4,3)=2  (4,8)=2  (4,9)=2  (4,14)=2 
   (224.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,15) and color black and layers
  _0: a rectangle with size (3,2) and color yellow and mask Full at (2,5)
  _01: a rectangle with size (1,8) and color red and mask Full at (4,2)
  _011: a rectangle with size (3,1) and color yellow and mask Full at (2,0)
diff: 
delta: (3,1)=3  (3,4)=3  (3,7)=3  (4,1)=3  (4,4)=3  (4,7)=3 
! 34 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,15) and color black and layers
  _0: a rectangle with size (3,1) and color yellow and mask Full at (2,0)
  _01: a rectangle with size (3,2) and color yellow and mask Full at (2,5)
  _011: a rectangle with size (1,8) and color red and mask Full at (4,2)
diff: 
delta: (3,1)=3  (3,4)=3  (3,7)=3  (4,1)=3  (4,4)=3  (4,7)=3 
! 39 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (5,15) and color black and layers
  _0: a rectangle with size (3,2) and color yellow and mask Full at (2,5)
  _01: a rectangle with size (3,1) and color yellow and mask Full at (2,0)
  _011: a rectangle with size (1,8) and color red and mask Full at (4,2)
diff: 
delta: (3,1)=3  (3,4)=3  (3,7)=3  (4,1)=3  (4,4)=3  (4,7)=3 
! 40 wrong pixels (generated / expected)

TRAIN d8c310e9.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,15) and color black and layers
  _0: a rectangle with size (3,2) and color red and mask .x|xx|.x at (2,1)
  _01: a rectangle with size (3,2) and color red and mask .x|xx|.x at (2,5)
  _011: a rectangle with size (2,10) and color pink and mask Full at (3,0)
diff: 
delta: (3,3)=0  (3,7)=0  (3,9)=2  (4,3)=3  (4,7)=3 
! 52 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,15) and color black and layers
  _0: a rectangle with size (3,2) and color red and mask .x|xx|.x at (2,1)
  _01: a rectangle with size (3,2) and color red and mask .x|xx|.x at (2,5)
  _011: a rectangle with size (1,10) and color pink and mask Full at (4,0)
diff: 
delta: (3,0)=6  (3,4)=6  (3,8)=6  (3,9)=2  (4,3)=3  (4,7)=3 
! 44 wrong pixels (generated / expected)

TEST d8c310e9.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.3 sec (26.3 sec/task)
bits-train-error = 5185.8 bits (5185.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-57] Checking task d90796e8.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4521.2 = 4530.2
DL output with Mo: L = 9.0 + 3454.2 = 3463.1
DL input+output M: L = 17.9 + 7975.4 = 7993.3

# learning a model for train pairs
2.000	
1.866	OUT DEF: ^.size=^.size
1.833	OUT OBJECT at ^.layer_0: a point with color ? at ?
1.796	OUT OBJECT at ^.layer_01: a point with color ? at ?
1.772	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.654	OUT DEF: ^.layer_0=^.layer_0
1.629	IN  OBJECT at ^.layer_00: a point with color ? at ?
1.553	OUT DEF: ^.layer_01.pos=^.layer_00.pos
1.523	IN  DEF: ^.layer_00.shape.color=green
1.496	IN  OBJECT at ^.layer_001: a point with color ? at ?
1.465	IN  DEF: ^.layer_001.shape.color=red
1.435	IN  DEF: ^.layer_0.shape.color=grey
1.422	OUT DEF: ^.color=black
1.412	IN  DEF: ^.color=black
1.404	IN  DEF: ^.size=(?,?)
1.396	IN  DEF: ^.layer_00.pos=(?,?)
1.388	IN  DEF: ^.layer_001.pos=(?,?)
1.381	IN  DEF: ^.layer_0.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: a point with color ? at ^.layer_00.pos
WHERE (Mi)
a background with size (?,?) and color black and layers
  _00: a point with color green at (?,?)
  _001: a point with color red at (?,?)
  _0: a point with color grey at (?,?)

DL input  with Mi: L = 67.5 + 3513.0 = 3580.5
DL output with Mo: L = 24.6 + 2019.8 = 2044.4
DL input+output M: L = 92.1 + 5532.8 = 5624.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _00: a point with color green at (0,0)
  _001: a point with color red at (0,1)
  _0: a point with color grey at (2,1)
diff: 
delta:
   (28.4 bits)
data: a background with size (3,3) and color black and layers
  _0: a point with color grey at (2,1)
  _01: a point with color cyan at (0,0)
diff: 
delta:
   (4.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _00: a point with color green at (0,0)
  _001: a point with color red at (0,1)
  _0: a point with color grey at (2,1)
diff: 
delta:
! 1 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _00: a point with color green at (0,0)
  _001: a point with color grey at (2,1)
  _0: a point with color red at (0,1)
diff:   ^.layer_0.shape.color  ^.layer_001.shape.color
delta:
! 3 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color black and layers
  _00: a point with color red at (0,1)
  _001: a point with color green at (0,0)
  _0: a point with color grey at (2,1)
diff:   ^.layer_001.shape.color  ^.layer_00.shape.color
delta:
! 2 wrong pixels (generated / expected)

TRAIN d90796e8.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (7,6) and color black and layers
  _00: a point with color green at (1,2)
  _001: a point with color red at (1,3)
  _0: a point with color grey at (0,0)
diff: 
delta: (3,1)=3  (3,5)=2  (4,1)=2  (5,0)=5# (5,3)=3 
   (132.9 bits)
data: a background with size (7,6) and color black and layers
  _0: a point with color grey at (0,0)
  _01: a point with color cyan at (1,2)
diff: 
delta: (3,1)=8  (3,5)=2  (5,0)=5# (5,3)=3 
   (79.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,6) and color black and layers
  _00: a point with color green at (1,2)
  _001: a point with color red at (1,3)
  _0: a point with color grey at (0,0)
diff: 
delta: (3,1)=3  (3,5)=2  (4,1)=2  (5,0)=5# (5,3)=3 
! 5 wrong pixels (generated / expected)

TRAIN d90796e8.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (7,7) and color black and layers
  _00: a point with color green at (1,0)
  _001: a point with color red at (0,5)
  _0: a point with color grey at (2,0)
diff: 
delta: (1,6)=3  (2,2)=2  (2,3)=3  (4,5)=2  (5,0)=3  (5,1)=2  (5,5)=3  (6,3)=5#
   (189.9 bits)
data: a background with size (7,7) and color black and layers
  _0: a point with color grey at (2,0)
  _01: a point with color green at (1,0)
diff: 
delta: (0,5)=2  (1,6)=3  (2,3)=8  (5,0)=8  (5,5)=8  (6,3)=5#
   (117.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color black and layers
  _00: a point with color green at (1,0)
  _001: a point with color red at (0,5)
  _0: a point with color grey at (2,0)
diff: 
delta: (1,6)=3  (2,2)=2  (2,3)=3  (4,5)=2  (5,0)=3  (5,1)=2  (5,5)=3  (6,3)=5#
! 7 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (7,7) and color black and layers
  _00: a point with color green at (1,6)
  _001: a point with color red at (0,5)
  _0: a point with color grey at (2,0)
diff: 
delta: (1,0)=3  (2,2)=2  (2,3)=3  (4,5)=2  (5,0)=3  (5,1)=2  (5,5)=3  (6,3)=5#
! 7 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (7,7) and color black and layers
  _00: a point with color green at (1,0)
  _001: a point with color red at (0,5)
  _0: a point with color green at (1,6)
diff:   ^.layer_0.shape.color
delta: (2,0)=5# (2,2)=2  (2,3)=3  (4,5)=2  (5,0)=3  (5,1)=2  (5,5)=3  (6,3)=5#
! 7 wrong pixels (generated / expected)

TRAIN d90796e8.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,9) and color black and layers
  _00: a point with color green at (1,6)
  _001: a point with color red at (0,4)
  _0: a point with color grey at (0,8)
diff: 
delta: (1,1)=2  (1,7)=2  (2,1)=3  (3,4)=5# (3,8)=2  (4,0)=5# (4,3)=2  (5,7)=3  (6,0)=5# (6,1)=3  (6,5)=5# (6,7)=2 
! 11 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (7,9) and color black and layers
  _00: a point with color green at (2,1)
  _001: a point with color red at (0,4)
  _0: a point with color grey at (0,8)
diff: 
delta: (1,1)=2  (1,6)=3  (1,7)=2  (3,4)=5# (3,8)=2  (4,0)=5# (4,3)=2  (5,7)=3  (6,0)=5# (6,1)=3  (6,5)=5# (6,7)=2 
! 11 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (7,9) and color black and layers
  _00: a point with color red at (0,4)
  _001: a point with color red at (1,1)
  _0: a point with color grey at (0,8)
diff:   ^.layer_00.shape.color
delta: (1,6)=3  (1,7)=2  (2,1)=3  (3,4)=5# (3,8)=2  (4,0)=5# (4,3)=2  (5,7)=3  (6,0)=5# (6,1)=3  (6,5)=5# (6,7)=2 
! 11 wrong pixels (generated / expected)

TEST d90796e8.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.4 sec (0.4 sec/task)
bits-train-error = 2019.8 bits (2019.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-56] Checking task d9f24cd1.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2600.8 = 2609.8
DL output with Mo: L = 9.0 + 13279.8 = 13288.8
DL input+output M: L = 17.9 + 15880.6 = 15898.5

# learning a model for train pairs
2.000	
1.761	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.521	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.283	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.254	OUT DEF: ^.size=^.size
1.228	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.200	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.171	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.140	IN  OBJECT at ^.layer_0111: a point with color ? at ?
1.105	IN  OBJECT at ^.layer_01111: a point with color ? at ?
1.091	OUT OBJECT at ^.layer_0110: ^.layer_0.shape at ?
1.077	OUT OBJECT at ^.layer_01101: ^.layer_0.shape at ?
1.061	OUT DEF: ^.layer_0110=^.layer_0
1.045	OUT DEF: ^.layer_01101=^.layer_01
1.038	OUT DEF: ^.layer_0.shape.color=^.layer_0111.shape.color
1.026	IN  DEF: ^.color=black
0.991	IN  DEF: ^.layer_0.shape.color=grey
0.982	IN  DEF: ^.size=(?,?)
0.916	IN  DEF: ^.size.i=10
0.849	IN  DEF: ^.size.j=10
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ^.layer_0111.shape.color and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _0110: ^.layer_0
  _01101: ^.layer_01
  _011: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a point with color grey at ?
  _01: a point with color ? at ?
  _011: a point with color ? at ?
  _0111: a point with color ? at ?
  _01111: a point with color ? at ?

DL input  with Mi: L = 86.0 + 1641.4 = 1727.4
DL output with Mo: L = 78.4 + 2411.1 = 2489.5
DL input+output M: L = 164.3 + 4052.5 = 4216.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a point with color grey at (3,6)
  _01: a point with color grey at (5,2)
  _011: a point with color red at (9,1)
  _0111: a point with color red at (9,4)
  _01111: a point with color red at (9,6)
diff: 
delta:
   (71.6 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,2) and color red and mask .x|.x|.x|.x|xx|x.|x.|x.|x.|x. at (0,6)
  _01: a rectangle with size (10,1) and color red and mask Full at (0,1)
  _0110: a point with color grey at (3,6)
  _01101: a point with color grey at (5,2)
  _011: a rectangle with size (10,1) and color red and mask Full at (0,4)
diff: 
delta:
   (110.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color grey at (3,6)
  _01: a point with color grey at (5,2)
  _011: a point with color red at (9,1)
  _0111: a point with color red at (9,4)
  _01111: a point with color red at (9,6)
diff: 
delta:
! 31 wrong pixels (generated / expected)

TRAIN d9f24cd1.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a point with color grey at (3,5)
  _01: a point with color grey at (5,1)
  _011: a point with color grey at (6,8)
  _0111: a point with color red at (9,1)
  _01111: a point with color red at (9,4)
diff: 
delta: (9,7)=2 
   (92.5 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,2) and color red and mask .x|.x|.x|.x|.x|.x|xx|x.|x.|x. at (0,1)
  _01: a rectangle with size (10,1) and color red and mask Full at (0,4)
  _0110: a point with color grey at (3,5)
  _01101: a point with color grey at (5,1)
  _011: a rectangle with size (10,1) and color red and mask Full at (0,7)
diff: 
delta: (6,8)=5#
   (131.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color grey at (3,5)
  _01: a point with color grey at (5,1)
  _011: a point with color grey at (6,8)
  _0111: a point with color red at (9,1)
  _01111: a point with color red at (9,4)
diff: 
delta: (9,7)=2 
! 36 wrong pixels (generated / expected)

TRAIN d9f24cd1.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color grey at (2,7)
  _01: a point with color grey at (4,1)
  _011: a point with color grey at (6,4)
  _0111: a point with color red at (9,1)
  _01111: a point with color red at (9,4)
diff: 
delta: (9,8)=2 
! 37 wrong pixels (generated / expected)

TEST d9f24cd1.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 21.8 sec (21.8 sec/task)
bits-train-error = 2411.1 bits (2411.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-55] Checking task d9fac9be.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 18727.6 = 18736.6
DL output with Mo: L = 9.0 + 557.3 = 566.2
DL input+output M: L = 17.9 + 19284.9 = 19302.8

# learning a model for train pairs
2.000	
1.734	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.649	OUT DEF: ^.size=(?,?)
1.483	OUT DEF: ^.size.i=1
1.317	OUT DEF: ^.size.j=1
1.271	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.264	IN  OBJECT at ^.layer_011: a point with color ? at ?
0.702	OUT DEF: ^.color=^.layer_011.shape.color
0.694	IN  OBJECT at ^.layer_0111: a point with color ? at ?
0.687	IN  OBJECT at ^.layer_01111: a point with color ? at ?
0.679	IN  OBJECT at ^.layer_011111: a point with color ? at ?
0.671	IN  OBJECT at ^.layer_0111111: a point with color ? at ?
0.664	IN  OBJECT at ^.layer_01111111: a point with color ? at ?
0.661	IN  DEF: ^.color=black
0.658	IN  DEF: ^.size=(?,?)
0.656	IN  DEF: ^.layer_0.pos=(?,?)
0.653	IN  DEF: ^.layer_0.shape.size=(?,?)
0.650	IN  DEF: ^.layer_01.pos=(?,?)
0.648	IN  DEF: ^.layer_01.shape.size=(?,?)
0.645	IN  DEF: ^.layer_011.pos=(?,?)
0.636	IN  DEF: ^.layer_011.pos.i=(0)
0.634	IN  DEF: ^.layer_0111.pos=(?,?)
0.624	IN  DEF: ^.layer_0111.pos.i=(0)
0.622	IN  DEF: ^.layer_01111.pos=(?,?)
0.619	IN  DEF: ^.layer_011111.pos=(?,?)
0.617	IN  DEF: ^.layer_0111111.pos=(?,?)
0.607	IN  DEF: ^.layer_0111111.pos.i=2
0.605	IN  DEF: ^.layer_01111111.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (1,1) and color ^.layer_011.shape.color and layers
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _011: a point with color ? at ((0),?)
  _0111: a point with color ? at ((0),?)
  _01111: a point with color ? at (?,?)
  _011111: a point with color ? at (?,?)
  _0111111: a point with color ? at (2,?)
  _01111111: a point with color ? at (?,?)

DL input  with Mi: L = 172.0 + 10729.9 = 10902.0
DL output with Mo: L = 13.1 + 0.0 = 13.1
DL input+output M: L = 185.1 + 10729.9 = 10915.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (5,9) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask Border at (1,1)
  _01: a rectangle with size (2,2) and color red and mask Even Checkboard at (2,6)
  _011: a point with color red at (0,0)
  _0111: a point with color red at (0,5)
  _01111: a point with color red at (0,8)
  _011111: a point with color red at (4,0)
  _0111111: a point with color red at (2,2)
  _01111111: a point with color red at (4,5)
diff: 
delta:
   (137.8 bits)
data: a background with size (1,1) and color red and layers
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,9) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask Border at (1,1)
  _01: a rectangle with size (2,2) and color red and mask Even Checkboard at (2,6)
  _011: a point with color red at (0,0)
  _0111: a point with color red at (0,5)
  _01111: a point with color red at (0,8)
  _011111: a point with color red at (4,0)
  _0111111: a point with color red at (2,2)
  _01111111: a point with color red at (4,5)
diff: 
delta:
correct output grid

TRAIN d9fac9be.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (7,9) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask Full at (2,5)
  _01: a rectangle with size (2,2) and color cyan and mask Even Checkboard at (5,2)
  _011: a point with color cyan at (0,0)
  _0111: a point with color cyan at (0,2)
  _01111: a point with color cyan at (0,8)
  _011111: a point with color cyan at (1,4)
  _0111111: a point with color cyan at (2,2)
  _01111111: a point with color cyan at (3,0)
diff: 
delta: (3,3)=3  (3,6)=8  (6,0)=3  (6,7)=8 
   (216.5 bits)
data: a background with size (1,1) and color cyan and layers
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,9) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask Full at (2,5)
  _01: a rectangle with size (2,2) and color cyan and mask Even Checkboard at (5,2)
  _011: a point with color cyan at (0,0)
  _0111: a point with color cyan at (0,2)
  _01111: a point with color cyan at (0,8)
  _011111: a point with color cyan at (1,4)
  _0111111: a point with color cyan at (2,2)
  _01111111: a point with color cyan at (3,0)
diff: 
delta: (3,3)=3  (3,6)=8  (6,0)=3  (6,7)=8 
correct output grid

TRAIN d9fac9be.json/2: 1 1st (SUCCESS)

## instance 3

> Input and output best reading:
data: a background with size (11,9) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask Full at (6,1)
  _01: a rectangle with size (4,5) and color red and mask x....|.x...|..x.x|...x. at (0,1)
  _011: a point with color blue at (0,0)
  _0111: a point with color red at (0,5)
  _01111: a point with color red at (2,0)
  _011111: a point with color blue at (2,2)
  _0111111: a point with color blue at (2,7)
  _01111111: a point with color blue at (2,8)
diff: 
delta: (3,1)=1  (3,8)=2  (4,6)=1  (7,0)=1  (7,2)=1  (7,7)=2  (8,8)=2  (9,2)=1  (10,3)=2 
   (341.1 bits)
data: a background with size (1,1) and color blue and layers
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,9) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask Full at (6,1)
  _01: a rectangle with size (4,5) and color red and mask x....|.x...|..x.x|...x. at (0,1)
  _011: a point with color blue at (0,0)
  _0111: a point with color red at (0,5)
  _01111: a point with color red at (2,0)
  _011111: a point with color blue at (2,2)
  _0111111: a point with color blue at (2,7)
  _01111111: a point with color blue at (2,8)
diff: 
delta: (3,1)=1  (3,8)=2  (4,6)=1  (7,0)=1  (7,2)=1  (7,7)=2  (8,8)=2  (9,2)=1  (10,3)=2 
correct output grid

TRAIN d9fac9be.json/3: 1 1st (SUCCESS)

## instance 4

> Input and output best reading:
data: a background with size (11,12) and color black and layers
  _0: a rectangle with size (4,4) and color green and mask .xxx|xx.x|.xxx|x... at (7,2)
  _01: a rectangle with size (3,4) and color green and mask x...|.xx.|...x at (1,0)
  _011: a point with color cyan at (0,1)
  _0111: a point with color green at (0,10)
  _01111: a point with color cyan at (0,11)
  _011111: a point with color cyan at (1,7)
  _0111111: a point with color cyan at (2,3)
  _01111111: a point with color green at (1,9)
diff: 
delta: (2,11)=8  (3,4)=8  (4,0)=3  (4,10)=8  (5,3)=3  (5,4)=8  (6,1)=3  (7,8)=8  (7,10)=3  (8,4)=8 
   (377.5 bits)
data: a background with size (1,1) and color cyan and layers
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,12) and color black and layers
  _0: a rectangle with size (4,4) and color green and mask .xxx|xx.x|.xxx|x... at (7,2)
  _01: a rectangle with size (3,4) and color green and mask x...|.xx.|...x at (1,0)
  _011: a point with color cyan at (0,1)
  _0111: a point with color green at (0,10)
  _01111: a point with color cyan at (0,11)
  _011111: a point with color cyan at (1,7)
  _0111111: a point with color cyan at (2,3)
  _01111111: a point with color green at (1,9)
diff: 
delta: (2,11)=8  (3,4)=8  (4,0)=3  (4,10)=8  (5,3)=3  (5,4)=8  (6,1)=3  (7,8)=8  (7,10)=3  (8,4)=8 
correct output grid

TRAIN d9fac9be.json/4: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (5,5) and color blue and mask x....|.xxx.|.x.xx|.xxx.|....x at (7,3)
  _01: a rectangle with size (1,2) and color yellow and mask Full at (5,7)
  _011: a point with color blue at (0,9)
  _0111: a point with color blue at (1,0)
  _01111: a point with color yellow at (1,6)
  _011111: a point with color blue at (1,9)
  _0111111: a point with color blue at (3,4)
  _01111111: a point with color yellow at (3,5)
diff:   ^.layer_0111111.pos.i  ^.layer_0111.pos.i
delta: (3,8)=4  (4,1)=4  (4,3)=1  (5,5)=1  (5,11)=1  (6,0)=1  (7,8)=4  (8,11)=4  (9,0)=4  (9,5)=4  (10,11)=4  (11,2)=4  (11,3)=4 
! 1 wrong pixels (generated / expected)

TEST d9fac9be.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 10.4 sec (10.4 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-54] Checking task dae9d2b5.json: 5 train, 2 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 6665.4 = 6674.3
DL output with Mo: L = 9.0 + 3550.5 = 3559.4
DL input+output M: L = 17.9 + 10215.9 = 10233.8

# learning a model for train pairs
2.000	
1.746	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.563	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.477	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.443	IN  DEF: ^.layer_01.shape.color=green
1.408	IN  DEF: ^.layer_0.shape.color=yellow
1.391	OUT DEF: ^.size=(?,?)
1.314	OUT DEF: ^.size.i=^.size.i
1.237	OUT DEF: ^.size.j=3
1.220	OUT DEF: ^.layer_0.pos=(?,?)
1.183	OUT DEF: ^.layer_0.pos.i=^.layer_01.shape.size.i - ^.layer_0.shape.size.i
1.146	OUT DEF: ^.layer_0.pos.j=^.layer_01.shape.size.i - ^.layer_0.shape.size.i
1.129	OUT DEF: ^.layer_0.shape.size=(?,?)
1.092	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.i + ^.layer_01.pos.i
1.061	OUT DEF: ^.layer_0.shape.size.j=^.layer_0.shape.size.j + ^.layer_01.pos.i
1.049	IN  DEF: ^.color=black
1.040	IN  DEF: ^.size=(?,?)
0.985	IN  DEF: ^.size.j=6
0.944	IN  DEF: ^.size.i=3
0.935	IN  DEF: ^.layer_0.pos=(?,?)
0.906	IN  DEF: ^.layer_0.pos.j=(0)
0.896	IN  DEF: ^.layer_0.shape.size=(?,?)
0.887	IN  DEF: ^.layer_01.pos=(?,?)
0.878	IN  DEF: ^.layer_01.shape.size=(?,?)
0.876	IN  DEF: ^.layer_01.pos.j=3

# Learned model:
CONSTRUCT (Mo)
a background with size (^.size.i,3) and color ? and layers
  _0: a rectangle with size (^.layer_0.shape.size.i + ^.layer_01.pos.i,^.layer_0.shape.size.j + ^.layer_01.pos.i) and color ? and mask ? at (^.layer_01.shape.size.i - ^.layer_0.shape.size.i,^.layer_01.shape.size.i - ^.layer_0.shape.size.i)
WHERE (Mi)
a background with size (3,6) and color black and layers
  _0: a rectangle with size (?,?) and color yellow and mask ? at (?,(0))
  _01: a rectangle with size (?,?) and color green and mask ? at (?,3)

DL input  with Mi: L = 79.4 + 2927.3 = 3006.8
DL output with Mo: L = 99.1 + 1417.0 = 1516.1
DL input+output M: L = 178.6 + 4344.4 = 4522.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,6) and color black and layers
  _0: a rectangle with size (2,2) and color yellow and mask xx|x. at (0,0)
  _01: a rectangle with size (2,2) and color green and mask xx|x. at (0,3)
diff: 
delta: (2,5)=3 
   (55.6 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color pink and mask xx|x. at (0,0)
diff: 
delta: (2,2)=6 
   (30.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,6) and color black and layers
  _0: a rectangle with size (2,2) and color yellow and mask xx|x. at (0,0)
  _01: a rectangle with size (2,2) and color green and mask xx|x. at (0,3)
diff: 
delta: (2,5)=3 
! 5 wrong pixels (generated / expected)

TRAIN dae9d2b5.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (3,6) and color black and layers
  _0: a rectangle with size (2,1) and color yellow and mask Full at (0,0)
  _01: a rectangle with size (3,2) and color green and mask xx|x.|x. at (0,3)
diff: 
delta: (0,2)=4  (2,2)=4 
   (69.7 bits)
data: a background with size (3,3) and color pink and layers
  _0: a rectangle with size (2,1) and color black and mask Full at (1,1)
diff: 
delta: (1,2)=0 
   (32.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,6) and color black and layers
  _0: a rectangle with size (2,1) and color yellow and mask Full at (0,0)
  _01: a rectangle with size (3,2) and color green and mask xx|x.|x. at (0,3)
diff: 
delta: (0,2)=4  (2,2)=4 
! 8 wrong pixels (generated / expected)

TRAIN dae9d2b5.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,6) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask ..x|.xx|xx. at (0,0)
  _01: a rectangle with size (3,3) and color green and mask .x.|x.x|..x at (0,3)
diff: 
delta:
   (51.9 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color pink and mask .xx|xxx|xxx at (0,0)
diff: 
delta:
   (18.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,6) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask ..x|.xx|xx. at (0,0)
  _01: a rectangle with size (3,3) and color green and mask .x.|x.x|..x at (0,3)
diff: 
delta:
! 9 wrong pixels (generated / expected)

TRAIN dae9d2b5.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (3,6) and color black and layers
  _0: a rectangle with size (1,2) and color yellow and mask Full at (0,0)
  _01: a rectangle with size (1,1) and color green and mask Full at (0,3)
diff: 
delta: (1,5)=3  (2,0)=4 
   (57.8 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color pink and mask Full at (0,0)
diff: 
delta: (1,2)=6  (2,0)=6 
   (42.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,6) and color black and layers
  _0: a rectangle with size (1,2) and color yellow and mask Full at (0,0)
  _01: a rectangle with size (1,1) and color green and mask Full at (0,3)
diff: 
delta: (1,5)=3  (2,0)=4 
! 4 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,6) and color black and layers
  _0: a rectangle with size (1,2) and color yellow and mask Full at (0,0)
  _01: a rectangle with size (1,1) and color green and mask Full at (1,5)
diff:   ^.layer_01.pos.j
delta: (0,3)=3  (2,0)=4 
! 7 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,6) and color black and layers
  _0: a rectangle with size (1,1) and color yellow and mask Full at (2,0)
  _01: a rectangle with size (1,1) and color green and mask Full at (0,3)
diff: 
delta: (0,0)=4  (0,1)=4  (1,5)=3 
! 4 wrong pixels (generated / expected)

TRAIN dae9d2b5.json/4: 0 - (FAILURE)

## instance 5

> Input and output best reading:
data: a background with size (3,6) and color black and layers
  _0: a rectangle with size (1,1) and color yellow and mask Full at (1,0)
  _01: a rectangle with size (1,2) and color green and mask Full at (2,3)
diff: 
delta: (0,4)=3  (2,2)=4 
   (57.8 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color pink and mask .x.|x..|xxx at (0,0)
diff: 
delta:
   (18.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,6) and color black and layers
  _0: a rectangle with size (1,1) and color yellow and mask Full at (1,0)
  _01: a rectangle with size (1,2) and color green and mask Full at (2,3)
diff: 
delta: (0,4)=3  (2,2)=4 
! 9 wrong pixels (generated / expected)

TRAIN dae9d2b5.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,6) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask .xx|x..|.x. at (0,0)
  _01: a rectangle with size (3,2) and color green and mask x.|xx|x. at (0,3)
diff: 
delta:
! 9 wrong pixels (generated / expected)

TEST dae9d2b5.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,6) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask ..x|.x.|x.. at (0,0)
  _01: a rectangle with size (3,3) and color green and mask .x.|xxx|x.. at (0,3)
diff: 
delta:
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,6) and color black and layers
  _0: a rectangle with size (1,1) and color yellow and mask Full at (2,0)
  _01: a rectangle with size (3,3) and color green and mask .x.|xxx|x.. at (0,3)
diff: 
delta: (0,2)=4  (1,1)=4 
! 7 wrong pixels (generated / expected)

TEST dae9d2b5.json/2: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 3.9 sec (3.9 sec/task)
bits-train-error = 1417.0 bits (1417.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-53] Checking task db3e9e38.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2063.7 = 2072.7
DL output with Mo: L = 9.0 + 7294.1 = 7303.0
DL input+output M: L = 17.9 + 9357.8 = 9375.7

# learning a model for train pairs
2.000	
1.449	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.187	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.992	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.825	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.778	OUT DEF: ^.size=^.size
0.748	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.722	OUT DEF: ^.layer_00=^.layer_0
0.707	IN  DEF: ^.color=black
0.694	OUT DEF: ^.layer_01.shape.color=^.layer_0.shape.color
0.650	IN  DEF: ^.layer_0.shape.color=orange
0.627	IN  DEF: ^.layer_0.shape.mask=Full
0.615	OUT DEF: ^.layer_0.shape.color=cyan
0.602	OUT DEF: ^.layer_011.shape.color=cyan
0.592	IN  DEF: ^.size=(?,?)
0.581	IN  DEF: ^.layer_0.pos=(?,?)
0.544	IN  DEF: ^.layer_0.pos.i=(0)
0.533	IN  DEF: ^.layer_0.shape.size=(?,?)
0.510	IN  DEF: ^.layer_0.shape.size.j=1
0.504	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
0.497	OUT DEF: ^.layer_01.shape.mask=^.layer_0.shape.mask
0.491	OUT DEF: ^.layer_011.shape.mask=^.layer_0.shape.mask
0.486	OUT DEF: ^.color=black
0.483	OUT DEF: ^.layer_0.pos=(?,?)
0.473	OUT DEF: ^.layer_0.pos.i=(0)
0.463	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.j - ^.layer_0.shape.size.j
0.460	OUT DEF: ^.layer_0.shape.size=(?,?)
0.444	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.i - 1
0.430	OUT DEF: ^.layer_0.shape.size.j=3
0.427	OUT DEF: ^.layer_01.pos=(?,?)
0.416	OUT DEF: ^.layer_01.pos.i=(0)
0.406	OUT DEF: ^.layer_01.pos.j=^.layer_0.pos.j - 2
0.403	OUT DEF: ^.layer_01.shape.size=(?,?)
0.384	OUT DEF: ^.layer_01.shape.size.j=5
0.372	OUT DEF: ^.layer_01.shape.size.i=^.layer_0.shape.size.i - 2
0.369	OUT DEF: ^.layer_011.pos=(?,?)
0.359	OUT DEF: ^.layer_011.pos.i=(0)
0.356	OUT DEF: ^.layer_011.shape.size=(?,?)
0.348	OUT DEF: ^.layer_011.shape.size.i=^.size.i - ^.layer_0.shape.size.i

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: ^.layer_0
  _0: a rectangle with size (^.layer_0.shape.size.i - 1,3) and color cyan and mask ^.layer_0.shape.mask at ((0),^.layer_0.pos.j - ^.layer_0.shape.size.j)
  _01: a rectangle with size (^.layer_0.shape.size.i - 2,5) and color ^.layer_0.shape.color and mask ^.layer_0.shape.mask at ((0),^.layer_0.pos.j - 2)
  _011: a rectangle with size (^.size.i - ^.layer_0.shape.size.i,?) and color cyan and mask ^.layer_0.shape.mask at ((0),?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,1) and color orange and mask Full at ((0),?)

DL input  with Mi: L = 40.8 + 529.0 = 569.8
DL output with Mo: L = 146.6 + 387.7 = 534.4
DL input+output M: L = 187.4 + 916.7 = 1104.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (5,7) and color black and layers
  _0: a rectangle with size (4,1) and color orange and mask Full at (0,3)
diff: 
delta:
   (25.4 bits)
data: a background with size (5,7) and color black and layers
  _00: a rectangle with size (4,1) and color orange and mask Full at (0,3)
  _0: a rectangle with size (3,3) and color cyan and mask Full at (0,2)
  _01: a rectangle with size (2,5) and color orange and mask Full at (0,1)
  _011: a rectangle with size (1,7) and color cyan and mask Full at (0,0)
diff: 
delta:
   (12.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,7) and color black and layers
  _0: a rectangle with size (4,1) and color orange and mask Full at (0,3)
diff: 
delta:
! 1 wrong pixels (generated / expected)

TRAIN db3e9e38.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (7,8) and color black and layers
  _0: a rectangle with size (5,1) and color orange and mask Full at (0,2)
diff: 
delta:
   (27.5 bits)
data: a background with size (7,8) and color black and layers
  _00: a rectangle with size (5,1) and color orange and mask Full at (0,2)
  _0: a rectangle with size (4,3) and color cyan and mask Full at (0,1)
  _01: a rectangle with size (3,5) and color orange and mask Full at (0,0)
  _011: a rectangle with size (2,1) and color cyan and mask Full at (0,5)
diff: 
delta: (0,6)=7#
   (26.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,8) and color black and layers
  _0: a rectangle with size (5,1) and color orange and mask Full at (0,2)
diff: 
delta:
! 3 wrong pixels (generated / expected)

TRAIN db3e9e38.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (7,1) and color orange and mask Full at (0,5)
diff: 
delta:
! 11 wrong pixels (generated / expected)

TEST db3e9e38.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 5.7 sec (5.7 sec/task)
bits-train-error = 387.7 bits (387.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-52] Checking task db93a21d.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 31892.3 = 31901.2
DL output with Mo: L = 9.0 + 142310.5 = 142319.4
DL input+output M: L = 17.9 + 174202.7 = 174220.7

# learning a model for train pairs
2.000	
1.443	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.100	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.877	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.725	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.585	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.488	OUT OBJECT at ^.layer_010: ^.layer_0.shape at ?
0.428	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: ^.layer_0.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 6952.0 = 7000.0
DL output with Mo: L = 94.0 + 29635.6 = 29729.6
DL input+output M: L = 142.0 + 36587.6 = 36729.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color brown and mask Full at (0,6)
  _01: a rectangle with size (2,2) and color brown and mask Full at (7,1)
diff: 
delta:
   (75.8 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,4) and color green and mask Border at (6,0)
  _010: a rectangle with size (2,2) and color brown and mask Full at (0,6)
  _01: a rectangle with size (3,4) and color green and mask Full at (0,5)
  _011: a rectangle with size (2,2) and color brown and mask Full at (7,1)
  _0111: a rectangle with size (7,2) and color blue and mask Full at (3,6)
diff: 
delta:
   (154.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color brown and mask Full at (0,6)
  _01: a rectangle with size (2,2) and color brown and mask Full at (7,1)
diff: 
delta:
! 46 wrong pixels (generated / expected)

TRAIN db93a21d.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (4,4) and color brown and mask Full at (2,8)
  _01: a rectangle with size (2,2) and color brown and mask Full at (6,3)
diff: 
delta: (9,13)=9# (9,14)=9# (10,13)=9# (10,14)=9#
   (169.4 bits)
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (12,13) and color green and mask ....xxxxxxxx.|....xxxxxxxx.|....xx....xx.|....xx....xx.|....xx....xx.|xxxxxx....xx.|x..xxxxxxxxx.|x..xxxxxxxxx.|xxxx......xxx|..........x..|..........x..|..........xxx at (0,2)
  _010: a rectangle with size (4,4) and color brown and mask Full at (2,8)
  _01: a rectangle with size (7,4) and color blue and mask Full at (8,8)
  _011: a rectangle with size (6,2) and color blue and mask Full at (9,3)
  _0111: a rectangle with size (3,2) and color blue and mask Full at (12,13)
diff: 
delta: (6,3)=9# (6,4)=9# (7,3)=9# (7,4)=9# (9,13)=9# (9,14)=9# (10,13)=9# (10,14)=9#
   (493.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (4,4) and color brown and mask Full at (2,8)
  _01: a rectangle with size (2,2) and color brown and mask Full at (6,3)
diff: 
delta: (9,13)=9# (9,14)=9# (10,13)=9# (10,14)=9#
! size mismatch, 10x10 instead of 15x15
>> Trial 2
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (2,2) and color brown and mask Full at (6,3)
  _01: a rectangle with size (4,4) and color brown and mask Full at (2,8)
diff: 
delta: (9,13)=9# (9,14)=9# (10,13)=9# (10,14)=9#
! size mismatch, 10x10 instead of 15x15

TRAIN db93a21d.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (6,6) and color brown and mask Full at (12,6)
  _01: a rectangle with size (4,4) and color brown and mask Full at (6,15)
diff: 
delta: (3,2)=9# (3,3)=9# (4,2)=9# (4,3)=9#
   (182.4 bits)
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (16,17) and color green and mask ..........xxxxxxx|..........xxxxxxx|..........xx....x|..........xx....x|..........xx....x|xxxxxxxxxxxx....x|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxx......xxx.....|xxx......xxx.....|xxx......xxx.....|xxx......xxx.....|xxx......xxx.....|xxx......xxx.....|xxxxxxxxxxxx.....|xxxxxxxxxxxx..... at (4,3)
  _010: a rectangle with size (6,6) and color brown and mask Full at (12,6)
  _01: a rectangle with size (8,4) and color blue and mask Full at (12,15)
  _011: a rectangle with size (14,2) and color blue and mask Full at (6,2)
  _0111: a rectangle with size (4,4) and color brown and mask Full at (6,15)
diff: 
delta: (2,1)=3  (2,2)=3  (2,3)=3  (2,4)=3  (3,1)=3  (3,2)=9# (3,3)=9# (3,4)=3  (4,1)=3  (4,2)=9# (4,3)=9# (4,4)=3  (5,1)=3  (5,2)=3  (5,3)=3  (5,4)=3 
   (798.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (6,6) and color brown and mask Full at (12,6)
  _01: a rectangle with size (4,4) and color brown and mask Full at (6,15)
diff: 
delta: (3,2)=9# (3,3)=9# (4,2)=9# (4,3)=9#
! size mismatch, 10x10 instead of 20x20
>> Trial 2
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (4,4) and color brown and mask Full at (6,15)
  _01: a rectangle with size (6,6) and color brown and mask Full at (12,6)
diff: 
delta: (3,2)=9# (3,3)=9# (4,2)=9# (4,3)=9#
! size mismatch, 10x10 instead of 20x20

TRAIN db93a21d.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (6,6) and color brown and mask Full at (9,14)
  _01: a rectangle with size (4,4) and color brown and mask Full at (8,2)
diff: 
delta: (0,7)=9# (0,8)=9# (0,9)=9# (0,10)=9# (1,7)=9# (1,8)=9# (1,9)=9# (1,10)=9#
   (267.7 bits)
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (16,4) and color blue and mask xxxx|xxxx|.xxx|.xxx|.xxx|.xxx|.xxx|.xxx|.xxx|.xxx|xxxx|xxxx|xxxx|xxxx|xxxx|xxxx at (4,7)
  _010: a rectangle with size (6,6) and color brown and mask Full at (9,14)
  _01: a rectangle with size (12,9) and color green and mask Full at (6,11)
  _011: a rectangle with size (8,8) and color green and mask Full at (6,0)
  _0111: a rectangle with size (6,4) and color blue and mask Full at (14,2)
diff: 
delta: (0,5)=3  (0,6)=3  (0,7)=9# (0,8)=9# (0,9)=9# (0,10)=9# (0,11)=3  (0,12)=3  (1,5)=3  (1,6)=3  (1,7)=9# (1,8)=9# (1,9)=9# (1,10)=9# (1,11)=3  (1,12)=3  (2,5)=3  (2,6)=3  (2,7)=3  (2,8)=3  (2,9)=3  (2,10)=3  (2,11)=3  (2,12)=3  (3,5)=3  (3,6)=3  (3,7)=3  (3,8)=3  (3,9)=3  (3,10)=3  (3,11)=3  (3,12)=3  (8,2)=9# (8,3)=9# (8,4)=9# (8,5)=9# (9,2)=9# (9,3)=9# (9,4)=9# (9,5)=9# (10,2)=9# (10,3)=9# (10,4)=9# (10,5)=9# (11,2)=9# (11,3)=9# (11,4)=9# (11,5)=9# (18,14)=1  (18,15)=1  (18,16)=1  (18,17)=1  (18,18)=1  (18,19)=1  (19,14)=1  (19,15)=1  (19,16)=1  (19,17)=1  (19,18)=1  (19,19)=1 
   (1516.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (6,6) and color brown and mask Full at (9,14)
  _01: a rectangle with size (4,4) and color brown and mask Full at (8,2)
diff: 
delta: (0,7)=9# (0,8)=9# (0,9)=9# (0,10)=9# (1,7)=9# (1,8)=9# (1,9)=9# (1,10)=9#
! size mismatch, 10x10 instead of 20x20
>> Trial 2
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (4,4) and color brown and mask Full at (8,2)
  _01: a rectangle with size (6,6) and color brown and mask Full at (9,14)
diff: 
delta: (0,7)=9# (0,8)=9# (0,9)=9# (0,10)=9# (1,7)=9# (1,8)=9# (1,9)=9# (1,10)=9#
! size mismatch, 10x10 instead of 20x20

TRAIN db93a21d.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (6,6) and color brown and mask Full at (16,21)
  _01: a rectangle with size (4,4) and color brown and mask Full at (2,16)
diff: 
delta: (7,9)=9# (7,10)=9# (7,11)=9# (7,12)=9# (8,9)=9# (8,10)=9# (8,11)=9# (8,12)=9# (9,9)=9# (9,10)=9# (9,11)=9# (9,12)=9# (10,9)=9# (10,10)=9# (10,11)=9# (10,12)=9# (22,4)=9# (22,5)=9# (23,4)=9# (23,5)=9#
! size mismatch, 10x10 instead of 30x30
>> Trial 2
data: a background with size (30,30) and color black and layers
  _0: a rectangle with size (4,4) and color brown and mask Full at (2,16)
  _01: a rectangle with size (6,6) and color brown and mask Full at (16,21)
diff: 
delta: (7,9)=9# (7,10)=9# (7,11)=9# (7,12)=9# (8,9)=9# (8,10)=9# (8,11)=9# (8,12)=9# (9,9)=9# (9,10)=9# (9,11)=9# (9,12)=9# (10,9)=9# (10,10)=9# (10,11)=9# (10,12)=9# (22,4)=9# (22,5)=9# (23,4)=9# (23,5)=9#
! size mismatch, 10x10 instead of 30x30

TEST db93a21d.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.7 sec (26.7 sec/task)
bits-train-error = 29635.6 bits (29635.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-51] Checking task dbc1a6ce.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 8113.3 = 8122.3
DL output with Mo: L = 9.0 + 20983.2 = 20992.1
DL input+output M: L = 17.9 + 29096.5 = 29114.4

# learning a model for train pairs
2.000	
1.702	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.589	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.553	OUT DEF: ^.size=^.size
1.524	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.506	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.488	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.469	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.452	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.437	OUT OBJECT at ^.layer_01111: ^.layer_0.shape at ?
1.420	OUT OBJECT at ^.layer_011111: ^.layer_0.shape at ?
1.404	OUT OBJECT at ^.layer_0111111: ^.layer_0.shape at ?
1.392	OUT OBJECT at ^.layer_01111111: ^.layer_0.shape at ?
1.383	OUT OBJECT at ^.layer_011111111: ^.layer_0.shape at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: ^.layer_0.shape at ?
  _011111: ^.layer_0.shape at ?
  _0111111: ^.layer_0.shape at ?
  _01111111: ^.layer_0.shape at ?
  _011111111: ^.layer_0.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a point with color ? at ?
  _01: a point with color ? at ?
  _011: a point with color ? at ?

DL input  with Mi: L = 46.8 + 7633.5 = 7680.4
DL output with Mo: L = 130.1 + 9043.0 = 9173.1
DL input+output M: L = 176.9 + 16676.6 = 16853.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,9) and color black and layers
  _0: a point with color blue at (0,3)
  _01: a point with color blue at (1,8)
  _011: a point with color blue at (4,1)
diff: 
delta: (4,7)=1  (6,1)=1  (8,6)=1  (9,3)=1 
   (145.3 bits)
data: a background with size (10,9) and color black and layers
  _0: a rectangle with size (8,1) and color cyan and mask Full at (1,3)
  _01: a rectangle with size (1,5) and color cyan and mask Full at (4,2)
  _011: a rectangle with size (1,7) and color blue and mask Full at (4,1)
  _0111: a rectangle with size (1,1) and color cyan and mask Full at (5,1)
  _01111: a point with color blue at (0,3)
  _011111: a point with color blue at (1,8)
  _0111111: a point with color blue at (6,1)
  _01111111: a point with color blue at (8,6)
  _011111111: a point with color blue at (9,3)
diff: 
delta:
   (163.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,9) and color black and layers
  _0: a point with color blue at (0,3)
  _01: a point with color blue at (1,8)
  _011: a point with color blue at (4,1)
diff: 
delta: (4,7)=1  (6,1)=1  (8,6)=1  (9,3)=1 
! 24 wrong pixels (generated / expected)

TRAIN dbc1a6ce.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,11) and color black and layers
  _0: a point with color blue at (0,4)
  _01: a point with color blue at (0,9)
  _011: a point with color blue at (2,4)
diff: 
delta: (2,8)=1  (3,2)=1  (7,0)=1  (7,7)=1  (9,6)=1 
   (167.5 bits)
data: a background with size (10,11) and color black and layers
  _0: a rectangle with size (3,5) and color cyan and mask .xxxx|x....|.xxx. at (0,4)
  _01: a rectangle with size (1,6) and color cyan and mask Full at (7,1)
  _011: a rectangle with size (3,1) and color blue and mask Full at (0,4)
  _0111: a rectangle with size (1,1) and color blue and mask Full at (0,9)
  _01111: a point with color blue at (2,8)
  _011111: a point with color blue at (3,2)
  _0111111: a point with color blue at (7,0)
  _01111111: a point with color blue at (7,7)
  _011111111: a point with color blue at (9,6)
diff: 
delta:
   (181.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,11) and color black and layers
  _0: a point with color blue at (0,4)
  _01: a point with color blue at (0,9)
  _011: a point with color blue at (2,4)
diff: 
delta: (2,8)=1  (3,2)=1  (7,0)=1  (7,7)=1  (9,6)=1 
! 26 wrong pixels (generated / expected)

TRAIN dbc1a6ce.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (12,12) and color black and layers
  _0: a point with color blue at (0,6)
  _01: a point with color blue at (0,11)
  _011: a point with color blue at (2,10)
diff: 
delta: (4,5)=1  (5,1)=1  (5,9)=1  (6,6)=1  (6,10)=1  (7,2)=1  (9,4)=1  (9,8)=1  (11,4)=1  (11,8)=1 
   (270.3 bits)
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (7,9) and color cyan and mask .....xxxx|....x....|....x....|....x...x|....x...x|xxxxxxx.x|.....xxx. at (0,2)
  _01: a rectangle with size (3,5) and color cyan and mask .xxx.|x...x|.xxx. at (9,4)
  _011: a rectangle with size (1,5) and color blue and mask Full at (6,6)
  _0111: a rectangle with size (1,5) and color blue and mask Full at (9,4)
  _01111: a point with color blue at (0,6)
  _011111: a point with color blue at (0,11)
  _0111111: a point with color blue at (2,10)
  _01111111: a point with color blue at (4,5)
  _011111111: a point with color blue at (5,1)
diff: 
delta: (5,9)=1  (7,2)=1  (11,4)=1  (11,8)=1 
   (344.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a point with color blue at (0,6)
  _01: a point with color blue at (0,11)
  _011: a point with color blue at (2,10)
diff: 
delta: (4,5)=1  (5,1)=1  (5,9)=1  (6,6)=1  (6,10)=1  (7,2)=1  (9,4)=1  (9,8)=1  (11,4)=1  (11,8)=1 
! 46 wrong pixels (generated / expected)

TRAIN dbc1a6ce.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (8,9) and color black and layers
  _0: a point with color blue at (0,1)
  _01: a point with color blue at (0,4)
  _011: a point with color blue at (2,4)
diff: 
delta: (2,6)=1  (3,0)=1  (4,5)=1  (5,2)=1  (5,7)=1  (7,0)=1 
   (180.3 bits)
data: a background with size (8,9) and color black and layers
  _0: a rectangle with size (1,4) and color cyan and mask Full at (5,3)
  _01: a rectangle with size (3,4) and color cyan and mask xx..|..x.|...x at (0,2)
  _011: a rectangle with size (3,1) and color cyan and mask Full at (4,0)
  _0111: a rectangle with size (1,3) and color blue and mask Full at (2,4)
  _01111: a point with color blue at (0,1)
  _011111: a point with color blue at (0,4)
  _0111111: a point with color blue at (3,0)
  _01111111: a point with color blue at (4,5)
  _011111111: a point with color blue at (5,2)
diff: 
delta: (5,7)=1  (7,0)=1 
   (214.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,9) and color black and layers
  _0: a point with color blue at (0,1)
  _01: a point with color blue at (0,4)
  _011: a point with color blue at (2,4)
diff: 
delta: (2,6)=1  (3,0)=1  (4,5)=1  (5,2)=1  (5,7)=1  (7,0)=1 
! 23 wrong pixels (generated / expected)

TRAIN dbc1a6ce.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (19,21) and color black and layers
  _0: a point with color blue at (0,7)
  _01: a point with color blue at (0,10)
  _011: a point with color blue at (0,14)
diff: 
delta: (1,2)=1  (2,10)=1  (3,19)=1  (4,9)=1  (5,1)=1  (6,6)=1  (7,1)=1  (8,10)=1  (9,11)=1  (10,13)=1  (12,9)=1  (14,6)=1  (14,14)=1  (16,1)=1  (18,1)=1  (18,3)=1 
! 79 wrong pixels (generated / expected)

TEST dbc1a6ce.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 23.6 sec (23.6 sec/task)
bits-train-error = 9043.0 bits (9043.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-50] Checking task dc0a314f.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 108892.5 = 108901.5
DL output with Mo: L = 9.0 + 8198.6 = 8207.6
DL input+output M: L = 17.9 + 117091.1 = 117109.0

# learning a model for train pairs
2.000	
1.679	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.456	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.345	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.274	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.219	OUT DEF: ^.size=^.layer_0.shape.size
1.171	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
1.136	IN  OBJECT at ^.layer_001: a rectangle with size ? and color ? and mask ? at ?
1.107	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.092	OUT OBJECT at ^.layer_010: a point with color ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: a point with color ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _00: a rectangle with size ? and color ? and mask ? at ?
  _001: a rectangle with size ? and color ? and mask ? at ?
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 103.8 + 60194.8 = 60298.6
DL output with Mo: L = 61.5 + 4358.5 = 4420.0
DL input+output M: L = 165.3 + 64553.3 = 64718.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (16,16) and color red and layers
  _00: a rectangle with size (6,4) and color cyan and mask ..xx|..xx|xxxx|xxxx|..xx|..xx at (5,5)
  _001: a rectangle with size (16,3) and color grey and mask Full at (0,4)
  _0: a rectangle with size (5,5) and color green and mask Full at (5,9)
  _01: a rectangle with size (14,4) and color pink and mask Full at (1,11)
  _011: a rectangle with size (8,3) and color grey and mask Full at (4,0)
diff: 
delta: (0,1)=1  (0,4)=6  (0,7)=6  (0,8)=6  (0,9)=5# (0,10)=5# (0,11)=6  (0,14)=1  (1,0)=1  (1,1)=6  (1,2)=6  (1,3)=1  (1,5)=6  (1,9)=5# (1,10)=6  (1,11)=5# (1,12)=1  (1,15)=1  (2,1)=6  (2,2)=1  (2,3)=6  (2,9)=5# (2,10)=5# (2,11)=5# (2,13)=1  (3,1)=1  (3,2)=6  (3,3)=6  (3,4)=6  (3,5)=2  (3,6)=2  (3,14)=1  (4,0)=6  (4,3)=6  (4,4)=5# (4,5)=8  (4,7)=7# (4,8)=7# (4,9)=5# (4,10)=8  (4,11)=5# (4,13)=5# (4,14)=5# (4,15)=6  (5,1)=6  (5,4)=8  (5,5)=8  (5,14)=6  (5,15)=5# (6,14)=5# (6,15)=5# (7,0)=6  (7,1)=2  (7,2)=2  (7,4)=7# (7,14)=2  (7,15)=6  (8,0)=6  (8,1)=2  (8,2)=2  (8,4)=7# (8,14)=2  (8,15)=6  (9,14)=5# (9,15)=5# (10,1)=6  (10,4)=8  (10,5)=8  (10,9)=5# (10,10)=8  (10,11)=8  (10,12)=2  (10,13)=5# (10,14)=6  (10,15)=5# (11,0)=6  (11,3)=6  (11,4)=5# (11,5)=8  (11,7)=7# (11,8)=7# (11,9)=5# (11,10)=8  (11,11)=5# (11,13)=5# (11,14)=5# (11,15)=6  (12,1)=1  (12,2)=6  (12,3)=6  (12,4)=6  (12,5)=2  (12,6)=2  (12,14)=1  (13,1)=6  (13,2)=1  (13,3)=6  (13,9)=5# (13,10)=5# (13,11)=5# (13,13)=1  (14,0)=1  (14,1)=6  (14,2)=6  (14,3)=1  (14,5)=6  (14,9)=5# (14,10)=6  (14,11)=5# (14,12)=1  (14,15)=1  (15,1)=1  (15,4)=6  (15,7)=6  (15,8)=6  (15,9)=5# (15,10)=5# (15,11)=6  (15,14)=1 
   (2653.5 bits)
data: a background with size (5,5) and color grey and layers
  _0: a rectangle with size (5,2) and color red and mask x.|x.|xx|xx|x. at (0,3)
  _010: a point with color cyan at (0,1)
  _01: a rectangle with size (2,2) and color cyan and mask Full at (2,0)
diff: 
delta: (0,2)=8  (2,2)=7# (3,2)=7#
   (140.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,16) and color red and layers
  _00: a rectangle with size (5,5) and color green and mask Full at (5,9)
  _001: a rectangle with size (6,4) and color cyan and mask ..xx|..xx|xxxx|xxxx|..xx|..xx at (5,5)
  _0: a rectangle with size (16,3) and color grey and mask Full at (0,4)
  _01: a rectangle with size (14,4) and color pink and mask Full at (1,11)
  _011: a rectangle with size (8,3) and color grey and mask Full at (4,0)
diff: 
delta: (0,1)=1  (0,4)=6  (0,7)=6  (0,8)=6  (0,9)=5# (0,10)=5# (0,11)=6  (0,14)=1  (1,0)=1  (1,1)=6  (1,2)=6  (1,3)=1  (1,5)=6  (1,9)=5# (1,10)=6  (1,11)=5# (1,12)=1  (1,15)=1  (2,1)=6  (2,2)=1  (2,3)=6  (2,9)=5# (2,10)=5# (2,11)=5# (2,13)=1  (3,1)=1  (3,2)=6  (3,3)=6  (3,4)=6  (3,5)=2  (3,6)=2  (3,14)=1  (4,0)=6  (4,3)=6  (4,4)=5# (4,5)=8  (4,7)=7# (4,8)=7# (4,9)=5# (4,10)=8  (4,11)=5# (4,13)=5# (4,14)=5# (4,15)=6  (5,1)=6  (5,4)=8  (5,5)=8  (5,14)=6  (5,15)=5# (6,14)=5# (6,15)=5# (7,0)=6  (7,1)=2  (7,2)=2  (7,4)=7# (7,14)=2  (7,15)=6  (8,0)=6  (8,1)=2  (8,2)=2  (8,4)=7# (8,14)=2  (8,15)=6  (9,14)=5# (9,15)=5# (10,1)=6  (10,4)=8  (10,5)=8  (10,9)=5# (10,10)=8  (10,11)=8  (10,12)=2  (10,13)=5# (10,14)=6  (10,15)=5# (11,0)=6  (11,3)=6  (11,4)=5# (11,5)=8  (11,7)=7# (11,8)=7# (11,9)=5# (11,10)=8  (11,11)=5# (11,13)=5# (11,14)=5# (11,15)=6  (12,1)=1  (12,2)=6  (12,3)=6  (12,4)=6  (12,5)=2  (12,6)=2  (12,14)=1  (13,1)=6  (13,2)=1  (13,3)=6  (13,9)=5# (13,10)=5# (13,11)=5# (13,13)=1  (14,0)=1  (14,1)=6  (14,2)=6  (14,3)=1  (14,5)=6  (14,9)=5# (14,10)=6  (14,11)=5# (14,12)=1  (14,15)=1  (15,1)=1  (15,4)=6  (15,7)=6  (15,8)=6  (15,9)=5# (15,10)=5# (15,11)=6  (15,14)=1 
! size mismatch, 16x3 instead of 5x5
>> Trial 2
data: a background with size (16,16) and color red and layers
  _00: a rectangle with size (6,4) and color cyan and mask ..xx|..xx|xxxx|xxxx|..xx|..xx at (5,5)
  _001: a rectangle with size (16,3) and color grey and mask Full at (0,4)
  _0: a rectangle with size (5,5) and color green and mask Full at (5,9)
  _01: a rectangle with size (14,4) and color pink and mask Full at (1,11)
  _011: a rectangle with size (8,3) and color grey and mask Full at (4,0)
diff: 
delta: (0,1)=1  (0,4)=6  (0,7)=6  (0,8)=6  (0,9)=5# (0,10)=5# (0,11)=6  (0,14)=1  (1,0)=1  (1,1)=6  (1,2)=6  (1,3)=1  (1,5)=6  (1,9)=5# (1,10)=6  (1,11)=5# (1,12)=1  (1,15)=1  (2,1)=6  (2,2)=1  (2,3)=6  (2,9)=5# (2,10)=5# (2,11)=5# (2,13)=1  (3,1)=1  (3,2)=6  (3,3)=6  (3,4)=6  (3,5)=2  (3,6)=2  (3,14)=1  (4,0)=6  (4,3)=6  (4,4)=5# (4,5)=8  (4,7)=7# (4,8)=7# (4,9)=5# (4,10)=8  (4,11)=5# (4,13)=5# (4,14)=5# (4,15)=6  (5,1)=6  (5,4)=8  (5,5)=8  (5,14)=6  (5,15)=5# (6,14)=5# (6,15)=5# (7,0)=6  (7,1)=2  (7,2)=2  (7,4)=7# (7,14)=2  (7,15)=6  (8,0)=6  (8,1)=2  (8,2)=2  (8,4)=7# (8,14)=2  (8,15)=6  (9,14)=5# (9,15)=5# (10,1)=6  (10,4)=8  (10,5)=8  (10,9)=5# (10,10)=8  (10,11)=8  (10,12)=2  (10,13)=5# (10,14)=6  (10,15)=5# (11,0)=6  (11,3)=6  (11,4)=5# (11,5)=8  (11,7)=7# (11,8)=7# (11,9)=5# (11,10)=8  (11,11)=5# (11,13)=5# (11,14)=5# (11,15)=6  (12,1)=1  (12,2)=6  (12,3)=6  (12,4)=6  (12,5)=2  (12,6)=2  (12,14)=1  (13,1)=6  (13,2)=1  (13,3)=6  (13,9)=5# (13,10)=5# (13,11)=5# (13,13)=1  (14,0)=1  (14,1)=6  (14,2)=6  (14,3)=1  (14,5)=6  (14,9)=5# (14,10)=6  (14,11)=5# (14,12)=1  (14,15)=1  (15,1)=1  (15,4)=6  (15,7)=6  (15,8)=6  (15,9)=5# (15,10)=5# (15,11)=6  (15,14)=1 
! 25 wrong pixels (generated / expected)

TRAIN dc0a314f.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (16,16) and color cyan and layers
  _00: a rectangle with size (16,16) and color orange and mask ..........xx....|.........x.x....|........x.x.....|.........x......|xx......x.x...xx|x.x.x.xxxx.x.x.x|.x.x.x....x.x.x.|..x.xx....xx.x..|..x.xx....xx.x..|.x.x.x....x.x.x.|x.x.x.xxxx.x.x.x|xx...x.xx.x...xx|......x..x......|.....x.xx.x.....|....x.x..x.x....|....xx....xx.... at (0,0)
  _001: a rectangle with size (16,16) and color red and mask ........xxxx....|........xx.x....|........xxxxx...|..x......xxx.x..|xxx.....x.xxxxxx|x.xxxxxxxxxxxx.x|xxxx.xx..xx.xxxx|xxx.xx.xx.xx.xxx|xxx.xx.xx.xx.xxx|xxxx.xx..xx.xxxx|x.xxxxxxxxxxxx.x|xxxxxx.xx.xxxxxx|..x.xxx..xxx.x..|...xxxxxxxxxx...|....x.xxxx.x....|....xxxxxxxx.... at (0,0)
  _0: a rectangle with size (5,5) and color green and mask Full at (0,3)
  _01: a rectangle with size (4,16) and color brown and mask Full at (12,0)
  _011: a rectangle with size (4,4) and color brown and mask .xx.|xx.x|x.xx|.xx. at (0,12)
diff: 
delta: (0,1)=9# (0,2)=9# (1,0)=9# (1,2)=9# (1,10)=1  (2,0)=9# (2,1)=9# (3,1)=9# (3,8)=1  (3,12)=9# (5,1)=1  (5,14)=1  (7,3)=1  (7,12)=1  (8,3)=1  (8,12)=1  (10,1)=1  (10,14)=1  (12,0)=8  (12,3)=9# (12,7)=1  (12,8)=1  (12,12)=9# (12,15)=8  (13,2)=8  (13,13)=8  (14,1)=8  (14,5)=1  (14,10)=1  (14,14)=8  (15,0)=8  (15,3)=8  (15,12)=8  (15,15)=8 
   (1444.8 bits)
data: a background with size (5,5) and color orange and layers
  _0: a rectangle with size (5,5) and color red and mask ...xx|....x|xx.x.|.xx..|xx... at (0,0)
  _010: a point with color cyan at (0,0)
  _01: a rectangle with size (3,1) and color brown and mask Full at (1,0)
diff: 
delta: (1,2)=1  (3,4)=1  (4,3)=8 
   (157.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,16) and color cyan and layers
  _00: a rectangle with size (16,16) and color orange and mask ..........xx....|.........x.x....|........x.x.....|.........x......|xx......x.x...xx|x.x.x.xxxx.x.x.x|.x.x.x....x.x.x.|..x.xx....xx.x..|..x.xx....xx.x..|.x.x.x....x.x.x.|x.x.x.xxxx.x.x.x|xx...x.xx.x...xx|......x..x......|.....x.xx.x.....|....x.x..x.x....|....xx....xx.... at (0,0)
  _001: a rectangle with size (16,16) and color red and mask ........xxxx....|........xx.x....|........xxxxx...|..x......xxx.x..|xxx.....x.xxxxxx|x.xxxxxxxxxxxx.x|xxxx.xx..xx.xxxx|xxx.xx.xx.xx.xxx|xxx.xx.xx.xx.xxx|xxxx.xx..xx.xxxx|x.xxxxxxxxxxxx.x|xxxxxx.xx.xxxxxx|..x.xxx..xxx.x..|...xxxxxxxxxx...|....x.xxxx.x....|....xxxxxxxx.... at (0,0)
  _0: a rectangle with size (5,5) and color green and mask Full at (0,3)
  _01: a rectangle with size (4,16) and color brown and mask Full at (12,0)
  _011: a rectangle with size (4,4) and color brown and mask .xx.|xx.x|x.xx|.xx. at (0,12)
diff: 
delta: (0,1)=9# (0,2)=9# (1,0)=9# (1,2)=9# (1,10)=1  (2,0)=9# (2,1)=9# (3,1)=9# (3,8)=1  (3,12)=9# (5,1)=1  (5,14)=1  (7,3)=1  (7,12)=1  (8,3)=1  (8,12)=1  (10,1)=1  (10,14)=1  (12,0)=8  (12,3)=9# (12,7)=1  (12,8)=1  (12,12)=9# (12,15)=8  (13,2)=8  (13,13)=8  (14,1)=8  (14,5)=1  (14,10)=1  (14,14)=8  (15,0)=8  (15,3)=8  (15,12)=8  (15,15)=8 
! 25 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (16,16) and color cyan and layers
  _00: a rectangle with size (16,16) and color orange and mask ..........xx....|.........x.x....|........x.x.....|.........x......|xx......x.x...xx|x.x.x.xxxx.x.x.x|.x.x.x....x.x.x.|..x.xx....xx.x..|..x.xx....xx.x..|.x.x.x....x.x.x.|x.x.x.xxxx.x.x.x|xx...x.xx.x...xx|......x..x......|.....x.xx.x.....|....x.x..x.x....|....xx....xx.... at (0,0)
  _001: a rectangle with size (16,16) and color red and mask ........xxxx....|........xx.x....|........xxxxx...|..x......xxx.x..|xxx.....x.xxxxxx|x.xxxxxxxxxxxx.x|xxxx.xx..xx.xxxx|xxx.xx.xx.xx.xxx|xxx.xx.xx.xx.xxx|xxxx.xx..xx.xxxx|x.xxxxxxxxxxxx.x|xxxxxx.xx.xxxxxx|..x.xxx..xxx.x..|...xxxxxxxxxx...|....x.xxxx.x....|....xxxxxxxx.... at (0,0)
  _0: a rectangle with size (4,16) and color brown and mask Full at (12,0)
  _01: a rectangle with size (5,5) and color green and mask Full at (0,3)
  _011: a rectangle with size (4,4) and color brown and mask .xx.|xx.x|x.xx|.xx. at (0,12)
diff: 
delta: (0,1)=9# (0,2)=9# (1,0)=9# (1,2)=9# (1,10)=1  (2,0)=9# (2,1)=9# (3,1)=9# (3,8)=1  (3,12)=9# (5,1)=1  (5,14)=1  (7,3)=1  (7,12)=1  (8,3)=1  (8,12)=1  (10,1)=1  (10,14)=1  (12,0)=8  (12,3)=9# (12,7)=1  (12,8)=1  (12,12)=9# (12,15)=8  (13,2)=8  (13,13)=8  (14,1)=8  (14,5)=1  (14,10)=1  (14,14)=8  (15,0)=8  (15,3)=8  (15,12)=8  (15,15)=8 
! size mismatch, 4x16 instead of 5x5

TRAIN dc0a314f.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (16,16) and color grey and layers
  _00: a rectangle with size (16,16) and color brown and mask ....xxx.........|....x...........|....x...........|.....x..........|xxx.x.x......xxx|x..x..xxxx..x..x|x...xx.xx.xx...x|.x..xxx..xxx..x.|.x..xxx..xxx..x.|x...xx.xx.xx...x|x..x..xxxx..x..x|xxx.x.xxxx.x.xxx|.....x....x.....|....x......x....|....x..xx..x....|....xxx..xxx.... at (0,0)
  _001: a rectangle with size (6,14) and color grey and mask Full at (5,1)
  _0: a rectangle with size (5,5) and color green and mask Full at (0,7)
  _01: a rectangle with size (14,3) and color yellow and mask Full at (1,1)
  _011: a rectangle with size (14,3) and color yellow and mask Full at (1,12)
diff: 
delta: (0,0)=2  (0,1)=2  (0,3)=2  (0,12)=2  (0,14)=2  (0,15)=2  (1,0)=2  (1,1)=5# (1,6)=2  (1,14)=5# (1,15)=2  (2,2)=5# (2,5)=2  (2,13)=5# (3,0)=2  (3,15)=2  (4,3)=5# (4,5)=6  (4,12)=5# (5,2)=2  (5,4)=6  (5,5)=6  (5,10)=6  (5,11)=6  (5,13)=2  (6,1)=2  (6,6)=7# (6,9)=7# (6,14)=2  (7,3)=2  (7,7)=6  (7,8)=6  (7,12)=2  (8,3)=2  (8,7)=6  (8,8)=6  (8,12)=2  (9,1)=2  (9,6)=7# (9,9)=7# (9,14)=2  (10,2)=2  (10,4)=6  (10,5)=6  (10,10)=6  (10,11)=6  (10,13)=2  (11,3)=5# (11,5)=6  (11,10)=6  (11,12)=5# (12,0)=2  (12,7)=2  (12,8)=2  (12,15)=2  (13,2)=5# (13,5)=2  (13,10)=2  (13,13)=5# (14,0)=2  (14,1)=5# (14,6)=2  (14,9)=2  (14,14)=5# (14,15)=2  (15,0)=2  (15,1)=2  (15,3)=2  (15,12)=2  (15,14)=2  (15,15)=2 
   (1921.1 bits)
data: a background with size (5,5) and color grey and layers
  _0: a rectangle with size (5,5) and color brown and mask ..xxx|xx..x|....x|...x.|xxx.x at (0,0)
  _010: a point with color red at (1,2)
  _01: a rectangle with size (1,2) and color red and mask Full at (3,0)
diff: 
delta: (2,3)=2  (4,3)=6 
   (138.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,16) and color grey and layers
  _00: a rectangle with size (16,16) and color brown and mask ....xxx.........|....x...........|....x...........|.....x..........|xxx.x.x......xxx|x..x..xxxx..x..x|x...xx.xx.xx...x|.x..xxx..xxx..x.|.x..xxx..xxx..x.|x...xx.xx.xx...x|x..x..xxxx..x..x|xxx.x.xxxx.x.xxx|.....x....x.....|....x......x....|....x..xx..x....|....xxx..xxx.... at (0,0)
  _001: a rectangle with size (5,5) and color green and mask Full at (0,7)
  _0: a rectangle with size (6,14) and color grey and mask Full at (5,1)
  _01: a rectangle with size (14,3) and color yellow and mask Full at (1,1)
  _011: a rectangle with size (14,3) and color yellow and mask Full at (1,12)
diff: 
delta: (0,0)=2  (0,1)=2  (0,3)=2  (0,12)=2  (0,14)=2  (0,15)=2  (1,0)=2  (1,1)=5# (1,6)=2  (1,14)=5# (1,15)=2  (2,2)=5# (2,5)=2  (2,13)=5# (3,0)=2  (3,15)=2  (4,3)=5# (4,5)=6  (4,12)=5# (5,2)=2  (5,4)=6  (5,5)=6  (5,10)=6  (5,11)=6  (5,13)=2  (6,1)=2  (6,6)=7# (6,9)=7# (6,14)=2  (7,3)=2  (7,7)=6  (7,8)=6  (7,12)=2  (8,3)=2  (8,7)=6  (8,8)=6  (8,12)=2  (9,1)=2  (9,6)=7# (9,9)=7# (9,14)=2  (10,2)=2  (10,4)=6  (10,5)=6  (10,10)=6  (10,11)=6  (10,13)=2  (11,3)=5# (11,5)=6  (11,10)=6  (11,12)=5# (12,0)=2  (12,7)=2  (12,8)=2  (12,15)=2  (13,2)=5# (13,5)=2  (13,10)=2  (13,13)=5# (14,0)=2  (14,1)=5# (14,6)=2  (14,9)=2  (14,14)=5# (14,15)=2  (15,0)=2  (15,1)=2  (15,3)=2  (15,12)=2  (15,14)=2  (15,15)=2 
! size mismatch, 6x14 instead of 5x5
>> Trial 2
data: a background with size (16,16) and color grey and layers
  _00: a rectangle with size (16,16) and color brown and mask ....xxx.........|....x...........|....x...........|.....x..........|xxx.x.x......xxx|x..x..xxxx..x..x|x...xx.xx.xx...x|.x..xxx..xxx..x.|.x..xxx..xxx..x.|x...xx.xx.xx...x|x..x..xxxx..x..x|xxx.x.xxxx.x.xxx|.....x....x.....|....x......x....|....x..xx..x....|....xxx..xxx.... at (0,0)
  _001: a rectangle with size (6,14) and color grey and mask Full at (5,1)
  _0: a rectangle with size (5,5) and color green and mask Full at (0,7)
  _01: a rectangle with size (14,3) and color yellow and mask Full at (1,1)
  _011: a rectangle with size (14,3) and color yellow and mask Full at (1,12)
diff: 
delta: (0,0)=2  (0,1)=2  (0,3)=2  (0,12)=2  (0,14)=2  (0,15)=2  (1,0)=2  (1,1)=5# (1,6)=2  (1,14)=5# (1,15)=2  (2,2)=5# (2,5)=2  (2,13)=5# (3,0)=2  (3,15)=2  (4,3)=5# (4,5)=6  (4,12)=5# (5,2)=2  (5,4)=6  (5,5)=6  (5,10)=6  (5,11)=6  (5,13)=2  (6,1)=2  (6,6)=7# (6,9)=7# (6,14)=2  (7,3)=2  (7,7)=6  (7,8)=6  (7,12)=2  (8,3)=2  (8,7)=6  (8,8)=6  (8,12)=2  (9,1)=2  (9,6)=7# (9,9)=7# (9,14)=2  (10,2)=2  (10,4)=6  (10,5)=6  (10,10)=6  (10,11)=6  (10,13)=2  (11,3)=5# (11,5)=6  (11,10)=6  (11,12)=5# (12,0)=2  (12,7)=2  (12,8)=2  (12,15)=2  (13,2)=5# (13,5)=2  (13,10)=2  (13,13)=5# (14,0)=2  (14,1)=5# (14,6)=2  (14,9)=2  (14,14)=5# (14,15)=2  (15,0)=2  (15,1)=2  (15,3)=2  (15,12)=2  (15,14)=2  (15,15)=2 
! 25 wrong pixels (generated / expected)

TRAIN dc0a314f.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,16) and color red and layers
  _00: a rectangle with size (16,16) and color grey and mask ...x.xxxxxx.x...|...xxx....xxx...|..x.x......x.x..|xx.xx......xx.xx|.xxx.........xx.|xx............xx|x..............x|x..............x|x..............x|x..............x|xx............xx|.xxx........xxx.|xx.xx......xx.xx|..x.x......x.x..|...xxx....xxx...|...x.xxxxxx.x... at (0,0)
  _001: a rectangle with size (5,5) and color green and mask Full at (4,8)
  _0: a rectangle with size (8,7) and color brown and mask ...xxxx|..xxxxx|.x.xxxx|xxxxxxx|xxxxxxx|.x.xx.x|..xxxx.|...xx.. at (4,4)
  _01: a rectangle with size (3,8) and color pink and mask Full at (9,4)
  _011: a rectangle with size (12,4) and color grey and mask Full at (2,6)
diff: 
delta: (0,0)=5# (0,1)=5# (0,14)=5# (0,15)=5# (1,0)=5# (1,15)=5# (2,3)=8  (2,6)=2  (2,9)=2  (2,12)=8  (3,2)=8  (3,13)=8  (4,4)=4  (4,5)=6  (4,6)=6  (5,4)=6  (5,5)=6  (6,3)=5# (6,4)=6  (6,6)=6  (7,2)=5# (7,3)=5# (7,13)=5# (8,2)=5# (8,3)=5# (8,13)=5# (9,3)=5# (9,12)=5# (11,4)=4  (11,11)=4  (12,2)=8  (12,13)=8  (13,3)=8  (13,6)=2  (13,9)=2  (13,12)=8  (14,0)=5# (14,15)=5# (15,0)=5# (15,1)=5# (15,14)=5# (15,15)=5#
! size mismatch, 8x7 instead of 5x5

TEST dc0a314f.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 24.3 sec (24.3 sec/task)
bits-train-error = 4358.5 bits (4358.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-49] Checking task dc1df850.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2031.3 = 2040.2
DL output with Mo: L = 9.0 + 7407.1 = 7416.1
DL input+output M: L = 17.9 + 9438.4 = 9456.3

# learning a model for train pairs
2.000	
1.491	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.426	OUT DEF: ^.size=^.size
1.362	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.294	IN  DEF: ^.layer_0.shape.color=red
1.258	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
1.221	OUT DEF: ^.layer_00=^.layer_0
1.199	IN  DEF: ^.color=black
1.180	OUT DEF: ^.layer_0.shape.color=blue
1.163	IN  DEF: ^.size=(?,?)
1.146	IN  DEF: ^.layer_0.pos=(?,?)
1.139	OUT DEF: ^.color=black
1.135	OUT DEF: ^.layer_0.pos=(?,?)
1.121	OUT DEF: ^.layer_0.pos.i=^.layer_0.pos.i - 1
1.116	OUT DEF: ^.layer_0.shape.size=(?,?)
1.094	OUT DEF: ^.layer_0.shape.size.i=3

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: ^.layer_0
  _0: a rectangle with size (3,?) and color blue and mask ? at (^.layer_0.pos.i - 1,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a point with color red at (?,?)

DL input  with Mi: L = 31.0 + 1624.9 = 1655.9
DL output with Mo: L = 52.7 + 2043.6 = 2096.3
DL input+output M: L = 83.7 + 3668.5 = 3752.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (5,5) and color black and layers
  _0: a point with color red at (1,3)
diff: 
delta: (0,0)=2  (3,1)=6 
   (58.2 bits)
data: a background with size (5,5) and color black and layers
  _00: a point with color red at (1,3)
  _0: a rectangle with size (3,5) and color blue and mask .xxxx|xxxxx|..xxx at (0,0)
diff: 
delta: (0,0)=2  (3,1)=6 
   (65.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _0: a point with color red at (1,3)
diff: 
delta: (0,0)=2  (3,1)=6 
! 12 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,5) and color black and layers
  _0: a point with color pink at (3,1)
diff:   ^.layer_0.shape.color
delta: (0,0)=2  (1,3)=2 
! 18 wrong pixels (generated / expected)

TRAIN dc1df850.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (8,8) and color black and layers
  _0: a point with color red at (6,2)
diff: 
delta: (0,7)=2  (2,3)=3  (4,6)=8 
   (84.0 bits)
data: a background with size (8,8) and color black and layers
  _00: a point with color red at (6,2)
  _0: a rectangle with size (3,3) and color blue and mask Full at (5,1)
diff: 
delta: (0,6)=1  (0,7)=2  (1,6)=1  (1,7)=1  (2,3)=3  (4,6)=8 
   (127.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,8) and color black and layers
  _0: a point with color red at (6,2)
diff: 
delta: (0,7)=2  (2,3)=3  (4,6)=8 
! 14 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (8,8) and color black and layers
  _0: a point with color green at (2,3)
diff:   ^.layer_0.shape.color
delta: (0,7)=2  (4,6)=8  (6,2)=2 
! 20 wrong pixels (generated / expected)

TRAIN dc1df850.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (4,5) and color black and layers
  _0: a point with color red at (1,1)
diff: 
delta:
   (20.3 bits)
data: a background with size (4,5) and color black and layers
  _00: a point with color red at (1,1)
  _0: a rectangle with size (3,3) and color blue and mask Full at (0,0)
diff: 
delta:
   (11.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,5) and color black and layers
  _0: a point with color red at (1,1)
diff: 
delta:
! 3 wrong pixels (generated / expected)

TRAIN dc1df850.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color red at (1,2)
diff: 
delta: (0,8)=7# (3,7)=2  (5,1)=7# (7,5)=2  (9,9)=5#
! 29 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a point with color red at (3,7)
diff: 
delta: (0,8)=7# (1,2)=2  (5,1)=7# (7,5)=2  (9,9)=5#
! 33 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a point with color red at (7,5)
diff: 
delta: (0,8)=7# (1,2)=2  (3,7)=2  (5,1)=7# (9,9)=5#
! 35 wrong pixels (generated / expected)

TEST dc1df850.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 1.0 sec (1.0 sec/task)
bits-train-error = 2043.6 bits (2043.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-48] Checking task dc433765.json: 7 train, 2 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3819.8 = 3828.7
DL output with Mo: L = 9.0 + 3819.8 = 3828.7
DL input+output M: L = 17.9 + 7639.5 = 7657.5

# learning a model for train pairs
2.000	
1.712	OUT DEF: ^.size=^.size
1.628	OUT OBJECT at ^.layer_0: a point with color ? at ?
1.528	OUT OBJECT at ^.layer_01: a point with color ? at ?
1.443	OUT DEF: ^.layer_0.shape.color=green
1.359	OUT DEF: ^.layer_01.shape.color=yellow
1.274	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.110	OUT DEF: ^.layer_01=^.layer_0
1.011	IN  OBJECT at ^.layer_00: a point with color ? at ?
0.926	IN  DEF: ^.layer_00.shape.color=green
0.842	IN  DEF: ^.layer_0.shape.color=yellow
0.815	IN  DEF: ^.color=black
0.787	OUT DEF: ^.color=black
0.764	IN  DEF: ^.size=(?,?)
0.741	OUT DEF: ^.layer_0.pos=(?,?)
0.719	IN  DEF: ^.layer_00.pos=(?,?)
0.696	IN  DEF: ^.layer_0.pos=(?,?)
0.694	OUT DEF: ^.layer_0.shape=^.layer_00.shape

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_00.shape at (?,?)
  _01: ^.layer_0
WHERE (Mi)
a background with size (?,?) and color black and layers
  _00: a point with color green at (?,?)
  _0: a point with color yellow at (?,?)

DL input  with Mi: L = 49.4 + 2057.9 = 2107.4
DL output with Mo: L = 25.9 + 525.8 = 551.7
DL input+output M: L = 75.4 + 2583.7 = 2659.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _00: a point with color green at (0,0)
  _0: a point with color yellow at (2,2)
diff: 
delta:
   (22.6 bits)
data: a background with size (3,3) and color black and layers
  _0: a point with color green at (1,1)
  _01: a point with color yellow at (2,2)
diff: 
delta:
   (5.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _00: a point with color green at (0,0)
  _0: a point with color yellow at (2,2)
diff: 
delta:
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _00: a point with color yellow at (2,2)
  _0: a point with color green at (0,0)
diff:   ^.layer_0.shape.color  ^.layer_00.shape.color
delta:
! 3 wrong pixels (generated / expected)

TRAIN dc433765.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (5,3) and color black and layers
  _00: a point with color green at (1,0)
  _0: a point with color yellow at (1,2)
diff: 
delta:
   (25.6 bits)
data: a background with size (5,3) and color black and layers
  _0: a point with color green at (1,1)
  _01: a point with color yellow at (1,2)
diff: 
delta:
   (6.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,3) and color black and layers
  _00: a point with color green at (1,0)
  _0: a point with color yellow at (1,2)
diff: 
delta:
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,3) and color black and layers
  _00: a point with color yellow at (1,2)
  _0: a point with color green at (1,0)
diff:   ^.layer_0.shape.color  ^.layer_00.shape.color
delta:
! 4 wrong pixels (generated / expected)

TRAIN dc433765.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (5,5) and color black and layers
  _00: a point with color green at (2,1)
  _0: a point with color yellow at (2,4)
diff: 
delta:
   (28.5 bits)
data: a background with size (5,5) and color black and layers
  _0: a point with color green at (2,2)
  _01: a point with color yellow at (2,4)
diff: 
delta:
   (7.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _00: a point with color green at (2,1)
  _0: a point with color yellow at (2,4)
diff: 
delta:
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,5) and color black and layers
  _00: a point with color yellow at (2,4)
  _0: a point with color green at (2,1)
diff:   ^.layer_0.shape.color  ^.layer_00.shape.color
delta:
! 4 wrong pixels (generated / expected)

TRAIN dc433765.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (7,7) and color black and layers
  _00: a point with color green at (1,1)
  _0: a point with color yellow at (4,4)
diff: 
delta:
   (32.4 bits)
data: a background with size (7,7) and color black and layers
  _0: a point with color green at (2,2)
  _01: a point with color yellow at (4,4)
diff: 
delta:
   (8.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color black and layers
  _00: a point with color green at (1,1)
  _0: a point with color yellow at (4,4)
diff: 
delta:
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (7,7) and color black and layers
  _00: a point with color yellow at (4,4)
  _0: a point with color green at (1,1)
diff:   ^.layer_0.shape.color  ^.layer_00.shape.color
delta:
! 4 wrong pixels (generated / expected)

TRAIN dc433765.json/4: 0 - (FAILURE)

## instance 5

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _00: a point with color green at (7,2)
  _0: a point with color yellow at (2,2)
diff: 
delta:
   (36.5 bits)
data: a background with size (10,10) and color black and layers
  _0: a point with color green at (6,2)
  _01: a point with color yellow at (2,2)
diff: 
delta:
   (9.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _00: a point with color green at (7,2)
  _0: a point with color yellow at (2,2)
diff: 
delta:
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _00: a point with color yellow at (2,2)
  _0: a point with color green at (7,2)
diff:   ^.layer_0.shape.color  ^.layer_00.shape.color
delta:
! 4 wrong pixels (generated / expected)

TRAIN dc433765.json/5: 0 - (FAILURE)

## instance 6

> Input and output best reading:
data: a background with size (11,11) and color black and layers
  _00: a point with color green at (2,3)
  _0: a point with color yellow at (8,3)
diff: 
delta:
   (37.6 bits)
data: a background with size (11,11) and color black and layers
  _0: a point with color green at (3,3)
  _01: a point with color yellow at (8,3)
diff: 
delta:
   (9.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color black and layers
  _00: a point with color green at (2,3)
  _0: a point with color yellow at (8,3)
diff: 
delta:
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (11,11) and color black and layers
  _00: a point with color yellow at (8,3)
  _0: a point with color green at (2,3)
diff:   ^.layer_0.shape.color  ^.layer_00.shape.color
delta:
! 4 wrong pixels (generated / expected)

TRAIN dc433765.json/6: 0 - (FAILURE)

## instance 7

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _00: a point with color green at (0,2)
  _0: a point with color yellow at (2,0)
diff: 
delta:
   (22.6 bits)
data: a background with size (3,3) and color black and layers
  _0: a point with color green at (1,1)
  _01: a point with color yellow at (2,0)
diff: 
delta:
   (5.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _00: a point with color green at (0,2)
  _0: a point with color yellow at (2,0)
diff: 
delta:
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _00: a point with color yellow at (2,0)
  _0: a point with color green at (0,2)
diff:   ^.layer_0.shape.color  ^.layer_00.shape.color
delta:
! 4 wrong pixels (generated / expected)

TRAIN dc433765.json/7: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color black and layers
  _00: a point with color green at (2,3)
  _0: a point with color yellow at (8,3)
diff: 
delta:
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (11,11) and color black and layers
  _00: a point with color yellow at (8,3)
  _0: a point with color green at (2,3)
diff:   ^.layer_0.shape.color  ^.layer_00.shape.color
delta:
! 4 wrong pixels (generated / expected)

TEST dc433765.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _00: a point with color green at (2,2)
  _0: a point with color yellow at (0,0)
diff: 
delta:
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _00: a point with color yellow at (0,0)
  _0: a point with color green at (2,2)
diff:   ^.layer_0.shape.color  ^.layer_00.shape.color
delta:
! 2 wrong pixels (generated / expected)

TEST dc433765.json/2: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.1 sec (0.1 sec/task)
bits-train-error = 525.8 bits (525.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-47] Checking task ddf7fa4f.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 20012.7 = 20021.7
DL output with Mo: L = 9.0 + 20012.7 = 20021.7
DL input+output M: L = 17.9 + 40025.4 = 40043.3

# learning a model for train pairs
2.000	
1.618	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.276	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.055	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.834	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.657	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.521	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.492	OUT DEF: ^.size=^.size
0.472	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
0.456	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.438	OUT DEF: ^.layer_01.shape.size=^.layer_01.shape.size
0.420	OUT DEF: ^.layer_011.shape.size=^.layer_011.shape.size
0.404	OUT DEF: ^.layer_01.pos=^.layer_01.pos
0.388	OUT DEF: ^.layer_011.pos=^.layer_011.pos
0.382	OUT OBJECT at ^.layer_0111: a point with color ? at ?
0.376	OUT OBJECT at ^.layer_0110: a point with color ? at ?
0.368	OUT OBJECT at ^.layer_01111: a point with color ? at ?
0.362	IN  OBJECT at ^.layer_0110: a point with color ? at ?
0.338	OUT DEF: ^.layer_0110=^.layer_0110
0.332	IN  OBJECT at ^.layer_0111: a point with color ? at ?
0.309	OUT DEF: ^.layer_0111=^.layer_0111
0.301	IN  OBJECT at ^.layer_01111: a point with color ? at ?
0.278	OUT DEF: ^.layer_01111=^.layer_01111
0.271	OUT DEF: ^.layer_0.shape.color=^.layer_0111.shape.color
0.264	IN  DEF: ^.layer_0.shape.color=grey
0.260	OUT DEF: ^.layer_0.shape.mask=Full
0.254	IN  DEF: ^.layer_01.shape.color=grey
0.250	OUT DEF: ^.layer_01.shape.mask=Full
0.243	IN  DEF: ^.layer_011.shape.color=grey
0.240	OUT DEF: ^.layer_011.shape.mask=Full
0.236	IN  DEF: ^.layer_0.shape.mask=Full
0.233	IN  DEF: ^.layer_01.shape.mask=Full
0.229	IN  DEF: ^.layer_011.shape.mask=Full
0.227	OUT DEF: ^.color=black
0.224	IN  DEF: ^.color=black
0.223	IN  DEF: ^.size=(?,?)
0.210	IN  DEF: ^.size.i=10
0.196	IN  DEF: ^.size.j=10
0.189	OUT DEF: ^.layer_01.shape.color=^.layer_01111.shape.color
0.183	OUT DEF: ^.layer_011.shape.color=^.layer_0110.shape.color
0.181	IN  DEF: ^.layer_0111.pos=(?,?)
0.174	IN  DEF: ^.layer_0111.pos.i=(0)
0.172	IN  DEF: ^.layer_01111.pos=(?,?)
0.165	IN  DEF: ^.layer_01111.pos.i=(0)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size ^.layer_0.shape.size and color ^.layer_0111.shape.color and mask Full at ^.layer_0.pos
  _01: a rectangle with size ^.layer_01.shape.size and color ^.layer_01111.shape.color and mask Full at ^.layer_01.pos
  _0110: ^.layer_0110
  _011: a rectangle with size ^.layer_011.shape.size and color ^.layer_0110.shape.color and mask Full at ^.layer_011.pos
  _0111: ^.layer_0111
  _01111: ^.layer_01111
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size ? and color grey and mask Full at ?
  _01: a rectangle with size ? and color grey and mask Full at ?
  _0110: a point with color ? at ?
  _011: a rectangle with size ? and color grey and mask Full at ?
  _0111: a point with color ? at ((0),?)
  _01111: a point with color ? at ((0),?)

DL input  with Mi: L = 127.6 + 3095.0 = 3222.5
DL output with Mo: L = 85.0 + 0.0 = 85.0
DL input+output M: L = 212.5 + 3095.0 = 3307.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,2) and color grey and mask Full at (4,1)
  _01: a rectangle with size (3,3) and color grey and mask Full at (7,7)
  _0110: a point with color pink at (0,5)
  _011: a rectangle with size (4,4) and color grey and mask Full at (2,4)
  _0111: a point with color red at (0,2)
  _01111: a point with color cyan at (0,9)
diff: 
delta:
   (104.5 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,2) and color red and mask Full at (4,1)
  _01: a rectangle with size (3,3) and color cyan and mask Full at (7,7)
  _0110: a point with color pink at (0,5)
  _011: a rectangle with size (4,4) and color pink and mask Full at (2,4)
  _0111: a point with color red at (0,2)
  _01111: a point with color cyan at (0,9)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,2) and color grey and mask Full at (4,1)
  _01: a rectangle with size (3,3) and color grey and mask Full at (7,7)
  _0110: a point with color red at (0,2)
  _011: a rectangle with size (4,4) and color grey and mask Full at (2,4)
  _0111: a point with color pink at (0,5)
  _01111: a point with color cyan at (0,9)
diff: 
delta:
! 26 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,2) and color grey and mask Full at (4,1)
  _01: a rectangle with size (3,3) and color grey and mask Full at (7,7)
  _0110: a point with color red at (0,2)
  _011: a rectangle with size (4,4) and color grey and mask Full at (2,4)
  _0111: a point with color cyan at (0,9)
  _01111: a point with color pink at (0,5)
diff: 
delta:
! 35 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,2) and color grey and mask Full at (4,1)
  _01: a rectangle with size (3,3) and color grey and mask Full at (7,7)
  _0110: a point with color pink at (0,5)
  _011: a rectangle with size (4,4) and color grey and mask Full at (2,4)
  _0111: a point with color red at (0,2)
  _01111: a point with color cyan at (0,9)
diff: 
delta:
correct output grid

TRAIN ddf7fa4f.json/1: 1 3rd (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,4) and color grey and mask Full at (2,0)
  _01: a rectangle with size (4,3) and color grey and mask Full at (2,7)
  _0110: a point with color yellow at (0,5)
  _011: a rectangle with size (2,4) and color grey and mask Full at (7,3)
  _0111: a point with color blue at (0,1)
  _01111: a point with color orange at (0,8)
diff: 
delta:
   (104.7 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask Full at (2,0)
  _01: a rectangle with size (4,3) and color orange and mask Full at (2,7)
  _0110: a point with color yellow at (0,5)
  _011: a rectangle with size (2,4) and color yellow and mask Full at (7,3)
  _0111: a point with color blue at (0,1)
  _01111: a point with color orange at (0,8)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,4) and color grey and mask Full at (2,0)
  _01: a rectangle with size (4,3) and color grey and mask Full at (2,7)
  _0110: a point with color blue at (0,1)
  _011: a rectangle with size (2,4) and color grey and mask Full at (7,3)
  _0111: a point with color yellow at (0,5)
  _01111: a point with color orange at (0,8)
diff: 
delta:
! 24 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,4) and color grey and mask Full at (2,0)
  _01: a rectangle with size (4,3) and color grey and mask Full at (2,7)
  _0110: a point with color blue at (0,1)
  _011: a rectangle with size (2,4) and color grey and mask Full at (7,3)
  _0111: a point with color orange at (0,8)
  _01111: a point with color yellow at (0,5)
diff: 
delta:
! 36 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,4) and color grey and mask Full at (2,0)
  _01: a rectangle with size (4,3) and color grey and mask Full at (2,7)
  _0110: a point with color yellow at (0,5)
  _011: a rectangle with size (2,4) and color grey and mask Full at (7,3)
  _0111: a point with color blue at (0,1)
  _01111: a point with color orange at (0,8)
diff: 
delta:
correct output grid

TRAIN ddf7fa4f.json/2: 1 3rd (SUCCESS)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask Full at (5,3)
  _01: a rectangle with size (2,3) and color grey and mask Full at (3,7)
  _0110: a point with color blue at (0,1)
  _011: a rectangle with size (3,2) and color grey and mask Full at (2,1)
  _0111: a point with color pink at (0,5)
  _01111: a point with color orange at (0,8)
diff: 
delta:
   (100.2 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color pink and mask Full at (5,3)
  _01: a rectangle with size (2,3) and color orange and mask Full at (3,7)
  _0110: a point with color blue at (0,1)
  _011: a rectangle with size (3,2) and color blue and mask Full at (2,1)
  _0111: a point with color pink at (0,5)
  _01111: a point with color orange at (0,8)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask Full at (5,3)
  _01: a rectangle with size (2,3) and color grey and mask Full at (3,7)
  _0110: a point with color blue at (0,1)
  _011: a rectangle with size (3,2) and color grey and mask Full at (2,1)
  _0111: a point with color pink at (0,5)
  _01111: a point with color orange at (0,8)
diff: 
delta:
correct output grid

TRAIN ddf7fa4f.json/3: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,5) and color grey and mask Full at (2,2)
  _01: a rectangle with size (7,2) and color grey and mask Full at (2,8)
  _0110: a point with color green at (0,0)
  _011: a rectangle with size (2,4) and color grey and mask Full at (7,0)
  _0111: a point with color pink at (0,4)
  _01111: a point with color brown at (0,8)
diff: 
delta:
correct output grid

TEST ddf7fa4f.json/1: 1 1st (SUCCESS)

# Performance measures on task
runtime-learning = 11.1 sec (11.1 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 0.56
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 1.00

=====================================
[-46] Checking task de1cd16c.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 136887.6 = 136896.6
DL output with Mo: L = 9.0 + 557.3 = 566.2
DL input+output M: L = 17.9 + 137444.9 = 137462.8

# learning a model for train pairs
2.000	
1.558	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.198	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.636	OUT DEF: ^.color=^.layer_0.shape.color
0.517	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.432	OUT DEF: ^.size=(?,?)
0.266	OUT DEF: ^.size.i=1
0.100	OUT DEF: ^.size.j=1
0.099	IN  DEF: ^.layer_00.shape.mask=Full
0.099	IN  OBJECT at ^.layer_010: a point with color ? at ?
0.098	IN  DEF: ^.size=(?,?)
0.098	IN  DEF: ^.layer_00.pos=(?,?)
0.098	IN  DEF: ^.layer_00.shape.size=(?,?)
0.097	IN  DEF: ^.layer_0.pos=(?,?)
0.097	IN  DEF: ^.layer_0.shape.size=(?,?)
0.097	IN  DEF: ^.layer_01.pos=(?,?)
0.096	IN  DEF: ^.layer_010.pos=(?,?)
0.096	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (1,1) and color ^.layer_0.shape.color and layers
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _00: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _010: a point with color ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 114.8 + 10029.0 = 10143.8
DL output with Mo: L = 12.3 + 0.0 = 12.3
DL input+output M: L = 127.1 + 10029.0 = 10156.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (17,13) and color black and layers
  _00: a rectangle with size (7,8) and color yellow and mask Full at (0,0)
  _0: a rectangle with size (10,8) and color cyan and mask Full at (7,0)
  _010: a point with color pink at (2,10)
  _01: a rectangle with size (10,5) and color blue and mask Full at (7,8)
diff: 
delta: (2,3)=6  (4,5)=6  (10,5)=6  (11,11)=6  (12,2)=6  (15,5)=6 
   (262.0 bits)
data: a background with size (1,1) and color cyan and layers
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,13) and color black and layers
  _00: a rectangle with size (10,8) and color cyan and mask Full at (7,0)
  _0: a rectangle with size (7,8) and color yellow and mask Full at (0,0)
  _010: a point with color pink at (2,10)
  _01: a rectangle with size (10,5) and color blue and mask Full at (7,8)
diff: 
delta: (2,3)=6  (4,5)=6  (10,5)=6  (11,11)=6  (12,2)=6  (15,5)=6 
! 1 wrong pixels (generated / expected)

TRAIN de1cd16c.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (16,15) and color blue and layers
  _00: a rectangle with size (7,15) and color cyan and mask Full at (9,0)
  _0: a rectangle with size (9,8) and color red and mask xxxxxxxx|xxx.xx.x|xxxxxxxx|xx.xxxxx|xxxxxxxx|xxxxxxxx|xxxx.xxx|xxxxxxxx|xxxxxxxx at (0,7)
  _010: a point with color blue at (4,2)
  _01: a rectangle with size (9,7) and color green and mask Full at (0,0)
diff: 
delta: (12,11)=1  (13,6)=1 
   (261.7 bits)
data: a background with size (1,1) and color red and layers
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,15) and color blue and layers
  _00: a rectangle with size (7,15) and color cyan and mask Full at (9,0)
  _0: a rectangle with size (9,8) and color red and mask xxxxxxxx|xxx.xx.x|xxxxxxxx|xx.xxxxx|xxxxxxxx|xxxxxxxx|xxxx.xxx|xxxxxxxx|xxxxxxxx at (0,7)
  _010: a point with color blue at (4,2)
  _01: a rectangle with size (9,7) and color green and mask Full at (0,0)
diff: 
delta: (12,11)=1  (13,6)=1 
correct output grid

TRAIN de1cd16c.json/2: 1 1st (SUCCESS)

## instance 3

> Input and output best reading:
data: a background with size (16,17) and color black and layers
  _00: a rectangle with size (8,10) and color grey and mask Full at (0,7)
  _0: a rectangle with size (8,10) and color pink and mask Full at (8,7)
  _010: a point with color yellow at (1,1)
  _01: a rectangle with size (8,7) and color blue and mask Full at (0,0)
diff: 
delta: (3,3)=4  (5,11)=4  (6,2)=4  (9,12)=4  (11,10)=4  (11,15)=4  (14,13)=4 
   (287.6 bits)
data: a background with size (1,1) and color pink and layers
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,17) and color black and layers
  _00: a rectangle with size (8,10) and color grey and mask Full at (0,7)
  _0: a rectangle with size (8,10) and color pink and mask Full at (8,7)
  _010: a point with color yellow at (1,1)
  _01: a rectangle with size (8,7) and color blue and mask Full at (0,0)
diff: 
delta: (3,3)=4  (5,11)=4  (6,2)=4  (9,12)=4  (11,10)=4  (11,15)=4  (14,13)=4 
correct output grid

TRAIN de1cd16c.json/3: 1 1st (SUCCESS)

## instance 4

> Input and output best reading:
data: a background with size (16,19) and color cyan and layers
  _00: a rectangle with size (16,7) and color blue and mask Full at (0,0)
  _0: a rectangle with size (7,12) and color yellow and mask Full at (9,7)
  _010: a point with color red at (4,11)
  _01: a rectangle with size (4,12) and color cyan and mask Full at (0,7)
diff: 
delta: (13,9)=2  (14,12)=2 
   (191.6 bits)
data: a background with size (1,1) and color yellow and layers
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,19) and color yellow and layers
  _00: a rectangle with size (16,7) and color blue and mask Full at (0,0)
  _0: a rectangle with size (9,12) and color cyan and mask Full at (0,7)
  _010: a point with color red at (13,9)
  _01: a rectangle with size (7,6) and color yellow and mask Full at (9,13)
diff: 
delta: (4,11)=2  (14,12)=2 
! 1 wrong pixels (generated / expected)

TRAIN de1cd16c.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (18,19) and color blue and layers
  _00: a rectangle with size (14,10) and color cyan and mask Full at (4,9)
  _0: a rectangle with size (4,19) and color green and mask Full at (0,0)
  _010: a point with color yellow at (5,1)
  _01: a rectangle with size (8,9) and color red and mask Full at (4,0)
diff: 
delta: (1,7)=4  (5,7)=4  (7,4)=4  (8,2)=4  (9,6)=4  (9,14)=4  (11,12)=4  (14,14)=4  (15,4)=4  (16,1)=4 
! 1 wrong pixels (generated / expected)

TEST de1cd16c.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 2.3 sec (2.3 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 0.50 tasks (50.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.50
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-45] Checking task ded97339.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3610.2 = 3619.2
DL output with Mo: L = 9.0 + 9172.8 = 9181.7
DL input+output M: L = 17.9 + 12783.0 = 12800.9

# learning a model for train pairs
2.000	
1.469	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.377	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.314	OUT DEF: ^.size=^.size
1.283	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.248	OUT DEF: ^.layer_0.pos=^.layer_0.pos
1.210	IN  DEF: ^.layer_0.shape.color=cyan
1.178	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.163	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.147	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
1.109	IN  DEF: ^.layer_01.shape.color=cyan
1.097	IN  DEF: ^.color=black
1.087	IN  DEF: ^.size=(?,?)
1.014	IN  DEF: ^.size.i=10
0.942	IN  DEF: ^.size.j=10
0.932	IN  DEF: ^.layer_0.pos=(?,?)
0.922	IN  DEF: ^.layer_01.pos=(?,?)
0.914	OUT DEF: ^.layer_01.shape.mask=Full
0.910	OUT DEF: ^.color=black
0.906	OUT DEF: ^.layer_0.shape.size=(?,?)
0.902	OUT DEF: ^.layer_01.pos=(?,?)
0.898	OUT DEF: ^.layer_01.shape.size=(?,?)
0.885	OUT DEF: ^.layer_01.shape.size.i=^.layer_01.pos.i

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask ? at ^.layer_0.pos
  _01: a rectangle with size (^.layer_01.pos.i,?) and color ^.layer_01.shape.color and mask Full at (?,?)
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a point with color cyan at (?,?)
  _01: a point with color cyan at (?,?)

DL input  with Mi: L = 60.7 + 2376.2 = 2436.9
DL output with Mo: L = 57.7 + 1882.0 = 1939.7
DL input+output M: L = 118.4 + 4258.1 = 4376.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a point with color cyan at (3,1)
  _01: a point with color cyan at (7,4)
diff: 
delta: (3,6)=8  (9,6)=8 
   (59.5 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,6) and color cyan and mask Full at (3,1)
  _01: a rectangle with size (7,1) and color cyan and mask Full at (3,6)
diff: 
delta: (7,4)=8 
   (44.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color cyan at (3,1)
  _01: a point with color cyan at (3,6)
diff: 
delta: (7,4)=8  (9,6)=8 
! 19 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a point with color cyan at (3,1)
  _01: a point with color cyan at (7,4)
diff: 
delta: (3,6)=8  (9,6)=8 
! 25 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a point with color cyan at (3,6)
  _01: a point with color cyan at (3,1)
diff: 
delta: (7,4)=8  (9,6)=8 
! 19 wrong pixels (generated / expected)

TRAIN ded97339.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a point with color cyan at (3,2)
  _01: a point with color cyan at (1,7)
diff: 
delta: (6,5)=8  (6,9)=8  (8,2)=8 
   (79.3 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,1) and color cyan and mask Full at (3,2)
  _01: a rectangle with size (1,5) and color cyan and mask Full at (6,5)
diff: 
delta: (1,7)=8 
   (49.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color cyan at (1,7)
  _01: a point with color cyan at (3,2)
diff: 
delta: (6,5)=8  (6,9)=8  (8,2)=8 
! 20 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a point with color cyan at (1,7)
  _01: a point with color cyan at (6,5)
diff: 
delta: (3,2)=8  (6,9)=8  (8,2)=8 
! 26 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a point with color cyan at (3,2)
  _01: a point with color cyan at (1,7)
diff: 
delta: (6,5)=8  (6,9)=8  (8,2)=8 
! 14 wrong pixels (generated / expected)

TRAIN ded97339.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a point with color cyan at (1,1)
  _01: a point with color cyan at (1,5)
diff: 
delta: (4,1)=8  (7,5)=8  (7,9)=8  (9,2)=8 
   (98.8 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (7,9) and color cyan and mask xxxxx....|x...x....|x...x....|x...x....|....x....|....x....|....xxxxx at (1,1)
  _01: a rectangle with size (1,1) and color cyan and mask Full at (9,2)
diff: 
delta:
   (94.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color cyan at (1,1)
  _01: a point with color cyan at (1,5)
diff: 
delta: (4,1)=8  (7,5)=8  (7,9)=8  (9,2)=8 
! 19 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a point with color cyan at (1,1)
  _01: a point with color cyan at (4,1)
diff: 
delta: (1,5)=8  (7,5)=8  (7,9)=8  (9,2)=8 
! 21 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a point with color cyan at (1,5)
  _01: a point with color cyan at (1,1)
diff: 
delta: (4,1)=8  (7,5)=8  (7,9)=8  (9,2)=8 
! 21 wrong pixels (generated / expected)

TRAIN ded97339.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color cyan at (1,1)
  _01: a point with color cyan at (2,3)
diff: 
delta: (3,7)=8  (5,1)=8  (8,4)=8  (8,7)=8 
! 18 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a point with color cyan at (1,1)
  _01: a point with color cyan at (3,7)
diff: 
delta: (2,3)=8  (5,1)=8  (8,4)=8  (8,7)=8 
! 19 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a point with color cyan at (2,3)
  _01: a point with color cyan at (1,1)
diff: 
delta: (3,7)=8  (5,1)=8  (8,4)=8  (8,7)=8 
! 19 wrong pixels (generated / expected)

TEST ded97339.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 2.2 sec (2.2 sec/task)
bits-train-error = 1882.0 bits (1882.0 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-44] Checking task e179c5f4.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1086.8 = 1095.8
DL output with Mo: L = 9.0 + 6047.7 = 6056.6
DL input+output M: L = 17.9 + 7134.5 = 7152.4

# learning a model for train pairs
2.000	
1.403	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.260	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.134	IN  DEF: ^.layer_0.shape.color=blue
1.057	OUT DEF: ^.size=^.size
0.979	OUT DEF: ^.layer_0.shape.size=^.size
0.937	IN  DEF: ^.color=black
0.898	OUT DEF: ^.color=^.layer_0.shape.color
0.866	IN  DEF: ^.size=(?,?)
0.625	IN  DEF: ^.size.i=10
0.593	IN  DEF: ^.layer_0.pos=(?,?)
0.468	IN  DEF: ^.layer_0.pos.i=9
0.390	IN  DEF: ^.layer_0.pos.j=(0)
0.367	OUT DEF: ^.layer_0.shape.color=cyan
0.361	OUT DEF: ^.layer_0.pos=(?,?)
0.338	OUT DEF: ^.layer_0.pos.i=(0)
0.324	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.j

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ^.layer_0.shape.color and layers
  _0: a rectangle with size ^.size and color cyan and mask ? at ((0),^.layer_0.pos.j)
WHERE (Mi)
a background with size (10,?) and color black and layers
  _0: a point with color blue at (9,(0))

DL input  with Mi: L = 38.5 + 161.4 = 199.8
DL output with Mo: L = 32.7 + 827.6 = 860.4
DL input+output M: L = 71.2 + 989.0 = 1060.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,2) and color black and layers
  _0: a point with color blue at (9,0)
diff: 
delta:
   (4.3 bits)
data: a background with size (10,2) and color blue and layers
  _0: a rectangle with size (10,2) and color cyan and mask Even Checkboard at (0,0)
diff: 
delta:
   (6.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,2) and color black and layers
  _0: a point with color blue at (9,0)
diff: 
delta:
! 10 wrong pixels (generated / expected)

TRAIN e179c5f4.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,3) and color black and layers
  _0: a point with color blue at (9,0)
diff: 
delta:
   (5.5 bits)
data: a background with size (10,3) and color blue and layers
  _0: a rectangle with size (10,3) and color cyan and mask x.x|.xx|x.x|xx.|x.x|.xx|x.x|xx.|x.x|.xx at (0,0)
diff: 
delta:
   (33.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,3) and color black and layers
  _0: a point with color blue at (9,0)
diff: 
delta:
! 10 wrong pixels (generated / expected)

TRAIN e179c5f4.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,4) and color black and layers
  _0: a point with color blue at (9,0)
diff: 
delta:
   (6.3 bits)
data: a background with size (10,4) and color blue and layers
  _0: a rectangle with size (10,4) and color cyan and mask xxx.|xx.x|x.xx|.xxx|x.xx|xx.x|xxx.|xx.x|x.xx|.xxx at (0,0)
diff: 
delta:
   (43.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,4) and color black and layers
  _0: a point with color blue at (9,0)
diff: 
delta:
! 10 wrong pixels (generated / expected)

TRAIN e179c5f4.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,5) and color black and layers
  _0: a point with color blue at (9,0)
diff: 
delta:
! 10 wrong pixels (generated / expected)

TEST e179c5f4.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.2 sec (0.2 sec/task)
bits-train-error = 827.6 bits (827.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-43] Checking task e21d9049.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2918.0 = 2926.9
DL output with Mo: L = 9.0 + 10467.8 = 10476.7
DL input+output M: L = 17.9 + 13385.8 = 13403.7

# learning a model for train pairs
2.000	
1.954	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.902	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
1.862	OUT DEF: ^.size=^.size
1.837	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.810	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.779	IN  OBJECT at ^.layer_0111: a point with color ? at ?
1.757	OUT DEF: ^.layer_0=^.layer_0
1.726	IN  DEF: ^.layer_011.shape.color=red
1.711	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
1.640	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.568	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.531	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: ^.layer_0
  _01: ^.layer_01.shape at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a point with color ? at ?
  _011: a point with color red at ?
  _0111: a point with color ? at ?

DL input  with Mi: L = 66.7 + 2393.1 = 2459.9
DL output with Mo: L = 80.6 + 7150.9 = 7231.5
DL input+output M: L = 147.4 + 9544.1 = 9691.4

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (12,11) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask Odd Checkboard at (3,1)
  _01: a point with color cyan at (2,2)
  _011: a point with color red at (4,2)
  _0111: a point with color cyan at (4,0)
diff: 
delta:
   (96.1 bits)
data: a background with size (12,11) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask Odd Checkboard at (3,1)
  _01: a point with color cyan at (2,2)
  _011: a rectangle with size (10,1) and color red and mask Full at (1,2)
  _0111: a rectangle with size (1,10) and color cyan and mask Full at (4,0)
  _01111: a rectangle with size (1,1) and color green and mask Full at (0,2)
diff: 
delta: (4,4)=3  (4,5)=2  (4,7)=3  (4,8)=2  (4,10)=3  (5,2)=8  (6,2)=3  (8,2)=8  (9,2)=3  (11,2)=8 
   (297.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,11) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask Odd Checkboard at (3,1)
  _01: a point with color cyan at (2,2)
  _011: a point with color red at (4,2)
  _0111: a point with color cyan at (4,0)
diff: 
delta:
! 24 wrong pixels (generated / expected)

TRAIN e21d9049.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (15,14) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Even Checkboard at (5,8)
  _01: a point with color yellow at (4,8)
  _011: a point with color red at (6,7)
  _0111: a point with color green at (6,8)
diff: 
delta: (6,10)=4  (7,8)=2 
   (143.2 bits)
data: a background with size (15,14) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Even Checkboard at (5,8)
  _01: a point with color yellow at (6,2)
  _011: a rectangle with size (2,2) and color red and mask Even Checkboard at (6,7)
  _0111: a rectangle with size (1,13) and color green and mask Full at (6,0)
  _01111: a rectangle with size (13,1) and color yellow and mask Full at (0,8)
diff: 
delta: (1,8)=8  (2,8)=3  (3,8)=2  (6,1)=8  (6,3)=2  (6,5)=8  (6,6)=4  (6,10)=4  (6,11)=2  (6,13)=8  (9,8)=8  (10,8)=3  (11,8)=2  (13,8)=8  (14,8)=3 
   (417.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,14) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Even Checkboard at (5,8)
  _01: a point with color yellow at (4,8)
  _011: a point with color red at (6,7)
  _0111: a point with color green at (6,8)
diff: 
delta: (6,10)=4  (7,8)=2 
! 30 wrong pixels (generated / expected)

TRAIN e21d9049.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (2,2) and color yellow and mask Odd Checkboard at (5,5)
  _01: a point with color green at (6,7)
  _011: a point with color red at (6,6)
  _0111: a point with color blue at (6,8)
diff: 
delta: (7,6)=3  (8,6)=1 
! 41 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (20,20) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask Odd Checkboard at (6,6)
  _01: a point with color yellow at (5,6)
  _011: a point with color red at (6,6)
  _0111: a point with color yellow at (6,5)
diff: 
delta: (6,8)=1  (8,6)=1 
! 41 wrong pixels (generated / expected)

TEST e21d9049.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.5 sec (27.5 sec/task)
bits-train-error = 7150.9 bits (7150.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-42] Checking task e26a3af2.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 85655.3 = 85664.3
DL output with Mo: L = 9.0 + 78273.8 = 78282.7
DL input+output M: L = 17.9 + 163929.1 = 163947.0

# learning a model for train pairs
2.000	
1.540	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.200	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.865	OUT OBJECT at ^.layer_01: ^.layer_0.shape at ?
0.612	IN  OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.443	OUT OBJECT at ^.layer_00: ^.layer_00.shape at ?
0.319	IN  OBJECT at ^.layer_001: a rectangle with size ? and color ? and mask ? at ?
0.311	OUT DEF: ^.size=^.size
0.306	OUT DEF: ^.layer_00=^.layer_00
0.302	OUT DEF: ^.layer_01=^.layer_0
0.298	OUT DEF: ^.layer_0.pos=^.layer_001.pos
0.296	OUT DEF: ^.layer_0.shape.color=^.layer_001.shape.color
0.295	IN  DEF: ^.layer_00.shape.mask=Full
0.293	OUT DEF: ^.color=^.color
0.292	OUT DEF: ^.layer_0.shape.mask=Full
0.291	OUT DEF: ^.layer_0.shape.size=(?,?)
0.288	OUT DEF: ^.layer_0.shape.size.i=^.layer_001.shape.size.i
0.288	IN  DEF: ^.size=(?,?)
0.287	IN  DEF: ^.layer_00.pos=(?,?)
0.287	IN  DEF: ^.layer_00.shape.size=(?,?)
0.287	IN  DEF: ^.layer_001.pos=(?,?)
0.286	IN  DEF: ^.layer_001.shape.size=(?,?)
0.286	IN  DEF: ^.layer_0.pos=(?,?)
0.285	IN  DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ^.color and layers
  _00: ^.layer_00
  _0: a rectangle with size (^.layer_001.shape.size.i,?) and color ^.layer_001.shape.color and mask Full at ^.layer_001.pos
  _01: ^.layer_0
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _00: a rectangle with size (?,?) and color ? and mask Full at (?,?)
  _001: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 98.3 + 24032.1 = 24130.3
DL output with Mo: L = 46.1 + 243.9 = 290.0
DL input+output M: L = 144.4 + 24276.0 = 24420.4

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (13,17) and color cyan and layers
  _00: a rectangle with size (13,5) and color blue and mask Full at (0,0)
  _001: a rectangle with size (13,5) and color red and mask Full at (0,12)
  _0: a rectangle with size (13,4) and color green and mask Full at (0,8)
diff: 
delta: (0,15)=8  (1,0)=9# (1,1)=5# (1,3)=5# (2,0)=4  (2,3)=2  (2,7)=5# (2,10)=8  (2,13)=8  (2,16)=7# (3,7)=2  (4,0)=9# (4,4)=8  (4,10)=4  (4,12)=8  (5,0)=4  (5,2)=2  (5,5)=7# (5,14)=6  (5,16)=9# (6,4)=9# (6,8)=9# (6,12)=4  (6,14)=6  (7,6)=5# (7,11)=4  (7,16)=3  (8,3)=9# (9,0)=6  (9,3)=8  (9,5)=5# (9,8)=4  (9,12)=6  (9,13)=4  (9,16)=7# (10,14)=6  (11,10)=7# (12,1)=2  (12,3)=4  (12,13)=9# (12,15)=1 
   (960.0 bits)
data: a background with size (13,17) and color cyan and layers
  _00: a rectangle with size (13,5) and color blue and mask Full at (0,0)
  _0: a rectangle with size (13,5) and color red and mask Full at (0,12)
  _01: a rectangle with size (13,4) and color green and mask Full at (0,8)
diff: 
delta:
   (7.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,17) and color red and layers
  _00: a rectangle with size (13,5) and color blue and mask xxxxx|..x.x|.xx.x|xxxxx|.xxx.|.x.xx|xxxx.|xxxxx|xxx.x|.xx.x|xxxxx|xxxxx|x.x.x at (0,0)
  _001: a rectangle with size (13,4) and color green and mask Full at (0,8)
  _0: a rectangle with size (13,4) and color cyan and mask Full at (0,4)
diff:   ^.layer_00.shape.mask
delta: (0,15)=8  (1,0)=9# (1,1)=5# (1,3)=5# (2,0)=4  (2,7)=5# (2,10)=8  (2,13)=8  (2,16)=7# (3,7)=2  (4,0)=9# (4,10)=4  (4,12)=8  (5,0)=4  (5,5)=7# (5,14)=6  (5,16)=9# (6,4)=9# (6,8)=9# (6,12)=4  (6,14)=6  (7,6)=5# (7,11)=4  (7,16)=3  (8,3)=9# (9,0)=6  (9,3)=8  (9,5)=5# (9,8)=4  (9,12)=6  (9,13)=4  (9,16)=7# (10,14)=6  (11,10)=7# (12,3)=4  (12,13)=9# (12,15)=1 
! 41 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (13,17) and color cyan and layers
  _00: a rectangle with size (13,5) and color blue and mask Full at (0,0)
  _001: a rectangle with size (13,5) and color red and mask Full at (0,12)
  _0: a rectangle with size (13,4) and color green and mask Full at (0,8)
diff: 
delta: (0,15)=8  (1,0)=9# (1,1)=5# (1,3)=5# (2,0)=4  (2,3)=2  (2,7)=5# (2,10)=8  (2,13)=8  (2,16)=7# (3,7)=2  (4,0)=9# (4,4)=8  (4,10)=4  (4,12)=8  (5,0)=4  (5,2)=2  (5,5)=7# (5,14)=6  (5,16)=9# (6,4)=9# (6,8)=9# (6,12)=4  (6,14)=6  (7,6)=5# (7,11)=4  (7,16)=3  (8,3)=9# (9,0)=6  (9,3)=8  (9,5)=5# (9,8)=4  (9,12)=6  (9,13)=4  (9,16)=7# (10,14)=6  (11,10)=7# (12,1)=2  (12,3)=4  (12,13)=9# (12,15)=1 
! 39 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (13,17) and color green and layers
  _00: a rectangle with size (13,5) and color blue and mask Full at (0,0)
  _001: a rectangle with size (13,5) and color red and mask Full at (0,12)
  _0: a rectangle with size (13,4) and color cyan and mask Full at (0,4)
diff: 
delta: (0,15)=8  (1,0)=9# (1,1)=5# (1,3)=5# (2,0)=4  (2,3)=2  (2,7)=5# (2,10)=8  (2,13)=8  (2,16)=7# (3,7)=2  (4,0)=9# (4,4)=8  (4,10)=4  (4,12)=8  (5,0)=4  (5,2)=2  (5,5)=7# (5,14)=6  (5,16)=9# (6,4)=9# (6,8)=9# (6,12)=4  (6,14)=6  (7,6)=5# (7,11)=4  (7,16)=3  (8,3)=9# (9,0)=6  (9,3)=8  (9,5)=5# (9,8)=4  (9,12)=6  (9,13)=4  (9,16)=7# (10,14)=6  (11,10)=7# (12,1)=2  (12,3)=4  (12,13)=9# (12,15)=1 
! 39 wrong pixels (generated / expected)

TRAIN e26a3af2.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (13,14) and color brown and layers
  _00: a rectangle with size (13,3) and color blue and mask Full at (0,11)
  _001: a rectangle with size (13,7) and color cyan and mask Full at (0,5)
  _0: a rectangle with size (13,5) and color red and mask Full at (0,0)
diff: 
delta: (0,7)=1  (1,2)=8  (2,7)=9# (3,6)=9# (3,8)=6  (5,10)=5# (6,3)=6  (6,10)=5# (6,13)=6  (7,1)=6  (7,2)=4  (7,5)=9# (8,5)=6  (8,7)=7# (8,13)=2  (9,3)=6  (9,6)=3  (9,8)=5# (9,11)=3  (10,4)=5# (10,6)=2  (10,8)=5# (11,11)=8  (11,13)=3  (12,1)=8  (12,9)=3  (12,11)=9#
   (669.4 bits)
data: a background with size (13,14) and color brown and layers
  _00: a rectangle with size (13,3) and color blue and mask Full at (0,11)
  _0: a rectangle with size (13,6) and color cyan and mask Full at (0,5)
  _01: a rectangle with size (13,5) and color red and mask Full at (0,0)
diff: 
delta:
   (7.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,14) and color grey and layers
  _00: a rectangle with size (13,5) and color red and mask Full at (0,0)
  _001: a rectangle with size (13,7) and color cyan and mask xx.xxx.|xxxxxx.|xx.xxx.|x.x.xx.|xxxxxx.|xxxxx..|xxxxx..|.xxxxx.|.x.xxx.|x.x.xx.|x.x.xx.|xxxxxxx|xxxx.x. at (0,5)
  _0: a rectangle with size (13,3) and color blue and mask Full at (0,11)
diff: 
delta: (0,7)=1  (1,2)=8  (2,7)=9# (3,6)=9# (3,8)=6  (6,3)=6  (6,13)=6  (7,1)=6  (7,2)=4  (7,5)=9# (8,5)=6  (8,7)=7# (8,13)=2  (9,3)=6  (9,6)=3  (9,11)=3  (10,4)=5# (10,6)=2  (11,13)=3  (12,1)=8  (12,9)=3  (12,11)=9#
! 52 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (13,14) and color grey and layers
  _00: a rectangle with size (13,7) and color cyan and mask xx.xxx.|xxxxxx.|xx.xxx.|x.x.xx.|xxxxxx.|xxxxx..|xxxxx..|.xxxxx.|.x.xxx.|x.x.xx.|x.x.xx.|xxxxxxx|xxxx.x. at (0,5)
  _001: a rectangle with size (13,5) and color red and mask Full at (0,0)
  _0: a rectangle with size (13,3) and color blue and mask Full at (0,11)
diff:   ^.layer_00.shape.mask
delta: (0,7)=1  (1,2)=8  (2,7)=9# (3,6)=9# (3,8)=6  (6,3)=6  (6,13)=6  (7,1)=6  (7,2)=4  (7,5)=9# (8,5)=6  (8,7)=7# (8,13)=2  (9,3)=6  (9,6)=3  (9,11)=3  (10,4)=5# (10,6)=2  (11,13)=3  (12,1)=8  (12,9)=3  (12,11)=9#
! 54 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (13,14) and color grey and layers
  _00: a rectangle with size (13,7) and color cyan and mask xx.xxx.|xxxxxx.|xx.xxx.|x.x.xx.|xxxxxx.|xxxxx..|xxxxx..|.xxxxx.|.x.xxx.|x.x.xx.|x.x.xx.|xxxxxxx|xxxx.x. at (0,5)
  _001: a rectangle with size (13,3) and color blue and mask Full at (0,11)
  _0: a rectangle with size (13,5) and color red and mask Full at (0,0)
diff:   ^.layer_00.shape.mask
delta: (0,7)=1  (1,2)=8  (2,7)=9# (3,6)=9# (3,8)=6  (6,3)=6  (6,13)=6  (7,1)=6  (7,2)=4  (7,5)=9# (8,5)=6  (8,7)=7# (8,13)=2  (9,3)=6  (9,6)=3  (9,11)=3  (10,4)=5# (10,6)=2  (11,13)=3  (12,1)=8  (12,9)=3  (12,11)=9#
! 28 wrong pixels (generated / expected)

TRAIN e26a3af2.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (15,14) and color green and layers
  _00: a rectangle with size (6,14) and color orange and mask Full at (4,0)
  _001: a rectangle with size (3,14) and color cyan and mask Full at (10,0)
  _0: a rectangle with size (2,14) and color blue and mask Full at (13,0)
diff: 
delta: (0,1)=4  (1,5)=2  (1,8)=2  (2,3)=9# (2,7)=2  (2,11)=9# (3,2)=4  (3,5)=2  (4,6)=8  (4,9)=3  (4,10)=3  (4,13)=4  (5,0)=9# (5,4)=3  (6,12)=8  (6,13)=2  (7,5)=5# (7,12)=5# (7,13)=8  (8,6)=3  (8,11)=2  (9,3)=4  (9,4)=6  (9,10)=9# (10,12)=9# (11,11)=3  (12,3)=4  (12,7)=7# (12,8)=9# (13,3)=5# (13,10)=9# (14,10)=9#
   (773.9 bits)
data: a background with size (15,14) and color green and layers
  _00: a rectangle with size (6,14) and color orange and mask Full at (4,0)
  _0: a rectangle with size (3,14) and color cyan and mask Full at (10,0)
  _01: a rectangle with size (2,14) and color blue and mask Full at (13,0)
diff: 
delta:
   (9.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,14) and color cyan and layers
  _00: a rectangle with size (6,14) and color orange and mask Full at (4,0)
  _001: a rectangle with size (5,14) and color green and mask Full at (0,0)
  _0: a rectangle with size (2,14) and color blue and mask Full at (13,0)
diff: 
delta: (0,1)=4  (1,5)=2  (1,8)=2  (2,3)=9# (2,7)=2  (2,11)=9# (3,2)=4  (3,5)=2  (4,6)=8  (4,9)=3  (4,10)=3  (4,13)=4  (5,0)=9# (5,4)=3  (6,12)=8  (6,13)=2  (7,5)=5# (7,12)=5# (7,13)=8  (8,6)=3  (8,11)=2  (9,3)=4  (9,4)=6  (9,10)=9# (10,12)=9# (11,11)=3  (12,3)=4  (12,7)=7# (12,8)=9# (13,3)=5# (13,10)=9# (14,10)=9#
! 48 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (15,14) and color blue and layers
  _00: a rectangle with size (6,14) and color orange and mask Full at (4,0)
  _001: a rectangle with size (5,14) and color green and mask Full at (0,0)
  _0: a rectangle with size (3,14) and color cyan and mask Full at (10,0)
diff: 
delta: (0,1)=4  (1,5)=2  (1,8)=2  (2,3)=9# (2,7)=2  (2,11)=9# (3,2)=4  (3,5)=2  (4,6)=8  (4,9)=3  (4,10)=3  (4,13)=4  (5,0)=9# (5,4)=3  (6,12)=8  (6,13)=2  (7,5)=5# (7,12)=5# (7,13)=8  (8,6)=3  (8,11)=2  (9,3)=4  (9,4)=6  (9,10)=9# (10,12)=9# (11,11)=3  (12,3)=4  (12,7)=7# (12,8)=9# (13,3)=5# (13,10)=9# (14,10)=9#
! 48 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (15,14) and color blue and layers
  _00: a rectangle with size (6,14) and color orange and mask Full at (4,0)
  _001: a rectangle with size (3,14) and color cyan and mask Full at (10,0)
  _0: a rectangle with size (5,14) and color green and mask Full at (0,0)
diff: 
delta: (0,1)=4  (1,5)=2  (1,8)=2  (2,3)=9# (2,7)=2  (2,11)=9# (3,2)=4  (3,5)=2  (4,6)=8  (4,9)=3  (4,10)=3  (4,13)=4  (5,0)=9# (5,4)=3  (6,12)=8  (6,13)=2  (7,5)=5# (7,12)=5# (7,13)=8  (8,6)=3  (8,11)=2  (9,3)=4  (9,4)=6  (9,10)=9# (10,12)=9# (11,11)=3  (12,3)=4  (12,7)=7# (12,8)=9# (13,3)=5# (13,10)=9# (14,10)=9#
! 36 wrong pixels (generated / expected)

TRAIN e26a3af2.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color green and layers
  _00: a rectangle with size (4,15) and color red and mask Full at (3,0)
  _001: a rectangle with size (5,15) and color cyan and mask Full at (6,0)
  _0: a rectangle with size (3,15) and color blue and mask Full at (0,0)
diff: 
delta: (0,0)=6  (0,3)=5# (1,1)=4  (1,4)=9# (1,9)=5# (2,0)=5# (2,4)=4  (3,0)=7# (3,5)=6  (3,7)=9# (3,10)=4  (3,12)=4  (4,2)=9# (4,4)=1  (4,8)=3  (4,11)=8  (4,13)=7# (5,1)=5# (5,4)=5# (5,5)=6  (5,6)=6  (5,10)=3  (5,12)=5# (6,10)=6  (6,12)=8  (7,0)=1  (7,6)=9# (8,4)=1  (8,10)=7# (8,14)=9# (9,10)=4  (10,8)=5# (10,12)=1  (11,0)=4  (11,1)=4  (11,2)=4  (11,3)=4  (11,4)=4  (11,5)=4  (11,6)=7# (11,8)=4  (11,9)=4  (11,10)=4  (11,11)=4  (11,12)=4  (11,13)=2  (11,14)=4  (12,0)=4  (12,1)=4  (12,2)=7# (12,3)=4  (12,4)=4  (12,5)=4  (12,6)=4  (12,7)=4  (12,8)=4  (12,9)=4  (12,10)=8  (12,11)=4  (12,12)=4  (12,13)=4  (12,14)=4  (13,2)=1  (13,3)=9# (14,0)=8  (14,1)=6  (14,4)=8 
! 82 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (15,15) and color blue and layers
  _00: a rectangle with size (5,15) and color cyan and mask ............x..|.xxxxx.xxxxxxxx|xxxx.xxxxx.xxx.|xxxxxxxxxx.xxxx|xxxxxxxx.xxx.xx at (6,0)
  _001: a rectangle with size (4,15) and color red and mask Full at (3,0)
  _0: a rectangle with size (2,15) and color yellow and mask Full at (11,0)
diff:   ^.layer_00.shape.mask
delta: (0,0)=6  (0,3)=5# (1,1)=4  (1,4)=9# (1,9)=5# (2,0)=5# (2,4)=4  (3,0)=7# (3,5)=6  (3,7)=9# (3,10)=4  (3,12)=4  (4,2)=9# (4,4)=1  (4,8)=3  (4,11)=8  (4,13)=7# (5,1)=5# (5,4)=5# (5,5)=6  (5,6)=6  (5,10)=3  (5,12)=5# (6,10)=6  (7,6)=9# (8,10)=7# (8,14)=9# (9,10)=4  (10,8)=5# (11,6)=7# (11,7)=3  (11,13)=2  (12,2)=7# (12,10)=8  (13,0)=3  (13,1)=3  (13,3)=9# (13,4)=3  (13,5)=3  (13,6)=3  (13,7)=3  (13,8)=3  (13,9)=3  (13,10)=3  (13,11)=3  (13,12)=3  (13,13)=3  (13,14)=3  (14,0)=8  (14,1)=6  (14,2)=3  (14,3)=3  (14,4)=8  (14,5)=3  (14,6)=3  (14,7)=3  (14,8)=3  (14,9)=3  (14,10)=3  (14,11)=3  (14,12)=3  (14,13)=3  (14,14)=3 
! 90 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (15,15) and color green and layers
  _00: a rectangle with size (4,15) and color red and mask .xxxx.x.xx.x.xx|xx.x.xxx.xx.x.x|x.xx...xxx.x.xx|xxxxxxxxxx.x.xx at (3,0)
  _001: a rectangle with size (5,15) and color cyan and mask Full at (6,0)
  _0: a rectangle with size (3,15) and color blue and mask Full at (0,0)
diff:   ^.layer_00.shape.mask
delta: (0,0)=6  (0,3)=5# (1,1)=4  (1,4)=9# (1,9)=5# (2,0)=5# (2,4)=4  (3,0)=7# (3,5)=6  (3,7)=9# (3,10)=4  (3,12)=4  (4,2)=9# (4,4)=1  (4,11)=8  (4,13)=7# (5,1)=5# (5,4)=5# (5,5)=6  (5,6)=6  (5,12)=5# (6,10)=6  (7,0)=1  (7,6)=9# (8,4)=1  (8,10)=7# (8,14)=9# (9,10)=4  (10,8)=5# (10,12)=1  (11,0)=4  (11,1)=4  (11,2)=4  (11,3)=4  (11,4)=4  (11,5)=4  (11,6)=7# (11,8)=4  (11,9)=4  (11,10)=4  (11,11)=4  (11,12)=4  (11,13)=2  (11,14)=4  (12,0)=4  (12,1)=4  (12,2)=7# (12,3)=4  (12,4)=4  (12,5)=4  (12,6)=4  (12,7)=4  (12,8)=4  (12,9)=4  (12,10)=8  (12,11)=4  (12,12)=4  (12,13)=4  (12,14)=4  (13,2)=1  (13,3)=9# (14,0)=8  (14,1)=6  (14,4)=8 
! 100 wrong pixels (generated / expected)

TEST e26a3af2.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 3.2 sec (3.2 sec/task)
bits-train-error = 243.9 bits (243.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-41] Checking task e3497940.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 14198.5 = 14207.5
DL output with Mo: L = 9.0 + 7090.5 = 7099.5
DL input+output M: L = 17.9 + 21289.0 = 21307.0

# learning a model for train pairs
2.000	
1.584	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.250	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.131	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.075	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.024	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.991	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.969	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.935	OUT OBJECT at ^.layer_010: ^.layer_01111.shape at ?
0.915	OUT DEF: ^.layer_01.shape.color=^.layer_01111.shape.color
0.896	OUT DEF: ^.layer_0.shape.color=^.layer_0111.shape.color
0.886	OUT DEF: ^.layer_01.shape.mask=Full
0.876	IN  DEF: ^.layer_0.shape.color=grey
0.870	OUT DEF: ^.color=black
0.865	IN  DEF: ^.layer_0.shape.mask=Full
0.860	IN  DEF: ^.layer_011.shape.mask=Full
0.855	IN  DEF: ^.layer_0111.shape.mask=Full
0.850	IN  DEF: ^.layer_01111.shape.mask=Full
0.845	OUT DEF: ^.size=(?,?)
0.807	OUT DEF: ^.size.i=^.size.i
0.781	OUT DEF: ^.size.j=4
0.776	OUT DEF: ^.layer_0.pos=(?,?)
0.758	OUT DEF: ^.layer_0.pos.i=^.layer_01111.pos.i + ^.layer_01111.shape.size.i
0.753	OUT DEF: ^.layer_0.shape.size=(?,?)
0.735	OUT DEF: ^.layer_0.shape.size.j=^.layer_01.shape.size.i - 1
0.730	OUT DEF: ^.layer_010.pos=(?,?)
0.711	OUT DEF: ^.layer_010.pos.i=^.layer_01111.pos.i
0.698	OUT DEF: ^.layer_010.pos.j=^.layer_011.pos.j - 2
0.693	OUT DEF: ^.layer_01.pos=(?,?)
0.680	OUT DEF: ^.layer_01.pos.j=^.layer_01.shape.size.j
0.675	OUT DEF: ^.layer_01.shape.size=(?,?)
0.663	OUT DEF: ^.layer_01.shape.size.j=^.layer_01111.shape.size.i
0.660	IN  DEF: ^.color=black
0.657	IN  DEF: ^.size=(?,?)
0.639	IN  DEF: ^.size.i=10
0.621	IN  DEF: ^.size.j=9
0.618	IN  DEF: ^.layer_0.pos=(?,?)
0.609	IN  DEF: ^.layer_0.pos.i=(0)
0.606	IN  DEF: ^.layer_0.shape.size=(?,?)
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size (^.size.i,4) and color black and layers
  _0: a rectangle with size (?,^.layer_01.shape.size.i - 1) and color ^.layer_0111.shape.color and mask ? at (^.layer_01111.pos.i + ^.layer_01111.shape.size.i,?)
  _010: ^.layer_01111.shape at (^.layer_01111.pos.i,^.layer_011.pos.j - 2)
  _01: a rectangle with size (?,^.layer_01111.shape.size.i) and color ^.layer_01111.shape.color and mask Full at (?,^.layer_01.shape.size.j)
WHERE (Mi)
a background with size (10,9) and color black and layers
  _0: a rectangle with size (?,?) and color grey and mask Full at ((0),?)
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask Full at ?
  _0111: a rectangle with size ? and color ? and mask Full at ?
  _01111: a rectangle with size ? and color ? and mask Full at ?

DL input  with Mi: L = 124.7 + 4926.4 = 5051.1
DL output with Mo: L = 137.2 + 1641.9 = 1779.1
DL input+output M: L = 261.9 + 6568.3 = 6830.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,9) and color black and layers
  _0: a rectangle with size (10,1) and color grey and mask Full at (0,4)
  _01: a rectangle with size (4,2) and color green and mask xx|.x|.x|.x at (4,2)
  _011: a rectangle with size (1,2) and color yellow and mask Full at (3,5)
  _0111: a rectangle with size (1,3) and color green and mask Full at (6,5)
  _01111: a rectangle with size (2,1) and color yellow and mask Full at (2,3)
diff: 
delta:
   (124.3 bits)
data: a background with size (10,4) and color black and layers
  _0: a rectangle with size (4,3) and color green and mask .xx|..x|xxx|..x at (4,1)
  _010: a rectangle with size (2,1) and color yellow and mask Full at (2,3)
  _01: a rectangle with size (1,2) and color yellow and mask Full at (3,2)
diff: 
delta:
   (31.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,9) and color black and layers
  _0: a rectangle with size (10,1) and color grey and mask Full at (0,4)
  _01: a rectangle with size (4,2) and color green and mask xx|.x|.x|.x at (4,2)
  _011: a rectangle with size (1,2) and color yellow and mask Full at (3,5)
  _0111: a rectangle with size (1,3) and color green and mask Full at (6,5)
  _01111: a rectangle with size (2,1) and color yellow and mask Full at (2,3)
diff: 
delta:
! 16 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,9) and color black and layers
  _0: a rectangle with size (10,1) and color grey and mask Full at (0,4)
  _01: a rectangle with size (4,2) and color green and mask xx|.x|.x|.x at (4,2)
  _011: a rectangle with size (2,1) and color yellow and mask Full at (2,3)
  _0111: a rectangle with size (1,3) and color green and mask Full at (6,5)
  _01111: a rectangle with size (1,2) and color yellow and mask Full at (3,5)
diff: 
delta:
! 16 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,9) and color black and layers
  _0: a rectangle with size (10,1) and color grey and mask Full at (0,4)
  _01: a rectangle with size (4,2) and color green and mask xx|.x|.x|.x at (4,2)
  _011: a rectangle with size (1,3) and color green and mask Full at (6,5)
  _0111: a rectangle with size (1,2) and color yellow and mask Full at (3,5)
  _01111: a rectangle with size (2,1) and color yellow and mask Full at (2,3)
diff: 
delta:
! 17 wrong pixels (generated / expected)

TRAIN e3497940.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,9) and color black and layers
  _0: a rectangle with size (10,1) and color grey and mask Full at (0,4)
  _01: a rectangle with size (3,3) and color red and mask ..x|xx.|..x at (6,1)
  _011: a rectangle with size (4,1) and color red and mask Full at (1,3)
  _0111: a rectangle with size (1,4) and color pink and mask Full at (5,2)
  _01111: a rectangle with size (1,3) and color red and mask Full at (4,5)
diff: 
delta: (2,5)=2  (2,6)=6  (7,5)=2 
   (189.9 bits)
data: a background with size (10,4) and color black and layers
  _0: a rectangle with size (1,2) and color pink and mask Full at (5,2)
  _010: a rectangle with size (1,3) and color red and mask Full at (4,1)
  _01: a rectangle with size (8,1) and color red and mask Full at (1,3)
diff: 
delta: (2,2)=6  (7,1)=2  (7,2)=2 
   (77.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,9) and color black and layers
  _0: a rectangle with size (10,1) and color grey and mask Full at (0,4)
  _01: a rectangle with size (3,3) and color red and mask ..x|xx.|..x at (6,1)
  _011: a rectangle with size (4,1) and color red and mask Full at (1,3)
  _0111: a rectangle with size (1,3) and color red and mask Full at (4,5)
  _01111: a rectangle with size (1,4) and color pink and mask Full at (5,2)
diff: 
delta: (2,5)=2  (2,6)=6  (7,5)=2 
! 16 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,9) and color black and layers
  _0: a rectangle with size (10,1) and color grey and mask Full at (0,4)
  _01: a rectangle with size (3,3) and color red and mask ..x|xx.|..x at (6,1)
  _011: a rectangle with size (4,1) and color red and mask Full at (1,3)
  _0111: a rectangle with size (1,4) and color pink and mask Full at (5,2)
  _01111: a rectangle with size (1,3) and color red and mask Full at (4,5)
diff: 
delta: (2,5)=2  (2,6)=6  (7,5)=2 
! 15 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,9) and color black and layers
  _0: a rectangle with size (10,1) and color grey and mask Full at (0,4)
  _01: a rectangle with size (3,3) and color red and mask ..x|xx.|..x at (6,1)
  _011: a rectangle with size (1,3) and color red and mask Full at (4,5)
  _0111: a rectangle with size (4,1) and color red and mask Full at (1,3)
  _01111: a rectangle with size (1,4) and color pink and mask Full at (5,2)
diff: 
delta: (2,5)=2  (2,6)=6  (7,5)=2 
! 16 wrong pixels (generated / expected)

TRAIN e3497940.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,9) and color black and layers
  _0: a rectangle with size (10,1) and color grey and mask Full at (0,4)
  _01: a rectangle with size (3,2) and color cyan and mask .x|.x|xx at (2,2)
  _011: a rectangle with size (1,2) and color cyan and mask Full at (5,5)
  _0111: a rectangle with size (2,1) and color cyan and mask Full at (6,3)
  _01111: a rectangle with size (1,1) and color orange and mask Full at (1,5)
diff: 
delta: (4,1)=7# (8,5)=8  (8,6)=7#
   (178.5 bits)
data: a background with size (10,4) and color black and layers
  _0: a rectangle with size (7,2) and color cyan and mask .x|.x|xx|xx|.x|.x|.x at (2,2)
  _010: a rectangle with size (1,1) and color orange and mask Full at (1,3)
  _01: a rectangle with size (1,1) and color orange and mask Full at (8,2)
diff: 
delta: (4,1)=7#
   (54.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,9) and color black and layers
  _0: a rectangle with size (10,1) and color grey and mask Full at (0,4)
  _01: a rectangle with size (3,2) and color cyan and mask .x|.x|xx at (2,2)
  _011: a rectangle with size (1,2) and color cyan and mask Full at (5,5)
  _0111: a rectangle with size (2,1) and color cyan and mask Full at (6,3)
  _01111: a rectangle with size (1,1) and color orange and mask Full at (1,5)
diff: 
delta: (4,1)=7# (8,5)=8  (8,6)=7#
! 17 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,9) and color black and layers
  _0: a rectangle with size (10,1) and color grey and mask Full at (0,4)
  _01: a rectangle with size (3,2) and color cyan and mask .x|.x|xx at (2,2)
  _011: a rectangle with size (1,2) and color cyan and mask Full at (5,5)
  _0111: a rectangle with size (2,1) and color cyan and mask Full at (6,3)
  _01111: a rectangle with size (1,1) and color orange and mask Full at (4,1)
diff: 
delta: (1,5)=7# (8,5)=8  (8,6)=7#
! 18 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,9) and color black and layers
  _0: a rectangle with size (10,1) and color grey and mask Full at (0,4)
  _01: a rectangle with size (3,2) and color cyan and mask .x|.x|xx at (2,2)
  _011: a rectangle with size (1,2) and color cyan and mask Full at (5,5)
  _0111: a rectangle with size (1,1) and color orange and mask Full at (1,5)
  _01111: a rectangle with size (2,1) and color cyan and mask Full at (6,3)
diff: 
delta: (4,1)=7# (8,5)=8  (8,6)=7#
! 17 wrong pixels (generated / expected)

TRAIN e3497940.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,9) and color black and layers
  _0: a rectangle with size (10,1) and color grey and mask Full at (0,4)
  _01: a rectangle with size (1,7) and color blue and mask Full at (3,1)
  _011: a rectangle with size (7,1) and color blue and mask Full at (1,3)
  _0111: a rectangle with size (1,3) and color blue and mask Full at (5,5)
  _01111: a rectangle with size (5,2) and color pink and mask Full at (4,5)
diff: 
delta: (2,5)=1  (3,8)=6  (4,3)=6  (5,3)=0  (6,5)=0  (6,6)=0  (7,5)=1  (8,6)=0 
! 19 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,9) and color black and layers
  _0: a rectangle with size (10,1) and color grey and mask Full at (0,4)
  _01: a rectangle with size (1,7) and color blue and mask Full at (3,1)
  _011: a rectangle with size (1,3) and color blue and mask Full at (5,5)
  _0111: a rectangle with size (5,2) and color pink and mask Full at (4,5)
  _01111: a rectangle with size (7,1) and color blue and mask Full at (1,3)
diff: 
delta: (2,5)=1  (3,8)=6  (4,3)=6  (5,3)=0  (6,5)=0  (6,6)=0  (7,5)=1  (8,6)=0 
! 9 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,9) and color black and layers
  _0: a rectangle with size (10,1) and color grey and mask Full at (0,4)
  _01: a rectangle with size (3,3) and color blue and mask ..x|..x|xxx at (1,1)
  _011: a rectangle with size (4,3) and color blue and mask Full at (2,5)
  _0111: a rectangle with size (2,1) and color blue and mask Full at (6,3)
  _01111: a rectangle with size (2,2) and color pink and mask Odd Checkboard at (7,5)
diff:   ^.layer_01111.shape.mask
delta: (2,6)=0  (2,7)=0  (3,8)=6  (4,3)=6  (4,5)=6  (4,6)=6  (4,7)=0  (7,5)=1 
! 17 wrong pixels (generated / expected)

TEST e3497940.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.1 sec (26.1 sec/task)
bits-train-error = 1641.9 bits (1641.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-40] Checking task e40b9e2f.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 5920.7 = 5929.6
DL output with Mo: L = 9.0 + 8791.8 = 8800.8
DL input+output M: L = 17.9 + 14712.5 = 14730.4

# learning a model for train pairs
2.000	
1.540	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.106	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.005	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.922	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.857	OUT DEF: ^.size=^.size
0.841	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.825	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.817	IN  DEF: ^.color=black
0.811	IN  DEF: ^.size=(?,?)
0.767	IN  DEF: ^.size.i=10
0.722	IN  DEF: ^.size.j=10
0.716	IN  DEF: ^.layer_0.pos=(?,?)
0.710	IN  DEF: ^.layer_0.shape.size=(?,?)
0.705	IN  DEF: ^.layer_01.pos=(?,?)
0.681	IN  DEF: ^.layer_01.pos.i=3
0.675	IN  DEF: ^.layer_01.shape.size=(?,?)
0.670	OUT DEF: ^.color=black
0.666	OUT DEF: ^.layer_0.pos=(?,?)
0.662	OUT DEF: ^.layer_0.shape.size=(?,?)
0.658	OUT DEF: ^.layer_01.pos=(?,?)
0.643	OUT DEF: ^.layer_01.pos.i=^.layer_01.pos.i
0.639	OUT DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ^.layer_01.shape.color and mask ? at (^.layer_01.pos.i,?)
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (3,?)

DL input  with Mi: L = 82.0 + 1743.4 = 1825.4
DL output with Mo: L = 64.6 + 2846.8 = 2911.4
DL input+output M: L = 146.5 + 4590.3 = 4736.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,4) and color yellow and mask x.x.|.x..|x.x.|...x at (4,3)
  _01: a rectangle with size (4,3) and color orange and mask .x.|xxx|xxx|xxx at (3,3)
diff: 
delta:
   (81.8 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,5) and color yellow and mask x-cross at (3,2)
  _01: a rectangle with size (5,5) and color orange and mask x.x.x|.xxx.|xxxxx|.xxx.|x.x.x at (3,2)
diff: 
delta:
   (76.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,4) and color yellow and mask x.x.|.x..|x.x.|...x at (4,3)
  _01: a rectangle with size (4,3) and color orange and mask .x.|xxx|xxx|xxx at (3,3)
diff: 
delta:
! 25 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,3) and color orange and mask .x.|.x.|x.x|.x. at (3,3)
  _01: a rectangle with size (4,4) and color yellow and mask xxx.|xxx.|xxx.|...x at (4,3)
diff:   ^.layer_01.pos.i
delta:
! 25 wrong pixels (generated / expected)

TRAIN e40b9e2f.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,2) and color pink and mask xx|xx|.x at (4,2)
  _01: a rectangle with size (1,1) and color green and mask Full at (3,1)
diff: 
delta:
   (49.1 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,4) and color pink and mask .x..|.xxx|xxx.|..x. at (3,1)
  _01: a rectangle with size (1,1) and color green and mask Full at (3,1)
diff: 
delta: (3,4)=3  (6,1)=3  (6,4)=3 
   (113.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,2) and color pink and mask xx|xx|.x at (4,2)
  _01: a rectangle with size (1,1) and color green and mask Full at (3,1)
diff: 
delta:
! 18 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,1) and color green and mask Full at (3,1)
  _01: a rectangle with size (3,2) and color pink and mask xx|xx|.x at (4,2)
diff:   ^.layer_01.pos.i
delta:
! 18 wrong pixels (generated / expected)

TRAIN e40b9e2f.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,1) and color brown and mask Full at (2,6)
  _01: a rectangle with size (3,3) and color cyan and mask Full at (3,3)
diff: 
delta:
   (43.5 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,1) and color brown and mask Full at (2,2)
  _01: a rectangle with size (3,3) and color cyan and mask Full at (3,3)
diff: 
delta: (2,6)=9# (6,2)=9# (6,6)=9#
   (94.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,1) and color brown and mask Full at (2,6)
  _01: a rectangle with size (3,3) and color cyan and mask Full at (3,3)
diff: 
delta:
! 21 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask Full at (3,3)
  _01: a rectangle with size (1,1) and color brown and mask Full at (2,6)
diff:   ^.layer_01.pos.i
delta:
! 21 wrong pixels (generated / expected)

TRAIN e40b9e2f.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,3) and color red and mask .x.|.x.|x.x|.x. at (2,3)
  _01: a rectangle with size (3,5) and color green and mask xxxxx|..xxx|xxxxx at (3,1)
diff: 
delta:
! 35 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,5) and color green and mask xxx.x|...x.|xxx.x at (3,1)
  _01: a rectangle with size (4,3) and color red and mask .x.|xxx|xxx|xxx at (2,3)
diff:   ^.layer_01.pos.i
delta:
! 36 wrong pixels (generated / expected)

TEST e40b9e2f.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 9.0 sec (9.0 sec/task)
bits-train-error = 2846.8 bits (2846.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-39] Checking task e48d4e1a.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 17249.2 = 17258.2
DL output with Mo: L = 9.0 + 15536.2 = 15545.2
DL input+output M: L = 17.9 + 32785.4 = 32803.3

# learning a model for train pairs
2.000	
1.409	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.884	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.686	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.509	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.458	OUT DEF: ^.layer_0.shape=^.layer_0.shape
0.407	OUT DEF: ^.layer_01.shape=^.layer_01.shape
0.357	OUT DEF: ^.size=^.size
0.311	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.301	IN  DEF: ^.layer_011.shape.color=grey
0.295	IN  DEF: ^.layer_0.shape.mask=Full
0.290	IN  DEF: ^.layer_01.shape.mask=Full
0.284	IN  DEF: ^.layer_011.shape.mask=Full
0.281	OUT DEF: ^.color=black
0.277	IN  DEF: ^.color=black
0.274	OUT DEF: ^.layer_0.pos=(?,?)
0.262	OUT DEF: ^.layer_0.pos.j=(0)
0.251	OUT DEF: ^.layer_0.pos.i=^.layer_0.pos.i + ^.layer_011.shape.size.i
0.248	OUT DEF: ^.layer_01.pos=(?,?)
0.236	OUT DEF: ^.layer_01.pos.i=(0)
0.225	OUT DEF: ^.layer_01.pos.j=^.layer_01.pos.j - ^.layer_011.shape.size.i
0.222	IN  DEF: ^.size=(?,?)
0.202	IN  DEF: ^.size.i=10
0.181	IN  DEF: ^.size.j=10
0.178	IN  DEF: ^.layer_0.pos=(?,?)
0.168	IN  DEF: ^.layer_0.pos.j=(0)
0.165	IN  DEF: ^.layer_0.shape.size=(?,?)
0.144	IN  DEF: ^.layer_0.shape.size.j=10
0.139	IN  DEF: ^.layer_0.shape.size.i=1
0.136	IN  DEF: ^.layer_01.pos=(?,?)
0.125	IN  DEF: ^.layer_01.pos.i=(0)
0.123	IN  DEF: ^.layer_01.shape.size=(?,?)
0.102	IN  DEF: ^.layer_01.shape.size.i=10
0.097	IN  DEF: ^.layer_01.shape.size.j=1
0.094	IN  DEF: ^.layer_011.pos=(?,?)
0.083	IN  DEF: ^.layer_011.pos.i=(0)
0.072	IN  DEF: ^.layer_011.pos.j=9
0.070	IN  DEF: ^.layer_011.shape.size=(?,?)
0.064	IN  DEF: ^.layer_011.shape.size.j=1

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0.shape at (^.layer_0.pos.i + ^.layer_011.shape.size.i,(0))
  _01: ^.layer_01.shape at ((0),^.layer_01.pos.j - ^.layer_011.shape.size.i)
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,10) and color ? and mask Full at (?,(0))
  _01: a rectangle with size (10,1) and color ? and mask Full at ((0),?)
  _011: a rectangle with size (?,1) and color grey and mask Full at ((0),9)

DL input  with Mi: L = 118.1 + 919.3 = 1037.4
DL output with Mo: L = 63.4 + 0.0 = 63.4
DL input+output M: L = 181.5 + 919.3 = 1100.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,10) and color red and mask Full at (6,0)
  _01: a rectangle with size (10,1) and color red and mask Full at (0,3)
  _011: a rectangle with size (2,1) and color grey and mask Full at (0,9)
diff: 
delta:
   (22.9 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,10) and color red and mask Full at (8,0)
  _01: a rectangle with size (10,1) and color red and mask Full at (0,1)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,10) and color red and mask Full at (6,0)
  _01: a rectangle with size (10,1) and color red and mask Full at (0,3)
  _011: a rectangle with size (2,1) and color grey and mask Full at (0,9)
diff: 
delta:
correct output grid

TRAIN e48d4e1a.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,10) and color yellow and mask Full at (3,0)
  _01: a rectangle with size (10,1) and color yellow and mask Full at (0,3)
  _011: a rectangle with size (3,1) and color grey and mask Full at (0,9)
diff: 
delta:
   (24.1 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,10) and color yellow and mask Full at (6,0)
  _01: a rectangle with size (10,1) and color yellow and mask Full at (0,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,10) and color yellow and mask Full at (3,0)
  _01: a rectangle with size (10,1) and color yellow and mask Full at (0,3)
  _011: a rectangle with size (3,1) and color grey and mask Full at (0,9)
diff: 
delta:
correct output grid

TRAIN e48d4e1a.json/2: 1 1st (SUCCESS)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,10) and color pink and mask Full at (4,0)
  _01: a rectangle with size (10,1) and color pink and mask Full at (0,6)
  _011: a rectangle with size (3,1) and color grey and mask Full at (0,9)
diff: 
delta:
   (24.1 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,10) and color pink and mask Full at (7,0)
  _01: a rectangle with size (10,1) and color pink and mask Full at (0,3)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,10) and color pink and mask Full at (4,0)
  _01: a rectangle with size (10,1) and color pink and mask Full at (0,6)
  _011: a rectangle with size (3,1) and color grey and mask Full at (0,9)
diff: 
delta:
correct output grid

TRAIN e48d4e1a.json/3: 1 1st (SUCCESS)

## instance 4

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,10) and color green and mask Full at (2,0)
  _01: a rectangle with size (10,1) and color green and mask Full at (0,4)
  _011: a rectangle with size (1,1) and color grey and mask Full at (0,9)
diff: 
delta:
   (20.9 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,10) and color green and mask Full at (3,0)
  _01: a rectangle with size (10,1) and color green and mask Full at (0,3)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,10) and color green and mask Full at (2,0)
  _01: a rectangle with size (10,1) and color green and mask Full at (0,4)
  _011: a rectangle with size (1,1) and color grey and mask Full at (0,9)
diff: 
delta:
correct output grid

TRAIN e48d4e1a.json/4: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,10) and color cyan and mask Full at (3,0)
  _01: a rectangle with size (10,1) and color cyan and mask Full at (0,5)
  _011: a rectangle with size (2,1) and color grey and mask Full at (0,9)
diff: 
delta:
correct output grid

TEST e48d4e1a.json/1: 1 1st (SUCCESS)

# Performance measures on task
runtime-learning = 9.9 sec (9.9 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 1.00

=====================================
[-38] Checking task e5062a87.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 24887.5 = 24896.4
DL output with Mo: L = 9.0 + 26847.7 = 26856.7
DL input+output M: L = 17.9 + 51735.2 = 51753.1

# learning a model for train pairs
2.000	
1.538	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.147	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.961	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.811	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.667	OUT OBJECT at ^.layer_011: ^.layer_01.shape at ?
0.635	IN  OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
0.596	OUT OBJECT at ^.layer_010: ^.layer_010.shape at ?
0.575	OUT DEF: ^.size=^.size
0.556	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.544	OUT DEF: ^.layer_011=^.layer_01
0.532	OUT DEF: ^.layer_0=^.layer_0
0.520	OUT DEF: ^.layer_010=^.layer_010
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: ^.layer_0
  _010: ^.layer_010
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: ^.layer_01
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 8609.8 = 8676.6
DL output with Mo: L = 62.3 + 4554.9 = 4617.2
DL input+output M: L = 129.1 + 13164.7 = 13293.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,6) and color grey and mask .xxx..|.x....|.xx...|x.xxxx|x....x|xx.xxx at (0,0)
  _010: a rectangle with size (7,4) and color grey and mask .xxx|x..x|..x.|.x.x|..x.|..xx|.x.. at (0,6)
  _01: a rectangle with size (3,4) and color grey and mask ...x|x.xx|.xx. at (7,6)
diff: 
delta: (0,6)=2  (1,5)=2  (1,7)=2  (2,6)=2  (7,1)=5# (7,3)=5# (7,4)=5# (8,0)=5# (8,3)=5# (9,3)=5# (9,4)=5#
   (411.7 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,6) and color grey and mask .xxx..|.x....|.xx...|x.xxxx|x....x|xx.xxx at (0,0)
  _010: a rectangle with size (7,4) and color grey and mask .xxx|x..x|..x.|.x.x|..x.|..xx|.x.. at (0,6)
  _01: a rectangle with size (4,5) and color red and mask .xxxx|xxxxx|.xxxx|x.xxx at (0,5)
  _011: a rectangle with size (3,4) and color grey and mask ...x|x.xx|.xx. at (7,6)
  _0111: a rectangle with size (5,4) and color red and mask x.xx|.xxx|.xx.|xxxx|.xxx at (5,5)
diff: 
delta: (6,1)=2  (7,0)=2  (7,1)=5# (7,2)=2  (7,3)=5# (7,4)=5# (8,0)=5# (8,1)=2  (8,3)=5# (9,3)=5# (9,4)=5#
   (322.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,6) and color grey and mask .xxx..|.x....|.xx...|x.xxxx|x....x|xx.xxx at (0,0)
  _010: a rectangle with size (7,4) and color grey and mask .xxx|x..x|..x.|.x.x|..x.|..xx|.x.. at (0,6)
  _01: a rectangle with size (3,4) and color grey and mask ...x|x.xx|.xx. at (7,6)
diff: 
delta: (0,6)=2  (1,5)=2  (1,7)=2  (2,6)=2  (7,1)=5# (7,3)=5# (7,4)=5# (8,0)=5# (8,3)=5# (9,3)=5# (9,4)=5#
! 29 wrong pixels (generated / expected)

TRAIN e5062a87.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,10) and color grey and mask .xxxx.....|x.x.......|xxxxx.....|x.xxx.....|xxxx..x...|x....x....|.xxxxxx.xx|..xxx..xx.|x.xx.x.x.x|xx.x.xxxxx at (0,0)
  _010: a rectangle with size (1,4) and color red and mask Full at (5,1)
  _01: a rectangle with size (5,4) and color grey and mask .x.x|.xxx|x..x|..xx|x.xx at (0,6)
diff: 
delta:
   (238.7 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,10) and color grey and mask .xxxx.....|x.x.......|xxxxx.....|x.xxx.....|xxxx..x...|x....x....|.xxxxxx.xx|..xxx..xx.|x.xx.x.x.x|xx.x.xxxxx at (0,0)
  _010: a rectangle with size (1,4) and color red and mask Full at (5,1)
  _01: a rectangle with size (1,1) and color grey and mask Full at (2,6)
  _011: a rectangle with size (5,4) and color grey and mask .x.x|.xxx|x..x|..xx|x.xx at (0,6)
  _0111: a rectangle with size (1,4) and color red and mask Full at (5,6)
diff: 
delta:
   (52.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,10) and color grey and mask .xxxx.....|x.x.......|xxxxx.....|x.xxx.....|xxxx..x...|x....x....|.xxxxxx.xx|..xxx..xx.|x.xx.x.x.x|xx.x.xxxxx at (0,0)
  _010: a rectangle with size (5,4) and color grey and mask .x.x|.xxx|x..x|..xx|x.xx at (0,6)
  _01: a rectangle with size (1,4) and color red and mask Full at (5,1)
diff: 
delta:
! 6 wrong pixels (generated / expected)

TRAIN e5062a87.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,10) and color grey and mask xxxx.xxxxx|xxxx.xxx.x|x.x.xx.xxx|x.x.xx..xx|x....xxx.x|xxx.x.x..x|.x..x.xxxx|xxx...x.x.|.xxxx.x.x.|x.....x..x at (0,0)
  _010: a rectangle with size (3,1) and color red and mask Full at (7,7)
  _01: a rectangle with size (1,2) and color red and mask Full at (9,7)
diff: 
delta:
   (210.5 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,10) and color grey and mask xxxx.xxxxx|xxxx.xxx.x|x.x.xx.xxx|x.x.xx..xx|x....xxx.x|xxx.x.x..x|.x..x.xxxx|xxx...x.x.|.xxxx.x.x.|x.....x..x at (0,0)
  _010: a rectangle with size (3,1) and color red and mask Full at (7,7)
  _01: a rectangle with size (1,2) and color red and mask Full at (7,3)
  _011: a rectangle with size (1,2) and color red and mask Full at (9,7)
  _0111: a rectangle with size (6,4) and color red and mask Full at (2,1)
diff: 
delta: (6,2)=0 
   (80.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,10) and color grey and mask xxxx.xxxxx|xxxx.xxx.x|x.x.xx.xxx|x.x.xx..xx|x....xxx.x|xxx.x.x..x|.x..x.xxxx|xxx...x.x.|.xxxx.x.x.|x.....x..x at (0,0)
  _010: a rectangle with size (3,1) and color red and mask Full at (7,7)
  _01: a rectangle with size (1,2) and color red and mask Full at (9,7)
diff: 
delta:
! 12 wrong pixels (generated / expected)

TRAIN e5062a87.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,10) and color grey and mask .xxx.xxxx.|xxx.xxxx.x|..xxxx.x..|..xxxx.xxx|..xxx....x|xx.....xxx|..xx...xxx|.xxxxxx...|xx..xxx...|x.x.x..x.. at (0,0)
  _010: a rectangle with size (3,2) and color red and mask Full at (4,5)
  _01: a rectangle with size (2,3) and color black and mask Full at (7,7)
diff: 
delta:
! 13 wrong pixels (generated / expected)

TEST e5062a87.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.3 sec (28.3 sec/task)
bits-train-error = 4554.9 bits (4554.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-37] Checking task e509e548.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 22294.4 = 22303.3
DL output with Mo: L = 9.0 + 22294.4 = 22303.3
DL input+output M: L = 17.9 + 44588.7 = 44606.7

# learning a model for train pairs
2.000	
1.821	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.642	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.474	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.306	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.196	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.087	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.029	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 12052.5 = 12119.3
DL output with Mo: L = 85.3 + 10734.4 = 10819.7
DL input+output M: L = 152.1 + 22786.9 = 22939.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (19,21) and color black and layers
  _0: a rectangle with size (5,4) and color green and mask .xx.|.x..|.x..|.x..|xxxx at (9,0)
  _01: a rectangle with size (4,3) and color green and mask xxx|x..|x..|xxx at (4,12)
  _011: a rectangle with size (4,3) and color green and mask xxx|x.x|x.x|..x at (15,15)
diff: 
delta: (0,17)=3  (0,18)=3  (1,18)=3  (2,18)=3  (3,3)=3  (3,6)=3  (4,3)=3  (4,4)=3  (4,5)=3  (4,6)=3  (5,3)=3  (10,16)=3  (10,17)=3  (11,17)=3  (12,16)=3  (12,17)=3  (13,6)=3  (13,7)=3  (13,8)=3  (13,9)=3  (13,10)=3  (14,6)=3  (15,6)=3  (17,2)=3  (18,1)=3  (18,2)=3 
   (723.3 bits)
data: a background with size (19,21) and color black and layers
  _0: a rectangle with size (5,4) and color red and mask .xx.|.x..|.x..|.x..|xxxx at (9,0)
  _01: a rectangle with size (4,3) and color pink and mask xxx|x..|x..|xxx at (4,12)
  _011: a rectangle with size (4,3) and color pink and mask xxx|x.x|x.x|..x at (15,15)
  _0111: a rectangle with size (3,4) and color red and mask x..x|xxxx|x... at (3,3)
diff: 
delta: (0,17)=1  (0,18)=1  (1,18)=1  (2,18)=1  (10,16)=6  (10,17)=6  (11,17)=6  (12,16)=6  (12,17)=6  (13,6)=1  (13,7)=1  (13,8)=1  (13,9)=1  (13,10)=1  (14,6)=1  (15,6)=1  (17,2)=1  (18,1)=1  (18,2)=1 
   (621.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (19,21) and color black and layers
  _0: a rectangle with size (5,4) and color green and mask .xx.|.x..|.x..|.x..|xxxx at (9,0)
  _01: a rectangle with size (4,3) and color green and mask xxx|x..|x..|xxx at (4,12)
  _011: a rectangle with size (4,3) and color green and mask xxx|x.x|x.x|..x at (15,15)
diff: 
delta: (0,17)=3  (0,18)=3  (1,18)=3  (2,18)=3  (3,3)=3  (3,6)=3  (4,3)=3  (4,4)=3  (4,5)=3  (4,6)=3  (5,3)=3  (10,16)=3  (10,17)=3  (11,17)=3  (12,16)=3  (12,17)=3  (13,6)=3  (13,7)=3  (13,8)=3  (13,9)=3  (13,10)=3  (14,6)=3  (15,6)=3  (17,2)=3  (18,1)=3  (18,2)=3 
! size mismatch, 10x10 instead of 19x21

TRAIN e509e548.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,11) and color black and layers
  _0: a rectangle with size (4,4) and color green and mask xxxx|x..x|x..x|x..x at (1,6)
  _01: a rectangle with size (4,5) and color green and mask xxxxx|..x..|..x..|..xxx at (6,0)
  _011: a rectangle with size (3,3) and color green and mask xxx|..x|..x at (0,0)
diff: 
delta:
   (162.2 bits)
data: a background with size (10,11) and color black and layers
  _0: a rectangle with size (4,4) and color pink and mask xxxx|x..x|x..x|x..x at (1,6)
  _01: a rectangle with size (4,5) and color red and mask xxxxx|..x..|..x..|..xxx at (6,0)
  _011: a rectangle with size (1,3) and color blue and mask Full at (0,0)
  _0111: a rectangle with size (3,1) and color blue and mask Full at (0,2)
diff: 
delta:
   (176.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,11) and color black and layers
  _0: a rectangle with size (4,4) and color green and mask xxxx|x..x|x..x|x..x at (1,6)
  _01: a rectangle with size (4,5) and color green and mask xxxxx|..x..|..x..|..xxx at (6,0)
  _011: a rectangle with size (3,3) and color green and mask xxx|..x|..x at (0,0)
diff: 
delta:
! size mismatch, 10x10 instead of 10x11

TRAIN e509e548.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (14,12) and color black and layers
  _0: a rectangle with size (4,5) and color green and mask x....|x....|x...x|xxxxx at (1,1)
  _01: a rectangle with size (4,3) and color green and mask ..x|xxx|x.x|x.x at (7,5)
  _011: a rectangle with size (2,3) and color green and mask x.x|xxx at (12,9)
diff: 
delta: (1,9)=3  (2,9)=3  (2,10)=3  (2,11)=3  (11,0)=3  (11,1)=3  (11,2)=3  (12,2)=3 
   (319.8 bits)
data: a background with size (14,12) and color black and layers
  _0: a rectangle with size (4,5) and color pink and mask x....|x....|x...x|xxxxx at (1,1)
  _01: a rectangle with size (4,3) and color red and mask ..x|xxx|x.x|x.x at (7,5)
  _011: a rectangle with size (2,3) and color pink and mask x.x|xxx at (12,9)
  _0111: a rectangle with size (2,3) and color blue and mask x..|xxx at (1,9)
diff: 
delta: (11,0)=1  (11,1)=1  (11,2)=1  (12,2)=1 
   (275.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,12) and color black and layers
  _0: a rectangle with size (4,5) and color green and mask x....|x....|x...x|xxxxx at (1,1)
  _01: a rectangle with size (4,3) and color green and mask ..x|xxx|x.x|x.x at (7,5)
  _011: a rectangle with size (2,3) and color green and mask x.x|xxx at (12,9)
diff: 
delta: (1,9)=3  (2,9)=3  (2,10)=3  (2,11)=3  (11,0)=3  (11,1)=3  (11,2)=3  (12,2)=3 
! size mismatch, 10x10 instead of 14x12

TRAIN e509e548.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,16) and color black and layers
  _0: a rectangle with size (3,4) and color green and mask .xxx|...x|xxxx at (6,9)
  _01: a rectangle with size (3,5) and color green and mask ...xx|...x.|xxxxx at (4,3)
  _011: a rectangle with size (5,3) and color green and mask x..|x..|xxx|x.x|..x at (0,12)
diff: 
delta: (0,1)=3  (0,3)=3  (1,1)=3  (1,3)=3  (2,1)=3  (2,2)=3  (2,3)=3  (10,11)=3  (11,1)=3  (11,2)=3  (11,3)=3  (11,4)=3  (11,5)=3  (11,6)=3  (11,11)=3  (12,6)=3  (12,11)=3  (12,12)=3  (12,13)=3  (13,6)=3 
! size mismatch, 10x10 instead of 14x16

TEST e509e548.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.6 sec (27.6 sec/task)
bits-train-error = 10734.4 bits (10734.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-36] Checking task e50d258f.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 31646.3 = 31655.3
DL output with Mo: L = 9.0 + 3271.0 = 3280.0
DL input+output M: L = 17.9 + 34917.3 = 34935.3

# learning a model for train pairs
2.000	
1.754	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.522	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.432	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.349	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.276	OUT DEF: ^.color=^.layer_011.shape.color
1.227	OUT DEF: ^.layer_0.pos=^.layer_01.pos
1.207	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.197	OUT DEF: ^.size=(?,?)
1.144	OUT DEF: ^.size.j=^.layer_011.shape.size.i - 1
1.134	OUT DEF: ^.layer_0.shape.size=(?,?)
1.088	OUT DEF: ^.layer_0.shape.size.j=^.layer_01.shape.size.i - 2
1.084	IN  DEF: ^.layer_0.shape.color=cyan
1.082	IN  DEF: ^.layer_0111.shape.mask=Full
1.080	IN  DEF: ^.color=black
1.079	IN  DEF: ^.size=(?,?)
1.071	IN  DEF: ^.size.i=10
1.063	IN  DEF: ^.size.j=10
1.061	IN  DEF: ^.layer_0.pos=(?,?)
1.060	IN  DEF: ^.layer_0.shape.size=(?,?)
1.059	IN  DEF: ^.layer_01.pos=(?,?)
1.058	IN  DEF: ^.layer_01.shape.size=(?,?)
1.052	IN  DEF: ^.layer_01.shape.size.j=4
1.051	IN  DEF: ^.layer_011.pos=(?,?)
1.050	IN  DEF: ^.layer_011.shape.size=(?,?)
1.049	IN  DEF: ^.layer_0111.pos=(?,?)
1.048	IN  DEF: ^.layer_0111.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (?,^.layer_011.shape.size.i - 1) and color ^.layer_011.shape.color and layers
  _0: a rectangle with size (?,^.layer_01.shape.size.i - 2) and color ? and mask ? at ^.layer_01.pos
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (?,?) and color cyan and mask ? at (?,?)
  _01: a rectangle with size (?,4) and color ? and mask ? at (?,?)
  _011: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _0111: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 139.9 + 11630.2 = 11770.1
DL output with Mo: L = 62.3 + 2154.8 = 2217.1
DL input+output M: L = 202.2 + 13785.0 = 13987.1

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,6) and color cyan and mask Full at (6,3)
  _01: a rectangle with size (4,4) and color cyan and mask Full at (1,1)
  _011: a rectangle with size (5,4) and color cyan and mask xxxx|x..x|xxxx|x..x|xxxx at (0,6)
  _0111: a rectangle with size (1,2) and color red and mask Full at (1,7)
diff: 
delta: (2,2)=1  (3,3)=2  (3,7)=2  (3,8)=1  (7,6)=2  (8,4)=2  (8,6)=1  (9,4)=1 
   (276.4 bits)
data: a background with size (5,4) and color cyan and layers
  _0: a rectangle with size (1,2) and color red and mask Full at (1,1)
diff: 
delta: (3,1)=2  (3,2)=1 
   (52.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,6) and color cyan and mask Full at (6,3)
  _01: a rectangle with size (5,4) and color cyan and mask xxxx|x..x|xxxx|x..x|xxxx at (0,6)
  _011: a rectangle with size (4,4) and color cyan and mask Full at (1,1)
  _0111: a rectangle with size (1,2) and color red and mask Full at (1,7)
diff: 
delta: (2,2)=1  (3,3)=2  (3,7)=2  (3,8)=1  (7,6)=2  (8,4)=2  (8,6)=1  (9,4)=1 
! size mismatch, 10x3 instead of 5x4
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,6) and color cyan and mask Full at (6,3)
  _01: a rectangle with size (4,4) and color cyan and mask Full at (1,1)
  _011: a rectangle with size (5,4) and color cyan and mask xxxx|x..x|xxxx|x..x|xxxx at (0,6)
  _0111: a rectangle with size (1,2) and color red and mask Full at (1,7)
diff: 
delta: (2,2)=1  (3,3)=2  (3,7)=2  (3,8)=1  (7,6)=2  (8,4)=2  (8,6)=1  (9,4)=1 
! size mismatch, 10x4 instead of 5x4

TRAIN e50d258f.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (7,5) and color cyan and mask Full at (1,5)
  _01: a rectangle with size (5,4) and color blue and mask xxx.|x.xx|...x|xxx.|.x.. at (0,0)
  _011: a rectangle with size (4,4) and color cyan and mask Full at (1,0)
  _0111: a rectangle with size (3,3) and color red and mask Full at (7,1)
diff: 
delta: (0,3)=8  (1,5)=1  (1,8)=1  (2,1)=2  (2,6)=1  (2,8)=2  (3,9)=1  (4,0)=8  (4,6)=1  (4,7)=2  (4,9)=2  (5,8)=1  (6,5)=1  (6,6)=1  (6,8)=1  (7,1)=8  (7,5)=8  (7,6)=1  (7,7)=1  (7,9)=2  (8,3)=1  (9,2)=1  (9,3)=8 
   (568.1 bits)
data: a background with size (3,3) and color cyan and layers
  _0: a rectangle with size (3,3) and color red and mask .xx|xx.|x.. at (0,0)
diff: 
delta: (1,2)=1  (2,1)=1 
   (61.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (7,5) and color cyan and mask Full at (1,5)
  _01: a rectangle with size (5,4) and color blue and mask xxx.|x.xx|...x|xxx.|.x.. at (0,0)
  _011: a rectangle with size (4,4) and color cyan and mask Full at (1,0)
  _0111: a rectangle with size (3,3) and color red and mask Full at (7,1)
diff: 
delta: (0,3)=8  (1,5)=1  (1,8)=1  (2,1)=2  (2,6)=1  (2,8)=2  (3,9)=1  (4,0)=8  (4,6)=1  (4,7)=2  (4,9)=2  (5,8)=1  (6,5)=1  (6,6)=1  (6,8)=1  (7,1)=8  (7,5)=8  (7,6)=1  (7,7)=1  (7,9)=2  (8,3)=1  (9,2)=1  (9,3)=8 
! size mismatch, 10x3 instead of 3x3
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (7,5) and color cyan and mask Full at (1,5)
  _01: a rectangle with size (5,4) and color blue and mask xxx.|x.xx|...x|xxx.|.x.. at (0,0)
  _011: a rectangle with size (3,3) and color red and mask .xx|xx.|x.. at (7,1)
  _0111: a rectangle with size (4,4) and color cyan and mask Full at (1,0)
diff: 
delta: (0,3)=8  (1,5)=1  (1,8)=1  (2,1)=2  (2,6)=1  (2,8)=2  (3,9)=1  (4,0)=8  (4,6)=1  (4,7)=2  (4,9)=2  (5,8)=1  (6,5)=1  (6,6)=1  (6,8)=1  (7,1)=8  (7,5)=8  (7,6)=1  (7,7)=1  (7,9)=2  (8,3)=1  (9,2)=1  (9,3)=8 
! size mismatch, 10x2 instead of 3x3
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (7,5) and color cyan and mask .xx.x|x.x.x|xxxx.|x..x.|xxx.x|..x.x|...x. at (1,5)
  _01: a rectangle with size (5,4) and color blue and mask Full at (0,0)
  _011: a rectangle with size (3,4) and color blue and mask Full at (5,5)
  _0111: a rectangle with size (3,3) and color red and mask Full at (7,1)
diff: 
delta: (0,3)=8  (1,1)=8  (1,5)=1  (1,8)=1  (2,0)=8  (2,1)=2  (2,2)=8  (2,6)=1  (2,8)=2  (3,3)=8  (3,9)=1  (4,0)=8  (4,2)=8  (4,3)=8  (4,6)=1  (4,7)=2  (4,9)=2  (7,1)=8  (7,5)=8  (7,9)=2  (8,3)=1  (9,2)=1  (9,3)=8 
! size mismatch, 10x2 instead of 3x3

TRAIN e50d258f.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,4) and color cyan and mask .xx.|xx.x|x.xx|xxx.|.xxx|xx.x at (3,6)
  _01: a rectangle with size (6,4) and color cyan and mask Full at (0,0)
  _011: a rectangle with size (5,1) and color blue and mask Full at (3,6)
  _0111: a rectangle with size (5,1) and color blue and mask Full at (4,8)
diff: 
delta: (0,0)=2  (1,2)=1  (2,0)=1  (3,3)=2  (3,9)=2  (4,1)=2  (4,3)=1  (5,1)=1  (5,7)=2  (6,9)=1 
   (318.6 bits)
data: a background with size (6,4) and color blue and layers
  _0: a rectangle with size (6,4) and color cyan and mask .xxx|xx.x|.xxx|xxx.|x.x.|x.xx at (0,0)
diff: 
delta: (0,0)=2  (3,3)=2  (4,1)=2 
   (101.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,4) and color cyan and mask Full at (0,0)
  _01: a rectangle with size (6,4) and color cyan and mask .xx.|xx.x|x.xx|xxx.|.xxx|xx.x at (3,6)
  _011: a rectangle with size (5,1) and color blue and mask Full at (3,6)
  _0111: a rectangle with size (5,1) and color blue and mask Full at (4,8)
diff: 
delta: (0,0)=2  (1,2)=1  (2,0)=1  (3,3)=2  (3,9)=2  (4,1)=2  (4,3)=1  (5,1)=1  (5,7)=2  (6,9)=1 
! size mismatch, 10x4 instead of 6x4
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,4) and color cyan and mask .xx.|xx.x|x.xx|xxx.|.xxx|xx.x at (3,6)
  _01: a rectangle with size (6,4) and color cyan and mask Full at (0,0)
  _011: a rectangle with size (5,1) and color blue and mask Full at (3,6)
  _0111: a rectangle with size (5,1) and color blue and mask Full at (4,8)
diff: 
delta: (0,0)=2  (1,2)=1  (2,0)=1  (3,3)=2  (3,9)=2  (4,1)=2  (4,3)=1  (5,1)=1  (5,7)=2  (6,9)=1 
! size mismatch, 10x4 instead of 6x4

TRAIN e50d258f.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,4) and color cyan and mask Full at (0,0)
  _01: a rectangle with size (3,4) and color cyan and mask ..x.|xx.x|..x. at (6,1)
  _011: a rectangle with size (6,3) and color cyan and mask Full at (1,6)
  _0111: a rectangle with size (1,3) and color red and mask Full at (6,2)
diff: 
delta: (0,0)=2  (1,2)=1  (1,6)=2  (1,8)=1  (2,0)=1  (2,1)=2  (2,3)=1  (3,6)=2  (3,7)=1  (4,8)=2  (5,6)=2  (5,8)=1  (6,1)=1  (6,6)=1  (7,3)=1  (8,1)=1  (8,2)=2  (8,4)=1 
! size mismatch, 10x5 instead of 6x3
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,3) and color cyan and mask .x.|xxx|..x|xx.|.x.|.xx at (1,6)
  _01: a rectangle with size (4,4) and color cyan and mask Full at (0,0)
  _011: a rectangle with size (3,4) and color cyan and mask ..x.|xx.x|..x. at (6,1)
  _0111: a rectangle with size (5,1) and color red and mask Full at (1,6)
diff: 
delta: (0,0)=2  (1,2)=1  (1,8)=1  (2,0)=1  (2,1)=2  (2,3)=1  (3,7)=1  (4,8)=2  (5,8)=1  (6,1)=1  (6,2)=2  (6,4)=2  (6,6)=1  (7,3)=1  (8,1)=1  (8,2)=2  (8,4)=1 
! size mismatch, 10x2 instead of 6x3

TEST e50d258f.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 4.5 sec (4.5 sec/task)
bits-train-error = 2154.8 bits (2154.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-35] Checking task e6721834.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 96017.1 = 96026.0
DL output with Mo: L = 9.0 + 15851.5 = 15860.4
DL input+output M: L = 17.9 + 111868.5 = 111886.4

# learning a model for train pairs
2.000	
1.249	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.812	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.711	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.658	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.533	OUT OBJECT at ^.layer_010: ^.layer_01.shape at ?
0.495	OUT DEF: ^.size=^.layer_0.shape.size
0.480	IN  OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
0.432	OUT DEF: ^.layer_0.shape.color=^.layer_01.shape.color
0.396	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.372	OUT DEF: ^.layer_0.shape.size=^.layer_011.shape.size
0.368	OUT DEF: ^.layer_01.shape.mask=Full
0.366	OUT DEF: ^.layer_0.pos=(?,?)
0.363	OUT DEF: ^.layer_010.pos=(?,?)
0.361	OUT DEF: ^.layer_01.pos=(?,?)
0.359	OUT DEF: ^.layer_01.shape.size=(?,?)
0.358	IN  DEF: ^.layer_011.shape.mask=Full
0.358	IN  DEF: ^.size=(?,?)
0.357	IN  DEF: ^.layer_0.pos=(?,?)
0.356	IN  DEF: ^.layer_0.pos.j=(0)
0.354	IN  DEF: ^.layer_0.pos.i=(0)
0.354	IN  DEF: ^.layer_0.shape.size=(?,?)
0.353	IN  DEF: ^.layer_010.pos=(?,?)
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color ? and layers
  _0: a rectangle with size ^.layer_011.shape.size and color ^.layer_01.shape.color and mask ? at (?,?)
  _010: ^.layer_01.shape at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask Full at (?,?)
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at ((0),(0))
  _010: a rectangle with size ? and color ? and mask ? at (?,?)
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask Full at ?

DL input  with Mi: L = 103.9 + 15216.2 = 15320.1
DL output with Mo: L = 78.5 + 2995.9 = 3074.3
DL input+output M: L = 182.4 + 18212.1 = 18394.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (30,17) and color black and layers
  _0: a rectangle with size (15,17) and color cyan and mask xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xx.......xxxxxxxx|xx.......xxxxxxxx|xxxxxxxxxxxxxxxxx|xx....xxxxxxxxxxx|xx....xxxx.....xx|xx....xxxx.....xx|xx....xxxx.....xx|xx....xxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx at (0,0)
  _010: a rectangle with size (3,11) and color blue and mask Full at (8,4)
  _01: a rectangle with size (2,7) and color blue and mask Full at (4,2)
  _011: a rectangle with size (5,4) and color blue and mask Full at (7,2)
diff: 
delta: (4,5)=2  (5,3)=2  (5,7)=2  (7,4)=3  (8,3)=3  (8,13)=2  (9,11)=2  (9,13)=2  (10,3)=3  (10,11)=2  (11,4)=3  (16,11)=2  (17,9)=2  (17,13)=2  (24,4)=3  (25,3)=3  (27,3)=3  (28,4)=3 
   (798.8 bits)
data: a background with size (15,17) and color black and layers
  _0: a rectangle with size (5,4) and color blue and mask xx.x|x.xx|xxxx|x.xx|xx.x at (9,2)
  _010: a rectangle with size (2,7) and color blue and mask Full at (1,8)
  _01: a rectangle with size (5,2) and color green and mask Full at (9,3)
diff: 
delta: (1,11)=2  (2,9)=2  (2,13)=2 
   (137.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (30,17) and color black and layers
  _0: a rectangle with size (15,17) and color cyan and mask xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xx.......xxxxxxxx|xx.......xxxxxxxx|xxxxxxxxxxxxxxxxx|xx....xxxxxxxxxxx|xx....xxxx.....xx|xx....xxxx.....xx|xx....xxxx.....xx|xx....xxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx at (0,0)
  _010: a rectangle with size (5,4) and color blue and mask Full at (7,2)
  _01: a rectangle with size (2,7) and color blue and mask Full at (4,2)
  _011: a rectangle with size (3,5) and color blue and mask Full at (8,10)
diff: 
delta: (4,5)=2  (5,3)=2  (5,7)=2  (7,4)=3  (8,3)=3  (8,13)=2  (9,11)=2  (9,13)=2  (10,3)=3  (10,11)=2  (11,4)=3  (16,11)=2  (17,9)=2  (17,13)=2  (24,4)=3  (25,3)=3  (27,3)=3  (28,4)=3 
! 53 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (30,17) and color black and layers
  _0: a rectangle with size (15,17) and color cyan and mask xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xx.......xxxxxxxx|xx.......xxxxxxxx|xxxxxxxxxxxxxxxxx|xx....xxxxxxxxxxx|xx....xxxx.....xx|xx....xxxx.....xx|xx....xxxx.....xx|xx....xxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxx at (0,0)
  _010: a rectangle with size (3,11) and color blue and mask Full at (8,4)
  _01: a rectangle with size (2,7) and color blue and mask Full at (4,2)
  _011: a rectangle with size (5,4) and color blue and mask Full at (7,2)
diff: 
delta: (4,5)=2  (5,3)=2  (5,7)=2  (7,4)=3  (8,3)=3  (8,13)=2  (9,11)=2  (9,13)=2  (10,3)=3  (10,11)=2  (11,4)=3  (16,11)=2  (17,9)=2  (17,13)=2  (24,4)=3  (25,3)=3  (27,3)=3  (28,4)=3 
! 60 wrong pixels (generated / expected)

TRAIN e6721834.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (11,20) and color cyan and layers
  _0: a rectangle with size (11,10) and color pink and mask xxxxxxxxxx|xxxxxxxxxx|xx...xxxxx|xx...xxxxx|xx...xxxxx|xx...xxxxx|xxxxxxxxxx|xxxxxxxxxx|xxxx....xx|xxxx....xx|xxxx....xx at (0,0)
  _010: a rectangle with size (11,10) and color blue and mask Full at (0,10)
  _01: a rectangle with size (4,3) and color green and mask xxx|.x.|xxx|xxx at (2,2)
  _011: a rectangle with size (3,4) and color green and mask Full at (8,4)
diff: 
delta: (1,15)=8  (1,17)=8  (6,14)=2  (7,12)=2  (8,7)=2  (9,5)=2 
   (400.9 bits)
data: a background with size (11,10) and color blue and layers
  _0: a rectangle with size (3,4) and color green and mask Full at (6,1)
  _010: a rectangle with size (4,3) and color green and mask xxx|.x.|xxx|xxx at (0,5)
  _01: a rectangle with size (1,3) and color cyan and mask Full at (1,5)
diff: 
delta: (6,4)=2  (7,2)=2 
   (92.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,20) and color red and layers
  _0: a rectangle with size (11,10) and color pink and mask xxxxxxxxxx|xxxxxxxxxx|xx...xxxxx|xx...xxxxx|xx...xxxxx|xx...xxxxx|xxxxxxxxxx|xxxxxxxxxx|xxxx....xx|xxxx....xx|xxxx....xx at (0,0)
  _010: a rectangle with size (11,10) and color blue and mask Full at (0,10)
  _01: a rectangle with size (3,4) and color green and mask xxx.|x.xx|xxxx at (8,4)
  _011: a rectangle with size (4,3) and color green and mask Full at (2,2)
diff: 
delta: (1,15)=8  (1,17)=8  (3,2)=8  (3,4)=8  (6,14)=2  (7,12)=2 
! 110 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (11,20) and color cyan and layers
  _0: a rectangle with size (11,10) and color pink and mask xxxxxxxxxx|xxxxxxxxxx|xx...xxxxx|xx...xxxxx|xx...xxxxx|xx...xxxxx|xxxxxxxxxx|xxxxxxxxxx|xxxx....xx|xxxx....xx|xxxx....xx at (0,0)
  _010: a rectangle with size (11,10) and color blue and mask Full at (0,10)
  _01: a rectangle with size (3,4) and color green and mask Full at (8,4)
  _011: a rectangle with size (4,3) and color green and mask xxx|.x.|xxx|xxx at (2,2)
diff:   ^.layer_011.shape.mask
delta: (1,15)=8  (1,17)=8  (6,14)=2  (7,12)=2  (8,7)=2  (9,5)=2 
! 110 wrong pixels (generated / expected)

TRAIN e6721834.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,16) and color red and layers
  _0: a rectangle with size (10,8) and color yellow and mask Full at (0,0)
  _010: a rectangle with size (10,8) and color cyan and mask xxxxxxxx|x...xxxx|x...xxxx|x...xxxx|x...xxxx|xxxxxxxx|xxxxxxxx|xx...xxx|xx...xxx|xxxxxxxx at (0,8)
  _01: a rectangle with size (4,3) and color blue and mask xxx|.xx|xxx|.xx at (1,9)
  _011: a rectangle with size (2,3) and color blue and mask Full at (7,10)
diff: 
delta: (2,4)=2  (4,4)=2  (7,12)=6  (8,2)=6 
   (321.9 bits)
data: a background with size (10,8) and color yellow and layers
  _0: a rectangle with size (2,3) and color blue and mask Full at (8,0)
  _010: a rectangle with size (4,3) and color blue and mask xxx|.xx|xxx|.xx at (1,4)
  _01: a rectangle with size (3,1) and color red and mask Full at (2,4)
diff: 
delta: (8,2)=6 
   (70.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,16) and color red and layers
  _0: a rectangle with size (10,8) and color yellow and mask Full at (0,0)
  _010: a rectangle with size (10,8) and color cyan and mask xxxxxxxx|x...xxxx|x...xxxx|x...xxxx|x...xxxx|xxxxxxxx|xxxxxxxx|xx...xxx|xx...xxx|xxxxxxxx at (0,8)
  _01: a rectangle with size (4,3) and color blue and mask xxx|.xx|xxx|.xx at (1,9)
  _011: a rectangle with size (2,3) and color blue and mask Full at (7,10)
diff: 
delta: (2,4)=2  (4,4)=2  (7,12)=6  (8,2)=6 
! 80 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,16) and color blue and layers
  _0: a rectangle with size (10,8) and color yellow and mask Full at (0,0)
  _010: a rectangle with size (10,8) and color cyan and mask xxxxxxxx|x...xxxx|x...xxxx|x...xxxx|x...xxxx|xxxxxxxx|xxxxxxxx|xx...xxx|xx...xxx|xxxxxxxx at (0,8)
  _01: a rectangle with size (8,2) and color blue and mask Full at (1,10)
  _011: a rectangle with size (1,1) and color red and mask Full at (2,9)
diff: 
delta: (2,4)=2  (4,4)=2  (4,9)=2  (7,12)=6  (8,2)=6 
! 80 wrong pixels (generated / expected)

TRAIN e6721834.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (24,12) and color cyan and layers
  _0: a rectangle with size (12,12) and color yellow and mask Full at (0,0)
  _010: a rectangle with size (12,12) and color red and mask xxxxxxxxxxxx|xxxxxxxxxxxx|xxxxxxxxxxxx|xxx.....xxxx|xxx.....xxxx|xxx.....xxxx|xxxxxxxxxxxx|x..xxxxxxxxx|x..xxx.....x|x..xxx.....x|x..xxx.....x|xxxxxxxxxxxx at (12,0)
  _01: a rectangle with size (3,5) and color cyan and mask Full at (15,3)
  _011: a rectangle with size (3,5) and color cyan and mask Full at (20,6)
diff: 
delta: (3,7)=1  (4,8)=1  (6,3)=1  (7,1)=1  (8,3)=1  (16,6)=1  (17,7)=1  (20,1)=1  (20,8)=1  (21,6)=1  (22,8)=1 
! 143 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (24,12) and color cyan and layers
  _0: a rectangle with size (12,12) and color yellow and mask Full at (0,0)
  _010: a rectangle with size (3,12) and color red and mask Full at (12,0)
  _01: a rectangle with size (12,12) and color red and mask xxxxxxxxxxxx|xxxxxxxxxxxx|xxxxxxxxxxxx|xxx.....xxxx|xxx.....xxxx|xxx.....xxxx|xxxxxxxxxxxx|x..xxxxxxxxx|x..xxx.....x|x..xxx.....x|x..xxx.....x|xxxxxxxxxxxx at (12,0)
  _011: a rectangle with size (3,5) and color cyan and mask Full at (15,3)
diff: 
delta: (3,7)=1  (4,8)=1  (6,3)=1  (7,1)=1  (8,3)=1  (16,6)=1  (17,7)=1  (20,1)=1  (20,8)=1  (21,6)=1  (22,8)=1 
! 144 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (24,12) and color cyan and layers
  _0: a rectangle with size (12,12) and color yellow and mask Full at (0,0)
  _010: a rectangle with size (12,12) and color red and mask xxxxxxxxxxxx|xxxxxxxxxxxx|xxxxxxxxxxxx|xxx.....xxxx|xxx.....xxxx|xxx.....xxxx|xxxxxxxxxxxx|x..xxxxxxxxx|x..xxx.....x|x..xxx.....x|x..xxx.....x|xxxxxxxxxxxx at (12,0)
  _01: a rectangle with size (3,5) and color cyan and mask xxxxx|xxx.x|xxxx. at (15,3)
  _011: a rectangle with size (4,2) and color cyan and mask Full at (19,1)
diff: 
delta: (3,7)=1  (4,8)=1  (6,3)=1  (7,1)=1  (8,3)=1  (16,6)=1  (17,7)=1  (20,1)=1  (20,8)=1  (21,6)=1  (22,8)=1 
! 144 wrong pixels (generated / expected)

TEST e6721834.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.3 sec (27.3 sec/task)
bits-train-error = 2995.9 bits (2995.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-34] Checking task e73095fd.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 40489.4 = 40498.4
DL output with Mo: L = 9.0 + 50365.6 = 50374.6
DL input+output M: L = 17.9 + 90855.1 = 90873.0

# learning a model for train pairs
2.000	
1.219	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.441	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.346	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.310	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.298	OUT DEF: ^.size=^.size
0.287	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.280	OUT DEF: ^.layer_0=^.layer_0
0.276	IN  DEF: ^.layer_0.shape.color=grey
0.273	OUT DEF: ^.layer_011.shape.color=yellow
0.270	OUT DEF: ^.layer_01.shape.color=yellow
0.269	OUT DEF: ^.layer_01.shape.mask=Full
0.267	OUT DEF: ^.layer_011.shape.mask=Full
0.266	OUT DEF: ^.layer_0111.shape.mask=Full
0.265	IN  DEF: ^.color=black
0.264	OUT DEF: ^.color=black
0.263	IN  DEF: ^.size=(?,?)
0.262	IN  DEF: ^.layer_0.pos=(?,?)
0.258	IN  DEF: ^.layer_0.pos.j=(0)
0.254	IN  DEF: ^.layer_0.pos.i=(0)
0.253	IN  DEF: ^.layer_0.shape.size=(?,?)
0.253	OUT DEF: ^.layer_01.pos=(?,?)
0.252	OUT DEF: ^.layer_01.shape.size=(?,?)
0.251	OUT DEF: ^.layer_011.pos=(?,?)
0.251	OUT DEF: ^.layer_011.shape.size=(?,?)
0.247	OUT DEF: ^.layer_011.shape.size.i=3
0.247	OUT DEF: ^.layer_0111.pos=(?,?)
0.244	OUT DEF: ^.layer_0111.pos.j=12
0.243	OUT DEF: ^.layer_0111.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: a rectangle with size (?,?) and color yellow and mask Full at (?,?)
  _011: a rectangle with size (3,?) and color yellow and mask Full at (?,?)
  _0111: a rectangle with size (?,?) and color ? and mask Full at (?,12)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color grey and mask ? at ((0),(0))

DL input  with Mi: L = 43.3 + 8221.5 = 8264.8
DL output with Mo: L = 100.0 + 1854.2 = 1954.1
DL input+output M: L = 143.2 + 10075.7 = 10218.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (12,19) and color black and layers
  _0: a rectangle with size (12,19) and color grey and mask .............x...xx|xx...xxxx....x...x.|.xxxxx..xxxxxxxxxx.|xx...x..x....x...x.|.....x..x....x...xx|.....x..x..xxxx....|.....x..x..x..x....|.....xxxx..x..xxxxx|......x....xxxx....|......x......x.....|......x......x.....|......x......x..... at (0,0)
diff: 
delta:
   (271.7 bits)
data: a background with size (12,19) and color black and layers
  _0: a rectangle with size (12,19) and color grey and mask .............x...xx|xx...xxxx....x...x.|.xxxxx..xxxxxxxxxx.|xx...x..x....x...x.|.....x..x....x...xx|.....x..x..xxxx....|.....x..x..x..x....|.....xxxx..x..xxxxx|......x....xxxx....|......x......x.....|......x......x.....|......x......x..... at (0,0)
  _01: a rectangle with size (5,2) and color yellow and mask Full at (2,6)
  _011: a rectangle with size (3,1) and color yellow and mask Full at (1,18)
  _0111: a rectangle with size (2,2) and color yellow and mask Full at (6,12)
diff: 
delta: (2,0)=4 
   (74.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,19) and color black and layers
  _0: a rectangle with size (12,19) and color grey and mask .............x...xx|xx...xxxx....x...x.|.xxxxx..xxxxxxxxxx.|xx...x..x....x...x.|.....x..x....x...xx|.....x..x..xxxx....|.....x..x..x..x....|.....xxxx..x..xxxxx|......x....xxxx....|......x......x.....|......x......x.....|......x......x..... at (0,0)
diff: 
delta:
! 21 wrong pixels (generated / expected)

TRAIN e73095fd.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (13,16) and color black and layers
  _0: a rectangle with size (13,16) and color grey and mask .....x.....x....|.....x.....x....|.....x.....x....|.....x.....x....|...xxxxx...x..xx|...x...x...x..x.|...x...xxxxxxxx.|...x...x......x.|...xxxxx......xx|.....x..........|.....x..........|xxxxxx..........|.....x.......... at (0,0)
diff: 
delta:
   (251.1 bits)
data: a background with size (13,16) and color black and layers
  _0: a rectangle with size (13,16) and color grey and mask .....x.....x....|.....x.....x....|.....x.....x....|.....x.....x....|...xxxxx...x..xx|...x...x...x..x.|...x...xxxxxxxx.|...x...x......x.|...xxxxx......xx|.....x..........|.....x..........|xxxxxx..........|.....x.......... at (0,0)
  _01: a rectangle with size (3,3) and color yellow and mask Full at (5,4)
  _011: a rectangle with size (3,1) and color yellow and mask Full at (5,15)
  _0111: a rectangle with size (6,2) and color black and mask Full at (0,12)
diff: 
delta:
   (55.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,16) and color black and layers
  _0: a rectangle with size (13,16) and color grey and mask .....x.....x....|.....x.....x....|.....x.....x....|.....x.....x....|...xxxxx...x..xx|...x...x...x..x.|...x...xxxxxxxx.|...x...x......x.|...xxxxx......xx|.....x..........|.....x..........|xxxxxx..........|.....x.......... at (0,0)
diff: 
delta:
! 22 wrong pixels (generated / expected)

TRAIN e73095fd.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (15,17) and color black and layers
  _0: a rectangle with size (15,17) and color grey and mask .....x...........|.....x.....xxxxx.|xxxxxxxxxxxx...x.|.....x.....x...xx|...xxxx....x...x.|xxxx..x....xxxxx.|...x..x.....x....|...x..x.....x....|...xxxx.....x....|.....x......x....|.....x....xxxx...|xxxxxxxxxxx..x...|.....x....x..x...|.....x....xxxx...|.....x......x.... at (0,0)
diff: 
delta:
   (299.3 bits)
data: a background with size (15,17) and color black and layers
  _0: a rectangle with size (15,17) and color grey and mask .....x...........|.....x.....xxxxx.|xxxxxxxxxxxx...x.|.....x.....x...xx|...xxxx....x...x.|xxxx..x....xxxxx.|...x..x.....x....|...x..x.....x....|...xxxx.....x....|.....x......x....|.....x....xxxx...|xxxxxxxxxxx..x...|.....x....x..x...|.....x....xxxx...|.....x......x.... at (0,0)
  _01: a rectangle with size (2,2) and color yellow and mask Full at (11,11)
  _011: a rectangle with size (3,2) and color yellow and mask Full at (5,4)
  _0111: a rectangle with size (3,3) and color yellow and mask Full at (2,12)
diff: 
delta:
   (55.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,17) and color black and layers
  _0: a rectangle with size (15,17) and color grey and mask .....x...........|.....x.....xxxxx.|xxxxxxxxxxxx...x.|.....x.....x...xx|...xxxx....x...x.|xxxx..x....xxxxx.|...x..x.....x....|...x..x.....x....|...xxxx.....x....|.....x......x....|.....x....xxxx...|xxxxxxxxxxx..x...|.....x....x..x...|.....x....xxxx...|.....x......x.... at (0,0)
diff: 
delta:
! 25 wrong pixels (generated / expected)

TRAIN e73095fd.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,18) and color black and layers
  _0: a rectangle with size (16,18) and color grey and mask .......x..........|.......x..........|xxx....x..........|..xxxxxxxxxxxxxxxx|xxx....x......x...|.......x......x...|.......x......x...|.......x.....xxxx.|.....xxxxx...x..x.|xxxxxx...xxxxx..xx|.x...x...x...x..x.|.x...xxxxx...xxxx.|.x.....x..........|xxx....x..........|x.x....x..........|xxx....x.......... at (0,0)
diff: 
delta:
! 23 wrong pixels (generated / expected)

TEST e73095fd.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 11.1 sec (11.1 sec/task)
bits-train-error = 1854.2 bits (1854.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-33] Checking task e76a88a6.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 12519.9 = 12528.9
DL output with Mo: L = 9.0 + 12519.9 = 12528.9
DL input+output M: L = 17.9 + 25039.8 = 25057.7

# learning a model for train pairs
2.000	
1.731	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.462	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.341	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.192	OUT OBJECT at ^.layer_0: ^.layer_01.shape at ?
1.042	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.893	OUT OBJECT at ^.layer_010: ^.layer_01.shape at ?
0.811	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.691	OUT OBJECT at ^.layer_0101: ^.layer_0111.shape at ?
0.571	OUT OBJECT at ^.layer_01011: ^.layer_0111.shape at ?
0.447	OUT OBJECT at ^.layer_011: ^.layer_0111.shape at ?
0.417	OUT DEF: ^.size=^.size
0.399	OUT DEF: ^.layer_0101=^.layer_0111
0.382	OUT DEF: ^.layer_0=^.layer_01
0.365	OUT DEF: ^.layer_011.pos=^.layer_011.pos
0.348	OUT DEF: ^.layer_01011.pos=^.layer_0.pos
0.341	IN  DEF: ^.layer_0.shape.color=grey
0.334	IN  DEF: ^.layer_011.shape.color=grey
0.330	IN  DEF: ^.layer_0111.shape.mask=Full
0.326	IN  DEF: ^.layer_0.shape.mask=Full
0.322	IN  DEF: ^.layer_011.shape.mask=Full
0.320	OUT DEF: ^.color=black
0.317	IN  DEF: ^.color=black
0.316	OUT DEF: ^.layer_010.pos=(?,?)
0.308	OUT DEF: ^.layer_010.pos.j=^.layer_0.pos.j
0.302	OUT DEF: ^.layer_010.pos.i=^.layer_0.pos.i + ^.layer_0111.pos.i
0.300	OUT DEF: ^.layer_01.pos=(?,?)
0.293	OUT DEF: ^.layer_01.pos.j=^.layer_011.pos.j
0.287	OUT DEF: ^.layer_01.pos.i=^.layer_011.pos.i + ^.layer_0111.pos.i
0.285	IN  DEF: ^.size=(?,?)
0.271	IN  DEF: ^.size.i=10
0.257	IN  DEF: ^.size.j=10
0.255	IN  DEF: ^.layer_0.pos=(?,?)
0.248	IN  DEF: ^.layer_0.pos.j=6
0.246	IN  DEF: ^.layer_0.shape.size=(?,?)
0.238	IN  DEF: ^.layer_0.shape.size.i=3
0.236	IN  DEF: ^.layer_01.pos=(?,?)
0.229	IN  DEF: ^.layer_01.pos.i=2
0.221	IN  DEF: ^.layer_01.pos.j=1
0.220	IN  DEF: ^.layer_01.shape.size=(?,?)
0.213	IN  DEF: ^.layer_01.shape.size.i=2
0.211	IN  DEF: ^.layer_0111.pos=(?,?)
0.204	IN  DEF: ^.layer_0111.pos.i=1
0.197	IN  DEF: ^.layer_0111.pos.j=1
0.195	IN  DEF: ^.layer_0111.shape.size=(?,?)
0.188	IN  DEF: ^.layer_0111.shape.size.i=2
0.186	IN  DEF: ^.layer_011.pos=(?,?)
0.184	IN  DEF: ^.layer_011.shape.size=(?,?)
0.176	IN  DEF: ^.layer_011.shape.size.i=3

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_01
  _010: ^.layer_01.shape at (^.layer_0.pos.i + ^.layer_0111.pos.i,^.layer_0.pos.j)
  _0101: ^.layer_0111
  _01011: ^.layer_0111.shape at ^.layer_0.pos
  _01: ^.layer_01.shape at (^.layer_011.pos.i + ^.layer_0111.pos.i,^.layer_011.pos.j)
  _011: ^.layer_0111.shape at ^.layer_011.pos
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,?) and color grey and mask Full at (?,6)
  _01: a rectangle with size (2,?) and color ? and mask ? at (2,1)
  _011: a rectangle with size (3,?) and color grey and mask Full at (?,?)
  _0111: a rectangle with size (2,?) and color ? and mask Full at (1,1)

DL input  with Mi: L = 149.1 + 1347.1 = 1496.2
DL output with Mo: L = 100.6 + 606.9 = 707.6
DL input+output M: L = 249.8 + 1954.0 = 2203.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask Full at (4,6)
  _01: a rectangle with size (2,3) and color yellow and mask .xx|xxx at (2,1)
  _011: a rectangle with size (3,3) and color grey and mask Full at (7,2)
  _0111: a rectangle with size (2,3) and color red and mask Full at (1,1)
diff: 
delta:
   (54.2 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,3) and color yellow and mask .xx|xxx at (2,1)
  _010: a rectangle with size (2,3) and color yellow and mask .xx|xxx at (5,6)
  _0101: a rectangle with size (2,3) and color red and mask Full at (1,1)
  _01011: a rectangle with size (2,3) and color red and mask Full at (4,6)
  _01: a rectangle with size (2,3) and color yellow and mask .xx|xxx at (8,2)
  _011: a rectangle with size (2,3) and color red and mask Full at (7,2)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask Full at (4,6)
  _01: a rectangle with size (2,3) and color yellow and mask .xx|xxx at (2,1)
  _011: a rectangle with size (3,3) and color grey and mask Full at (7,2)
  _0111: a rectangle with size (2,3) and color red and mask Full at (1,1)
diff: 
delta:
correct output grid

TRAIN e76a88a6.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,4) and color grey and mask Full at (0,6)
  _01: a rectangle with size (2,4) and color cyan and mask xx.x|.xxx at (2,1)
  _011: a rectangle with size (3,4) and color grey and mask Full at (5,4)
  _0111: a rectangle with size (2,4) and color pink and mask Full at (1,1)
diff: 
delta: (3,1)=6 
   (80.5 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,4) and color cyan and mask xx.x|.xxx at (2,1)
  _010: a rectangle with size (2,4) and color cyan and mask xx.x|.xxx at (1,6)
  _0101: a rectangle with size (2,4) and color pink and mask Full at (1,1)
  _01011: a rectangle with size (2,4) and color pink and mask Full at (0,6)
  _01: a rectangle with size (2,4) and color cyan and mask xx.x|.xxx at (6,4)
  _011: a rectangle with size (2,4) and color pink and mask Full at (5,4)
diff: 
delta: (2,6)=6  (3,1)=6  (7,4)=6 
   (60.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,4) and color grey and mask Full at (0,6)
  _01: a rectangle with size (2,4) and color cyan and mask xx.x|.xxx at (2,1)
  _011: a rectangle with size (3,4) and color grey and mask Full at (5,4)
  _0111: a rectangle with size (2,4) and color pink and mask Full at (1,1)
diff: 
delta: (3,1)=6 
! 3 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,4) and color grey and mask Full at (0,6)
  _01: a rectangle with size (2,4) and color cyan and mask Full at (2,1)
  _011: a rectangle with size (3,4) and color grey and mask Full at (5,4)
  _0111: a rectangle with size (2,4) and color pink and mask Full at (1,1)
diff: 
delta: (2,3)=6  (3,1)=6 
! 6 wrong pixels (generated / expected)

TRAIN e76a88a6.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
the grid could not be parsed with the given template

TEST e76a88a6.json/1: 0 - (ERROR)

# Performance measures on task
runtime-learning = 21.8 sec (21.8 sec/task)
bits-train-error = 606.9 bits (606.9 bits/task)
acc-train-micro = 0.50 tasks (50.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.50
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-32] Checking task e8593010.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 15841.8 = 15850.7
DL output with Mo: L = 9.0 + 15841.8 = 15850.7
DL input+output M: L = 17.9 + 31683.5 = 31701.5

# learning a model for train pairs
2.000	
1.301	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.914	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.824	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.768	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.728	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.692	OUT DEF: ^.size=^.size
0.672	OUT DEF: ^.layer_0=^.layer_0
0.663	OUT DEF: ^.layer_0111.shape.color=blue
0.654	IN  DEF: ^.layer_0.shape.color=grey
0.646	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.635	OUT OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: ^.layer_0
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color blue and mask ? at ?
  _01111: a rectangle with size ? and color ? and mask ? at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color grey and mask ? at ?

DL input  with Mi: L = 30.2 + 4609.0 = 4639.2
DL output with Mo: L = 107.4 + 5317.6 = 5425.0
DL input+output M: L = 137.6 + 9926.6 = 10064.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,10) and color grey and mask xxxx.xxx.x|..xxxxxxxx|.xxxxx..x.|xx.xxxx.x.|xxxx..xxxx|.x.xxxx.x.|.xxx..xxx.|xxxxxxxxxx|xxxxxxxxx.|.xxxxxx.x. at (0,0)
diff: 
delta:
   (153.6 bits)
data: a background with size (10,10) and color green and layers
  _0: a rectangle with size (10,10) and color grey and mask xxxx.xxx.x|..xxxxxxxx|.xxxxx..x.|xx.xxxx.x.|xxxx..xxxx|.x.xxxx.x.|.xxx..xxx.|xxxxxxxxxx|xxxxxxxxx.|.xxxxxx.x. at (0,0)
  _01: a rectangle with size (8,1) and color red and mask Full at (2,9)
  _011: a rectangle with size (3,2) and color red and mask Full at (4,4)
  _0111: a rectangle with size (2,2) and color blue and mask Full at (1,0)
  _01111: a rectangle with size (2,2) and color blue and mask Full at (2,6)
  _011111: a rectangle with size (2,1) and color red and mask Full at (5,0)
diff: 
delta:
   (142.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,10) and color grey and mask xxxx.xxx.x|..xxxxxxxx|.xxxxx..x.|xx.xxxx.x.|xxxx..xxxx|.x.xxxx.x.|.xxx..xxx.|xxxxxxxxxx|xxxxxxxxx.|.xxxxxx.x. at (0,0)
diff: 
delta:
! 25 wrong pixels (generated / expected)

TRAIN e8593010.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,10) and color grey and mask xxxxx..xxx|..x.xxxxx.|xxxxx.x..x|x.xxx.xxxx|xxxxxxxx.x|xxxx.xxxxx|..xx.x..x.|xxxxxxx.xx|.xxxxx.xx.|..xxxxxx.x at (0,0)
diff: 
delta:
   (153.6 bits)
data: a background with size (10,10) and color red and layers
  _0: a rectangle with size (10,10) and color grey and mask xxxxx..xxx|..x.xxxxx.|xxxxx.x..x|x.xxx.xxxx|xxxxxxxx.x|xxxx.xxxxx|..xx.x..x.|xxxxxxx.xx|.xxxxx.xx.|..xxxxxx.x at (0,0)
  _01: a rectangle with size (6,2) and color red and mask Full at (1,0)
  _011: a rectangle with size (2,2) and color blue and mask Full at (6,6)
  _0111: a rectangle with size (2,2) and color blue and mask Full at (8,0)
  _01111: a rectangle with size (8,1) and color green and mask Full at (1,9)
  _011111: a rectangle with size (6,1) and color green and mask Full at (4,8)
diff: 
delta: (1,3)=3  (3,1)=3  (8,6)=3 
   (208.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,10) and color grey and mask xxxxx..xxx|..x.xxxxx.|xxxxx.x..x|x.xxx.xxxx|xxxxxxxx.x|xxxx.xxxxx|..xx.x..x.|xxxxxxx.xx|.xxxxx.xx.|..xxxxxx.x at (0,0)
diff: 
delta:
! 26 wrong pixels (generated / expected)

TRAIN e8593010.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,10) and color grey and mask ..xx.xxx.x|xx..xxxx.x|x.x.x.xx.x|x.xx.xxxxx|xxx..xx.x.|xx.xxxx.x.|xx.xx.xxxx|xxx.xxxxxx|x.xxx.x.xx|xx.xxxxxxx at (0,0)
diff: 
delta:
   (153.6 bits)
data: a background with size (10,10) and color green and layers
  _0: a rectangle with size (10,10) and color grey and mask ..xx.xxx.x|xx..xxxx.x|x.x.x.xx.x|x.xx.xxxxx|xxx..xx.x.|xx.xxxx.x.|xx.xx.xxxx|xxx.xxxxxx|x.xxx.x.xx|xx.xxxxxxx at (0,0)
  _01: a rectangle with size (4,3) and color blue and mask Full at (1,2)
  _011: a rectangle with size (2,3) and color red and mask Full at (4,7)
  _0111: a rectangle with size (3,1) and color blue and mask Full at (0,8)
  _01111: a rectangle with size (1,2) and color red and mask Full at (0,0)
  _011111: a rectangle with size (2,1) and color red and mask Full at (2,1)
diff: 
delta: (5,2)=2  (6,2)=2 
   (181.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,10) and color grey and mask ..xx.xxx.x|xx..xxxx.x|x.x.x.xx.x|x.xx.xxxxx|xxx..xx.x.|xx.xxxx.x.|xx.xx.xxxx|xxx.xxxxxx|x.xxx.x.xx|xx.xxxxxxx at (0,0)
diff: 
delta:
! 27 wrong pixels (generated / expected)

TRAIN e8593010.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,10) and color grey and mask .xxxxx..xx|xxx.xx.x.x|xx.xxxxx.x|x..xxxxxxx|.xxxxx.xxx|.xx.xx.x..|xx.xxxxx.x|xx.xxxxxx.|..xxxx.xxx|xxxx.x..x. at (0,0)
diff: 
delta:
! 28 wrong pixels (generated / expected)

TEST e8593010.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.3 sec (26.3 sec/task)
bits-train-error = 5317.6 bits (5317.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-31] Checking task e8dc4411.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 6807.3 = 6816.3
DL output with Mo: L = 9.0 + 14800.4 = 14809.4
DL input+output M: L = 17.9 + 21607.7 = 21625.6

# learning a model for train pairs
2.000	
1.501	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.214	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.981	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.882	OUT OBJECT at ^.layer_00: a rectangle with size ? and color ? and mask ? at ?
0.839	OUT DEF: ^.size=^.size
0.816	OUT DEF: ^.layer_0=^.layer_0
0.808	OUT DEF: ^.layer_00.shape.color=^.color
0.802	IN  DEF: ^.layer_0.pos=(?,?)
0.781	IN  DEF: ^.layer_0.pos.i=5
0.760	IN  OBJECT at ^.layer_01: a point with color ? at ?
0.714	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.694	IN  DEF: ^.layer_0.shape.color=black
0.678	OUT DEF: ^.color=^.color
0.673	IN  DEF: ^.size=(?,?)
0.668	IN  DEF: ^.layer_01.pos=(?,?)
0.662	IN  DEF: ^.layer_0.shape.size=(?,?)
0.657	OUT DEF: ^.layer_00.shape.mask=Full
0.655	OUT DEF: ^.layer_00.pos=(?,?)
0.641	OUT DEF: ^.layer_00.pos.i=(0)
0.635	OUT DEF: ^.layer_00.pos.j=(0)
0.633	OUT DEF: ^.layer_00.shape.size=(?,?)
0.630	OUT DEF: ^.layer_01.pos=(?,?)
0.628	OUT DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ^.color and layers
  _00: a rectangle with size (?,?) and color ^.color and mask Full at ((0),(0))
  _0: ^.layer_0
  _01: a rectangle with size (?,?) and color ^.layer_01.shape.color and mask ? at (?,?)
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _0: a rectangle with size (?,?) and color black and mask ? at (5,?)
  _01: a point with color ? at (?,?)

DL input  with Mi: L = 64.2 + 2780.6 = 2844.8
DL output with Mo: L = 68.7 + 3052.2 = 3120.9
DL input+output M: L = 132.9 + 5832.8 = 5965.7

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (12,14) and color cyan and layers
  _0: a rectangle with size (1,1) and color black and mask Full at (5,4)
  _01: a point with color red at (5,6)
diff: 
delta: (3,4)=0  (4,3)=0  (4,5)=0 
   (117.1 bits)
data: a background with size (12,14) and color cyan and layers
  _00: a rectangle with size (4,4) and color cyan and mask Full at (0,0)
  _0: a rectangle with size (1,1) and color black and mask Full at (5,4)
  _01: a rectangle with size (7,8) and color red and mask .x......|x.x.....|.x.x....|..x.x...|...x.x..|....x.x.|.....x.x at (5,5)
diff: 
delta: (3,4)=0  (4,3)=0  (4,5)=0 
   (160.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,14) and color cyan and layers
  _0: a rectangle with size (7,4) and color cyan and mask Full at (5,0)
  _01: a point with color red at (5,6)
diff:   ^.layer_0.shape.color
delta: (3,4)=0  (4,3)=0  (4,5)=0  (5,4)=0 
! 17 wrong pixels (generated / expected)

TRAIN e8dc4411.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (13,15) and color blue and layers
  _0: a rectangle with size (3,3) and color black and mask .x.|xxx|.x. at (5,5)
  _01: a point with color green at (7,4)
diff: 
delta:
   (71.0 bits)
data: a background with size (13,15) and color blue and layers
  _00: a rectangle with size (11,1) and color blue and mask Full at (0,0)
  _0: a rectangle with size (3,3) and color black and mask .x.|xxx|.x. at (5,5)
  _01: a rectangle with size (6,6) and color green and mask x...x.|x..xxx|x.x.x.|xxxx..|x.x...|xx.... at (7,0)
diff: 
delta:
   (75.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,15) and color blue and layers
  _0: a rectangle with size (6,1) and color blue and mask Full at (7,5)
  _01: a point with color green at (7,4)
diff:   ^.layer_0.shape.color  ^.layer_0.pos.i
delta: (5,6)=0  (6,5)=0  (6,6)=0  (6,7)=0  (7,6)=0 
! 18 wrong pixels (generated / expected)

TRAIN e8dc4411.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (12,16) and color yellow and layers
  _0: a rectangle with size (5,5) and color black and mask xx.xx|xx.xx|..x..|xx.xx|xx.xx at (5,6)
  _01: a point with color cyan at (4,11)
diff: 
delta:
   (90.0 bits)
data: a background with size (12,16) and color yellow and layers
  _00: a rectangle with size (5,11) and color yellow and mask Full at (0,0)
  _0: a rectangle with size (5,5) and color black and mask xx.xx|xx.xx|..x..|xx.xx|xx.xx at (5,6)
  _01: a rectangle with size (5,5) and color cyan and mask xx.xx|xx.xx|..x..|xx.xx|xx.xx at (0,11)
diff: 
delta:
   (68.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,16) and color black and layers
  _0: a rectangle with size (12,16) and color yellow and mask xxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxx|xxxxxxxxxxx.xxxx|xxxxxx..x..xxxxx|xxxxxx..x..xxxxx|xxxxxxxx.xxxxxxx|xxxxxx..x..xxxxx|xxxxxx..x..xxxxx|xxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxx at (0,0)
  _01: a point with color cyan at (4,11)
diff:   ^.layer_0.shape.color  ^.layer_0.pos.i
delta:
! 21 wrong pixels (generated / expected)

TRAIN e8dc4411.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (18,16) and color green and layers
  _0: a rectangle with size (1,5) and color green and mask Full at (7,0)
  _01: a point with color pink at (5,3)
diff:   ^.layer_0.shape.color  ^.layer_0.pos.i
delta: (6,4)=0  (6,6)=0  (7,5)=0  (8,4)=0  (8,6)=0 
! 12 wrong pixels (generated / expected)

TEST e8dc4411.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 23.2 sec (23.2 sec/task)
bits-train-error = 3052.2 bits (3052.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-30] Checking task e9614598.json: 2 train, 2 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1233.5 = 1242.5
DL output with Mo: L = 9.0 + 3179.9 = 3188.8
DL input+output M: L = 17.9 + 4413.4 = 4431.3

# learning a model for train pairs
2.000	
1.644	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.523	OUT DEF: ^.size=^.size
1.450	OUT DEF: ^.layer_0.shape.mask=.x.|xxx|.x.
1.383	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.303	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.229	IN  DEF: ^.layer_0.shape.color=blue
1.155	IN  DEF: ^.layer_01.shape.color=blue
1.099	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
1.031	OUT DEF: ^.layer_01=^.layer_01
0.969	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
0.901	OUT DEF: ^.layer_011=^.layer_0
0.873	OUT DEF: ^.layer_0.shape.color=green
0.848	IN  DEF: ^.color=black
0.830	IN  DEF: ^.size=(?,?)
0.690	IN  DEF: ^.size.i=10
0.551	IN  DEF: ^.size.j=10
0.533	IN  DEF: ^.layer_0.pos=(?,?)
0.515	IN  DEF: ^.layer_01.pos=(?,?)
0.506	OUT DEF: ^.color=black
0.499	OUT DEF: ^.layer_0.pos=(?,?)
0.471	OUT DEF: ^.layer_0.pos.i=3
0.464	OUT DEF: ^.layer_0.shape.size=(?,?)
0.430	OUT DEF: ^.layer_0.shape.size.i=3
0.396	OUT DEF: ^.layer_0.shape.size.j=3

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size (3,3) and color green and mask .x.|xxx|.x. at (3,?)
  _01: ^.layer_01
  _011: ^.layer_0
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a point with color blue at (?,?)
  _01: a point with color blue at (?,?)

DL input  with Mi: L = 60.7 + 371.5 = 432.2
DL output with Mo: L = 61.7 + 92.9 = 154.5
DL input+output M: L = 122.4 + 464.4 = 586.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (4,1)
  _01: a point with color blue at (4,7)
diff: 
delta:
   (18.6 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask .x.|xxx|.x. at (3,3)
  _01: a point with color blue at (4,7)
  _011: a point with color blue at (4,1)
diff: 
delta:
   (4.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (4,1)
  _01: a point with color blue at (4,7)
diff: 
delta:
! 10 wrong pixels (generated / expected)

TRAIN e9614598.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (0,3)
  _01: a point with color blue at (8,3)
diff: 
delta:
   (18.6 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask .x.|xxx|.x. at (3,2)
  _01: a point with color blue at (8,3)
  _011: a point with color blue at (0,3)
diff: 
delta:
   (4.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a point with color blue at (0,3)
  _01: a point with color blue at (8,3)
diff: 
delta:
! 8 wrong pixels (generated / expected)

TRAIN e9614598.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a point with color blue at (3,1)
  _01: a point with color blue at (3,11)
diff:   ^.size.j  ^.size.i
delta:
! 10 wrong pixels (generated / expected)

TEST e9614598.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,6) and color black and layers
  _0: a point with color blue at (0,3)
  _01: a point with color blue at (6,3)
diff:   ^.size.j
delta:
! 10 wrong pixels (generated / expected)

TEST e9614598.json/2: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.2 sec (0.2 sec/task)
bits-train-error = 92.9 bits (92.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-29] Checking task e98196ab.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 15106.0 = 15115.0
DL output with Mo: L = 9.0 + 8195.5 = 8204.4
DL input+output M: L = 17.9 + 23301.5 = 23319.4

# learning a model for train pairs
2.000	
1.640	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.611	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.598	OUT OBJECT at ^.layer_01: a point with color ? at ?
1.585	OUT OBJECT at ^.layer_011: a point with color ? at ?
1.572	OUT OBJECT at ^.layer_0111: a point with color ? at ?
1.559	OUT OBJECT at ^.layer_01111: a point with color ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a point with color ? at ?
  _011: a point with color ? at ?
  _0111: a point with color ? at ?
  _01111: a point with color ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 28.9 + 9652.2 = 9681.0
DL output with Mo: L = 77.2 + 7461.6 = 7538.9
DL input+output M: L = 106.1 + 17113.8 = 17219.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (1,11) and color grey and mask Full at (5,0)
diff: 
delta: (0,5)=8  (2,3)=8  (2,7)=8  (4,1)=8  (4,9)=8  (7,4)=1  (7,6)=1  (9,2)=1  (9,8)=1  (10,0)=1  (10,10)=1 
   (270.1 bits)
data: a background with size (5,11) and color black and layers
  _0: a rectangle with size (1,1) and color cyan and mask Full at (0,5)
  _01: a point with color blue at (1,4)
  _011: a point with color blue at (1,6)
  _0111: a point with color cyan at (2,3)
  _01111: a point with color cyan at (2,7)
diff: 
delta: (3,2)=1  (3,8)=1  (4,0)=1  (4,1)=8  (4,9)=8  (4,10)=1 
   (213.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (1,11) and color grey and mask Full at (5,0)
diff: 
delta: (0,5)=8  (2,3)=8  (2,7)=8  (4,1)=8  (4,9)=8  (7,4)=1  (7,6)=1  (9,2)=1  (9,8)=1  (10,0)=1  (10,10)=1 
! size mismatch, 10x10 instead of 5x11

TRAIN e98196ab.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (1,11) and color grey and mask Full at (5,0)
diff: 
delta: (0,1)=3  (0,5)=3  (0,9)=3  (2,3)=3  (2,8)=3  (4,1)=3  (6,10)=7# (7,0)=7# (7,8)=7# (8,2)=7# (8,4)=7# (10,0)=7# (10,6)=7# (10,10)=7#
   (328.2 bits)
data: a background with size (5,11) and color black and layers
  _0: a rectangle with size (1,3) and color orange and mask Full at (2,2)
  _01: a point with color green at (0,1)
  _011: a point with color green at (0,5)
  _0111: a point with color green at (0,9)
  _01111: a point with color orange at (0,10)
diff: 
delta: (1,0)=7# (1,8)=7# (2,3)=3  (2,8)=3  (4,0)=7# (4,1)=3  (4,6)=7# (4,10)=7#
   (253.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (1,11) and color grey and mask Full at (5,0)
diff: 
delta: (0,1)=3  (0,5)=3  (0,9)=3  (2,3)=3  (2,8)=3  (4,1)=3  (6,10)=7# (7,0)=7# (7,8)=7# (8,2)=7# (8,4)=7# (10,0)=7# (10,6)=7# (10,10)=7#
! size mismatch, 10x10 instead of 5x11

TRAIN e98196ab.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (1,11) and color grey and mask Full at (5,0)
diff: 
delta: (1,1)=1  (1,3)=1  (1,4)=1  (1,6)=1  (1,9)=1  (2,6)=1  (3,2)=1  (3,4)=1  (3,7)=1  (4,10)=1  (6,0)=2  (6,5)=2  (6,10)=2  (10,0)=2  (10,4)=2  (10,8)=2 
   (366.9 bits)
data: a background with size (5,11) and color black and layers
  _0: a rectangle with size (3,2) and color blue and mask x.|x.|.x at (1,6)
  _01: a point with color red at (0,0)
  _011: a point with color red at (0,5)
  _0111: a point with color red at (0,10)
  _01111: a point with color blue at (1,1)
diff: 
delta: (1,3)=1  (1,4)=1  (1,9)=1  (3,2)=1  (3,4)=1  (4,0)=2  (4,4)=2  (4,8)=2  (4,10)=1 
   (280.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (1,11) and color grey and mask Full at (5,0)
diff: 
delta: (1,1)=1  (1,3)=1  (1,4)=1  (1,6)=1  (1,9)=1  (2,6)=1  (3,2)=1  (3,4)=1  (3,7)=1  (4,10)=1  (6,0)=2  (6,5)=2  (6,10)=2  (10,0)=2  (10,4)=2  (10,8)=2 
! size mismatch, 10x10 instead of 5x11

TRAIN e98196ab.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color black and layers
  _0: a rectangle with size (1,11) and color grey and mask Full at (5,0)
diff: 
delta: (0,10)=7# (1,2)=7# (1,3)=7# (1,8)=7# (2,6)=7# (3,1)=7# (3,3)=7# (3,10)=7# (4,6)=7# (6,0)=6  (6,4)=6  (6,6)=6  (7,10)=6  (8,0)=6  (8,4)=6  (8,10)=6  (9,9)=6  (10,0)=6  (10,3)=6 
! size mismatch, 10x10 instead of 5x11

TEST e98196ab.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.6 sec (25.6 sec/task)
bits-train-error = 7461.6 bits (7461.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-28] Checking task e9afcf9a.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2434.9 = 2443.9
DL output with Mo: L = 9.0 + 2434.9 = 2443.9
DL input+output M: L = 17.9 + 4869.9 = 4887.8

# learning a model for train pairs
2.000	
1.394	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.841	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.733	OUT DEF: ^.size=^.size
0.625	OUT DEF: ^.layer_0.shape.size=^.size
0.560	OUT DEF: ^.color=^.color
0.497	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.444	OUT DEF: ^.layer_0.shape.mask=Even Checkboard
0.406	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.386	IN  DEF: ^.layer_0.shape.mask=Full
0.377	IN  DEF: ^.size=(?,?)
0.318	IN  DEF: ^.size.j=6
0.283	IN  DEF: ^.size.i=2
0.274	IN  DEF: ^.layer_0.pos=(?,?)
0.242	IN  DEF: ^.layer_0.pos.j=(0)
0.223	IN  DEF: ^.layer_0.pos.i=0
0.214	IN  DEF: ^.layer_0.shape.size=(?,?)
0.154	IN  DEF: ^.layer_0.shape.size.j=6
0.135	IN  DEF: ^.layer_0.shape.size.i=1

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ^.color and layers
  _0: a rectangle with size ^.size and color ^.layer_0.shape.color and mask Even Checkboard at ^.layer_0.pos
WHERE (Mi)
a background with size (2,6) and color ? and layers
  _0: a rectangle with size (1,6) and color ? and mask Full at (0,(0))

DL input  with Mi: L = 49.7 + 252.2 = 301.9
DL output with Mo: L = 27.8 + 0.0 = 27.8
DL input+output M: L = 77.5 + 252.2 = 329.7

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (2,6) and color brown and layers
  _0: a rectangle with size (1,6) and color green and mask Full at (0,0)
diff: 
delta:
   (12.6 bits)
data: a background with size (2,6) and color brown and layers
  _0: a rectangle with size (2,6) and color green and mask Even Checkboard at (0,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (2,6) and color brown and layers
  _0: a rectangle with size (1,6) and color green and mask Full at (0,0)
diff: 
delta:
correct output grid

TRAIN e9afcf9a.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (2,6) and color cyan and layers
  _0: a rectangle with size (1,6) and color yellow and mask Full at (0,0)
diff: 
delta:
   (12.6 bits)
data: a background with size (2,6) and color cyan and layers
  _0: a rectangle with size (2,6) and color yellow and mask Even Checkboard at (0,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (2,6) and color cyan and layers
  _0: a rectangle with size (1,6) and color yellow and mask Full at (0,0)
diff: 
delta:
correct output grid

TRAIN e9afcf9a.json/2: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (2,6) and color red and layers
  _0: a rectangle with size (1,6) and color pink and mask Full at (0,0)
diff: 
delta:
correct output grid

TEST e9afcf9a.json/1: 1 1st (SUCCESS)

# Performance measures on task
runtime-learning = 0.1 sec (0.1 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 1.00
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 1.00

=====================================
[-27] Checking task ea32f347.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 11723.0 = 11732.0
DL output with Mo: L = 9.0 + 11723.0 = 11732.0
DL input+output M: L = 17.9 + 23446.0 = 23464.0

# learning a model for train pairs
2.000	
1.692	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.384	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.167	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.951	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.836	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.722	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.656	OUT DEF: ^.size=^.size
0.618	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
0.582	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.545	OUT DEF: ^.layer_01.pos=^.layer_01.pos
0.509	OUT DEF: ^.layer_011.pos=^.layer_011.pos
0.474	OUT DEF: ^.layer_01.shape.size=^.layer_01.shape.size
0.443	OUT DEF: ^.layer_011.shape.size=^.layer_011.shape.size
0.427	OUT DEF: ^.layer_0.shape.color=blue
0.411	OUT DEF: ^.layer_01.shape.color=yellow
0.396	OUT DEF: ^.layer_011.shape.color=red
0.380	IN  DEF: ^.layer_0.shape.color=grey
0.372	OUT DEF: ^.layer_0.shape.mask=Full
0.356	IN  DEF: ^.layer_01.shape.color=grey
0.348	OUT DEF: ^.layer_01.shape.mask=Full
0.333	IN  DEF: ^.layer_011.shape.color=grey
0.325	IN  DEF: ^.layer_0.shape.mask=Full
0.317	IN  DEF: ^.layer_01.shape.mask=Full
0.309	OUT DEF: ^.layer_011.shape.mask=Full
0.301	IN  DEF: ^.layer_011.shape.mask=Full
0.295	OUT DEF: ^.color=black
0.290	IN  DEF: ^.color=black
0.286	IN  DEF: ^.size=(?,?)
0.256	IN  DEF: ^.size.i=10
0.226	IN  DEF: ^.size.j=10
0.222	IN  DEF: ^.layer_0.pos=(?,?)
0.218	IN  DEF: ^.layer_0.shape.size=(?,?)
0.214	IN  DEF: ^.layer_01.pos=(?,?)
0.210	IN  DEF: ^.layer_01.shape.size=(?,?)
0.205	IN  DEF: ^.layer_011.pos=(?,?)
0.201	IN  DEF: ^.layer_011.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size ^.layer_0.shape.size and color blue and mask Full at ^.layer_0.pos
  _01: a rectangle with size ^.layer_01.shape.size and color yellow and mask Full at ^.layer_01.pos
  _011: a rectangle with size ^.layer_011.shape.size and color red and mask Full at ^.layer_011.pos
WHERE (Mi)
a background with size (10,10) and color black and layers
  _0: a rectangle with size (?,?) and color grey and mask Full at (?,?)
  _01: a rectangle with size (?,?) and color grey and mask Full at (?,?)
  _011: a rectangle with size (?,?) and color grey and mask Full at (?,?)

DL input  with Mi: L = 109.7 + 2185.7 = 2295.4
DL output with Mo: L = 66.4 + 0.0 = 66.4
DL input+output M: L = 176.1 + 2185.7 = 2361.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,1) and color grey and mask Full at (1,1)
  _01: a rectangle with size (5,1) and color grey and mask Full at (2,4)
  _011: a rectangle with size (3,1) and color grey and mask Full at (4,7)
diff: 
delta:
   (54.8 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,1) and color blue and mask Full at (1,1)
  _01: a rectangle with size (5,1) and color yellow and mask Full at (2,4)
  _011: a rectangle with size (3,1) and color red and mask Full at (4,7)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,1) and color grey and mask Full at (1,1)
  _01: a rectangle with size (5,1) and color grey and mask Full at (2,4)
  _011: a rectangle with size (3,1) and color grey and mask Full at (4,7)
diff: 
delta:
correct output grid

TRAIN ea32f347.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,1) and color grey and mask Full at (1,4)
  _01: a rectangle with size (4,1) and color grey and mask Full at (3,1)
  _011: a rectangle with size (2,1) and color grey and mask Full at (5,7)
diff: 
delta:
   (53.0 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,1) and color blue and mask Full at (1,4)
  _01: a rectangle with size (4,1) and color yellow and mask Full at (3,1)
  _011: a rectangle with size (2,1) and color red and mask Full at (5,7)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,1) and color grey and mask Full at (1,4)
  _01: a rectangle with size (4,1) and color grey and mask Full at (3,1)
  _011: a rectangle with size (2,1) and color grey and mask Full at (5,7)
diff: 
delta:
correct output grid

TRAIN ea32f347.json/2: 1 1st (SUCCESS)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,6) and color grey and mask Full at (2,0)
  _01: a rectangle with size (5,1) and color grey and mask Full at (3,7)
  _011: a rectangle with size (1,3) and color grey and mask Full at (7,2)
diff: 
delta:
   (54.8 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,6) and color blue and mask Full at (2,0)
  _01: a rectangle with size (5,1) and color yellow and mask Full at (3,7)
  _011: a rectangle with size (1,3) and color red and mask Full at (7,2)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,6) and color grey and mask Full at (2,0)
  _01: a rectangle with size (5,1) and color grey and mask Full at (3,7)
  _011: a rectangle with size (1,3) and color grey and mask Full at (7,2)
diff: 
delta:
correct output grid

TRAIN ea32f347.json/3: 1 1st (SUCCESS)

## instance 4

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (7,1) and color grey and mask Full at (1,7)
  _01: a rectangle with size (1,5) and color grey and mask Full at (5,1)
  _011: a rectangle with size (1,4) and color grey and mask Full at (2,1)
diff: 
delta:
   (56.1 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (7,1) and color blue and mask Full at (1,7)
  _01: a rectangle with size (1,5) and color yellow and mask Full at (5,1)
  _011: a rectangle with size (1,4) and color red and mask Full at (2,1)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (7,1) and color grey and mask Full at (1,7)
  _01: a rectangle with size (1,4) and color grey and mask Full at (2,1)
  _011: a rectangle with size (1,5) and color grey and mask Full at (5,1)
diff: 
delta:
! 9 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,4) and color grey and mask Full at (2,1)
  _01: a rectangle with size (7,1) and color grey and mask Full at (1,7)
  _011: a rectangle with size (1,5) and color grey and mask Full at (5,1)
diff: 
delta:
! 16 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (7,1) and color grey and mask Full at (1,7)
  _01: a rectangle with size (1,5) and color grey and mask Full at (5,1)
  _011: a rectangle with size (1,4) and color grey and mask Full at (2,1)
diff: 
delta:
correct output grid

TRAIN ea32f347.json/4: 1 3rd (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,6) and color grey and mask Full at (5,4)
  _01: a rectangle with size (1,5) and color grey and mask Full at (8,0)
  _011: a rectangle with size (3,1) and color grey and mask Full at (1,3)
diff: 
delta:
correct output grid

TEST ea32f347.json/1: 1 1st (SUCCESS)

# Performance measures on task
runtime-learning = 1.3 sec (1.3 sec/task)
bits-train-error = 0.0 bits (0.0 bits/task)
acc-train-micro = 1.00 tasks (100.00%)
acc-train-macro = 1.00 tasks (100.00%)
acc-train-mrr = 0.83
acc-test-micro = 1.00 tasks (100.00%)
acc-test-macro = 1.00 tasks (100.00%)
acc-test-mrr = 1.00

=====================================
[-26] Checking task ea786f4a.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1248.4 = 1257.4
DL output with Mo: L = 9.0 + 5271.0 = 5280.0
DL input+output M: L = 17.9 + 6519.4 = 6537.4

# learning a model for train pairs
2.000	
1.422	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.298	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.188	IN  DEF: ^.layer_0.shape.color=black
1.103	OUT DEF: ^.size=^.size
1.018	OUT DEF: ^.layer_0.shape.size=^.size
0.990	IN  DEF: ^.size=(?,?)
0.962	IN  DEF: ^.layer_0.pos=(?,?)
0.936	OUT DEF: ^.layer_0.shape.color=^.color
0.927	OUT DEF: ^.color=black
0.921	OUT DEF: ^.layer_0.pos=(?,?)
0.901	OUT DEF: ^.layer_0.pos.i=(0)
0.880	OUT DEF: ^.layer_0.pos.j=(0)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size ^.size and color ^.color and mask ? at ((0),(0))
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _0: a point with color black at (?,?)

DL input  with Mi: L = 32.9 + 860.5 = 893.3
DL output with Mo: L = 29.7 + 867.6 = 897.3
DL input+output M: L = 62.5 + 1728.1 = 1790.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color blue and layers
  _0: a point with color black at (1,1)
diff: 
delta:
   (24.8 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask Odd Checkboard at (0,0)
diff: 
delta:
   (6.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color blue and layers
  _0: a point with color black at (1,1)
diff: 
delta:
! 5 wrong pixels (generated / expected)

TRAIN ea786f4a.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (5,5) and color red and layers
  _0: a point with color black at (2,2)
diff: 
delta:
   (29.2 bits)
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (5,5) and color red and mask .xxx.|x.x.x|xx.xx|x.x.x|.xxx. at (0,0)
diff: 
delta:
   (28.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color red and layers
  _0: a point with color black at (2,2)
diff: 
delta:
! 9 wrong pixels (generated / expected)

TRAIN ea786f4a.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (7,7) and color green and layers
  _0: a point with color black at (3,3)
diff: 
delta:
   (32.1 bits)
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (7,7) and color green and mask .xxxxx.|x.xxx.x|xx.x.xx|xxx.xxx|xx.x.xx|x.xxx.x|.xxxxx. at (0,0)
diff: 
delta:
   (52.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color green and layers
  _0: a point with color black at (3,3)
diff: 
delta:
! 13 wrong pixels (generated / expected)

TRAIN ea786f4a.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (11,11) and color pink and layers
  _0: a point with color black at (5,5)
diff: 
delta:
! 21 wrong pixels (generated / expected)

TEST ea786f4a.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.1 sec (0.1 sec/task)
bits-train-error = 867.6 bits (867.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-25] Checking task eb281b96.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 8193.7 = 8202.7
DL output with Mo: L = 9.0 + 28465.3 = 28474.3
DL input+output M: L = 17.9 + 36659.1 = 36677.0

# learning a model for train pairs
2.000	
1.176	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.458	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.450	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.446	IN  DEF: ^.color=black
0.443	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.440	IN  DEF: ^.size=(?,?)
0.415	IN  DEF: ^.size.j=17
0.413	IN  DEF: ^.layer_0.pos=(?,?)
0.399	IN  DEF: ^.layer_0.pos.j=(0)
0.392	IN  DEF: ^.layer_0.pos.i=(0)
0.389	IN  DEF: ^.layer_0.shape.size=(?,?)
0.364	IN  DEF: ^.layer_0.shape.size.j=17
0.363	OUT DEF: ^.color=black
0.363	OUT DEF: ^.size=(?,?)
0.355	OUT DEF: ^.size.j=^.size.j
0.355	OUT DEF: ^.layer_0.shape.size=(?,?)
0.347	OUT DEF: ^.layer_0.shape.size.j=^.layer_0.shape.size.j

# Learned model:
CONSTRUCT (Mo)
a background with size (?,^.size.j) and color black and layers
  _0: a rectangle with size (?,^.layer_0.shape.size.j) and color ^.layer_0.shape.color and mask ? at ^.layer_0.pos
WHERE (Mi)
a background with size (?,17) and color black and layers
  _0: a rectangle with size (?,17) and color ? and mask ? at ((0),(0))

DL input  with Mi: L = 56.3 + 1580.3 = 1636.6
DL output with Mo: L = 36.1 + 4168.9 = 4204.9
DL input+output M: L = 92.4 + 5749.2 = 5841.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,17) and color black and layers
  _0: a rectangle with size (3,17) and color cyan and mask ..x...x...x...x..|.x.x.x.x.x.x.x.x.|x...x...x...x...x at (0,0)
diff: 
delta:
   (69.7 bits)
data: a background with size (9,17) and color black and layers
  _0: a rectangle with size (9,17) and color cyan and mask ..x...x...x...x..|.x.x.x.x.x.x.x.x.|x...x...x...x...x|.x.x.x.x.x.x.x.x.|..x...x...x...x..|.x.x.x.x.x.x.x.x.|x...x...x...x...x|.x.x.x.x.x.x.x.x.|..x...x...x...x.. at (0,0)
diff: 
delta:
   (173.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,17) and color black and layers
  _0: a rectangle with size (3,17) and color cyan and mask ..x...x...x...x..|.x.x.x.x.x.x.x.x.|x...x...x...x...x at (0,0)
diff: 
delta:
! size mismatch, 10x17 instead of 9x17

TRAIN eb281b96.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (4,17) and color black and layers
  _0: a rectangle with size (4,17) and color red and mask ..x...x...x...x..|.x.x.x.x.x.x.x.x.|.x.x.x.x.x.x.x.x.|x...x...x...x...x at (0,0)
diff: 
delta:
   (88.3 bits)
data: a background with size (13,17) and color black and layers
  _0: a rectangle with size (13,17) and color red and mask ..x...x...x...x..|.x.x.x.x.x.x.x.x.|.x.x.x.x.x.x.x.x.|x...x...x...x...x|.x.x.x.x.x.x.x.x.|.x.x.x.x.x.x.x.x.|..x...x...x...x..|.x.x.x.x.x.x.x.x.|.x.x.x.x.x.x.x.x.|x...x...x...x...x|.x.x.x.x.x.x.x.x.|.x.x.x.x.x.x.x.x.|..x...x...x...x.. at (0,0)
diff: 
delta:
   (243.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,17) and color black and layers
  _0: a rectangle with size (4,17) and color red and mask ..x...x...x...x..|.x.x.x.x.x.x.x.x.|.x.x.x.x.x.x.x.x.|x...x...x...x...x at (0,0)
diff: 
delta:
! size mismatch, 10x17 instead of 13x17

TRAIN eb281b96.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,17) and color black and layers
  _0: a rectangle with size (5,17) and color green and mask ..x...x...x...x..|.x.x.x.x.x.x.x.x.|.x.x.x.x.x.x.x.x.|.x.x.x.x.x.x.x.x.|x...x...x...x...x at (0,0)
diff: 
delta:
! size mismatch, 10x17 instead of 17x17

TEST eb281b96.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.1 sec (0.1 sec/task)
bits-train-error = 4168.9 bits (4168.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-24] Checking task eb5a1d5d.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 146454.9 = 146463.8
DL output with Mo: L = 9.0 + 7009.0 = 7018.0
DL input+output M: L = 17.9 + 153463.9 = 153481.8

# learning a model for train pairs
2.000	
1.187	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.668	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.541	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.420	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.382	OUT DEF: ^.color=^.color
0.366	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.346	OUT DEF: ^.layer_01.shape.color=^.layer_01.shape.color
0.336	OUT DEF: ^.layer_01.shape.mask=^.layer_01.shape.mask
0.331	OUT DEF: ^.size=(?,?)
0.326	OUT DEF: ^.layer_0.pos=(?,?)
0.321	OUT DEF: ^.layer_0.shape.size=(?,?)
0.298	OUT DEF: ^.layer_0.shape.size.j=3
0.293	OUT DEF: ^.layer_01.pos=(?,?)
0.288	OUT DEF: ^.layer_01.shape.size=(?,?)
0.287	IN  DEF: ^.layer_01.shape.mask=Full
0.287	IN  DEF: ^.size=(?,?)
0.287	IN  DEF: ^.layer_0.pos=(?,?)
0.286	IN  DEF: ^.layer_0.shape.size=(?,?)
0.286	IN  DEF: ^.layer_01.pos=(?,?)
0.286	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (?,?) and color ^.color and layers
  _0: a rectangle with size (?,3) and color ^.layer_0.shape.color and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ^.layer_01.shape.color and mask ^.layer_01.shape.mask at (?,?)
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 70.2 + 9208.9 = 9279.2
DL output with Mo: L = 70.4 + 1491.9 = 1562.3
DL input+output M: L = 140.6 + 10700.8 = 10841.4

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (23,27) and color cyan and layers
  _0: a rectangle with size (16,18) and color green and mask xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxx......xxxxxxxxx|xxx......xxxxxxxxx|xxx......xxxxxxxxx|xxx......xxxxxxxxx|xxx......xxxxxxxxx|xxx......xxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx at (2,3)
  _01: a rectangle with size (6,6) and color red and mask Full at (9,6)
diff: 
delta:
   (391.3 bits)
data: a background with size (5,5) and color cyan and layers
  _0: a rectangle with size (3,3) and color green and mask Border at (1,1)
  _01: a rectangle with size (1,1) and color red and mask Full at (2,2)
diff: 
delta:
   (43.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (23,27) and color cyan and layers
  _0: a rectangle with size (16,18) and color green and mask xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxx......xxxxxxxxx|xxx......xxxxxxxxx|xxx......xxxxxxxxx|xxx......xxxxxxxxx|xxx......xxxxxxxxx|xxx......xxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxx at (2,3)
  _01: a rectangle with size (6,6) and color red and mask Full at (9,6)
diff: 
delta:
! size mismatch, 10x10 instead of 5x5
>> Trial 2
data: a background with size (23,27) and color green and layers
  _0: a rectangle with size (23,27) and color cyan and mask xxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxx|xxx..................xxxxxx|xxx..................xxxxxx|xxx..................xxxxxx|xxx..................xxxxxx|xxx..................xxxxxx|xxx..................xxxxxx|xxx..................xxxxxx|xxx..................xxxxxx|xxx..................xxxxxx|xxx..................xxxxxx|xxx..................xxxxxx|xxx..................xxxxxx|xxx..................xxxxxx|xxx..................xxxxxx|xxx..................xxxxxx|xxx..................xxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxx at (0,0)
  _01: a rectangle with size (6,6) and color red and mask Full at (9,6)
diff: 
delta:
! size mismatch, 10x10 instead of 5x5
>> Trial 3
data: a background with size (23,27) and color green and layers
  _0: a rectangle with size (6,6) and color red and mask Full at (9,6)
  _01: a rectangle with size (23,27) and color cyan and mask xxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxx|xxx..................xxxxxx|xxx..................xxxxxx|xxx..................xxxxxx|xxx..................xxxxxx|xxx..................xxxxxx|xxx..................xxxxxx|xxx..................xxxxxx|xxx...xxxxxx.........xxxxxx|xxx...xxxxxx.........xxxxxx|xxx...xxxxxx.........xxxxxx|xxx...xxxxxx.........xxxxxx|xxx...xxxxxx.........xxxxxx|xxx...xxxxxx.........xxxxxx|xxx..................xxxxxx|xxx..................xxxxxx|xxx..................xxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxxxxxxxxx at (0,0)
diff:   ^.layer_01.shape.mask
delta:
! size mismatch, 10x10 instead of 5x5

TRAIN eb5a1d5d.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (22,25) and color grey and layers
  _0: a rectangle with size (3,25) and color grey and mask Full at (0,0)
  _01: a rectangle with size (13,15) and color pink and mask Full at (3,4)
diff: 
delta:
   (102.9 bits)
data: a background with size (3,3) and color grey and layers
  _0: a rectangle with size (1,3) and color grey and mask Full at (0,0)
  _01: a rectangle with size (1,1) and color pink and mask Full at (1,1)
diff: 
delta:
   (31.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (22,25) and color grey and layers
  _0: a rectangle with size (13,15) and color pink and mask Full at (3,4)
  _01: a rectangle with size (3,25) and color grey and mask Full at (0,0)
diff: 
delta:
! size mismatch, 10x10 instead of 3x3
>> Trial 2
data: a background with size (22,25) and color grey and layers
  _0: a rectangle with size (3,25) and color grey and mask Full at (0,0)
  _01: a rectangle with size (13,15) and color pink and mask Full at (3,4)
diff: 
delta:
! size mismatch, 10x10 instead of 3x3

TRAIN eb5a1d5d.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (21,22) and color green and layers
  _0: a rectangle with size (9,9) and color red and mask Full at (5,5)
  _01: a rectangle with size (14,14) and color cyan and mask Full at (3,3)
diff: 
delta: (6,8)=1  (6,9)=1  (6,10)=1  (6,11)=1  (6,12)=1  (7,8)=1  (7,9)=1  (7,10)=1  (7,11)=1  (7,12)=1  (8,8)=1  (8,9)=1  (8,10)=1  (8,11)=1  (8,12)=1 
   (426.7 bits)
data: a background with size (7,7) and color green and layers
  _0: a rectangle with size (3,3) and color red and mask Full at (2,2)
  _01: a rectangle with size (5,5) and color cyan and mask Full at (1,1)
diff: 
delta: (3,3)=1 
   (74.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (21,22) and color green and layers
  _0: a rectangle with size (9,9) and color red and mask Full at (5,5)
  _01: a rectangle with size (14,14) and color cyan and mask Full at (3,3)
diff: 
delta: (6,8)=1  (6,9)=1  (6,10)=1  (6,11)=1  (6,12)=1  (7,8)=1  (7,9)=1  (7,10)=1  (7,11)=1  (7,12)=1  (8,8)=1  (8,9)=1  (8,10)=1  (8,11)=1  (8,12)=1 
! size mismatch, 10x10 instead of 7x7
>> Trial 2
data: a background with size (21,22) and color green and layers
  _0: a rectangle with size (14,14) and color cyan and mask xxxxxxxxxxxxxx|xxxxxxxxxxxxxx|xx.........xxx|xx.........xxx|xx.........xxx|xx.........xxx|xx.........xxx|xx.........xxx|xx.........xxx|xx.........xxx|xx.........xxx|xxxxxxxxxxxxxx|xxxxxxxxxxxxxx|xxxxxxxxxxxxxx at (3,3)
  _01: a rectangle with size (9,9) and color red and mask Full at (5,5)
diff: 
delta: (6,8)=1  (6,9)=1  (6,10)=1  (6,11)=1  (6,12)=1  (7,8)=1  (7,9)=1  (7,10)=1  (7,11)=1  (7,12)=1  (8,8)=1  (8,9)=1  (8,10)=1  (8,11)=1  (8,12)=1 
! size mismatch, 10x10 instead of 7x7

TRAIN eb5a1d5d.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (26,27) and color red and layers
  _0: a rectangle with size (14,14) and color green and mask Full at (7,6)
  _01: a rectangle with size (19,20) and color blue and mask Full at (5,3)
diff: 
delta: (10,9)=8  (10,10)=8  (10,11)=8  (10,12)=8  (10,13)=8  (10,14)=8  (10,15)=8  (10,16)=8  (10,17)=8  (11,9)=8  (11,10)=8  (11,11)=8  (11,12)=2  (11,13)=2  (11,14)=2  (11,15)=2  (11,16)=8  (11,17)=8  (12,9)=8  (12,10)=8  (12,11)=8  (12,12)=2  (12,13)=2  (12,14)=2  (12,15)=2  (12,16)=8  (12,17)=8  (13,9)=8  (13,10)=8  (13,11)=8  (13,12)=2  (13,13)=2  (13,14)=2  (13,15)=2  (13,16)=8  (13,17)=8  (14,9)=8  (14,10)=8  (14,11)=8  (14,12)=2  (14,13)=2  (14,14)=2  (14,15)=2  (14,16)=8  (14,17)=8  (15,9)=8  (15,10)=8  (15,11)=8  (15,12)=8  (15,13)=8  (15,14)=8  (15,15)=8  (15,16)=8  (15,17)=8  (16,9)=8  (16,10)=8  (16,11)=8  (16,12)=8  (16,13)=8  (16,14)=8  (16,15)=8  (16,16)=8  (16,17)=8 
! size mismatch, 10x10 instead of 9x9
>> Trial 2
data: a background with size (26,27) and color red and layers
  _0: a rectangle with size (19,20) and color blue and mask xxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxx|xxx..............xxx|xxx..............xxx|xxx..............xxx|xxx..............xxx|xxx..............xxx|xxx..............xxx|xxx..............xxx|xxx..............xxx|xxx..............xxx|xxx..............xxx|xxx..............xxx|xxx..............xxx|xxx..............xxx|xxx..............xxx|xxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxx|xxxxxxxxxxxxxxxxxxxx at (5,3)
  _01: a rectangle with size (14,14) and color green and mask xxxxxxxxxxxxxx|xxxxxxxxxxxxxx|xxxxxxxxxxxxxx|xxx.........xx|xxx.........xx|xxx.........xx|xxx.........xx|xxx.........xx|xxx.........xx|xxx.........xx|xxxxxxxxxxxxxx|xxxxxxxxxxxxxx|xxxxxxxxxxxxxx|xxxxxxxxxxxxxx at (7,6)
diff:   ^.layer_01.shape.mask
delta: (10,9)=8  (10,10)=8  (10,11)=8  (10,12)=8  (10,13)=8  (10,14)=8  (10,15)=8  (10,16)=8  (10,17)=8  (11,9)=8  (11,10)=8  (11,11)=8  (11,16)=8  (11,17)=8  (12,9)=8  (12,10)=8  (12,11)=8  (12,16)=8  (12,17)=8  (13,9)=8  (13,10)=8  (13,11)=8  (13,16)=8  (13,17)=8  (14,9)=8  (14,10)=8  (14,11)=8  (14,16)=8  (14,17)=8  (15,9)=8  (15,10)=8  (15,11)=8  (15,12)=8  (15,13)=8  (15,14)=8  (15,15)=8  (15,16)=8  (15,17)=8  (16,9)=8  (16,10)=8  (16,11)=8  (16,12)=8  (16,13)=8  (16,14)=8  (16,15)=8  (16,16)=8  (16,17)=8 
! size mismatch, 10x10 instead of 9x9

TEST eb5a1d5d.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 6.8 sec (6.8 sec/task)
bits-train-error = 1491.9 bits (1491.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-23] Checking task ec883f72.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 14046.4 = 14055.4
DL output with Mo: L = 9.0 + 16491.6 = 16500.6
DL input+output M: L = 17.9 + 30538.1 = 30556.0

# learning a model for train pairs
2.000	
1.483	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.958	OUT OBJECT at ^.layer_0: ^.layer_0.shape at ?
0.774	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.555	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.511	OUT DEF: ^.size=^.size
0.472	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.447	OUT DEF: ^.layer_0=^.layer_0
0.422	OUT DEF: ^.layer_01=^.layer_01
0.411	OUT DEF: ^.layer_011.shape.color=^.layer_01.shape.color
0.404	IN  DEF: ^.layer_01.shape.mask=Full
0.400	IN  DEF: ^.color=black
0.396	OUT DEF: ^.color=black
0.393	IN  DEF: ^.size=(?,?)
0.389	IN  DEF: ^.layer_0.pos=(?,?)
0.386	IN  DEF: ^.layer_0.shape.size=(?,?)
0.383	IN  DEF: ^.layer_01.pos=(?,?)
0.379	IN  DEF: ^.layer_01.shape.size=(?,?)
0.376	OUT DEF: ^.layer_011.pos=(?,?)
0.373	OUT DEF: ^.layer_011.pos.j=^.layer_0.pos.j + ^.layer_0.shape.size.j
0.370	OUT DEF: ^.layer_011.shape.size=(?,?)
0.359	OUT DEF: ^.layer_011.shape.size.i=^.layer_01.shape.size.i
0.349	OUT DEF: ^.layer_011.shape.size.j=^.layer_01.shape.size.i

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: ^.layer_0
  _01: ^.layer_01
  _011: a rectangle with size (^.layer_01.shape.size.i,^.layer_01.shape.size.i) and color ^.layer_01.shape.color and mask ? at (?,^.layer_0.pos.j + ^.layer_0.shape.size.j)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask Full at (?,?)

DL input  with Mi: L = 68.4 + 3743.9 = 3812.3
DL output with Mo: L = 61.9 + 1215.7 = 1277.5
DL input+output M: L = 130.2 + 4959.6 = 5089.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (4,4) and color brown and mask ...x|...x|...x|xxxx at (0,0)
  _01: a rectangle with size (2,2) and color green and mask Full at (0,0)
diff: 
delta:
   (80.2 bits)
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (4,4) and color brown and mask ...x|...x|...x|xxxx at (0,0)
  _01: a rectangle with size (2,2) and color green and mask Full at (0,0)
  _011: a rectangle with size (2,2) and color green and mask Even Checkboard at (4,4)
diff: 
delta:
   (10.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (4,4) and color brown and mask ...x|...x|...x|xxxx at (0,0)
  _01: a rectangle with size (2,2) and color green and mask Full at (0,0)
diff: 
delta:
! 6 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (2,2) and color green and mask Full at (0,0)
  _01: a rectangle with size (4,4) and color brown and mask xx.x|xx.x|...x|xxxx at (0,0)
diff:   ^.layer_01.shape.mask
delta:
! 13 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (1,4) and color brown and mask Full at (3,0)
  _01: a rectangle with size (2,2) and color green and mask Full at (0,0)
diff: 
delta: (0,3)=9# (1,3)=9# (2,3)=9#
! 9 wrong pixels (generated / expected)

TRAIN ec883f72.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (3,5) and color cyan and mask x...x|x...x|xxxxx at (0,2)
  _01: a rectangle with size (1,1) and color pink and mask Full at (0,4)
diff: 
delta:
   (78.4 bits)
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (3,5) and color cyan and mask x...x|x...x|xxxxx at (0,2)
  _01: a rectangle with size (1,1) and color pink and mask Full at (0,4)
  _011: a rectangle with size (1,1) and color pink and mask Full at (3,7)
diff: 
delta: (3,1)=6  (4,0)=6 
   (46.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (3,5) and color cyan and mask x...x|x...x|xxxxx at (0,2)
  _01: a rectangle with size (1,1) and color pink and mask Full at (0,4)
diff: 
delta:
! 4 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (1,1) and color pink and mask Full at (0,4)
  _01: a rectangle with size (3,5) and color cyan and mask x.x.x|x...x|xxxxx at (0,2)
diff:   ^.layer_01.shape.mask
delta:
! 8 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (8,8) and color black and layers
  _0: a rectangle with size (2,3) and color black and mask Full at (0,3)
  _01: a rectangle with size (3,5) and color cyan and mask Full at (0,2)
diff: 
delta: (0,4)=6 
! 7 wrong pixels (generated / expected)

TRAIN ec883f72.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (4,6) and color yellow and mask xxxxxx|x....x|x....x|x....x at (5,1)
  _01: a rectangle with size (2,2) and color red and mask Full at (7,3)
diff: 
delta:
   (94.1 bits)
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (4,6) and color yellow and mask xxxxxx|x....x|x....x|x....x at (5,1)
  _01: a rectangle with size (2,2) and color red and mask Full at (7,3)
  _011: a rectangle with size (2,2) and color red and mask Odd Checkboard at (3,7)
diff: 
delta: (4,0)=2 
   (31.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (4,6) and color yellow and mask xxxxxx|x....x|x....x|x....x at (5,1)
  _01: a rectangle with size (2,2) and color red and mask Full at (7,3)
diff: 
delta:
! 7 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (7,3)
  _01: a rectangle with size (4,6) and color yellow and mask xxxxxx|x....x|x.xx.x|x.xx.x at (5,1)
diff:   ^.layer_01.shape.mask
delta:
! 18 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,4) and color black and mask Full at (6,2)
  _01: a rectangle with size (4,6) and color yellow and mask Full at (5,1)
diff: 
delta: (7,3)=2  (7,4)=2  (8,3)=2  (8,4)=2 
! 18 wrong pixels (generated / expected)

TRAIN ec883f72.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (7,6) and color grey and mask xxxxxx|.....x|.....x|.....x|.....x|.....x|.....x at (5,0)
  _01: a rectangle with size (5,4) and color yellow and mask Full at (7,0)
diff: 
delta:
   (121.7 bits)
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (7,6) and color grey and mask xxxxxx|.....x|.....x|.....x|.....x|.....x|.....x at (5,0)
  _01: a rectangle with size (5,4) and color yellow and mask Full at (7,0)
  _011: a rectangle with size (5,5) and color yellow and mask ....x|...x.|..x..|.x...|x.... at (0,6)
diff: 
delta:
   (33.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (7,6) and color grey and mask xxxxxx|.....x|.....x|.....x|.....x|.....x|.....x at (5,0)
  _01: a rectangle with size (5,4) and color yellow and mask Full at (7,0)
diff: 
delta:
! 20 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (5,4) and color yellow and mask Full at (7,0)
  _01: a rectangle with size (7,6) and color grey and mask xxxxxx|.....x|xxxx.x|xxxx.x|xxxx.x|xxxx.x|xxxx.x at (5,0)
diff:   ^.layer_01.shape.mask
delta:
! 46 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (5,4) and color yellow and mask Full at (7,0)
  _01: a rectangle with size (7,1) and color grey and mask Full at (5,5)
diff: 
delta: (5,0)=5# (5,1)=5# (5,2)=5# (5,3)=5# (5,4)=5#
! 50 wrong pixels (generated / expected)

TRAIN ec883f72.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (5,6) and color green and mask x....x|x....x|x....x|x....x|xxxxxx at (0,4)
  _01: a rectangle with size (3,2) and color yellow and mask Full at (0,6)
diff: 
delta:
! 12 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (3,2) and color yellow and mask Full at (0,6)
  _01: a rectangle with size (5,6) and color green and mask x.xx.x|x.xx.x|x.xx.x|x....x|xxxxxx at (0,4)
diff:   ^.layer_01.shape.mask
delta:
! 20 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (4,4) and color black and mask Full at (0,5)
  _01: a rectangle with size (5,6) and color green and mask Full at (0,4)
diff: 
delta: (0,6)=4  (0,7)=4  (1,6)=4  (1,7)=4  (2,6)=4  (2,7)=4 
! 22 wrong pixels (generated / expected)

TEST ec883f72.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 6.2 sec (6.2 sec/task)
bits-train-error = 1215.7 bits (1215.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-22] Checking task ecdecbb3.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 14515.2 = 14524.1
DL output with Mo: L = 9.0 + 26119.1 = 26128.1
DL input+output M: L = 17.9 + 40634.3 = 40652.2

# learning a model for train pairs
2.000	
1.541	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.144	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.840	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.607	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.492	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.468	OUT DEF: ^.size=^.size
0.452	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 3387.7 = 3435.7
DL output with Mo: L = 85.0 + 5547.9 = 5632.9
DL input+output M: L = 133.0 + 8935.7 = 9068.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (1,13) and color cyan and mask Full at (6,0)
  _01: a rectangle with size (1,1) and color red and mask Full at (2,2)
diff: 
delta: (10,8)=2 
   (99.9 bits)
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (3,13) and color cyan and mask .xxx...xxx...|xx.xxxxx.xxxx|.xxx...xxx... at (5,0)
  _01: a rectangle with size (5,1) and color red and mask Full at (2,2)
  _011: a rectangle with size (1,1) and color red and mask Full at (6,8)
  _0111: a rectangle with size (3,1) and color red and mask Full at (8,8)
diff: 
delta:
   (156.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (1,13) and color cyan and mask Full at (6,0)
  _01: a rectangle with size (1,1) and color red and mask Full at (2,2)
diff: 
delta: (10,8)=2 
! 35 wrong pixels (generated / expected)

TRAIN ecdecbb3.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (13,18) and color black and layers
  _0: a rectangle with size (13,1) and color cyan and mask Full at (0,3)
  _01: a rectangle with size (13,1) and color cyan and mask Full at (0,14)
diff: 
delta: (4,8)=2 
   (109.6 bits)
data: a background with size (13,18) and color black and layers
  _0: a rectangle with size (13,3) and color cyan and mask .x.|.x.|.x.|xxx|x.x|xxx|.x.|.x.|.x.|.x.|.x.|.x.|.x. at (0,2)
  _01: a rectangle with size (13,1) and color cyan and mask Full at (0,14)
  _011: a rectangle with size (1,10) and color red and mask Full at (4,3)
  _0111: a rectangle with size (3,3) and color cyan and mask Full at (3,13)
diff: 
delta: (4,14)=2 
   (193.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,18) and color black and layers
  _0: a rectangle with size (13,1) and color cyan and mask Full at (0,3)
  _01: a rectangle with size (13,1) and color cyan and mask Full at (0,14)
diff: 
delta: (4,8)=2 
! 50 wrong pixels (generated / expected)

TRAIN ecdecbb3.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (17,12) and color black and layers
  _0: a rectangle with size (1,12) and color cyan and mask Full at (7,0)
  _01: a rectangle with size (1,12) and color cyan and mask Full at (13,0)
diff: 
delta: (2,8)=2  (10,4)=2 
   (129.3 bits)
data: a background with size (17,12) and color black and layers
  _0: a rectangle with size (3,12) and color cyan and mask ...xxx.xxx..|xxxx.xxx.xxx|...xxx.xxx.. at (6,0)
  _01: a rectangle with size (3,12) and color cyan and mask ...xxx......|xxxx.xxxxxxx|...xxx...... at (12,0)
  _011: a rectangle with size (7,1) and color red and mask Full at (7,4)
  _0111: a rectangle with size (6,1) and color red and mask Full at (2,8)
diff: 
delta:
   (204.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,12) and color black and layers
  _0: a rectangle with size (1,12) and color cyan and mask Full at (7,0)
  _01: a rectangle with size (1,12) and color cyan and mask Full at (13,0)
diff: 
delta: (2,8)=2  (10,4)=2 
! 53 wrong pixels (generated / expected)

TRAIN ecdecbb3.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,19) and color black and layers
  _0: a rectangle with size (17,1) and color cyan and mask Full at (0,4)
  _01: a rectangle with size (17,1) and color cyan and mask Full at (0,12)
diff: 
delta: (1,15)=2  (2,1)=2  (8,8)=2  (14,16)=2 
! 80 wrong pixels (generated / expected)

TEST ecdecbb3.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.0 sec (28.0 sec/task)
bits-train-error = 5547.9 bits (5547.9 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-21] Checking task ed36ccf7.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3141.2 = 3150.1
DL output with Mo: L = 9.0 + 3141.2 = 3150.1
DL input+output M: L = 17.9 + 6282.3 = 6300.2

# learning a model for train pairs
2.000	
1.616	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.232	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.076	OUT DEF: ^.size=^.size
0.974	OUT DEF: ^.color=^.color
0.915	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.856	IN  DEF: ^.layer_0.shape.color=black
0.841	OUT DEF: ^.layer_0.pos=(?,?)
0.805	OUT DEF: ^.layer_0.pos.j=^.layer_0.pos.i
0.789	OUT DEF: ^.layer_0.shape.size=(?,?)
0.732	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.j
0.680	OUT DEF: ^.layer_0.shape.size.j=^.layer_0.shape.size.i
0.665	IN  DEF: ^.size=(?,?)
0.596	IN  DEF: ^.size.i=3
0.527	IN  DEF: ^.size.j=3
0.511	IN  DEF: ^.layer_0.pos=(?,?)
0.496	IN  DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ^.color and layers
  _0: a rectangle with size (^.layer_0.shape.size.j,^.layer_0.shape.size.i) and color ^.layer_0.shape.color and mask ? at (?,^.layer_0.pos.i)
WHERE (Mi)
a background with size (3,3) and color ? and layers
  _0: a rectangle with size (?,?) and color black and mask ? at (?,?)

DL input  with Mi: L = 48.5 + 1128.0 = 1176.4
DL output with Mo: L = 42.1 + 343.9 = 386.0
DL input+output M: L = 90.6 + 1471.8 = 1562.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color brown and layers
  _0: a rectangle with size (1,2) and color black and mask Full at (0,1)
diff: 
delta:
   (22.7 bits)
data: a background with size (3,3) and color brown and layers
  _0: a rectangle with size (2,1) and color black and mask Full at (0,0)
diff: 
delta:
   (5.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color brown and layers
  _0: a rectangle with size (1,2) and color black and mask Full at (0,1)
diff: 
delta:
correct output grid

TRAIN ed36ccf7.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (3,3) and color pink and layers
  _0: a rectangle with size (2,3) and color black and mask xxx|..x at (1,0)
diff: 
delta:
   (32.7 bits)
data: a background with size (3,3) and color pink and layers
  _0: a rectangle with size (3,2) and color black and mask xx|x.|x. at (0,1)
diff: 
delta:
   (12.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color pink and layers
  _0: a rectangle with size (2,3) and color black and mask xxx|..x at (1,0)
diff: 
delta:
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color pink and layers
  _0: a rectangle with size (1,3) and color black and mask Full at (1,0)
diff: 
delta: (2,2)=0 
! 1 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color pink and layers
  _0: a rectangle with size (2,1) and color black and mask Full at (1,2)
diff: 
delta: (1,0)=0  (1,1)=0 
! 2 wrong pixels (generated / expected)

TRAIN ed36ccf7.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (3,3) and color brown and layers
  _0: a rectangle with size (2,2) and color black and mask Full at (0,0)
diff: 
delta:
   (24.7 bits)
data: a background with size (3,3) and color brown and layers
  _0: a rectangle with size (2,2) and color black and mask Full at (1,0)
diff: 
delta:
   (5.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color brown and layers
  _0: a rectangle with size (2,2) and color black and mask Full at (0,0)
diff: 
delta:
! 4 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color brown and mask ..x|..x|xxx at (0,0)
diff:   ^.layer_0.shape.color
delta:
! 4 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,3) and color brown and mask Full at (2,0)
diff:   ^.layer_0.shape.color
delta: (0,2)=9# (1,2)=9#
! 2 wrong pixels (generated / expected)

TRAIN ed36ccf7.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (3,2) and color black and mask .x|xx|x. at (0,0)
diff: 
delta:
   (32.7 bits)
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (2,3) and color black and mask xx.|.xx at (1,0)
diff: 
delta:
   (12.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (3,2) and color black and mask .x|xx|x. at (0,0)
diff: 
delta:
! 6 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,2) and color red and mask .x|.x|xx at (0,1)
diff:   ^.layer_0.shape.color
delta: (0,0)=2 
! 3 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color red and layers
  _0: a rectangle with size (1,2) and color black and mask Full at (1,0)
diff: 
delta: (0,1)=0  (2,0)=0 
! 4 wrong pixels (generated / expected)

TRAIN ed36ccf7.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,3) and color grey and mask x..|.xx at (1,0)
diff:   ^.layer_0.shape.color
delta:
! 3 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,2) and color grey and mask Full at (2,1)
diff:   ^.layer_0.shape.color
delta: (1,0)=5#
! 1 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color grey and mask Full at (1,0)
diff:   ^.layer_0.shape.color
delta: (2,1)=5# (2,2)=5#
! 4 wrong pixels (generated / expected)

TEST ed36ccf7.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.7 sec (0.7 sec/task)
bits-train-error = 343.9 bits (343.9 bits/task)
acc-train-micro = 0.25 tasks (25.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.25
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-20] Checking task ef135b50.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 21596.0 = 21604.9
DL output with Mo: L = 9.0 + 26339.3 = 26348.2
DL input+output M: L = 17.9 + 47935.2 = 47953.2

# learning a model for train pairs
2.000	
1.760	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.529	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.316	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.109	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.984	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
0.798	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
0.636	OUT OBJECT at ^.layer_011: ^.layer_011.shape at ?
0.551	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.529	OUT DEF: ^.size=^.size
0.517	OUT DEF: ^.layer_00=^.layer_0
0.504	OUT DEF: ^.layer_01=^.layer_01
0.499	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.496	OUT DEF: ^.layer_0.shape.mask=Full
0.484	OUT DEF: ^.layer_011=^.layer_011
0.479	OUT DEF: ^.layer_01111.shape.color=brown
0.476	OUT DEF: ^.layer_01111.shape.mask=Full
0.470	IN  DEF: ^.layer_0.shape.color=red
0.463	IN  DEF: ^.layer_01.shape.color=red
0.460	IN  DEF: ^.layer_0.shape.mask=Full
0.457	IN  DEF: ^.layer_01.shape.mask=Full
0.454	OUT DEF: ^.layer_0111.shape.mask=Full
0.448	IN  DEF: ^.layer_011.shape.color=red
0.444	IN  DEF: ^.layer_011.shape.mask=Full
0.442	IN  DEF: ^.color=black
0.441	OUT DEF: ^.color=black
0.439	IN  DEF: ^.size=(?,?)
0.427	IN  DEF: ^.size.i=10
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: ^.layer_0
  _0: a rectangle with size ? and color ? and mask Full at ?
  _01: ^.layer_01
  _011: ^.layer_011
  _0111: a rectangle with size ? and color ? and mask Full at ?
  _01111: a rectangle with size ? and color brown and mask Full at ?
WHERE (Mi)
a background with size (10,?) and color black and layers
  _0: a rectangle with size ? and color red and mask Full at ?
  _01: a rectangle with size ? and color red and mask Full at ?
  _011: a rectangle with size ? and color red and mask Full at ?

DL input  with Mi: L = 76.2 + 6286.0 = 6362.1
DL output with Mo: L = 77.1 + 3410.2 = 3487.4
DL input+output M: L = 153.3 + 9696.2 = 9849.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,2) and color red and mask Full at (3,7)
  _01: a rectangle with size (3,3) and color red and mask Full at (2,0)
  _011: a rectangle with size (4,2) and color red and mask Full at (6,3)
diff: 
delta:
   (77.7 bits)
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (5,2) and color red and mask Full at (3,7)
  _0: a rectangle with size (2,4) and color brown and mask Full at (3,3)
  _01: a rectangle with size (3,3) and color red and mask Full at (2,0)
  _011: a rectangle with size (4,2) and color red and mask Full at (6,3)
  _0111: a rectangle with size (1,7) and color black and mask Full at (5,0)
  _01111: a rectangle with size (2,2) and color brown and mask Full at (6,5)
diff: 
delta:
   (74.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,2) and color red and mask Full at (3,7)
  _01: a rectangle with size (3,3) and color red and mask Full at (2,0)
  _011: a rectangle with size (4,2) and color red and mask Full at (6,3)
diff: 
delta:
! 16 wrong pixels (generated / expected)

TRAIN ef135b50.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,3) and color red and mask Full at (2,7)
  _01: a rectangle with size (2,4) and color red and mask Full at (8,6)
  _011: a rectangle with size (4,2) and color red and mask Full at (0,0)
diff: 
delta: (5,3)=2  (5,4)=2  (6,3)=2  (6,4)=2  (7,3)=2  (7,4)=2  (8,3)=2  (8,4)=2 
   (235.4 bits)
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (4,3) and color red and mask Full at (2,7)
  _0: a rectangle with size (2,5) and color brown and mask Full at (2,2)
  _01: a rectangle with size (2,4) and color red and mask Full at (8,6)
  _011: a rectangle with size (4,2) and color red and mask Full at (0,0)
  _0111: a rectangle with size (4,2) and color red and mask Full at (5,3)
  _01111: a rectangle with size (1,2) and color brown and mask Full at (5,5)
diff: 
delta: (8,5)=9#
   (94.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,3) and color red and mask Full at (2,7)
  _01: a rectangle with size (2,4) and color red and mask Full at (8,6)
  _011: a rectangle with size (4,2) and color red and mask Full at (0,0)
diff: 
delta: (5,3)=2  (5,4)=2  (6,3)=2  (6,4)=2  (7,3)=2  (7,4)=2  (8,3)=2  (8,4)=2 
! 25 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,3) and color red and mask Full at (2,7)
  _01: a rectangle with size (2,4) and color red and mask Full at (8,6)
  _011: a rectangle with size (4,2) and color red and mask Full at (5,3)
diff: 
delta: (0,0)=2  (0,1)=2  (1,0)=2  (1,1)=2  (2,0)=2  (2,1)=2  (3,0)=2  (3,1)=2 
! 21 wrong pixels (generated / expected)

TRAIN ef135b50.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,3) and color red and mask Full at (3,5)
  _01: a rectangle with size (3,4) and color red and mask Full at (1,0)
  _011: a rectangle with size (3,4) and color red and mask Full at (7,0)
diff: 
delta: (0,6)=2  (0,7)=2  (0,8)=2  (0,9)=2  (1,6)=2  (1,7)=2  (1,8)=2  (1,9)=2  (6,9)=2  (7,9)=2  (8,9)=2  (9,9)=2 
   (315.5 bits)
data: a background with size (10,10) and color black and layers
  _00: a rectangle with size (6,3) and color red and mask Full at (3,5)
  _0: a rectangle with size (2,4) and color red and mask Full at (0,6)
  _01: a rectangle with size (3,4) and color red and mask Full at (1,0)
  _011: a rectangle with size (3,4) and color red and mask Full at (7,0)
  _0111: a rectangle with size (4,1) and color red and mask Full at (6,9)
  _01111: a rectangle with size (3,1) and color brown and mask Full at (6,8)
diff: 
delta: (1,4)=9# (1,5)=9# (3,4)=9# (7,4)=9# (8,4)=9#
   (171.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,3) and color red and mask Full at (3,5)
  _01: a rectangle with size (3,4) and color red and mask Full at (1,0)
  _011: a rectangle with size (3,4) and color red and mask Full at (7,0)
diff: 
delta: (0,6)=2  (0,7)=2  (0,8)=2  (0,9)=2  (1,6)=2  (1,7)=2  (1,8)=2  (1,9)=2  (6,9)=2  (7,9)=2  (8,9)=2  (9,9)=2 
! 24 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,4) and color red and mask Full at (1,0)
  _01: a rectangle with size (6,3) and color red and mask Full at (3,5)
  _011: a rectangle with size (3,4) and color red and mask Full at (7,0)
diff: 
delta: (0,6)=2  (0,7)=2  (0,8)=2  (0,9)=2  (1,6)=2  (1,7)=2  (1,8)=2  (1,9)=2  (6,9)=2  (7,9)=2  (8,9)=2  (9,9)=2 
! 22 wrong pixels (generated / expected)

TRAIN ef135b50.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (5,3) and color red and mask Full at (3,1)
  _01: a rectangle with size (3,4) and color red and mask Full at (1,6)
  _011: a rectangle with size (2,4) and color red and mask Full at (5,5)
diff: 
delta: (0,0)=2  (0,1)=2  (0,2)=2  (1,0)=2  (1,1)=2  (1,2)=2 
! 13 wrong pixels (generated / expected)

TEST ef135b50.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.5 sec (25.5 sec/task)
bits-train-error = 3410.2 bits (3410.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-19] Checking task f15e1fac.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 3957.6 = 3966.5
DL output with Mo: L = 9.0 + 27744.2 = 27753.2
DL input+output M: L = 17.9 + 31701.8 = 31719.7

# learning a model for train pairs
2.000	
1.566	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.362	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.305	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.277	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.248	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.218	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.185	IN  OBJECT at ^.layer_0111: a point with color ? at ?
1.148	IN  OBJECT at ^.layer_01111: a point with color ? at ?
1.125	OUT DEF: ^.size=^.size
1.115	OUT OBJECT at ^.layer_0111: ^.layer_0111.shape at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: ^.layer_0111.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a point with color ? at ?
  _01: a point with color ? at ?
  _011: a point with color ? at ?
  _0111: a point with color ? at ?
  _01111: a point with color ? at ?

DL input  with Mi: L = 70.6 + 3271.4 = 3342.0
DL output with Mo: L = 75.9 + 7490.6 = 7566.5
DL input+output M: L = 146.5 + 10762.0 = 10908.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (17,12) and color black and layers
  _0: a point with color cyan at (0,1)
  _01: a point with color cyan at (0,5)
  _011: a point with color cyan at (0,7)
  _0111: a point with color red at (4,0)
  _01111: a point with color cyan at (0,9)
diff: 
delta: (10,0)=2 
   (126.1 bits)
data: a background with size (17,12) and color black and layers
  _0: a rectangle with size (17,7) and color cyan and mask x.x.x..|x.x.x..|x.x.x..|x.x.x..|.x.x.x.|.x.x.x.|.x.x.x.|.x.x.x.|.x.x.x.|.x.x.x.|..x.x.x|..x.x.x|..x.x.x|..x.x.x|..x.x.x|..x.x.x|..x.x.x at (0,5)
  _01: a rectangle with size (17,3) and color cyan and mask x..|x..|x..|x..|.x.|.x.|.x.|.x.|.x.|.x.|..x|..x|..x|..x|..x|..x|..x at (0,1)
  _011: a rectangle with size (1,1) and color red and mask Full at (4,0)
  _0111: a point with color red at (10,0)
diff: 
delta:
   (283.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,12) and color black and layers
  _0: a point with color cyan at (0,1)
  _01: a point with color cyan at (0,5)
  _011: a point with color cyan at (0,7)
  _0111: a point with color cyan at (0,9)
  _01111: a point with color red at (4,0)
diff: 
delta: (10,0)=2 
! 72 wrong pixels (generated / expected)

TRAIN f15e1fac.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (14,10) and color black and layers
  _0: a point with color cyan at (0,2)
  _01: a point with color cyan at (0,6)
  _011: a point with color red at (3,9)
  _0111: a point with color red at (7,9)
  _01111: a point with color red at (11,9)
diff: 
delta:
   (100.4 bits)
data: a background with size (14,10) and color black and layers
  _0: a rectangle with size (14,4) and color cyan and mask ...x|...x|...x|..x.|..x.|..x.|..x.|.x..|.x..|.x..|.x..|x...|x...|x... at (0,3)
  _01: a rectangle with size (11,3) and color cyan and mask ..x|..x|..x|.x.|.x.|.x.|.x.|x..|x..|x..|x.. at (0,0)
  _011: a rectangle with size (1,1) and color red and mask Full at (3,9)
  _0111: a point with color red at (7,9)
diff: 
delta: (11,9)=2 
   (218.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,10) and color black and layers
  _0: a point with color cyan at (0,2)
  _01: a point with color cyan at (0,6)
  _011: a point with color red at (3,9)
  _0111: a point with color red at (7,9)
  _01111: a point with color red at (11,9)
diff: 
delta:
! 32 wrong pixels (generated / expected)

TRAIN f15e1fac.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (12,12) and color black and layers
  _0: a point with color cyan at (2,0)
  _01: a point with color cyan at (6,0)
  _011: a point with color cyan at (9,0)
  _0111: a point with color red at (11,4)
  _01111: a point with color red at (11,8)
diff: 
delta:
   (100.7 bits)
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (3,12) and color cyan and mask ........xxxx|....xxxx....|xxxx........ at (0,0)
  _01: a rectangle with size (3,12) and color cyan and mask ........xxxx|....xxxx....|xxxx........ at (4,0)
  _011: a rectangle with size (3,12) and color cyan and mask ........xxxx|....xxxx....|xxxx........ at (7,0)
  _0111: a point with color red at (11,4)
diff: 
delta: (11,8)=2 
   (247.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a point with color cyan at (2,0)
  _01: a point with color cyan at (6,0)
  _011: a point with color cyan at (9,0)
  _0111: a point with color red at (11,4)
  _01111: a point with color red at (11,8)
diff: 
delta:
! 42 wrong pixels (generated / expected)

TRAIN f15e1fac.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,17) and color black and layers
  _0: a point with color cyan at (2,16)
  _01: a point with color cyan at (5,16)
  _011: a point with color cyan at (8,16)
  _0111: a point with color cyan at (10,16)
  _01111: a point with color red at (11,2)
diff: 
delta: (11,6)=2  (11,11)=2 
! 72 wrong pixels (generated / expected)

TEST f15e1fac.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 20.3 sec (20.3 sec/task)
bits-train-error = 7490.6 bits (7490.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-18] Checking task f1cefba8.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 78860.3 = 78869.3
DL output with Mo: L = 9.0 + 85024.1 = 85033.1
DL input+output M: L = 17.9 + 163884.4 = 163902.3

# learning a model for train pairs
2.000	
1.384	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.843	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.443	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.310	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.254	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.220	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 4607.6 = 4655.6
DL output with Mo: L = 85.3 + 13584.5 = 13669.8
DL input+output M: L = 133.3 + 18192.1 = 18325.4

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (19,13) and color black and layers
  _0: a rectangle with size (9,7) and color red and mask Full at (4,3)
  _01: a rectangle with size (13,11) and color cyan and mask Full at (2,1)
diff: 
delta: (3,7)=2  (6,10)=2  (13,4)=2 
   (163.9 bits)
data: a background with size (19,13) and color black and layers
  _0: a rectangle with size (13,11) and color cyan and mask xxxxxxxxxxx|xxxxxxxxxxx|xx.x..x..xx|xx.x..x..xx|xxxxxxxxxxx|xx.x..x..xx|xx.x..x..xx|xx.x..x..xx|xx.x..x..xx|xx.x..x..xx|xx.x..x..xx|xxxxxxxxxxx|xxxxxxxxxxx at (2,1)
  _01: a rectangle with size (6,7) and color red and mask Full at (7,3)
  _011: a rectangle with size (2,7) and color red and mask Full at (4,3)
  _0111: a rectangle with size (19,1) and color red and mask Full at (0,4)
diff: 
delta: (0,7)=2  (1,7)=2  (6,0)=2  (6,12)=2  (15,7)=2  (16,7)=2  (17,7)=2  (18,7)=2 
   (475.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (19,13) and color black and layers
  _0: a rectangle with size (9,7) and color red and mask Full at (4,3)
  _01: a rectangle with size (13,11) and color cyan and mask Full at (2,1)
diff: 
delta: (3,7)=2  (6,10)=2  (13,4)=2 
! size mismatch, 10x10 instead of 19x13

TRAIN f1cefba8.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (15,17) and color black and layers
  _0: a rectangle with size (6,9) and color yellow and mask ..x......|xxxxxxxx.|xxxxxxxxx|xxxxxxxx.|xxxxxxxx.|....x.... at (5,4)
  _01: a rectangle with size (8,12) and color blue and mask Full at (4,2)
diff: 
delta:
   (152.6 bits)
data: a background with size (15,17) and color black and layers
  _0: a rectangle with size (8,12) and color blue and mask xxxxxxxxxxxx|xxxxxxxxxxxx|xx..x.x...xx|xxxxxxxxxxxx|xx..x.x...xx|xx..x.x...xx|xxxxxxxxxxxx|xxxxxxxxxxxx at (4,2)
  _01: a rectangle with size (2,8) and color yellow and mask Full at (8,4)
  _011: a rectangle with size (15,1) and color yellow and mask Full at (0,6)
  _0111: a rectangle with size (15,1) and color yellow and mask Full at (0,8)
diff: 
delta: (6,4)=4  (6,5)=4  (6,7)=4  (6,9)=4  (6,10)=4  (6,11)=4  (7,0)=4  (7,1)=4  (7,14)=4  (7,15)=4  (7,16)=4 
   (486.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,17) and color black and layers
  _0: a rectangle with size (6,9) and color yellow and mask ..x......|xxxxxxxx.|xxxxxxxxx|xxxxxxxx.|xxxxxxxx.|....x.... at (5,4)
  _01: a rectangle with size (8,12) and color blue and mask Full at (4,2)
diff: 
delta:
! size mismatch, 10x10 instead of 15x17

TRAIN f1cefba8.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (16,18) and color black and layers
  _0: a rectangle with size (8,8) and color green and mask Full at (5,6)
  _01: a rectangle with size (12,12) and color red and mask Full at (3,4)
diff: 
delta: (4,11)=3  (8,5)=3 
   (144.3 bits)
data: a background with size (16,18) and color black and layers
  _0: a rectangle with size (12,12) and color red and mask xxxxxxxxxxxx|xxxxxxxxxxxx|xx.....x..xx|xx.....x..xx|xx.....x..xx|xxxxxxxxxxxx|xx.....x..xx|xx.....x..xx|xx.....x..xx|xx.....x..xx|xxxxxxxxxxxx|xxxxxxxxxxxx at (3,4)
  _01: a rectangle with size (8,5) and color green and mask Full at (5,6)
  _011: a rectangle with size (8,2) and color green and mask Full at (5,12)
  _0111: a rectangle with size (1,18) and color green and mask Full at (8,0)
diff: 
delta: (0,11)=3  (1,11)=3  (2,11)=3  (15,11)=3 
   (396.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (16,18) and color black and layers
  _0: a rectangle with size (8,8) and color green and mask Full at (5,6)
  _01: a rectangle with size (12,12) and color red and mask Full at (3,4)
diff: 
delta: (4,11)=3  (8,5)=3 
! size mismatch, 10x10 instead of 16x18

TRAIN f1cefba8.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (19,18) and color black and layers
  _0: a rectangle with size (9,10) and color cyan and mask Full at (5,3)
  _01: a rectangle with size (13,14) and color blue and mask Full at (3,1)
diff: 
delta: (4,6)=8  (4,10)=8  (9,2)=8 
! size mismatch, 10x10 instead of 19x18

TEST f1cefba8.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.2 sec (28.2 sec/task)
bits-train-error = 13584.5 bits (13584.5 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-17] Checking task f25fbde4.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4115.9 = 4124.9
DL output with Mo: L = 9.0 + 10859.2 = 10868.1
DL input+output M: L = 17.9 + 14975.1 = 14993.0

# learning a model for train pairs
2.000	
1.268	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.726	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.693	IN  DEF: ^.layer_0.shape.color=yellow
0.680	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.669	IN  DEF: ^.color=black
0.660	IN  DEF: ^.size=(?,?)
0.599	IN  DEF: ^.size.i=9
0.537	IN  DEF: ^.size.j=9
0.528	IN  DEF: ^.layer_0.pos=(?,?)
0.520	IN  DEF: ^.layer_0.shape.size=(?,?)
0.516	OUT DEF: ^.color=black
0.512	OUT DEF: ^.size=(?,?)
0.492	OUT DEF: ^.size.i=^.layer_0.shape.size.i + ^.layer_0.shape.size.i
0.471	OUT DEF: ^.size.j=^.layer_0.shape.size.j + ^.layer_0.shape.size.j
0.468	OUT DEF: ^.layer_0.pos=(?,?)
0.457	OUT DEF: ^.layer_0.pos.i=(0)
0.446	OUT DEF: ^.layer_0.pos.j=(0)
0.443	OUT DEF: ^.layer_0.shape.size=(?,?)
0.422	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.i + ^.layer_0.shape.size.i
0.402	OUT DEF: ^.layer_0.shape.size.j=^.layer_0.shape.size.j + ^.layer_0.shape.size.j

# Learned model:
CONSTRUCT (Mo)
a background with size (^.layer_0.shape.size.i + ^.layer_0.shape.size.i,^.layer_0.shape.size.j + ^.layer_0.shape.size.j) and color black and layers
  _0: a rectangle with size (^.layer_0.shape.size.i + ^.layer_0.shape.size.i,^.layer_0.shape.size.j + ^.layer_0.shape.size.j) and color ^.layer_0.shape.color and mask ? at ((0),(0))
WHERE (Mi)
a background with size (9,9) and color black and layers
  _0: a rectangle with size (?,?) and color yellow and mask ? at (?,?)

DL input  with Mi: L = 53.0 + 1037.4 = 1090.4
DL output with Mo: L = 80.2 + 1411.8 = 1491.9
DL input+output M: L = 133.1 + 2449.2 = 2582.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,4) and color yellow and mask .xx.|xxxx|.xx. at (2,1)
diff: 
delta:
   (35.9 bits)
data: a background with size (6,8) and color black and layers
  _0: a rectangle with size (6,8) and color yellow and mask ..xxxx..|..xxxx..|xxxxxxxx|xxxxxxxx|..xxxx..|..xxxx.. at (0,0)
diff: 
delta:
   (51.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,4) and color yellow and mask .xx.|xxxx|.xx. at (2,1)
diff: 
delta:
! 16 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,2) and color yellow and mask Full at (2,2)
diff: 
delta: (3,1)=4  (3,4)=4 
! size mismatch, 6x4 instead of 6x8
>> Trial 3
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (1,4) and color yellow and mask Full at (3,1)
diff: 
delta: (2,2)=4  (2,3)=4  (4,2)=4  (4,3)=4 
! size mismatch, 2x8 instead of 6x8

TRAIN f25fbde4.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask .x.|xx.|..x at (1,3)
diff: 
delta:
   (32.0 bits)
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (6,6) and color yellow and mask ..xx..|..xx..|xxxx..|xxxx..|....xx|....xx at (0,0)
diff: 
delta:
   (39.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask .x.|xx.|..x at (1,3)
diff: 
delta:
! 20 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (1,2) and color yellow and mask Full at (2,3)
diff: 
delta: (1,4)=4  (3,5)=4 
! size mismatch, 2x4 instead of 6x6
>> Trial 3
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (2,1) and color yellow and mask Full at (1,4)
diff: 
delta: (2,3)=4  (3,5)=4 
! size mismatch, 4x2 instead of 6x6

TRAIN f25fbde4.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (4,3) and color yellow and mask .x.|xx.|.x.|.xx at (4,1)
diff: 
delta:
   (35.9 bits)
data: a background with size (8,6) and color black and layers
  _0: a rectangle with size (8,6) and color yellow and mask ..xx..|..xx..|xxxx..|xxxx..|..xx..|..xx..|..xxxx|..xxxx at (0,0)
diff: 
delta:
   (51.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (4,3) and color yellow and mask .x.|xx.|.x.|.xx at (4,1)
diff: 
delta:
! 24 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (4,1) and color yellow and mask Full at (4,2)
diff: 
delta: (5,1)=4  (7,3)=4 
! size mismatch, 8x2 instead of 8x6
>> Trial 3
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (1,2) and color yellow and mask Full at (5,1)
diff: 
delta: (4,2)=4  (6,2)=4  (7,2)=4  (7,3)=4 
! size mismatch, 2x4 instead of 8x6

TRAIN f25fbde4.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (9,9) and color black and layers
  _0: a rectangle with size (3,5) and color yellow and mask Odd Checkboard at (1,3)
diff: 
delta:
! 32 wrong pixels (generated / expected)

TEST f25fbde4.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.7 sec (0.7 sec/task)
bits-train-error = 1411.8 bits (1411.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-16] Checking task f25ffba3.json: 2 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4549.4 = 4558.4
DL output with Mo: L = 9.0 + 8629.4 = 8638.4
DL input+output M: L = 17.9 + 13178.8 = 13196.7

# learning a model for train pairs
2.000	
1.659	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.389	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.241	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.119	OUT OBJECT at ^.layer_01: ^.layer_01.shape at ?
1.016	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.942	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.886	OUT OBJECT at ^.layer_0111: ^.layer_011.shape at ?
0.848	OUT DEF: ^.size=^.size
0.809	OUT OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.785	OUT DEF: ^.layer_01111.shape.size=^.layer_011.shape.size
0.763	OUT DEF: ^.layer_0111=^.layer_011
0.741	OUT DEF: ^.layer_01=^.layer_01
0.720	OUT DEF: ^.layer_011.shape.size=^.layer_01.shape.size
0.709	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.689	IN  DEF: ^.layer_01.shape.color=green
0.679	OUT DEF: ^.layer_01111.shape.color=^.layer_011.shape.color
0.668	OUT DEF: ^.layer_011.shape.color=^.layer_01.shape.color
0.658	IN  DEF: ^.layer_0.shape.mask=Full
0.651	IN  DEF: ^.color=black
0.645	OUT DEF: ^.layer_0.shape.mask=Full
0.640	IN  DEF: ^.size=(?,?)
0.602	IN  DEF: ^.size.i=10
0.575	IN  DEF: ^.size.j=4
0.570	IN  DEF: ^.layer_0.pos=(?,?)
0.550	IN  DEF: ^.layer_0.pos.i=5
0.536	IN  DEF: ^.layer_0.pos.j=3
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ^.layer_0.shape.color and mask Full at ?
  _01: ^.layer_01
  _011: a rectangle with size ^.layer_01.shape.size and color ^.layer_01.shape.color and mask ? at ?
  _0111: ^.layer_011
  _01111: a rectangle with size ^.layer_011.shape.size and color ^.layer_011.shape.color and mask ? at ?
WHERE (Mi)
a background with size (10,4) and color black and layers
  _0: a rectangle with size ? and color ? and mask Full at (5,3)
  _01: a rectangle with size ? and color green and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 84.5 + 1563.2 = 1647.6
DL output with Mo: L = 76.8 + 1429.4 = 1506.2
DL input+output M: L = 161.2 + 2992.6 = 3153.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,4) and color black and layers
  _0: a rectangle with size (5,1) and color brown and mask Full at (5,3)
  _01: a rectangle with size (4,1) and color green and mask Full at (6,2)
  _011: a rectangle with size (2,1) and color red and mask Full at (8,0)
diff: 
delta: (9,1)=4 
   (80.6 bits)
data: a background with size (10,4) and color black and layers
  _0: a rectangle with size (10,1) and color brown and mask Full at (0,3)
  _01: a rectangle with size (4,1) and color green and mask Full at (6,2)
  _011: a rectangle with size (4,1) and color green and mask Full at (0,2)
  _0111: a rectangle with size (2,1) and color red and mask Full at (8,0)
  _01111: a rectangle with size (2,1) and color red and mask Full at (0,0)
diff: 
delta: (0,1)=4  (9,1)=4 
   (84.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,4) and color black and layers
  _0: a rectangle with size (5,1) and color brown and mask Full at (5,3)
  _01: a rectangle with size (4,1) and color green and mask Full at (6,2)
  _011: a rectangle with size (2,1) and color red and mask Full at (8,0)
diff: 
delta: (9,1)=4 
! 21 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,4) and color black and layers
  _0: a rectangle with size (5,1) and color brown and mask Full at (5,3)
  _01: a rectangle with size (4,1) and color green and mask Full at (6,2)
  _011: a rectangle with size (1,1) and color yellow and mask Full at (9,1)
diff: 
delta: (8,0)=2  (9,0)=2 
! 22 wrong pixels (generated / expected)

TRAIN f25ffba3.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,4) and color black and layers
  _0: a rectangle with size (5,1) and color red and mask Full at (5,3)
  _01: a rectangle with size (2,2) and color green and mask .x|xx at (8,0)
  _011: a rectangle with size (3,2) and color cyan and mask x.|xx|xx at (7,1)
diff: 
delta:
   (75.7 bits)
data: a background with size (10,4) and color black and layers
  _0: a rectangle with size (10,1) and color red and mask Full at (0,3)
  _01: a rectangle with size (2,2) and color green and mask .x|xx at (8,0)
  _011: a rectangle with size (2,2) and color green and mask xx|.x at (0,0)
  _0111: a rectangle with size (3,2) and color cyan and mask x.|xx|xx at (7,1)
  _01111: a rectangle with size (3,2) and color cyan and mask xx|xx|x. at (0,1)
diff: 
delta:
   (58.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,4) and color black and layers
  _0: a rectangle with size (5,1) and color red and mask Full at (5,3)
  _01: a rectangle with size (2,2) and color green and mask .x|xx at (8,0)
  _011: a rectangle with size (3,2) and color cyan and mask x.|xx|xx at (7,1)
diff: 
delta:
! 17 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,4) and color black and layers
  _0: a rectangle with size (5,1) and color red and mask Full at (5,3)
  _01: a rectangle with size (2,2) and color green and mask .x|xx at (8,0)
  _011: a rectangle with size (2,1) and color cyan and mask Full at (8,2)
diff: 
delta: (7,1)=8 
! 18 wrong pixels (generated / expected)

TRAIN f25ffba3.json/2: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,4) and color black and layers
  _0: a rectangle with size (5,1) and color blue and mask Full at (5,1)
  _01: a rectangle with size (2,2) and color green and mask x.|xx at (7,2)
  _011: a rectangle with size (4,1) and color orange and mask Full at (6,0)
diff:   ^.layer_0.pos.j
delta: (9,2)=4  (9,3)=4 
! 17 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,4) and color black and layers
  _0: a rectangle with size (4,1) and color orange and mask Full at (6,0)
  _01: a rectangle with size (2,2) and color green and mask x.|xx at (7,2)
  _011: a rectangle with size (5,1) and color blue and mask Full at (5,1)
diff:   ^.layer_0.pos.j  ^.layer_0.pos.i
delta: (9,2)=4  (9,3)=4 
! 19 wrong pixels (generated / expected)

TEST f25ffba3.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.4 sec (25.4 sec/task)
bits-train-error = 1429.4 bits (1429.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-15] Checking task f2829549.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 13874.5 = 13883.5
DL output with Mo: L = 9.0 + 3960.5 = 3969.5
DL input+output M: L = 17.9 + 17835.1 = 17853.0

# learning a model for train pairs
2.000	
1.647	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.428	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.269	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.150	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.091	OUT DEF: ^.layer_0.shape.color=green
1.073	OUT DEF: ^.color=black
1.056	IN  DEF: ^.layer_01.shape.color=orange
1.039	IN  DEF: ^.layer_0.shape.color=grey
1.023	IN  DEF: ^.layer_011.shape.color=blue
1.007	OUT DEF: ^.size=(?,?)
0.928	OUT DEF: ^.size.i=^.size.i
0.859	OUT DEF: ^.size.j=3
0.844	OUT DEF: ^.layer_0.pos=(?,?)
0.818	OUT DEF: ^.layer_0.pos.j=^.layer_0.shape.size.i - ^.layer_0.shape.size.j
0.803	OUT DEF: ^.layer_0.shape.size=(?,?)
0.794	IN  DEF: ^.layer_011.shape.mask=Full
0.787	OUT DEF: ^.layer_0.shape.size.j=^.layer_01.pos.j + ^.layer_01.shape.size.j
0.781	IN  DEF: ^.color=black
0.777	IN  DEF: ^.layer_0.pos=(?,?)
0.762	IN  DEF: ^.layer_0.pos.j=4
0.758	IN  DEF: ^.layer_0.shape.size=(?,?)
0.753	IN  DEF: ^.size=(?,?)
0.725	IN  DEF: ^.size.j=7
0.703	IN  DEF: ^.size.i=4
0.698	IN  DEF: ^.layer_01.pos=(?,?)
0.694	IN  DEF: ^.layer_01.shape.size=(?,?)
0.689	IN  DEF: ^.layer_011.pos=(?,?)
0.674	IN  DEF: ^.layer_011.pos.j=3
0.662	IN  DEF: ^.layer_011.pos.i=0
0.658	IN  DEF: ^.layer_011.shape.size=(?,?)
0.635	IN  DEF: ^.layer_011.shape.size.i=4
0.627	IN  DEF: ^.layer_011.shape.size.j=1

# Learned model:
CONSTRUCT (Mo)
a background with size (^.size.i,3) and color black and layers
  _0: a rectangle with size (?,^.layer_01.pos.j + ^.layer_01.shape.size.j) and color green and mask ? at (?,^.layer_0.shape.size.i - ^.layer_0.shape.size.j)
WHERE (Mi)
a background with size (4,7) and color black and layers
  _0: a rectangle with size (?,?) and color grey and mask ? at (?,4)
  _01: a rectangle with size (?,?) and color orange and mask ? at (?,?)
  _011: a rectangle with size (4,1) and color blue and mask Full at (0,3)

DL input  with Mi: L = 111.6 + 4268.6 = 4380.2
DL output with Mo: L = 74.6 + 1162.1 = 1236.6
DL input+output M: L = 186.2 + 5430.7 = 5616.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (4,7) and color black and layers
  _0: a rectangle with size (4,3) and color grey and mask x..|x..|x.x|xx. at (0,4)
  _01: a rectangle with size (2,2) and color orange and mask xx|x. at (0,0)
  _011: a rectangle with size (4,1) and color blue and mask Full at (0,3)
diff: 
delta:
   (53.3 bits)
data: a background with size (4,3) and color black and layers
  _0: a rectangle with size (4,2) and color green and mask .x|xx|x.|.x at (0,1)
diff: 
delta:
   (20.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,7) and color black and layers
  _0: a rectangle with size (4,3) and color grey and mask x..|x..|x.x|xx. at (0,4)
  _01: a rectangle with size (2,2) and color orange and mask xx|x. at (0,0)
  _011: a rectangle with size (4,1) and color blue and mask Full at (0,3)
diff: 
delta:
! 3 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (4,7) and color black and layers
  _0: a rectangle with size (4,3) and color grey and mask x..|x..|x.x|xx. at (0,4)
  _01: a rectangle with size (2,1) and color orange and mask Full at (0,0)
  _011: a rectangle with size (4,1) and color blue and mask Full at (0,3)
diff: 
delta: (0,1)=7#
! 5 wrong pixels (generated / expected)

TRAIN f2829549.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (4,7) and color black and layers
  _0: a rectangle with size (2,2) and color grey and mask x.|xx at (2,4)
  _01: a rectangle with size (2,3) and color orange and mask xx.|.xx at (2,0)
  _011: a rectangle with size (4,1) and color blue and mask Full at (0,3)
diff: 
delta: (0,0)=7# (0,1)=7# (0,4)=5#
   (100.5 bits)
data: a background with size (4,3) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask ..x|xxx|..x at (0,0)
diff: 
delta:
   (20.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,7) and color black and layers
  _0: a rectangle with size (2,2) and color grey and mask x.|xx at (2,4)
  _01: a rectangle with size (2,3) and color orange and mask xx.|.xx at (2,0)
  _011: a rectangle with size (4,1) and color blue and mask Full at (0,3)
diff: 
delta: (0,0)=7# (0,1)=7# (0,4)=5#
! 3 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (4,7) and color black and layers
  _0: a rectangle with size (4,1) and color grey and mask Full at (0,4)
  _01: a rectangle with size (2,3) and color orange and mask xx.|.xx at (2,0)
  _011: a rectangle with size (4,1) and color blue and mask Full at (0,3)
diff: 
delta: (0,0)=7# (0,1)=7# (1,4)=0  (3,5)=5#
! 5 wrong pixels (generated / expected)

TRAIN f2829549.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (4,7) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask x..|.xx|xx. at (0,4)
  _01: a rectangle with size (4,2) and color orange and mask xx|.x|x.|.x at (0,1)
  _011: a rectangle with size (4,1) and color blue and mask Full at (0,3)
diff: 
delta:
   (55.5 bits)
data: a background with size (4,3) and color black and layers
  _0: a rectangle with size (2,3) and color green and mask ..x|xx. at (2,0)
diff: 
delta: (1,0)=3 
   (34.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,7) and color black and layers
  _0: a rectangle with size (3,3) and color grey and mask x..|.xx|xx. at (0,4)
  _01: a rectangle with size (4,2) and color orange and mask xx|.x|x.|.x at (0,1)
  _011: a rectangle with size (4,1) and color blue and mask Full at (0,3)
diff: 
delta:
! 8 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (4,7) and color black and layers
  _0: a rectangle with size (4,2) and color orange and mask xx|.x|x.|.x at (0,1)
  _01: a rectangle with size (3,3) and color grey and mask x..|.xx|xx. at (0,4)
  _011: a rectangle with size (4,1) and color blue and mask Full at (0,3)
diff:   ^.layer_01.shape.color  ^.layer_0.shape.color  ^.layer_0.pos.j
delta:
! 6 wrong pixels (generated / expected)

TRAIN f2829549.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (4,7) and color black and layers
  _0: a rectangle with size (2,2) and color grey and mask Full at (0,4)
  _01: a rectangle with size (3,3) and color orange and mask x.x|xx.|.x. at (0,0)
  _011: a rectangle with size (4,1) and color blue and mask Full at (0,3)
diff: 
delta: (1,6)=5# (3,4)=5# (3,6)=5#
   (100.0 bits)
data: a background with size (4,3) and color black and layers
  _0: a rectangle with size (2,3) and color green and mask Even Checkboard at (2,0)
diff: 
delta:
   (14.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,7) and color black and layers
  _0: a rectangle with size (2,2) and color grey and mask Full at (0,4)
  _01: a rectangle with size (3,3) and color orange and mask x.x|xx.|.x. at (0,0)
  _011: a rectangle with size (4,1) and color blue and mask Full at (0,3)
diff: 
delta: (1,6)=5# (3,4)=5# (3,6)=5#
! 9 wrong pixels (generated / expected)

TRAIN f2829549.json/4: 0 - (FAILURE)

## instance 5

> Input and output best reading:
data: a background with size (4,7) and color black and layers
  _0: a rectangle with size (4,3) and color grey and mask .x.|x..|xxx|xxx at (0,4)
  _01: a rectangle with size (1,1) and color orange and mask Full at (0,0)
  _011: a rectangle with size (4,1) and color blue and mask Full at (0,3)
diff: 
delta: (1,2)=7# (3,0)=7# (3,1)=7# (3,2)=7#
   (117.5 bits)
data: a background with size (4,3) and color black and layers
  _0: a rectangle with size (1,1) and color green and mask Full at (1,1)
diff: 
delta: (0,2)=3 
   (25.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,7) and color black and layers
  _0: a rectangle with size (4,3) and color grey and mask .x.|x..|xxx|xxx at (0,4)
  _01: a rectangle with size (1,3) and color orange and mask Full at (3,0)
  _011: a rectangle with size (4,1) and color blue and mask Full at (0,3)
diff: 
delta: (0,0)=7# (1,2)=7#
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (4,7) and color black and layers
  _0: a rectangle with size (4,3) and color grey and mask .x.|x..|xxx|xxx at (0,4)
  _01: a rectangle with size (1,1) and color orange and mask Full at (0,0)
  _011: a rectangle with size (4,1) and color blue and mask Full at (0,3)
diff: 
delta: (1,2)=7# (3,0)=7# (3,1)=7# (3,2)=7#
! 2 wrong pixels (generated / expected)

TRAIN f2829549.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,7) and color black and layers
  _0: a rectangle with size (4,3) and color grey and mask .x.|xx.|x..|xxx at (0,4)
  _01: a rectangle with size (1,3) and color orange and mask Full at (1,0)
  _011: a rectangle with size (4,1) and color blue and mask Full at (0,3)
diff: 
delta: (3,0)=7#
! 6 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (4,7) and color black and layers
  _0: a rectangle with size (4,3) and color grey and mask .x.|xx.|x..|xxx at (0,4)
  _01: a rectangle with size (1,1) and color orange and mask Full at (3,0)
  _011: a rectangle with size (4,1) and color blue and mask Full at (0,3)
diff: 
delta: (1,0)=7# (1,1)=7# (1,2)=7#
! 6 wrong pixels (generated / expected)

TEST f2829549.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 23.2 sec (23.2 sec/task)
bits-train-error = 1162.1 bits (1162.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-14] Checking task f35d900a.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4344.3 = 4353.3
DL output with Mo: L = 9.0 + 40129.9 = 40138.8
DL input+output M: L = 17.9 + 44474.2 = 44492.1

# learning a model for train pairs
2.000	
1.870	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.740	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.610	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.480	OUT OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.443	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.405	IN  OBJECT at ^.layer_01: a point with color ? at ?
1.364	IN  OBJECT at ^.layer_011: a point with color ? at ?
1.355	OUT OBJECT at ^.layer_01110: ^.layer_0.shape at ?
1.347	OUT OBJECT at ^.layer_010: ^.layer_01.shape at ?
1.341	OUT OBJECT at ^.layer_01111: ^.layer_0.shape at ?
1.335	OUT OBJECT at ^.layer_011111: ^.layer_01.shape at ?
1.286	IN  OBJECT at ^.layer_0111: a point with color ? at ?
1.264	OUT DEF: ^.size=^.size
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _010: ^.layer_01.shape at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _01110: ^.layer_0.shape at ?
  _0111: a rectangle with size ? and color ? and mask ? at ?
  _01111: ^.layer_0.shape at ?
  _011111: ^.layer_01.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a point with color ? at ?
  _01: a point with color ? at ?
  _011: a point with color ? at ?
  _0111: a point with color ? at ?

DL input  with Mi: L = 58.8 + 3575.6 = 3634.3
DL output with Mo: L = 122.9 + 17122.7 = 17245.5
DL input+output M: L = 181.6 + 20698.2 = 20879.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (14,14) and color black and layers
  _0: a point with color red at (2,1)
  _01: a point with color green at (2,6)
  _011: a point with color green at (8,1)
  _0111: a point with color red at (8,6)
diff: 
delta:
   (87.6 bits)
data: a background with size (14,14) and color black and layers
  _0: a rectangle with size (3,3) and color green and mask Border at (1,0)
  _010: a point with color green at (2,6)
  _01: a rectangle with size (3,3) and color red and mask Full at (1,5)
  _011: a rectangle with size (3,3) and color red and mask Border at (7,0)
  _01110: a point with color red at (8,6)
  _0111: a rectangle with size (3,3) and color green and mask Full at (7,5)
  _01111: a point with color red at (2,1)
  _011111: a point with color green at (8,1)
diff: 
delta: (2,3)=5# (2,4)=5# (4,1)=5# (4,6)=5# (6,1)=5# (6,6)=5# (8,3)=5# (8,4)=5#
   (341.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (14,14) and color black and layers
  _0: a point with color red at (2,1)
  _01: a point with color green at (2,6)
  _011: a point with color green at (8,1)
  _0111: a point with color red at (8,6)
diff: 
delta:
! 46 wrong pixels (generated / expected)

TRAIN f35d900a.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (17,14) and color black and layers
  _0: a point with color blue at (3,2)
  _01: a point with color cyan at (3,10)
  _011: a point with color cyan at (14,2)
  _0111: a point with color blue at (14,10)
diff: 
delta:
   (89.2 bits)
data: a background with size (17,14) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask Border at (2,1)
  _010: a point with color cyan at (3,10)
  _01: a rectangle with size (3,3) and color blue and mask Full at (2,9)
  _011: a rectangle with size (3,3) and color blue and mask Border at (13,1)
  _01110: a point with color blue at (14,10)
  _0111: a rectangle with size (3,3) and color cyan and mask Full at (13,9)
  _01111: a point with color blue at (3,2)
  _011111: a point with color cyan at (14,2)
diff: 
delta: (3,4)=5# (3,6)=5# (3,8)=5# (5,2)=5# (5,10)=5# (7,2)=5# (7,10)=5# (10,2)=5# (10,10)=5# (12,2)=5# (12,10)=5# (14,4)=5# (14,6)=5# (14,8)=5#
   (468.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,14) and color black and layers
  _0: a point with color blue at (3,2)
  _01: a point with color cyan at (3,10)
  _011: a point with color cyan at (14,2)
  _0111: a point with color blue at (14,10)
diff: 
delta:
! 54 wrong pixels (generated / expected)

TRAIN f35d900a.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (17,16) and color black and layers
  _0: a point with color red at (3,2)
  _01: a point with color yellow at (3,13)
  _011: a point with color yellow at (13,2)
  _0111: a point with color red at (13,13)
diff: 
delta:
   (90.4 bits)
data: a background with size (17,16) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask Border at (2,1)
  _010: a point with color yellow at (3,13)
  _01: a rectangle with size (3,3) and color red and mask Full at (2,12)
  _011: a rectangle with size (3,3) and color red and mask Border at (12,1)
  _01110: a point with color red at (13,13)
  _0111: a rectangle with size (3,3) and color yellow and mask Full at (12,12)
  _01111: a point with color red at (3,2)
  _011111: a point with color yellow at (13,2)
diff: 
delta: (3,4)=5# (3,6)=5# (3,9)=5# (3,11)=5# (5,2)=5# (5,13)=5# (7,2)=5# (7,13)=5# (9,2)=5# (9,13)=5# (11,2)=5# (11,13)=5# (13,4)=5# (13,6)=5# (13,9)=5# (13,11)=5#
   (513.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,16) and color black and layers
  _0: a point with color red at (3,2)
  _01: a point with color yellow at (3,13)
  _011: a point with color yellow at (13,2)
  _0111: a point with color red at (13,13)
diff: 
delta:
! 56 wrong pixels (generated / expected)

TRAIN f35d900a.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (17,16) and color black and layers
  _0: a point with color green at (3,4)
  _01: a point with color cyan at (3,12)
  _011: a point with color cyan at (8,4)
  _0111: a point with color green at (8,12)
diff: 
delta:
   (90.4 bits)
data: a background with size (17,16) and color black and layers
  _0: a rectangle with size (3,3) and color cyan and mask Border at (2,3)
  _010: a point with color cyan at (3,12)
  _01: a rectangle with size (3,3) and color green and mask Border at (7,3)
  _011: a rectangle with size (3,3) and color green and mask Full at (2,11)
  _01110: a point with color green at (8,12)
  _0111: a rectangle with size (3,3) and color cyan and mask Full at (7,11)
  _01111: a point with color green at (3,4)
  _011111: a point with color cyan at (8,4)
diff: 
delta: (3,6)=5# (3,8)=5# (3,10)=5# (5,4)=5# (5,12)=5# (6,4)=5# (6,12)=5# (8,6)=5# (8,8)=5# (8,10)=5#
   (389.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,16) and color black and layers
  _0: a point with color green at (3,4)
  _01: a point with color cyan at (3,12)
  _011: a point with color cyan at (8,4)
  _0111: a point with color green at (8,12)
diff: 
delta:
! 50 wrong pixels (generated / expected)

TRAIN f35d900a.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,18) and color black and layers
  _0: a point with color yellow at (4,2)
  _01: a point with color blue at (4,12)
  _011: a point with color blue at (15,2)
  _0111: a point with color yellow at (15,12)
diff: 
delta:
! 56 wrong pixels (generated / expected)

TEST f35d900a.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.4 sec (26.4 sec/task)
bits-train-error = 17122.7 bits (17122.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-13] Checking task f5b8619d.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 1494.9 = 1503.9
DL output with Mo: L = 9.0 + 19659.5 = 19668.4
DL input+output M: L = 17.9 + 21154.4 = 21172.3

# learning a model for train pairs
2.000	
1.693	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.485	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.384	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.293	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.279	OUT OBJECT at ^.layer_00: ^.layer_0.shape at ?
1.264	OUT DEF: ^.layer_00=^.layer_0
1.251	OUT OBJECT at ^.layer_010: ^.layer_0.shape at ?
1.220	IN  DEF: ^.color=black
1.197	IN  DEF: ^.size=(?,?)
1.174	IN  DEF: ^.layer_0.pos=(?,?)
1.113	IN  DEF: ^.layer_0.pos.i=(0)
1.106	OUT DEF: ^.layer_01.shape.color=cyan
1.099	OUT DEF: ^.layer_011.shape.color=cyan
1.086	OUT OBJECT at ^.layer_0110: ^.layer_0.shape at ?
1.080	OUT OBJECT at ^.layer_01101: ^.layer_0.shape at ?
1.073	OUT DEF: ^.layer_0.shape.color=cyan
1.069	OUT DEF: ^.layer_0.shape.mask=Full
1.066	OUT DEF: ^.layer_01.shape.mask=Full
1.062	OUT DEF: ^.layer_011.shape.mask=Full
1.060	OUT DEF: ^.color=black
1.058	OUT DEF: ^.layer_0.pos=(?,?)
1.052	OUT DEF: ^.layer_0.pos.j=^.size.j - 1
1.051	OUT DEF: ^.size=(?,?)
1.039	OUT DEF: ^.size.i=^.size.i + ^.size.i
1.028	OUT DEF: ^.size.j=^.size.j + ^.size.j
1.026	OUT DEF: ^.layer_01101.pos=(?,?)
1.024	OUT DEF: ^.layer_0.shape.size=(?,?)
1.022	OUT DEF: ^.layer_010.pos=(?,?)
1.021	OUT DEF: ^.layer_01.pos=(?,?)
1.019	OUT DEF: ^.layer_01.shape.size=(?,?)
1.015	OUT DEF: ^.layer_01.shape.size.j=1
1.009	OUT DEF: ^.layer_01101.pos.j=^.layer_0.pos.j
1.003	OUT DEF: ^.layer_01101.pos.i=^.size.i
1.001	OUT DEF: ^.layer_0110.pos=(?,?)
0.999	OUT DEF: ^.layer_011.pos=(?,?)
0.998	OUT DEF: ^.layer_011.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (^.size.i + ^.size.i,^.size.j + ^.size.j) and color black and layers
  _00: ^.layer_0
  _0: a rectangle with size (?,?) and color cyan and mask Full at (?,^.size.j - 1)
  _010: ^.layer_0.shape at (?,?)
  _01: a rectangle with size (?,1) and color cyan and mask Full at (?,?)
  _0110: ^.layer_0.shape at (?,?)
  _01101: ^.layer_0.shape at (^.size.i,^.layer_0.pos.j)
  _011: a rectangle with size (?,?) and color cyan and mask Full at (?,?)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a point with color ? at ((0),?)

DL input  with Mi: L = 30.2 + 1131.2 = 1161.4
DL output with Mo: L = 168.0 + 4264.2 = 4432.2
DL input+output M: L = 198.2 + 5395.4 = 5593.6

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a point with color red at (0,0)
diff: 
delta: (2,2)=2 
   (36.0 bits)
data: a background with size (6,6) and color black and layers
  _00: a point with color red at (0,0)
  _0: a rectangle with size (6,2) and color cyan and mask Full at (0,2)
  _010: a point with color red at (2,5)
  _01: a rectangle with size (5,1) and color cyan and mask Full at (0,5)
  _0110: a point with color red at (5,5)
  _01101: a point with color red at (3,0)
  _011: a rectangle with size (5,1) and color cyan and mask Full at (1,0)
diff: 
delta: (0,3)=2  (2,2)=2  (3,3)=2  (5,2)=2 
   (137.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a point with color red at (0,0)
diff: 
delta: (2,2)=2 
! 20 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (3,3) and color black and layers
  _0: a point with color red at (2,2)
diff:   ^.layer_0.pos.i
delta: (0,0)=2 
! 20 wrong pixels (generated / expected)

TRAIN f5b8619d.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (6,6) and color black and layers
  _0: a point with color grey at (0,1)
diff: 
delta: (4,0)=5# (4,5)=5#
   (61.6 bits)
data: a background with size (12,12) and color black and layers
  _00: a point with color grey at (0,1)
  _0: a rectangle with size (12,3) and color cyan and mask Full at (0,5)
  _010: a point with color grey at (4,0)
  _01: a rectangle with size (12,1) and color cyan and mask Full at (0,11)
  _0110: a point with color grey at (10,0)
  _01101: a point with color grey at (6,1)
  _011: a rectangle with size (12,2) and color cyan and mask Full at (0,0)
diff: 
delta: (0,7)=5# (4,5)=5# (4,6)=5# (4,11)=5# (6,7)=5# (10,5)=5# (10,6)=5# (10,11)=5#
   (244.2 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,6) and color black and layers
  _0: a point with color grey at (0,1)
diff: 
delta: (4,0)=5# (4,5)=5#
! 64 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (6,6) and color black and layers
  _0: a point with color grey at (4,0)
diff:   ^.layer_0.pos.i
delta: (0,1)=5# (4,5)=5#
! 65 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (6,6) and color black and layers
  _0: a point with color grey at (4,5)
diff:   ^.layer_0.pos.i
delta: (0,1)=5# (4,0)=5#
! 65 wrong pixels (generated / expected)

TRAIN f5b8619d.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (2,2) and color black and layers
  _0: a point with color yellow at (0,1)
diff: 
delta:
   (15.6 bits)
data: a background with size (4,4) and color black and layers
  _00: a point with color yellow at (0,1)
  _0: a rectangle with size (1,1) and color cyan and mask Full at (1,1)
  _010: a point with color yellow at (2,3)
  _01: a rectangle with size (3,1) and color cyan and mask Full at (1,3)
  _0110: a point with color yellow at (0,3)
  _01101: a point with color yellow at (2,1)
  _011: a rectangle with size (1,1) and color cyan and mask Full at (3,1)
diff: 
delta:
   (44.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (2,2) and color black and layers
  _0: a point with color yellow at (0,1)
diff: 
delta:
! 9 wrong pixels (generated / expected)

TRAIN f5b8619d.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,4) and color black and layers
  _0: a point with color green at (0,2)
diff: 
delta: (2,3)=3  (3,0)=3 
! 43 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (4,4) and color black and layers
  _0: a point with color green at (2,3)
diff:   ^.layer_0.pos.i
delta: (0,2)=3  (3,0)=3 
! 44 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (4,4) and color black and layers
  _0: a point with color green at (3,0)
diff:   ^.layer_0.pos.i
delta: (0,2)=3  (2,3)=3 
! 44 wrong pixels (generated / expected)

TEST f5b8619d.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 18.5 sec (18.5 sec/task)
bits-train-error = 4264.2 bits (4264.2 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-12] Checking task f76d97a5.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 4332.2 = 4341.2
DL output with Mo: L = 9.0 + 4202.1 = 4211.0
DL input+output M: L = 17.9 + 8534.3 = 8552.2

# learning a model for train pairs
2.000	
1.505	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.040	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.889	OUT DEF: ^.layer_0.shape.mask=^.layer_0.shape.mask
0.787	OUT DEF: ^.size=^.size
0.687	OUT DEF: ^.layer_0.shape.size=^.layer_0.shape.size
0.629	OUT DEF: ^.layer_0.pos=^.layer_0.pos
0.596	OUT DEF: ^.layer_0.shape.color=^.color
0.564	IN  DEF: ^.layer_0.shape.color=grey
0.553	OUT DEF: ^.color=black
0.545	IN  DEF: ^.size=(?,?)
0.537	IN  DEF: ^.layer_0.pos=(?,?)
0.514	IN  DEF: ^.layer_0.pos.i=(0)
0.505	IN  DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _0: a rectangle with size ^.layer_0.shape.size and color ^.color and mask ^.layer_0.shape.mask at ^.layer_0.pos
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _0: a rectangle with size (?,?) and color grey and mask ? at ((0),?)

DL input  with Mi: L = 44.7 + 1932.2 = 1976.8
DL output with Mo: L = 22.0 + 189.0 = 210.9
DL input+output M: L = 66.6 + 2121.1 = 2187.7

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (3,3) and color yellow and layers
  _0: a rectangle with size (3,3) and color grey and mask .x.|xxx|.x. at (0,0)
diff: 
delta:
   (44.9 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color yellow and mask .x.|xxx|.x. at (0,0)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color yellow and layers
  _0: a rectangle with size (3,3) and color grey and mask .x.|xxx|.x. at (0,0)
diff: 
delta:
correct output grid

TRAIN f76d97a5.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (5,5) and color pink and layers
  _0: a rectangle with size (5,5) and color grey and mask xx...|.xx..|..xx.|...xx|....x at (0,0)
diff: 
delta: (4,0)=5#
   (86.4 bits)
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (5,5) and color pink and mask xx...|.xx..|..xx.|...xx|....x at (0,0)
diff: 
delta: (4,0)=6 
   (18.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color pink and layers
  _0: a rectangle with size (5,5) and color grey and mask xx...|.xx..|..xx.|...xx|....x at (0,0)
diff: 
delta: (4,0)=5#
! 1 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,5) and color pink and layers
  _0: a rectangle with size (1,2) and color grey and mask Full at (0,0)
diff: 
delta: (1,1)=5# (1,2)=5# (2,2)=5# (2,3)=5# (3,3)=5# (3,4)=5# (4,0)=5# (4,4)=5#
! 8 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (5,5) and color grey and layers
  _0: a rectangle with size (4,4) and color pink and mask x...|xx..|xxx.|.xxx at (1,0)
diff:   ^.layer_0.shape.color  ^.layer_0.pos.i
delta: (0,2)=6  (0,3)=6  (0,4)=6  (1,3)=6  (1,4)=6  (2,4)=6 
! 19 wrong pixels (generated / expected)

TRAIN f76d97a5.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (5,5) and color brown and layers
  _0: a rectangle with size (5,4) and color grey and mask x...|.xx.|x...|.x..|..xx at (0,1)
diff: 
delta:
   (61.9 bits)
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (5,4) and color brown and mask x...|.xx.|x...|.x..|..xx at (0,1)
diff: 
delta:
   (0.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color brown and layers
  _0: a rectangle with size (5,4) and color grey and mask x...|.xx.|x...|.x..|..xx at (0,1)
diff: 
delta:
correct output grid

TRAIN f76d97a5.json/3: 1 1st (SUCCESS)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color grey and layers
  _0: a rectangle with size (5,5) and color green and mask xxx.x|x.xxx|x..x.|xxx.x|...xx at (0,0)
diff:   ^.layer_0.shape.color
delta:
! 25 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (5,5) and color green and layers
  _0: a rectangle with size (4,5) and color grey and mask .x...|.xx.x|...x.|xxx.. at (1,0)
diff:   ^.layer_0.pos.i
delta: (0,3)=5#
! 1 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (5,5) and color green and layers
  _0: a rectangle with size (1,3) and color grey and mask Full at (4,0)
diff:   ^.layer_0.pos.i
delta: (0,3)=5# (1,1)=5# (2,1)=5# (2,2)=5# (2,4)=5# (3,3)=5#
! 6 wrong pixels (generated / expected)

TEST f76d97a5.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.7 sec (0.7 sec/task)
bits-train-error = 189.0 bits (189.0 bits/task)
acc-train-micro = 0.67 tasks (66.67%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.67
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-11] Checking task f8a8fe49.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 15619.9 = 15628.8
DL output with Mo: L = 9.0 + 15619.9 = 15628.8
DL input+output M: L = 17.9 + 31239.8 = 31257.7

# learning a model for train pairs
2.000	
1.754	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.506	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.260	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.012	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.840	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
0.724	OUT OBJECT at ^.layer_00: ^.layer_01.shape at ?
0.619	IN  OBJECT at ^.layer_010: a rectangle with size ? and color ? and mask ? at ?
0.577	OUT DEF: ^.size=^.size
0.541	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.518	OUT DEF: ^.layer_0.shape.size=^.layer_010.shape.size
0.495	OUT DEF: ^.layer_011=^.layer_0
0.478	OUT DEF: ^.layer_01.shape.size=^.layer_011.shape.size
0.465	IN  DEF: ^.layer_0.shape.color=red
0.456	OUT DEF: ^.layer_0.shape.color=^.layer_010.shape.color
0.447	OUT DEF: ^.layer_01.shape.color=^.layer_011.shape.color
0.444	OUT DEF: ^.color=black
0.442	OUT DEF: ^.layer_00.pos=(?,?)
0.432	OUT DEF: ^.layer_00.pos.i=^.layer_01.pos.i
0.430	OUT DEF: ^.layer_0.pos=(?,?)
0.428	OUT DEF: ^.layer_01.pos=(?,?)
0.426	IN  DEF: ^.layer_011.pos=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color black and layers
  _00: ^.layer_01.shape at (^.layer_01.pos.i,?)
  _0: a rectangle with size ^.layer_010.shape.size and color ^.layer_010.shape.color and mask ? at (?,?)
  _01: a rectangle with size ^.layer_011.shape.size and color ^.layer_011.shape.color and mask ? at (?,?)
  _011: ^.layer_0
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color red and mask ? at ?
  _010: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at (?,?)

DL input  with Mi: L = 91.3 + 5224.5 = 5315.8
DL output with Mo: L = 82.0 + 1253.1 = 1335.1
DL input+output M: L = 173.3 + 6477.6 = 6650.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (2,7) and color red and mask xxxxxxx|x.....x at (4,4)
  _010: a rectangle with size (2,3) and color grey and mask xxx|x.x at (6,6)
  _01: a rectangle with size (2,7) and color red and mask x.....x|xxxxxxx at (10,4)
  _011: a rectangle with size (1,1) and color grey and mask Full at (9,7)
diff: 
delta:
   (172.5 bits)
data: a background with size (15,15) and color black and layers
  _00: a rectangle with size (2,7) and color red and mask x.....x|xxxxxxx at (10,4)
  _0: a rectangle with size (2,3) and color grey and mask x.x|xxx at (1,6)
  _01: a rectangle with size (1,1) and color grey and mask Full at (13,7)
  _011: a rectangle with size (2,7) and color red and mask xxxxxxx|x.....x at (4,4)
diff: 
delta:
   (37.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (2,7) and color red and mask xxxxxxx|x.....x at (4,4)
  _010: a rectangle with size (2,7) and color red and mask x.....x|xxxxxxx at (10,4)
  _01: a rectangle with size (2,3) and color grey and mask xxx|x.x at (6,6)
  _011: a rectangle with size (1,1) and color grey and mask Full at (9,7)
diff: 
delta:
! 33 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (2,7) and color red and mask x.....x|xxxxxxx at (10,4)
  _010: a rectangle with size (2,7) and color red and mask xxxxxxx|x.....x at (4,4)
  _01: a rectangle with size (2,3) and color grey and mask xxx|x.x at (6,6)
  _011: a rectangle with size (1,1) and color grey and mask Full at (9,7)
diff: 
delta:
! 33 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (2,7) and color red and mask xxxxxxx|x.....x at (4,4)
  _010: a rectangle with size (2,3) and color grey and mask xxx|x.x at (6,6)
  _01: a rectangle with size (2,7) and color red and mask x.....x|xxxxxxx at (10,4)
  _011: a rectangle with size (1,1) and color grey and mask Full at (9,7)
diff: 
delta:
! 24 wrong pixels (generated / expected)

TRAIN f8a8fe49.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (8,2) and color red and mask xx|x.|x.|x.|x.|x.|x.|xx at (3,3)
  _010: a rectangle with size (4,2) and color grey and mask x.|.x|.x|x. at (5,5)
  _01: a rectangle with size (8,2) and color red and mask xx|.x|.x|.x|.x|.x|.x|xx at (3,9)
  _011: a rectangle with size (4,1) and color grey and mask Full at (5,8)
diff: 
delta:
   (184.1 bits)
data: a background with size (15,15) and color black and layers
  _00: a rectangle with size (8,2) and color red and mask xx|.x|.x|.x|.x|.x|.x|xx at (3,9)
  _0: a rectangle with size (4,2) and color grey and mask .x|x.|x.|.x at (5,0)
  _01: a rectangle with size (4,1) and color grey and mask Full at (5,12)
  _011: a rectangle with size (8,2) and color red and mask xx|x.|x.|x.|x.|x.|x.|xx at (3,3)
diff: 
delta:
   (39.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (8,2) and color red and mask xx|x.|x.|x.|x.|x.|x.|xx at (3,3)
  _010: a rectangle with size (8,2) and color red and mask xx|.x|.x|.x|.x|.x|.x|xx at (3,9)
  _01: a rectangle with size (4,2) and color grey and mask x.|.x|.x|x. at (5,5)
  _011: a rectangle with size (4,1) and color grey and mask Full at (5,8)
diff: 
delta:
! 32 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (8,2) and color red and mask xx|.x|.x|.x|.x|.x|.x|xx at (3,9)
  _010: a rectangle with size (8,2) and color red and mask xx|x.|x.|x.|x.|x.|x.|xx at (3,3)
  _01: a rectangle with size (4,2) and color grey and mask x.|.x|.x|x. at (5,5)
  _011: a rectangle with size (4,1) and color grey and mask Full at (5,8)
diff: 
delta:
! 32 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (8,2) and color red and mask xx|x.|x.|x.|x.|x.|x.|xx at (3,3)
  _010: a rectangle with size (4,2) and color grey and mask x.|.x|.x|x. at (5,5)
  _01: a rectangle with size (8,2) and color red and mask xx|.x|.x|.x|.x|.x|.x|xx at (3,9)
  _011: a rectangle with size (4,1) and color grey and mask Full at (5,8)
diff: 
delta:
! 32 wrong pixels (generated / expected)

TRAIN f8a8fe49.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (5,2) and color red and mask xx|x.|x.|x.|xx at (3,3)
  _010: a rectangle with size (5,2) and color red and mask xx|.x|.x|.x|xx at (3,9)
  _01: a rectangle with size (3,1) and color grey and mask Full at (4,8)
  _011: a rectangle with size (3,2) and color grey and mask x.|xx|.x at (4,5)
diff: 
delta:
   (165.8 bits)
data: a background with size (15,15) and color black and layers
  _00: a rectangle with size (3,1) and color grey and mask Full at (4,12)
  _0: a rectangle with size (5,2) and color red and mask xx|.x|.x|.x|xx at (3,9)
  _01: a rectangle with size (3,2) and color grey and mask .x|xx|x. at (4,0)
  _011: a rectangle with size (5,2) and color red and mask xx|x.|x.|x.|xx at (3,3)
diff: 
delta:
   (48.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (5,2) and color red and mask xx|x.|x.|x.|xx at (3,3)
  _010: a rectangle with size (5,2) and color red and mask xx|.x|.x|.x|xx at (3,9)
  _01: a rectangle with size (3,2) and color grey and mask x.|xx|.x at (4,5)
  _011: a rectangle with size (3,1) and color grey and mask Full at (4,8)
diff: 
delta:
! 22 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (5,2) and color red and mask xx|x.|x.|x.|xx at (3,3)
  _010: a rectangle with size (5,2) and color red and mask xx|.x|.x|.x|xx at (3,9)
  _01: a rectangle with size (3,1) and color grey and mask Full at (4,8)
  _011: a rectangle with size (3,2) and color grey and mask x.|xx|.x at (4,5)
diff: 
delta:
! 21 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (5,2) and color red and mask xx|.x|.x|.x|xx at (3,9)
  _010: a rectangle with size (5,2) and color red and mask xx|x.|x.|x.|xx at (3,3)
  _01: a rectangle with size (3,2) and color grey and mask x.|xx|.x at (4,5)
  _011: a rectangle with size (3,1) and color grey and mask Full at (4,8)
diff: 
delta:
! 22 wrong pixels (generated / expected)

TRAIN f8a8fe49.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (2,7) and color red and mask xxxxxxx|x.....x at (4,4)
  _010: a rectangle with size (2,7) and color red and mask x.....x|xxxxxxx at (10,4)
  _01: a rectangle with size (2,5) and color grey and mask .xxxx|xxx.. at (6,5)
  _011: a rectangle with size (1,3) and color grey and mask Full at (9,6)
diff: 
delta:
! 38 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (2,7) and color red and mask x.....x|xxxxxxx at (10,4)
  _010: a rectangle with size (2,7) and color red and mask xxxxxxx|x.....x at (4,4)
  _01: a rectangle with size (2,5) and color grey and mask .xxxx|xxx.. at (6,5)
  _011: a rectangle with size (1,3) and color grey and mask Full at (9,6)
diff: 
delta:
! 38 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (2,7) and color red and mask xxxxxxx|x.....x at (4,4)
  _010: a rectangle with size (2,5) and color grey and mask .xxxx|xxx.. at (6,5)
  _01: a rectangle with size (2,7) and color red and mask x.....x|xxxxxxx at (10,4)
  _011: a rectangle with size (1,3) and color grey and mask Full at (9,6)
diff: 
delta:
! 32 wrong pixels (generated / expected)

TEST f8a8fe49.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 15.8 sec (15.8 sec/task)
bits-train-error = 1253.1 bits (1253.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-10] Checking task f8b3ba0a.json: 4 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 39114.7 = 39123.7
DL output with Mo: L = 9.0 + 1917.9 = 1926.9
DL input+output M: L = 17.9 + 41032.6 = 41050.6

# learning a model for train pairs
2.000	
1.907	OUT OBJECT at ^.layer_0: a point with color ? at ?
1.796	OUT OBJECT at ^.layer_01: a point with color ? at ?
1.701	OUT DEF: ^.layer_01.shape.color=red
1.637	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.593	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.554	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.525	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
1.500	OUT DEF: ^.size=(?,?)
1.387	OUT DEF: ^.size.i=3
1.338	OUT DEF: ^.size.j=1
1.313	OUT DEF: ^.layer_0.pos=(?,?)
1.286	OUT DEF: ^.layer_0.pos.j=(0)
1.230	OUT DEF: ^.layer_0.pos.i=^.layer_01.pos.i - 1
1.205	OUT DEF: ^.layer_01.pos=(?,?)
1.178	OUT DEF: ^.layer_01.pos.j=(0)
1.158	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
1.156	IN  DEF: ^.layer_0.shape.mask=Full
1.153	IN  DEF: ^.layer_01.shape.mask=Full
1.151	IN  DEF: ^.layer_011.shape.mask=Full
1.149	IN  DEF: ^.layer_0111.shape.mask=Full
1.146	IN  DEF: ^.layer_01111.shape.mask=Full
1.145	IN  DEF: ^.color=black
1.143	IN  DEF: ^.size=(?,?)
1.134	IN  DEF: ^.size.i=13
1.132	IN  DEF: ^.layer_0.pos=(?,?)
1.131	IN  DEF: ^.layer_0.shape.size=(?,?)
1.129	IN  DEF: ^.layer_0.shape.size.i=1
1.128	IN  DEF: ^.layer_01.pos=(?,?)
1.126	IN  DEF: ^.layer_01.shape.size=(?,?)
1.124	IN  DEF: ^.layer_01.shape.size.i=1
1.109	IN  OBJECT at ^.layer_011111: a rectangle with size ? and color ? and mask ? at ?
1.093	IN  OBJECT at ^.layer_0111111: a rectangle with size ? and color ? and mask ? at ?
1.081	IN  OBJECT at ^.layer_01111111: a rectangle with size ? and color ? and mask ? at ?
1.068	IN  OBJECT at ^.layer_011111111: a rectangle with size ? and color ? and mask ? at ?
1.059	IN  OBJECT at ^.layer_0111111111: a rectangle with size ? and color ? and mask ? at ?
1.040	IN  OBJECT at ^.layer_01111111111: a rectangle with size ? and color ? and mask ? at ?
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size (3,1) and color ? and layers
  _0: a point with color ? at (^.layer_01.pos.i - 1,(0))
  _01: a point with color red at (?,(0))
WHERE (Mi)
a background with size (13,?) and color ? and layers
  _0: a rectangle with size (1,?) and color ? and mask Full at (?,?)
  _01: a rectangle with size (1,?) and color ? and mask Full at (?,?)
  _011: a rectangle with size ? and color ? and mask Full at ?
  _0111: a rectangle with size ? and color ? and mask Full at ?
  _01111: a rectangle with size ? and color ? and mask Full at ?
  _011111: a rectangle with size ? and color ? and mask ? at ?
  _0111111: a rectangle with size ? and color ? and mask ? at ?
  _01111111: a rectangle with size ? and color ? and mask ? at ?
  _011111111: a rectangle with size ? and color ? and mask ? at ?
  _0111111111: a rectangle with size ? and color ? and mask ? at ?
  _01111111111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 236.0 + 26587.2 = 26823.2
DL output with Mo: L = 63.0 + 620.7 = 683.7
DL input+output M: L = 299.0 + 27207.8 = 27506.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (1,11) and color blue and mask Full at (11,1)
  _01: a rectangle with size (1,8) and color blue and mask Full at (1,4)
  _011: a rectangle with size (1,8) and color blue and mask Full at (7,4)
  _0111: a rectangle with size (1,11) and color blue and mask Full at (5,1)
  _01111: a rectangle with size (1,5) and color blue and mask Full at (3,1)
  _011111: a rectangle with size (1,5) and color yellow and mask Full at (3,7)
  _0111111: a rectangle with size (1,2) and color green and mask Full at (1,1)
  _01111111: a rectangle with size (1,2) and color blue and mask Full at (9,1)
  _011111111: a rectangle with size (1,5) and color blue and mask Full at (9,7)
  _0111111111: a rectangle with size (1,2) and color red and mask Full at (7,1)
  _01111111111: a rectangle with size (1,2) and color red and mask Full at (9,4)
diff: 
delta: (1,6)=0  (1,9)=0  (3,3)=0  (3,9)=0  (5,3)=0  (5,4)=4  (5,5)=4  (5,6)=0  (5,9)=0  (7,6)=0  (7,9)=0  (9,9)=0  (11,3)=0  (11,6)=0  (11,9)=0 
   (607.5 bits)
data: a background with size (3,1) and color green and layers
  _0: a point with color yellow at (0,0)
  _01: a point with color red at (1,0)
diff: 
delta:
   (15.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (1,11) and color blue and mask Full at (11,1)
  _01: a rectangle with size (1,8) and color blue and mask Full at (1,4)
  _011: a rectangle with size (1,8) and color blue and mask Full at (7,4)
  _0111: a rectangle with size (1,11) and color blue and mask Full at (9,1)
  _01111: a rectangle with size (3,2) and color blue and mask Full at (3,1)
  _011111: a rectangle with size (1,5) and color yellow and mask Full at (3,7)
  _0111111: a rectangle with size (1,5) and color blue and mask Full at (5,7)
  _01111111: a rectangle with size (1,2) and color green and mask Full at (1,1)
  _011111111: a rectangle with size (1,2) and color blue and mask Full at (3,4)
  _0111111111: a rectangle with size (1,2) and color yellow and mask Full at (5,4)
  _01111111111: a rectangle with size (1,2) and color red and mask Full at (7,1)
diff: 
delta: (1,6)=0  (1,9)=0  (3,9)=0  (4,1)=0  (4,2)=0  (5,9)=0  (7,6)=0  (7,9)=0  (9,3)=0  (9,4)=2  (9,5)=2  (9,6)=0  (9,9)=0  (11,3)=0  (11,6)=0  (11,9)=0 
! 3 wrong pixels (generated / expected)

TRAIN f8b3ba0a.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (13,16) and color black and layers
  _0: a rectangle with size (1,14) and color cyan and mask Full at (11,1)
  _01: a rectangle with size (1,11) and color cyan and mask Full at (1,4)
  _011: a rectangle with size (1,14) and color cyan and mask Full at (7,1)
  _0111: a rectangle with size (1,11) and color cyan and mask Full at (5,4)
  _01111: a rectangle with size (1,11) and color cyan and mask Full at (9,1)
  _011111: a rectangle with size (1,2) and color pink and mask Full at (1,1)
  _0111111: a rectangle with size (1,2) and color cyan and mask Full at (3,1)
  _01111111: a rectangle with size (1,2) and color cyan and mask Full at (3,4)
  _011111111: a rectangle with size (1,2) and color red and mask Full at (3,7)
  _0111111111: a rectangle with size (1,2) and color pink and mask Full at (3,10)
  _01111111111: a rectangle with size (1,2) and color cyan and mask Full at (3,13)
diff: 
delta: (1,6)=0  (1,9)=0  (1,12)=0  (5,1)=1  (5,2)=1  (5,6)=0  (5,7)=1  (5,8)=1  (5,9)=0  (5,12)=0  (7,3)=0  (7,4)=1  (7,5)=1  (7,6)=0  (7,9)=0  (7,12)=0  (9,3)=0  (9,6)=0  (9,7)=6  (9,8)=6  (9,9)=0  (9,13)=6  (9,14)=6  (11,3)=0  (11,6)=0  (11,9)=0  (11,12)=0 
   (857.2 bits)
data: a background with size (3,1) and color blue and layers
  _0: a point with color pink at (0,0)
  _01: a point with color red at (2,0)
diff: 
delta:
   (15.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,16) and color black and layers
  _0: a rectangle with size (1,14) and color cyan and mask Full at (11,1)
  _01: a rectangle with size (1,11) and color cyan and mask Full at (1,4)
  _011: a rectangle with size (1,14) and color cyan and mask Full at (7,1)
  _0111: a rectangle with size (1,11) and color cyan and mask Full at (5,4)
  _01111: a rectangle with size (1,11) and color cyan and mask Full at (9,1)
  _011111: a rectangle with size (1,2) and color pink and mask Full at (1,1)
  _0111111: a rectangle with size (1,2) and color cyan and mask Full at (3,1)
  _01111111: a rectangle with size (1,2) and color cyan and mask Full at (3,4)
  _011111111: a rectangle with size (1,2) and color red and mask Full at (3,7)
  _0111111111: a rectangle with size (1,2) and color pink and mask Full at (3,10)
  _01111111111: a rectangle with size (1,2) and color cyan and mask Full at (3,13)
diff: 
delta: (1,6)=0  (1,9)=0  (1,12)=0  (5,1)=1  (5,2)=1  (5,6)=0  (5,7)=1  (5,8)=1  (5,9)=0  (5,12)=0  (7,3)=0  (7,4)=1  (7,5)=1  (7,6)=0  (7,9)=0  (7,12)=0  (9,3)=0  (9,6)=0  (9,7)=6  (9,8)=6  (9,9)=0  (9,13)=6  (9,14)=6  (11,3)=0  (11,6)=0  (11,9)=0  (11,12)=0 
! 3 wrong pixels (generated / expected)

TRAIN f8b3ba0a.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (13,10) and color black and layers
  _0: a rectangle with size (1,8) and color green and mask Full at (1,1)
  _01: a rectangle with size (1,5) and color green and mask Full at (3,4)
  _011: a rectangle with size (5,2) and color green and mask Full at (5,1)
  _0111: a rectangle with size (1,5) and color red and mask Full at (9,4)
  _01111: a rectangle with size (1,5) and color green and mask Full at (11,4)
  _011111: a rectangle with size (1,2) and color blue and mask Full at (3,1)
  _0111111: a rectangle with size (1,2) and color cyan and mask Full at (5,4)
  _01111111: a rectangle with size (1,2) and color green and mask Full at (5,7)
  _011111111: a rectangle with size (1,2) and color cyan and mask Full at (7,4)
  _0111111111: a rectangle with size (1,2) and color green and mask Full at (7,7)
  _01111111111: a rectangle with size (1,2) and color red and mask Full at (11,1)
diff: 
delta: (1,3)=0  (1,6)=0  (3,6)=0  (6,1)=0  (6,2)=0  (8,1)=0  (8,2)=0  (9,6)=0  (11,6)=0 
   (470.7 bits)
data: a background with size (3,1) and color cyan and layers
  _0: a point with color blue at (2,0)
  _01: a point with color red at (0,0)
diff: 
delta:
   (15.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,10) and color black and layers
  _0: a rectangle with size (1,8) and color green and mask Full at (1,1)
  _01: a rectangle with size (1,5) and color green and mask Full at (3,4)
  _011: a rectangle with size (5,2) and color green and mask Full at (5,1)
  _0111: a rectangle with size (1,5) and color red and mask Full at (9,4)
  _01111: a rectangle with size (1,5) and color green and mask Full at (11,4)
  _011111: a rectangle with size (1,2) and color blue and mask Full at (3,1)
  _0111111: a rectangle with size (1,2) and color cyan and mask Full at (5,4)
  _01111111: a rectangle with size (1,2) and color green and mask Full at (5,7)
  _011111111: a rectangle with size (1,2) and color cyan and mask Full at (7,4)
  _0111111111: a rectangle with size (1,2) and color green and mask Full at (7,7)
  _01111111111: a rectangle with size (1,2) and color red and mask Full at (11,1)
diff: 
delta: (1,3)=0  (1,6)=0  (3,6)=0  (6,1)=0  (6,2)=0  (8,1)=0  (8,2)=0  (9,6)=0  (11,6)=0 
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (13,10) and color black and layers
  _0: a rectangle with size (1,5) and color green and mask Full at (3,4)
  _01: a rectangle with size (1,8) and color green and mask Full at (1,1)
  _011: a rectangle with size (5,2) and color green and mask Full at (5,1)
  _0111: a rectangle with size (1,5) and color red and mask Full at (9,4)
  _01111: a rectangle with size (1,5) and color green and mask Full at (11,4)
  _011111: a rectangle with size (1,2) and color blue and mask Full at (3,1)
  _0111111: a rectangle with size (1,2) and color cyan and mask Full at (5,4)
  _01111111: a rectangle with size (1,2) and color green and mask Full at (5,7)
  _011111111: a rectangle with size (1,2) and color cyan and mask Full at (7,4)
  _0111111111: a rectangle with size (1,2) and color green and mask Full at (7,7)
  _01111111111: a rectangle with size (1,2) and color red and mask Full at (11,1)
diff: 
delta: (1,3)=0  (1,6)=0  (3,6)=0  (6,1)=0  (6,2)=0  (8,1)=0  (8,2)=0  (9,6)=0  (11,6)=0 
! 3 wrong pixels (generated / expected)

TRAIN f8b3ba0a.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (1,8) and color blue and mask Full at (5,4)
  _01: a rectangle with size (1,11) and color blue and mask Full at (1,1)
  _011: a rectangle with size (1,11) and color blue and mask Full at (7,1)
  _0111: a rectangle with size (1,11) and color blue and mask Full at (11,1)
  _01111: a rectangle with size (1,2) and color red and mask Full at (3,4)
  _011111: a rectangle with size (1,8) and color blue and mask Full at (3,1)
  _0111111: a rectangle with size (1,2) and color red and mask Full at (3,10)
  _01111111: a rectangle with size (1,2) and color red and mask Full at (5,1)
  _011111111: a rectangle with size (1,2) and color blue and mask Full at (9,1)
  _0111111111: a rectangle with size (1,2) and color cyan and mask Full at (9,4)
  _01111111111: a rectangle with size (1,2) and color blue and mask Full at (9,7)
diff: 
delta: (1,3)=0  (1,6)=0  (1,7)=8  (1,8)=8  (1,9)=0  (3,3)=0  (3,6)=0  (5,6)=0  (5,9)=0  (7,3)=0  (7,6)=0  (7,7)=8  (7,8)=8  (7,9)=0  (9,10)=4  (9,11)=4  (11,3)=0  (11,4)=8  (11,5)=8  (11,6)=0  (11,9)=0 
   (723.3 bits)
data: a background with size (3,1) and color yellow and layers
  _0: a point with color cyan at (0,0)
  _01: a point with color red at (1,0)
diff: 
delta:
   (15.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (1,8) and color blue and mask Full at (5,4)
  _01: a rectangle with size (1,11) and color blue and mask Full at (1,1)
  _011: a rectangle with size (1,11) and color blue and mask Full at (7,1)
  _0111: a rectangle with size (1,11) and color blue and mask Full at (11,1)
  _01111: a rectangle with size (1,2) and color red and mask Full at (3,4)
  _011111: a rectangle with size (1,8) and color blue and mask Full at (3,1)
  _0111111: a rectangle with size (1,2) and color red and mask Full at (3,10)
  _01111111: a rectangle with size (1,2) and color red and mask Full at (5,1)
  _011111111: a rectangle with size (1,2) and color blue and mask Full at (9,1)
  _0111111111: a rectangle with size (1,2) and color cyan and mask Full at (9,4)
  _01111111111: a rectangle with size (1,2) and color blue and mask Full at (9,7)
diff: 
delta: (1,3)=0  (1,6)=0  (1,7)=8  (1,8)=8  (1,9)=0  (3,3)=0  (3,6)=0  (5,6)=0  (5,9)=0  (7,3)=0  (7,6)=0  (7,7)=8  (7,8)=8  (7,9)=0  (9,10)=4  (9,11)=4  (11,3)=0  (11,4)=8  (11,5)=8  (11,6)=0  (11,9)=0 
! 3 wrong pixels (generated / expected)

TRAIN f8b3ba0a.json/4: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,13) and color black and layers
  _0: a rectangle with size (1,8) and color red and mask Full at (9,4)
  _01: a rectangle with size (1,11) and color red and mask Full at (1,1)
  _011: a rectangle with size (1,11) and color red and mask Full at (7,1)
  _0111: a rectangle with size (1,11) and color red and mask Full at (13,1)
  _01111: a rectangle with size (1,5) and color red and mask Full at (5,4)
  _011111: a rectangle with size (1,11) and color cyan and mask Full at (5,1)
  _0111111: a rectangle with size (1,2) and color blue and mask Full at (3,1)
  _01111111: a rectangle with size (1,2) and color red and mask Full at (3,4)
  _011111111: a rectangle with size (1,2) and color yellow and mask Full at (3,7)
  _0111111111: a rectangle with size (1,2) and color red and mask Full at (3,10)
  _01111111111: a rectangle with size (1,2) and color yellow and mask Full at (9,1)
diff:   ^.size.i
delta: (1,3)=0  (1,4)=4  (1,5)=4  (1,6)=0  (1,9)=0  (5,3)=0  (5,6)=0  (5,9)=0  (7,3)=0  (7,6)=0  (7,7)=1  (7,8)=1  (7,9)=0  (9,6)=0  (9,9)=0  (11,1)=2  (11,2)=2  (11,4)=1  (11,5)=1  (11,7)=2  (11,8)=2  (11,10)=4  (11,11)=4  (13,3)=0  (13,6)=0  (13,7)=4  (13,8)=4  (13,9)=0 
! 3 wrong pixels (generated / expected)

TEST f8b3ba0a.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.1 sec (26.1 sec/task)
bits-train-error = 620.7 bits (620.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-9] Checking task f8c80d96.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 11270.8 = 11279.8
DL output with Mo: L = 9.0 + 24762.2 = 24771.2
DL input+output M: L = 17.9 + 36033.0 = 36050.9

# learning a model for train pairs
2.000	
1.588	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.326	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.139	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.954	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.858	OUT OBJECT at ^.layer_010: ^.layer_0.shape at ?
0.774	OUT OBJECT at ^.layer_011: ^.layer_01.shape at ?
0.733	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
0.710	OUT DEF: ^.size=^.size
0.697	OUT DEF: ^.layer_010=^.layer_0
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ^.layer_0.shape.color and mask ? at ?
  _010: ^.layer_0
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: ^.layer_01.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 48.0 + 4493.0 = 4541.0
DL output with Mo: L = 60.4 + 7222.6 = 7283.0
DL input+output M: L = 108.4 + 11715.6 = 11824.0

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,6) and color cyan and mask xxxxxx|.....x|.....x|.....x|.....x|.....x at (4,0)
  _01: a rectangle with size (4,4) and color cyan and mask xxxx|...x|...x|...x at (6,0)
diff: 
delta: (8,0)=8  (8,1)=8  (9,1)=8 
   (200.3 bits)
data: a background with size (10,10) and color grey and layers
  _0: a rectangle with size (10,10) and color cyan and mask xxxxxxxxxx|.........x|.........x|.........x|.........x|.........x|.........x|.........x|.........x|.........x at (0,0)
  _010: a rectangle with size (6,6) and color cyan and mask xxxxxx|.....x|.....x|.....x|.....x|.....x at (4,0)
  _01: a rectangle with size (8,8) and color cyan and mask xxxxxxxx|.......x|xxxxxx.x|.....x.x|.....x.x|.....x.x|.....x.x|.....x.x at (2,0)
  _011: a rectangle with size (4,4) and color cyan and mask xxxx|...x|...x|...x at (6,0)
diff: 
delta: (8,0)=8  (8,1)=8  (9,1)=8 
   (312.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,6) and color cyan and mask xxxxxx|.....x|.....x|.....x|.....x|.....x at (4,0)
  _01: a rectangle with size (4,4) and color cyan and mask xxxx|...x|...x|...x at (6,0)
diff: 
delta: (8,0)=8  (8,1)=8  (9,1)=8 
! 84 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,4) and color cyan and mask xxxx|...x|...x|...x at (6,0)
  _01: a rectangle with size (6,6) and color cyan and mask xxxxxx|.....x|xxxx.x|...x.x|...x.x|...x.x at (4,0)
diff: 
delta: (8,0)=8  (8,1)=8  (9,1)=8 
! 79 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,6) and color cyan and mask xxxxxx|.....x|.....x|.....x|.....x|.....x at (4,0)
  _01: a rectangle with size (1,4) and color cyan and mask Full at (6,0)
diff: 
delta: (7,3)=8  (8,0)=8  (8,1)=8  (8,3)=8  (9,1)=8  (9,3)=8 
! 85 wrong pixels (generated / expected)

TRAIN f8c80d96.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,6) and color blue and mask x.....|x.....|x.....|x.....|x.....|xxxxxx at (0,4)
  _01: a rectangle with size (3,3) and color blue and mask x..|x..|xxx at (0,7)
diff: 
delta:
   (130.9 bits)
data: a background with size (10,10) and color grey and layers
  _0: a rectangle with size (1,9) and color blue and mask Full at (8,1)
  _010: a rectangle with size (6,6) and color blue and mask x.....|x.....|x.....|x.....|x.....|xxxxxx at (0,4)
  _01: a rectangle with size (9,1) and color blue and mask Full at (0,1)
  _011: a rectangle with size (3,3) and color blue and mask x..|x..|xxx at (0,7)
diff: 
delta:
   (73.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,6) and color blue and mask x.....|x.....|x.....|x.....|x.....|xxxxxx at (0,4)
  _01: a rectangle with size (3,3) and color blue and mask x..|x..|xxx at (0,7)
diff: 
delta:
! 86 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask x..|x..|xxx at (0,7)
  _01: a rectangle with size (6,6) and color blue and mask x..x..|x..x..|x..xxx|x.....|x.....|xxxxxx at (0,4)
diff: 
delta:
! 89 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,6) and color blue and mask x.....|x.....|x.....|x.....|x.....|xxxxxx at (0,4)
  _01: a rectangle with size (1,3) and color blue and mask Full at (2,7)
diff: 
delta: (0,7)=1  (1,7)=1 
! 87 wrong pixels (generated / expected)

TRAIN f8c80d96.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,7) and color red and mask x.....x|x.....x|x.....x|xxxxxxx at (0,1)
  _01: a rectangle with size (2,3) and color red and mask x.x|xxx at (0,3)
diff: 
delta:
   (118.1 bits)
data: a background with size (10,10) and color grey and layers
  _0: a rectangle with size (6,10) and color red and mask .........x|.........x|.........x|.........x|.........x|xxxxxxxxxx at (0,0)
  _010: a rectangle with size (4,7) and color red and mask x.....x|x.....x|x.....x|xxxxxxx at (0,1)
  _01: a rectangle with size (1,10) and color red and mask Full at (7,0)
  _011: a rectangle with size (2,3) and color red and mask x.x|xxx at (0,3)
diff: 
delta: (9,0)=2  (9,1)=2  (9,2)=2  (9,3)=2  (9,4)=2  (9,5)=2  (9,6)=2  (9,7)=2  (9,8)=2  (9,9)=2 
   (336.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,7) and color red and mask x.....x|x.....x|x.....x|xxxxxxx at (0,1)
  _01: a rectangle with size (2,3) and color red and mask x.x|xxx at (0,3)
diff: 
delta:
! 87 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,3) and color red and mask x.x|xxx at (0,3)
  _01: a rectangle with size (4,7) and color red and mask x.x.x.x|x.xxx.x|x.....x|xxxxxxx at (0,1)
diff: 
delta:
! 87 wrong pixels (generated / expected)

TRAIN f8c80d96.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,6) and color yellow and mask xxxxxx|.....x|.....x|.....x|.....x|.....x|.....x|.....x|.....x|xxxxxx at (0,0)
  _01: a rectangle with size (4,3) and color yellow and mask xxx|..x|..x|xxx at (3,0)
diff: 
delta:
! 77 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (4,3) and color yellow and mask xxx|..x|..x|xxx at (3,0)
  _01: a rectangle with size (10,6) and color yellow and mask xxxxxx|.....x|.....x|xxx..x|..x..x|..x..x|xxx..x|.....x|.....x|xxxxxx at (0,0)
diff: 
delta:
! 72 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (10,6) and color yellow and mask xxxxxx|.....x|.....x|.....x|.....x|.....x|.....x|.....x|.....x|xxxxxx at (0,0)
  _01: a rectangle with size (4,1) and color yellow and mask Full at (3,2)
diff: 
delta: (3,0)=4  (3,1)=4  (6,0)=4  (6,1)=4 
! 79 wrong pixels (generated / expected)

TEST f8c80d96.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 27.0 sec (27.0 sec/task)
bits-train-error = 7222.6 bits (7222.6 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-8] Checking task f8ff0b80.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 13351.9 = 13360.8
DL output with Mo: L = 9.0 + 1438.5 = 1447.4
DL input+output M: L = 17.9 + 14790.3 = 14808.3

# learning a model for train pairs
2.000	
1.660	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.461	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.347	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.182	OUT DEF: ^.color=^.layer_01.shape.color
1.158	OUT DEF: ^.size=(?,?)
1.045	OUT DEF: ^.size.i=3
0.997	OUT DEF: ^.size.j=1
0.993	IN  DEF: ^.color=black
0.990	IN  DEF: ^.size=(?,?)
0.970	IN  DEF: ^.size.i=12
0.949	IN  DEF: ^.size.j=12
0.946	IN  DEF: ^.layer_011.pos=(?,?)
0.944	IN  DEF: ^.layer_0.pos=(?,?)
0.941	IN  DEF: ^.layer_0.shape.size=(?,?)
0.927	IN  DEF: ^.layer_0.shape.size.j=4
0.924	IN  DEF: ^.layer_01.pos=(?,?)
0.913	IN  DEF: ^.layer_0.pos.i=1
0.911	IN  DEF: ^.layer_01.shape.size=(?,?)
0.908	IN  DEF: ^.layer_011.shape.size=(?,?)
0.896	IN  DEF: ^.layer_011.shape.size.i=3

# Learned model:
CONSTRUCT (Mo)
a background with size (3,1) and color ^.layer_01.shape.color and layers
WHERE (Mi)
a background with size (12,12) and color black and layers
  _0: a rectangle with size (?,4) and color ? and mask ? at (1,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _011: a rectangle with size (3,?) and color ? and mask ? at (?,?)

DL input  with Mi: L = 116.5 + 3172.8 = 3289.3
DL output with Mo: L = 15.2 + 925.4 = 940.6
DL input+output M: L = 131.7 + 4098.3 = 4229.9

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (4,4) and color green and mask .xx.|.xx.|.xxx|x... at (1,1)
  _01: a rectangle with size (3,3) and color cyan and mask .x.|xx.|..x at (2,8)
  _011: a rectangle with size (3,4) and color red and mask .xx.|xxxx|.x.. at (6,3)
diff: 
delta:
   (108.3 bits)
data: a background with size (3,1) and color cyan and layers
diff: 
delta: (0,0)=3  (1,0)=2 
   (30.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (4,4) and color green and mask .xx.|.xx.|.xxx|x... at (1,1)
  _01: a rectangle with size (3,4) and color red and mask .xx.|xxxx|.x.. at (6,3)
  _011: a rectangle with size (3,3) and color cyan and mask .x.|xx.|..x at (2,8)
diff: 
delta:
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (4,4) and color green and mask .xx.|.xx.|.xxx|x... at (1,1)
  _01: a rectangle with size (3,3) and color cyan and mask .x.|xx.|..x at (2,8)
  _011: a rectangle with size (3,4) and color red and mask .xx.|xxxx|.x.. at (6,3)
diff: 
delta:
! 2 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (3,4) and color red and mask .xx.|xxxx|.x.. at (6,3)
  _01: a rectangle with size (4,4) and color green and mask .xx.|.xx.|.xxx|x... at (1,1)
  _011: a rectangle with size (3,3) and color cyan and mask .x.|xx.|..x at (2,8)
diff:   ^.layer_0.pos.i
delta:
! 2 wrong pixels (generated / expected)

TRAIN f8ff0b80.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask xx.x|xxx.|..xx|.x.. at (1,7)
  _01: a rectangle with size (3,3) and color orange and mask ..x|xxx|.xx at (8,8)
  _011: a rectangle with size (3,2) and color red and mask .x|xx|.x at (7,2)
diff: 
delta:
   (100.3 bits)
data: a background with size (3,1) and color orange and layers
diff: 
delta: (0,0)=1  (2,0)=2 
   (30.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask xx.x|xxx.|..xx|.x.. at (1,7)
  _01: a rectangle with size (3,3) and color orange and mask ..x|xxx|.xx at (8,8)
  _011: a rectangle with size (3,2) and color red and mask .x|xx|.x at (7,2)
diff: 
delta:
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (4,4) and color blue and mask xx.x|xxx.|..xx|.x.. at (1,7)
  _01: a rectangle with size (3,2) and color red and mask .x|xx|.x at (7,2)
  _011: a rectangle with size (3,3) and color orange and mask ..x|xxx|.xx at (8,8)
diff: 
delta:
! 2 wrong pixels (generated / expected)

TRAIN f8ff0b80.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (3,4) and color red and mask ..x.|.xxx|xxx. at (1,1)
  _01: a rectangle with size (4,5) and color yellow and mask ..xxx|xxxxx|xxxxx|.x... at (7,3)
  _011: a rectangle with size (3,2) and color blue and mask x.|xx|xx at (2,8)
diff: 
delta:
   (108.7 bits)
data: a background with size (3,1) and color yellow and layers
diff: 
delta: (1,0)=2  (2,0)=1 
   (30.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (3,4) and color red and mask ..x.|.xxx|xxx. at (1,1)
  _01: a rectangle with size (4,5) and color yellow and mask ..xxx|xxxxx|xxxxx|.x... at (7,3)
  _011: a rectangle with size (3,2) and color blue and mask x.|xx|xx at (2,8)
diff: 
delta:
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (4,5) and color yellow and mask ..xxx|xxxxx|xxxxx|.x... at (7,3)
  _01: a rectangle with size (3,4) and color red and mask ..x.|.xxx|xxx. at (1,1)
  _011: a rectangle with size (3,2) and color blue and mask x.|xx|xx at (2,8)
diff:   ^.layer_0.shape.size.j  ^.layer_0.pos.i
delta:
! 2 wrong pixels (generated / expected)

TRAIN f8ff0b80.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (4,4) and color pink and mask ..x.|.xx.|x.xx|..x. at (8,5)
  _01: a rectangle with size (2,3) and color blue and mask .xx|xxx at (5,3)
  _011: a rectangle with size (2,2) and color green and mask .x|xx at (1,1)
diff:   ^.layer_011.shape.size.i  ^.layer_0.pos.i
delta:
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (4,4) and color pink and mask ..x.|.xx.|x.xx|..x. at (8,5)
  _01: a rectangle with size (2,2) and color green and mask .x|xx at (1,1)
  _011: a rectangle with size (2,3) and color blue and mask .xx|xxx at (5,3)
diff:   ^.layer_011.shape.size.i  ^.layer_0.pos.i
delta:
! 2 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (12,12) and color black and layers
  _0: a rectangle with size (2,3) and color blue and mask .xx|xxx at (5,3)
  _01: a rectangle with size (4,4) and color pink and mask ..x.|.xx.|x.xx|..x. at (8,5)
  _011: a rectangle with size (2,2) and color green and mask .x|xx at (1,1)
diff:   ^.layer_011.shape.size.i  ^.layer_0.shape.size.j  ^.layer_0.pos.i
delta:
! 2 wrong pixels (generated / expected)

TEST f8ff0b80.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 2.2 sec (2.2 sec/task)
bits-train-error = 925.4 bits (925.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-7] Checking task f9012d9b.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 8729.5 = 8738.5
DL output with Mo: L = 9.0 + 823.0 = 832.0
DL input+output M: L = 17.9 + 9552.6 = 9570.5

# learning a model for train pairs
2.000	
1.473	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.199	OUT DEF: ^.color=^.layer_0.shape.color
1.157	OUT DEF: ^.size=(?,?)
1.153	IN  DEF: ^.size=(?,?)
1.149	IN  DEF: ^.layer_0.pos=(?,?)
1.136	IN  DEF: ^.layer_0.pos.i=(0)
1.124	IN  DEF: ^.layer_0.pos.j=(0)
1.120	IN  DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (?,?) and color ^.layer_0.shape.color and layers
WHERE (Mi)
a background with size (?,?) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at ((0),(0))

DL input  with Mi: L = 43.8 + 3885.1 = 3928.9
DL output with Mo: L = 13.2 + 544.4 = 557.6
DL input+output M: L = 57.0 + 4429.5 = 4486.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (5,5) and color red and layers
  _0: a rectangle with size (5,5) and color blue and mask .x.x.|xxxxx|.x.x.|..xxx|...x. at (0,0)
diff: 
delta: (3,0)=0  (3,1)=0  (4,0)=0  (4,1)=0 
   (140.8 bits)
data: a background with size (2,2) and color blue and layers
diff: 
delta: (1,0)=2 
   (24.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color red and layers
  _0: a rectangle with size (5,5) and color blue and mask .x.x.|xxxxx|.x.x.|..xxx|...x. at (0,0)
diff: 
delta: (3,0)=0  (3,1)=0  (4,0)=0  (4,1)=0 
! size mismatch, 10x10 instead of 2x2
>> Trial 2
data: a background with size (5,5) and color blue and layers
  _0: a rectangle with size (1,1) and color red and mask Full at (0,0)
diff: 
delta: (0,2)=2  (0,4)=2  (2,0)=2  (2,2)=2  (2,4)=2  (3,0)=0  (3,1)=0  (4,0)=0  (4,1)=0  (4,2)=2  (4,4)=2 
! size mismatch, 10x10 instead of 2x2

TRAIN f9012d9b.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (4,4) and color pink and layers
  _0: a rectangle with size (4,4) and color cyan and mask x...|.x.x|x.x.|.x.x at (0,0)
diff: 
delta: (0,2)=0 
   (75.2 bits)
data: a background with size (1,1) and color cyan and layers
diff: 
delta:
   (4.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (4,4) and color cyan and layers
  _0: a rectangle with size (4,4) and color pink and mask Odd Checkboard at (0,0)
diff: 
delta: (0,2)=0 
! size mismatch, 10x10 instead of 1x1
>> Trial 2
data: a background with size (4,4) and color pink and layers
  _0: a rectangle with size (4,4) and color cyan and mask x...|.x.x|x.x.|.x.x at (0,0)
diff: 
delta: (0,2)=0 
! size mismatch, 10x10 instead of 1x1

TRAIN f9012d9b.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (7,7) and color red and layers
  _0: a rectangle with size (7,7) and color grey and mask ..x..x.|..x..x.|xxxxxxx|..x..x.|..x..x.|xxxxx..|..x.... at (0,0)
diff: 
delta: (5,5)=0  (5,6)=0  (6,5)=0  (6,6)=0 
   (172.5 bits)
data: a background with size (2,2) and color grey and layers
diff: 
delta: (1,1)=2 
   (24.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color red and layers
  _0: a rectangle with size (7,7) and color grey and mask ..x..x.|..x..x.|xxxxxxx|..x..x.|..x..x.|xxxxx..|..x.... at (0,0)
diff: 
delta: (5,5)=0  (5,6)=0  (6,5)=0  (6,6)=0 
! size mismatch, 10x10 instead of 2x2

TRAIN f9012d9b.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color blue and layers
  _0: a rectangle with size (7,7) and color cyan and mask x.xx...|.xx....|xx.x...|x.xx.xx|.xx.xx.|xx.xx.x|x.xx.xx at (0,0)
diff: 
delta: (0,4)=0  (0,5)=0  (0,6)=0  (1,4)=0  (1,5)=0  (1,6)=0  (2,4)=0  (2,5)=0  (2,6)=0 
! size mismatch, 10x10 instead of 3x3
>> Trial 2
data: a background with size (7,7) and color cyan and layers
  _0: a rectangle with size (4,4) and color blue and mask ...x|..x.|.x..|x... at (1,0)
diff:   ^.layer_0.pos.i
delta: (0,1)=1  (0,4)=0  (0,5)=0  (0,6)=0  (1,0)=1  (1,4)=0  (1,5)=0  (1,6)=0  (2,4)=0  (2,5)=0  (2,6)=0  (3,4)=1  (4,3)=1  (4,6)=1  (5,2)=1  (5,5)=1  (6,1)=1  (6,4)=1 
! size mismatch, 10x10 instead of 3x3

TEST f9012d9b.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.2 sec (0.2 sec/task)
bits-train-error = 544.4 bits (544.4 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-6] Checking task fafffa47.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 8573.7 = 8582.7
DL output with Mo: L = 9.0 + 2777.3 = 2786.3
DL input+output M: L = 17.9 + 11351.0 = 11368.9

# learning a model for train pairs
2.000	
1.716	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.530	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.400	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.317	OUT DEF: ^.layer_0.shape.color=red
1.290	IN  DEF: ^.layer_0.shape.color=brown
1.263	IN  DEF: ^.layer_01.shape.color=blue
1.236	OUT DEF: ^.color=black
1.214	OUT DEF: ^.size=(?,?)
1.116	OUT DEF: ^.size.j=^.size.j
1.018	OUT DEF: ^.size.i=3
0.996	OUT DEF: ^.layer_0.pos=(?,?)
0.944	OUT DEF: ^.layer_0.pos.i=0
0.922	OUT DEF: ^.layer_0.shape.size=(?,?)
0.872	OUT DEF: ^.layer_0.shape.size.j=^.layer_01.pos.j + 1
0.864	IN  DEF: ^.color=black
0.856	IN  DEF: ^.size=(?,?)
0.813	IN  DEF: ^.size.i=6
0.781	IN  DEF: ^.size.j=3
0.774	IN  DEF: ^.layer_0.pos=(?,?)
0.752	IN  DEF: ^.layer_0.pos.i=(0)
0.744	IN  DEF: ^.layer_0.shape.size=(?,?)
0.713	IN  DEF: ^.layer_0.shape.size.i=3
0.706	IN  DEF: ^.layer_01.pos=(?,?)
0.698	IN  DEF: ^.layer_01.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (3,^.size.j) and color black and layers
  _0: a rectangle with size (?,^.layer_01.pos.j + 1) and color red and mask ? at (0,?)
WHERE (Mi)
a background with size (6,3) and color black and layers
  _0: a rectangle with size (3,?) and color brown and mask ? at ((0),?)
  _01: a rectangle with size (?,?) and color blue and mask ? at (?,?)

DL input  with Mi: L = 81.0 + 2510.9 = 2591.9
DL output with Mo: L = 55.1 + 1049.3 = 1104.4
DL input+output M: L = 136.1 + 3560.2 = 3696.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (6,3) and color black and layers
  _0: a rectangle with size (3,3) and color brown and mask .xx|.xx|xxx at (0,0)
  _01: a rectangle with size (3,3) and color blue and mask .x.|..x|xxx at (3,0)
diff: 
delta:
   (50.3 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,1) and color red and mask Full at (0,0)
diff: 
delta:
   (9.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,3) and color black and layers
  _0: a rectangle with size (3,3) and color brown and mask .xx|.xx|xxx at (0,0)
  _01: a rectangle with size (3,3) and color blue and mask .x.|..x|xxx at (3,0)
diff: 
delta:
correct output grid

TRAIN fafffa47.json/1: 1 1st (SUCCESS)

## instance 2

> Input and output best reading:
data: a background with size (6,3) and color black and layers
  _0: a rectangle with size (3,3) and color brown and mask x.x|.xx|..x at (0,0)
  _01: a rectangle with size (3,1) and color blue and mask Full at (3,0)
diff: 
delta: (3,2)=1 
   (55.8 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color red and mask Full at (0,1)
diff: 
delta: (2,1)=2 
   (25.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,3) and color black and layers
  _0: a rectangle with size (3,3) and color brown and mask x.x|.xx|..x at (0,0)
  _01: a rectangle with size (3,1) and color blue and mask Full at (3,0)
diff: 
delta: (3,2)=1 
! 4 wrong pixels (generated / expected)

TRAIN fafffa47.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (6,3) and color black and layers
  _0: a rectangle with size (3,3) and color brown and mask .x.|x.x|x.. at (0,0)
  _01: a rectangle with size (1,1) and color blue and mask Full at (4,2)
diff: 
delta: (5,0)=1 
   (52.7 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color red and mask x.x|.x.|.xx at (0,0)
diff: 
delta:
   (20.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,3) and color black and layers
  _0: a rectangle with size (3,3) and color brown and mask .x.|x.x|x.. at (0,0)
  _01: a rectangle with size (1,1) and color blue and mask Full at (4,2)
diff: 
delta: (5,0)=1 
! 5 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (6,3) and color black and layers
  _0: a rectangle with size (3,3) and color brown and mask .x.|x.x|x.. at (0,0)
  _01: a rectangle with size (1,1) and color blue and mask Full at (5,0)
diff: 
delta: (4,2)=1 
! 5 wrong pixels (generated / expected)

TRAIN fafffa47.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (6,3) and color black and layers
  _0: a rectangle with size (3,3) and color brown and mask ..x|xxx|.x. at (0,0)
  _01: a rectangle with size (3,3) and color blue and mask x..|.xx|..x at (3,0)
diff: 
delta:
   (50.3 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color red and mask Full at (0,1)
diff: 
delta: (2,0)=2 
   (25.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,3) and color black and layers
  _0: a rectangle with size (3,3) and color brown and mask ..x|xxx|.x. at (0,0)
  _01: a rectangle with size (3,3) and color blue and mask x..|.xx|..x at (3,0)
diff: 
delta:
! 4 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (6,3) and color black and layers
  _0: a rectangle with size (3,3) and color brown and mask ..x|xxx|.x. at (0,0)
  _01: a rectangle with size (1,2) and color blue and mask Full at (4,1)
diff: 
delta: (3,0)=1  (5,2)=1 
! 4 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (6,3) and color black and layers
  _0: a rectangle with size (3,3) and color brown and mask ..x|xxx|.x. at (0,0)
  _01: a rectangle with size (2,1) and color blue and mask Full at (4,2)
diff: 
delta: (3,0)=1  (4,1)=1 
! 6 wrong pixels (generated / expected)

TRAIN fafffa47.json/4: 0 - (FAILURE)

## instance 5

> Input and output best reading:
data: a background with size (6,3) and color black and layers
  _0: a rectangle with size (3,2) and color brown and mask x.|xx|xx at (0,1)
  _01: a rectangle with size (2,3) and color blue and mask xxx|x.x at (4,0)
diff: 
delta:
   (42.0 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color red and mask Full at (0,0)
diff: 
delta: (0,2)=2 
   (25.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,3) and color black and layers
  _0: a rectangle with size (3,2) and color brown and mask x.|xx|xx at (0,1)
  _01: a rectangle with size (2,3) and color blue and mask xxx|x.x at (4,0)
diff: 
delta:
! 2 wrong pixels (generated / expected)

TRAIN fafffa47.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,3) and color black and layers
  _0: a rectangle with size (3,1) and color brown and mask Full at (0,2)
  _01: a rectangle with size (3,3) and color blue and mask .xx|.x.|x.. at (3,0)
diff: 
delta: (0,0)=9# (2,0)=9#
! 2 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (6,3) and color black and layers
  _0: a rectangle with size (3,1) and color brown and mask Full at (0,2)
  _01: a rectangle with size (1,2) and color blue and mask Full at (3,1)
diff: 
delta: (0,0)=9# (2,0)=9# (4,1)=1  (5,0)=1 
! 4 wrong pixels (generated / expected)

TEST fafffa47.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 4.3 sec (4.3 sec/task)
bits-train-error = 1049.3 bits (1049.3 bits/task)
acc-train-micro = 0.20 tasks (20.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.20
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-5] Checking task fcb5c309.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 33153.3 = 33162.3
DL output with Mo: L = 9.0 + 11876.5 = 11885.4
DL input+output M: L = 17.9 + 45029.8 = 45047.7

# learning a model for train pairs
2.000	
1.206	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.819	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
0.597	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
0.536	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
0.493	OUT DEF: ^.size=^.layer_0.shape.size
0.482	OUT DEF: ^.layer_0.shape.color=^.color
0.478	IN  DEF: ^.layer_0.shape.mask=Border
0.473	IN  DEF: ^.layer_01.shape.mask=Border
0.470	IN  OBJECT at ^.layer_0110: a point with color ? at ?
0.450	OUT DEF: ^.color=^.layer_0110.shape.color
0.447	IN  OBJECT at ^.layer_0111: a point with color ? at ?
0.444	IN  OBJECT at ^.layer_01111: a point with color ? at ?
0.441	IN  OBJECT at ^.layer_01101: a point with color ? at ?
0.437	IN  OBJECT at ^.layer_011111: a point with color ? at ?
0.434	IN  OBJECT at ^.layer_0111111: a point with color ? at ?
0.430	IN  OBJECT at ^.layer_01111111: a point with color ? at ?
0.427	OUT DEF: ^.layer_0.pos=(?,?)
0.417	OUT DEF: ^.layer_0.pos.j=1
0.407	OUT DEF: ^.layer_0.pos.i=1
0.404	OUT DEF: ^.layer_0.shape.size=(?,?)
0.387	OUT DEF: ^.layer_0.shape.size.j=5
0.371	OUT DEF: ^.layer_0.shape.size.i=^.layer_0.shape.size.i - 2
0.369	IN  DEF: ^.color=black
0.368	IN  DEF: ^.size=(?,?)
0.367	IN  DEF: ^.layer_0.pos=(?,?)
0.366	IN  DEF: ^.layer_0.shape.size=(?,?)
0.359	IN  DEF: ^.layer_0.shape.size.j=7
0.358	IN  DEF: ^.layer_01.pos=(?,?)
0.357	IN  DEF: ^.layer_01.shape.size=(?,?)
0.356	IN  DEF: ^.layer_0110.pos=(?,?)
0.351	IN  DEF: ^.layer_0110.pos.i=(0)
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.layer_0.shape.size and color ^.layer_0110.shape.color and layers
  _0: a rectangle with size (^.layer_0.shape.size.i - 2,5) and color ^.color and mask ? at (1,1)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,7) and color ? and mask Border at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask Border at (?,?)
  _0110: a point with color ? at ((0),?)
  _01101: a point with color ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?
  _0111: a point with color ? at ?
  _01111: a point with color ? at ?
  _011111: a point with color ? at ?
  _0111111: a point with color ? at ?
  _01111111: a point with color ? at ?

DL input  with Mi: L = 182.5 + 9079.5 = 9261.9
DL output with Mo: L = 63.5 + 791.8 = 855.2
DL input+output M: L = 245.9 + 9871.2 = 10117.2

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (7,7) and color red and mask Border at (2,0)
  _01: a rectangle with size (4,3) and color red and mask Border at (3,10)
  _0110: a point with color yellow at (0,4)
  _01101: a point with color yellow at (0,12)
  _011: a rectangle with size (2,2) and color yellow and mask Odd Checkboard at (9,9)
  _0111: a point with color yellow at (4,1)
  _01111: a point with color yellow at (6,4)
  _011111: a point with color yellow at (9,4)
  _0111111: a point with color yellow at (12,4)
  _01111111: a point with color yellow at (12,11)
diff: 
delta:
   (206.9 bits)
data: a background with size (7,7) and color yellow and layers
  _0: a rectangle with size (5,5) and color black and mask xxxxx|.xxxx|xxxxx|xxx.x|xxxxx at (1,1)
diff: 
delta:
   (28.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,13) and color black and layers
  _0: a rectangle with size (7,7) and color red and mask Border at (2,0)
  _01: a rectangle with size (4,3) and color red and mask Border at (3,10)
  _0110: a point with color yellow at (0,4)
  _01101: a point with color yellow at (0,12)
  _011: a rectangle with size (2,2) and color yellow and mask Odd Checkboard at (9,9)
  _0111: a point with color yellow at (4,1)
  _01111: a point with color yellow at (6,4)
  _011111: a point with color yellow at (9,4)
  _0111111: a point with color yellow at (12,4)
  _01111111: a point with color yellow at (12,11)
diff: 
delta:
! 2 wrong pixels (generated / expected)

TRAIN fcb5c309.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (13,16) and color black and layers
  _0: a rectangle with size (6,7) and color blue and mask Border at (2,8)
  _01: a rectangle with size (5,6) and color blue and mask Border at (7,1)
  _0110: a point with color green at (0,13)
  _01101: a point with color green at (1,4)
  _011: a rectangle with size (2,2) and color green and mask .x|xx at (11,10)
  _0111: a point with color green at (2,3)
  _01111: a point with color green at (3,11)
  _011111: a point with color green at (4,1)
  _0111111: a point with color green at (4,5)
  _01111111: a point with color green at (5,6)
diff: 
delta: (5,9)=3  (5,11)=3  (9,5)=3  (11,0)=3  (12,0)=3  (12,7)=3 
   (338.5 bits)
data: a background with size (6,7) and color green and layers
  _0: a rectangle with size (4,5) and color black and mask xx.xx|xxxxx|.x.xx|xxxxx at (1,1)
diff: 
delta:
   (23.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (13,16) and color black and layers
  _0: a rectangle with size (6,7) and color blue and mask Border at (2,8)
  _01: a rectangle with size (5,6) and color blue and mask Border at (7,1)
  _0110: a point with color green at (0,13)
  _01101: a point with color green at (1,4)
  _011: a rectangle with size (2,2) and color green and mask .x|xx at (11,10)
  _0111: a point with color green at (2,3)
  _01111: a point with color green at (3,11)
  _011111: a point with color green at (4,1)
  _0111111: a point with color green at (4,5)
  _01111111: a point with color green at (5,6)
diff: 
delta: (5,9)=3  (5,11)=3  (9,5)=3  (11,0)=3  (12,0)=3  (12,7)=3 
! 3 wrong pixels (generated / expected)

TRAIN fcb5c309.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (15,16) and color black and layers
  _0: a rectangle with size (7,7) and color green and mask Border at (1,1)
  _01: a rectangle with size (5,4) and color green and mask Border at (3,10)
  _0110: a point with color red at (0,8)
  _01101: a point with color red at (1,10)
  _011: a rectangle with size (4,3) and color green and mask Border at (10,3)
  _0111: a point with color red at (2,3)
  _01111: a point with color red at (2,5)
  _011111: a point with color red at (4,8)
  _0111111: a point with color red at (4,12)
  _01111111: a point with color red at (5,3)
diff: 
delta: (6,6)=2  (9,12)=2  (10,7)=2  (10,15)=2  (12,11)=2  (13,2)=2  (14,8)=2 
   (362.6 bits)
data: a background with size (7,7) and color red and layers
  _0: a rectangle with size (5,5) and color black and mask x.x.x|xxxxx|xxxxx|x.xxx|xxxx. at (1,1)
diff: 
delta:
   (28.1 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (15,16) and color black and layers
  _0: a rectangle with size (7,7) and color green and mask Border at (1,1)
  _01: a rectangle with size (5,4) and color green and mask Border at (3,10)
  _0110: a point with color red at (0,8)
  _01101: a point with color red at (1,10)
  _011: a rectangle with size (4,3) and color green and mask Border at (10,3)
  _0111: a point with color red at (2,3)
  _01111: a point with color red at (2,5)
  _011111: a point with color red at (4,8)
  _0111111: a point with color red at (4,12)
  _01111111: a point with color red at (5,3)
diff: 
delta: (6,6)=2  (9,12)=2  (10,7)=2  (10,15)=2  (12,11)=2  (13,2)=2  (14,8)=2 
! 4 wrong pixels (generated / expected)

TRAIN fcb5c309.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (17,17) and color black and layers
  _0: a rectangle with size (8,8) and color blue and mask Border at (1,4)
  _01: a rectangle with size (3,3) and color blue and mask Border at (2,0)
  _0110: a point with color cyan at (0,14)
  _01101: a point with color cyan at (2,6)
  _011: a rectangle with size (5,6) and color blue and mask Border at (11,10)
  _0111: a point with color cyan at (2,8)
  _01111: a point with color cyan at (2,12)
  _011111: a point with color cyan at (3,12)
  _0111111: a point with color cyan at (3,14)
  _01111111: a point with color cyan at (4,14)
diff:   ^.layer_0.shape.size.j
delta: (6,6)=8  (6,16)=8  (7,9)=8  (8,13)=8  (9,1)=8  (10,5)=8  (11,1)=8  (13,5)=8  (13,11)=8  (13,13)=8  (14,3)=8  (14,4)=8  (14,7)=8  (16,8)=8  (16,9)=8  (16,16)=8 
! 10 wrong pixels (generated / expected)

TEST fcb5c309.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 26.8 sec (26.8 sec/task)
bits-train-error = 791.8 bits (791.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-4] Checking task fcc82909.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 6113.4 = 6122.4
DL output with Mo: L = 9.0 + 12982.7 = 12991.7
DL input+output M: L = 17.9 + 19096.1 = 19114.1

# learning a model for train pairs
2.000	
1.738	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.626	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.549	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.470	OUT OBJECT at ^.layer_011: ^.layer_0.shape at ?
1.423	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.359	OUT OBJECT at ^.layer_0111: ^.layer_01.shape at ?
1.309	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.244	OUT OBJECT at ^.layer_01111: ^.layer_011.shape at ?
1.200	OUT DEF: ^.size=^.size
1.175	OUT DEF: ^.layer_011=^.layer_0
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size ^.size and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: ^.layer_0
  _0111: ^.layer_01.shape at ?
  _01111: ^.layer_011.shape at ?
WHERE (Mi)
a background with size ? and color ? and layers
  _0: a rectangle with size ? and color ? and mask ? at ?
  _01: a rectangle with size ? and color ? and mask ? at ?
  _011: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 66.8 + 4985.6 = 5052.3
DL output with Mo: L = 72.1 + 4471.1 = 4543.2
DL input+output M: L = 138.8 + 9456.7 = 9595.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,2) and color brown and mask Full at (2,1)
  _01: a rectangle with size (1,2) and color pink and mask Full at (3,1)
  _011: a rectangle with size (1,2) and color orange and mask Full at (6,5)
diff: 
delta: (5,5)=8  (5,6)=4 
   (138.3 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,2) and color green and mask Full at (7,5)
  _01: a rectangle with size (2,2) and color green and mask Full at (4,1)
  _011: a rectangle with size (1,2) and color brown and mask Full at (2,1)
  _0111: a rectangle with size (1,2) and color pink and mask Full at (3,1)
  _01111: a rectangle with size (1,2) and color orange and mask Full at (6,5)
diff: 
delta: (5,5)=8  (5,6)=4 
   (119.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,2) and color brown and mask Full at (2,1)
  _01: a rectangle with size (1,2) and color pink and mask Full at (3,1)
  _011: a rectangle with size (1,2) and color orange and mask Full at (6,5)
diff: 
delta: (5,5)=8  (5,6)=4 
! 20 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,2) and color pink and mask Full at (3,1)
  _01: a rectangle with size (1,2) and color brown and mask Full at (2,1)
  _011: a rectangle with size (1,2) and color orange and mask Full at (6,5)
diff: 
delta: (5,5)=8  (5,6)=4 
! 20 wrong pixels (generated / expected)

TRAIN fcc82909.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color yellow and mask Even Checkboard at (1,2)
  _01: a rectangle with size (2,2) and color blue and mask Odd Checkboard at (4,6)
  _011: a rectangle with size (2,2) and color red and mask Full at (4,6)
diff: 
delta: (1,3)=8  (2,2)=9#
   (152.9 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (3,2) and color green and mask Full at (3,2)
  _01: a rectangle with size (2,2) and color green and mask Full at (6,6)
  _011: a rectangle with size (2,2) and color yellow and mask Even Checkboard at (1,2)
  _0111: a rectangle with size (2,2) and color blue and mask Odd Checkboard at (4,6)
  _01111: a rectangle with size (2,2) and color red and mask Full at (4,6)
diff: 
delta: (1,3)=8  (2,2)=9#
   (119.9 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color yellow and mask Even Checkboard at (1,2)
  _01: a rectangle with size (2,2) and color blue and mask Odd Checkboard at (4,6)
  _011: a rectangle with size (2,2) and color red and mask Full at (4,6)
diff: 
delta: (1,3)=8  (2,2)=9#
! 20 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask Odd Checkboard at (4,6)
  _01: a rectangle with size (2,2) and color yellow and mask Even Checkboard at (1,2)
  _011: a rectangle with size (2,2) and color red and mask Full at (4,6)
diff: 
delta: (1,3)=8  (2,2)=9#
! 20 wrong pixels (generated / expected)

TRAIN fcc82909.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color pink and mask Full at (5,4)
  _01: a rectangle with size (2,2) and color cyan and mask Odd Checkboard at (1,6)
  _011: a rectangle with size (2,2) and color brown and mask Full at (1,6)
diff: 
delta: (1,2)=2  (1,3)=4  (2,2)=6  (2,3)=7# (5,4)=7#
   (207.3 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (6,4) and color green and mask xx..|xx..|xx..|xx..|..xx|..xx at (3,2)
  _01: a rectangle with size (2,2) and color green and mask Full at (3,6)
  _011: a rectangle with size (2,2) and color pink and mask Full at (5,4)
  _0111: a rectangle with size (2,2) and color cyan and mask Odd Checkboard at (1,6)
  _01111: a rectangle with size (2,2) and color brown and mask Full at (1,6)
diff: 
delta: (1,2)=2  (1,3)=4  (2,2)=6  (2,3)=7# (5,4)=7#
   (207.3 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color pink and mask Full at (5,4)
  _01: a rectangle with size (2,2) and color cyan and mask Odd Checkboard at (1,6)
  _011: a rectangle with size (2,2) and color brown and mask Full at (1,6)
diff: 
delta: (1,2)=2  (1,3)=4  (2,2)=6  (2,3)=7# (5,4)=7#
! 29 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color cyan and mask Odd Checkboard at (1,6)
  _01: a rectangle with size (2,2) and color pink and mask Full at (5,4)
  _011: a rectangle with size (2,2) and color brown and mask Full at (1,6)
diff: 
delta: (1,2)=2  (1,3)=4  (2,2)=6  (2,3)=7# (5,4)=7#
! 30 wrong pixels (generated / expected)

TRAIN fcc82909.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (2,2) and color blue and mask Full at (1,0)
  _01: a rectangle with size (2,2) and color yellow and mask Even Checkboard at (3,3)
  _011: a rectangle with size (1,1) and color red and mask Full at (1,6)
diff: 
delta: (1,7)=9# (2,0)=2  (2,6)=1  (2,7)=6  (3,4)=7# (4,3)=8 
! 31 wrong pixels (generated / expected)

TEST fcc82909.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 25.5 sec (25.5 sec/task)
bits-train-error = 4471.1 bits (4471.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-3] Checking task feca6190.json: 5 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 2212.6 = 2221.6
DL output with Mo: L = 9.0 + 21220.6 = 21229.6
DL input+output M: L = 17.9 + 23433.3 = 23451.2

# learning a model for train pairs
2.000	
1.893	IN  OBJECT at ^.layer_0: a point with color ? at ?
1.791	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.732	OUT OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.699	IN  DEF: ^.color=black
1.671	IN  DEF: ^.size=(?,?)
1.516	IN  DEF: ^.size.j=5
1.463	IN  DEF: ^.size.i=1
1.435	IN  DEF: ^.layer_0.pos=(?,?)
1.405	IN  DEF: ^.layer_0.pos.i=0
1.382	OUT OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.371	OUT DEF: ^.layer_0.shape.color=^.layer_0.shape.color
1.367	OUT DEF: ^.color=black
1.365	OUT DEF: ^.size=(?,?)
1.362	OUT DEF: ^.layer_0.pos=(?,?)
1.351	OUT DEF: ^.layer_0.pos.i=^.layer_0.pos.j
1.348	OUT DEF: ^.layer_0.shape.size=(?,?)
1.345	OUT DEF: ^.layer_01.pos=(?,?)
1.335	OUT DEF: ^.layer_01.pos.i=^.layer_0.pos.j + 2
1.333	OUT DEF: ^.layer_01.shape.size=(?,?)
1.330	OUT DEF: ^.layer_011.pos=(?,?)
1.327	OUT DEF: ^.layer_011.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color ^.layer_0.shape.color and mask ? at (^.layer_0.pos.j,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (^.layer_0.pos.j + 2,?)
  _011: a rectangle with size (?,?) and color ? and mask ? at (?,?)
WHERE (Mi)
a background with size (1,5) and color black and layers
  _0: a point with color ? at (0,?)

DL input  with Mi: L = 30.3 + 1226.6 = 1256.9
DL output with Mo: L = 109.9 + 16045.7 = 16155.7
DL input+output M: L = 140.2 + 17272.3 = 17412.5

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (1,5) and color black and layers
  _0: a point with color blue at (0,0)
diff: 
delta: (0,2)=7#
   (24.9 bits)
data: a background with size (10,10) and color black and layers
  _0: a rectangle with size (1,1) and color blue and mask Full at (0,9)
  _01: a rectangle with size (8,8) and color orange and mask .......x|......x.|.....x..|....x...|...x....|..x.....|.x......|x....... at (2,2)
  _011: a rectangle with size (10,10) and color blue and mask .........x|........x.|.......x.x|......x.x.|.....x.x..|....x.x...|...x.x....|..x.x.....|.x.x......|x.x....... at (0,0)
diff: 
delta:
   (257.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (1,5) and color black and layers
  _0: a point with color blue at (0,0)
diff: 
delta: (0,2)=7#
! 26 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (1,5) and color black and layers
  _0: a point with color orange at (0,2)
diff: 
delta: (0,0)=1 
! 30 wrong pixels (generated / expected)
>> Trial 3
data: a background with size (1,5) and color black and layers
  _0: a point with color black at (0,1)
diff: 
delta: (0,0)=1  (0,2)=7#
! 24 wrong pixels (generated / expected)

TRAIN feca6190.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (1,5) and color black and layers
  _0: a point with color red at (0,2)
diff: 
delta:
   (8.3 bits)
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (1,1) and color red and mask Full at (2,4)
  _01: a rectangle with size (1,1) and color red and mask Full at (4,2)
  _011: a rectangle with size (1,1) and color red and mask Full at (3,3)
diff: 
delta:
   (58.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (1,5) and color black and layers
  _0: a point with color red at (0,2)
diff: 
delta:
! size mismatch, 10x10 instead of 5x5
>> Trial 2
data: a background with size (1,5) and color black and layers
  _0: a point with color black at (0,0)
diff: 
delta: (0,2)=2 
! size mismatch, 10x10 instead of 5x5
>> Trial 3
data: a background with size (1,5) and color black and layers
  _0: a point with color black at (0,1)
diff: 
delta: (0,2)=2 
! size mismatch, 10x10 instead of 5x5

TRAIN feca6190.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (1,5) and color black and layers
  _0: a point with color yellow at (0,0)
diff: 
delta: (0,2)=6  (0,4)=8 
   (40.6 bits)
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (15,15) and color yellow and mask ..............x|.............x.|............x..|...........x...|..........x....|.........x.....|........x......|.......x.......|......x........|.....x.........|....x..........|...x...........|..x............|.x.............|x.............. at (0,0)
  _01: a rectangle with size (13,13) and color pink and mask ..........x.x|.........x.x.|........x.x..|.......x.x...|......x.x....|.....x.x.....|....x.x......|...x.x.......|..x.x........|.x.x.........|x.x..........|.x...........|x............ at (2,2)
  _011: a rectangle with size (11,11) and color cyan and mask ......x.x.x|.....x.x.x.|....x.x.x..|...x.x.x...|..x.x.x....|.x.x.x.....|x.x.x......|.x.x.......|x.x........|.x.........|x.......... at (4,4)
diff: 
delta:
   (632.8 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (1,5) and color black and layers
  _0: a point with color yellow at (0,0)
diff: 
delta: (0,2)=6  (0,4)=8 
! size mismatch, 10x10 instead of 15x15
>> Trial 2
data: a background with size (1,5) and color black and layers
  _0: a point with color pink at (0,2)
diff: 
delta: (0,0)=4  (0,4)=8 
! size mismatch, 10x10 instead of 15x15
>> Trial 3
data: a background with size (1,5) and color black and layers
  _0: a point with color cyan at (0,4)
diff: 
delta: (0,0)=4  (0,2)=6 
! size mismatch, 10x10 instead of 15x15

TRAIN feca6190.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (1,5) and color black and layers
  _0: a point with color brown at (0,1)
diff: 
delta: (0,3)=8  (0,4)=4 
   (40.6 bits)
data: a background with size (15,15) and color black and layers
  _0: a rectangle with size (14,14) and color brown and mask .............x|............x.|...........x..|..........x...|.........x....|........x.....|.......x......|......x.......|.....x........|....x.........|...x..........|..x...........|.x............|x............. at (1,1)
  _01: a rectangle with size (12,12) and color cyan and mask .........x.x|........x.x.|.......x.x..|......x.x...|.....x.x....|....x.x.....|...x.x......|..x.x.......|.x.x........|x.x.........|.x..........|x........... at (3,3)
  _011: a rectangle with size (11,11) and color yellow and mask .......x.xx|......x.xx.|.....x.xx..|....x.xx...|...x.xx....|..x.xx.....|.x.xx......|x.xx.......|.xx........|xx.........|x.......... at (4,4)
diff: 
delta:
   (578.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (1,5) and color black and layers
  _0: a point with color brown at (0,1)
diff: 
delta: (0,3)=8  (0,4)=4 
! size mismatch, 10x10 instead of 15x15
>> Trial 2
data: a background with size (1,5) and color black and layers
  _0: a point with color cyan at (0,3)
diff: 
delta: (0,1)=9# (0,4)=4 
! size mismatch, 10x10 instead of 15x15
>> Trial 3
data: a background with size (1,5) and color black and layers
  _0: a point with color yellow at (0,4)
diff: 
delta: (0,1)=9# (0,3)=8 
! size mismatch, 10x10 instead of 15x15

TRAIN feca6190.json/4: 0 - (FAILURE)

## instance 5

> Input and output best reading:
data: a background with size (1,5) and color black and layers
  _0: a point with color yellow at (0,1)
diff: 
delta:
   (8.3 bits)
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (1,1) and color yellow and mask Full at (1,4)
  _01: a rectangle with size (1,1) and color yellow and mask Full at (3,2)
  _011: a rectangle with size (1,1) and color yellow and mask Full at (2,3)
diff: 
delta: (4,1)=4 
   (77.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (1,5) and color black and layers
  _0: a point with color yellow at (0,1)
diff: 
delta:
! size mismatch, 10x10 instead of 5x5
>> Trial 2
data: a background with size (1,5) and color black and layers
  _0: a point with color black at (0,0)
diff: 
delta: (0,1)=4 
! size mismatch, 10x10 instead of 5x5
>> Trial 3
data: a background with size (1,5) and color black and layers
  _0: a point with color black at (0,2)
diff: 
delta: (0,1)=4 
! size mismatch, 10x10 instead of 5x5

TRAIN feca6190.json/5: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (1,5) and color brown and layers
  _0: a point with color pink at (0,1)
diff:   ^.color
delta: (0,0)=0  (0,2)=7# (0,3)=8 
! size mismatch, 10x10 instead of 20x20
>> Trial 2
data: a background with size (1,5) and color brown and layers
  _0: a point with color orange at (0,2)
diff:   ^.color
delta: (0,0)=0  (0,1)=6  (0,3)=8 
! size mismatch, 10x10 instead of 20x20
>> Trial 3
data: a background with size (1,5) and color brown and layers
  _0: a point with color cyan at (0,3)
diff:   ^.color
delta: (0,0)=0  (0,1)=6  (0,2)=7#
! size mismatch, 10x10 instead of 20x20

TEST feca6190.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 11.2 sec (11.2 sec/task)
bits-train-error = 16045.7 bits (16045.7 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-2] Checking task ff28f65a.json: 8 train, 3 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 17414.8 = 17423.8
DL output with Mo: L = 9.0 + 4687.8 = 4696.8
DL input+output M: L = 17.9 + 22102.6 = 22120.5

# learning a model for train pairs
2.000	
1.656	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.424	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.345	OUT DEF: ^.layer_0.shape.color=blue
1.320	OUT DEF: ^.color=black
1.298	OUT DEF: ^.size=(?,?)
1.205	OUT DEF: ^.size.i=3
1.112	OUT DEF: ^.size.j=3
1.090	OUT DEF: ^.layer_0.pos=(?,?)
1.041	OUT DEF: ^.layer_0.pos.i=0
0.991	OUT DEF: ^.layer_0.pos.j=0
0.970	OUT DEF: ^.layer_0.shape.size=(?,?)
0.948	IN  DEF: ^.layer_0.shape.color=red
0.942	IN  DEF: ^.color=black
0.936	IN  DEF: ^.size=(?,?)
0.930	IN  DEF: ^.layer_0.pos=(?,?)
0.924	IN  DEF: ^.layer_0.shape.size=(?,?)

# Learned model:
CONSTRUCT (Mo)
a background with size (3,3) and color black and layers
  _0: a rectangle with size (?,?) and color blue and mask ? at (0,0)
WHERE (Mi)
a background with size (?,?) and color black and layers
  _0: a rectangle with size (?,?) and color red and mask ? at (?,?)

DL input  with Mi: L = 42.3 + 10590.4 = 10632.7
DL output with Mo: L = 45.8 + 1428.8 = 1474.6
DL input+output M: L = 88.1 + 12019.2 = 12107.3

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (0,0)
diff: 
delta:
   (32.2 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color blue and mask Full at (0,0)
diff: 
delta:
   (7.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (0,0)
diff: 
delta:
! 3 wrong pixels (generated / expected)

TRAIN ff28f65a.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask xx..|xx..|..xx|..xx at (1,1)
diff: 
delta:
   (52.9 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color blue and mask Full at (0,0)
diff: 
delta: (0,2)=1 
   (24.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask xx..|xx..|..xx|..xx at (1,1)
diff: 
delta:
! 4 wrong pixels (generated / expected)

TRAIN ff28f65a.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask ..xx|..xx|xx..|xx.. at (2,2)
diff: 
delta: (1,1)=2  (1,2)=2  (2,1)=2  (2,2)=2 
   (132.0 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,3) and color blue and mask Even Checkboard at (0,0)
diff: 
delta:
   (16.5 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask ..xx|..xx|xx..|xx.. at (2,2)
diff: 
delta: (1,1)=2  (1,2)=2  (2,1)=2  (2,2)=2 
! 3 wrong pixels (generated / expected)

TRAIN ff28f65a.json/3: 0 - (FAILURE)

## instance 4

> Input and output best reading:
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (1,1)
diff: 
delta: (4,2)=2  (4,3)=2  (5,2)=2  (5,3)=2 
   (108.1 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color blue and mask Full at (0,0)
diff: 
delta: (0,2)=1 
   (24.4 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (1,1)
diff: 
delta: (4,2)=2  (4,3)=2  (5,2)=2  (5,3)=2 
! 4 wrong pixels (generated / expected)

TRAIN ff28f65a.json/4: 0 - (FAILURE)

## instance 5

> Input and output best reading:
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (1,1)
diff: 
delta:
   (27.8 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (1,1) and color blue and mask Full at (0,0)
diff: 
delta:
   (7.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (2,2) and color red and mask Full at (1,1)
diff: 
delta:
! 3 wrong pixels (generated / expected)

TRAIN ff28f65a.json/5: 0 - (FAILURE)

## instance 6

> Input and output best reading:
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (5,2) and color red and mask Full at (0,4)
diff: 
delta: (2,1)=2  (2,2)=2  (2,4)=0  (2,5)=0  (3,1)=2  (3,2)=2  (5,1)=2  (5,2)=2  (6,1)=2  (6,2)=2 
   (223.3 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask x.x|.x.|x.. at (0,0)
diff: 
delta:
   (23.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (5,2) and color red and mask Full at (0,4)
diff: 
delta: (2,1)=2  (2,2)=2  (2,4)=0  (2,5)=0  (3,1)=2  (3,2)=2  (5,1)=2  (5,2)=2  (6,1)=2  (6,2)=2 
! 4 wrong pixels (generated / expected)

TRAIN ff28f65a.json/6: 0 - (FAILURE)

## instance 7

> Input and output best reading:
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask ..xx|..xx|xx..|xx.. at (3,3)
diff: 
delta: (0,4)=2  (0,5)=2  (1,1)=2  (1,2)=2  (1,4)=2  (1,5)=2  (2,1)=2  (2,2)=2  (4,0)=2  (4,1)=2  (5,0)=2  (5,1)=2 
   (277.7 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask x-cross at (0,0)
diff: 
delta:
   (17.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask ..xx|..xx|xx..|xx.. at (3,3)
diff: 
delta: (0,4)=2  (0,5)=2  (1,1)=2  (1,2)=2  (1,4)=2  (1,5)=2  (2,1)=2  (2,2)=2  (4,0)=2  (4,1)=2  (5,0)=2  (5,1)=2 
! 5 wrong pixels (generated / expected)

TRAIN ff28f65a.json/7: 0 - (FAILURE)

## instance 8

> Input and output best reading:
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask ..xx|..xx|xx..|xx.. at (0,0)
diff: 
delta: (0,5)=2  (0,6)=2  (1,5)=2  (1,6)=2  (3,3)=2  (3,4)=2  (4,3)=2  (4,4)=2 
   (205.1 bits)
data: a background with size (3,3) and color black and layers
  _0: a rectangle with size (3,3) and color blue and mask x.x|.x.|x.. at (0,0)
diff: 
delta:
   (23.0 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask ..xx|..xx|xx..|xx.. at (0,0)
diff: 
delta: (0,5)=2  (0,6)=2  (1,5)=2  (1,6)=2  (3,3)=2  (3,4)=2  (4,3)=2  (4,4)=2 
! 4 wrong pixels (generated / expected)

TRAIN ff28f65a.json/8: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (6,6) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask xx..|xx..|..xx|..xx at (1,0)
diff: 
delta: (0,3)=2  (0,4)=2  (1,3)=2  (1,4)=2 
! 3 wrong pixels (generated / expected)

TEST ff28f65a.json/1: 0 - (FAILURE)

## instance 2

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask xx..|xx..|..xx|..xx at (1,3)
diff: 
delta: (1,0)=2  (1,1)=2  (2,0)=2  (2,1)=2  (4,2)=2  (4,3)=2  (5,2)=2  (5,3)=2 
! 4 wrong pixels (generated / expected)

TEST ff28f65a.json/2: 0 - (FAILURE)

## instance 3

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (7,7) and color black and layers
  _0: a rectangle with size (4,4) and color red and mask xx..|xx..|..xx|..xx at (0,3)
diff: 
delta: (0,0)=2  (0,1)=2  (1,0)=2  (1,1)=2  (3,1)=2  (3,2)=2  (4,1)=2  (4,2)=2  (5,4)=2  (5,5)=2  (6,4)=2  (6,5)=2 
! 5 wrong pixels (generated / expected)

TEST ff28f65a.json/3: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 0.9 sec (0.9 sec/task)
bits-train-error = 1428.8 bits (1428.8 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00

=====================================
[-1] Checking task ff805c23.json: 3 train, 1 test

# evaluating init_model
DL input  with Mi: L = 9.0 + 218575.4 = 218584.4
DL output with Mo: L = 9.0 + 4354.2 = 4363.2
DL input+output M: L = 17.9 + 222929.7 = 222947.6

# learning a model for train pairs
2.000	
1.554	OUT OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.188	IN  OBJECT at ^.layer_0: a rectangle with size ? and color ? and mask ? at ?
1.116	IN  OBJECT at ^.layer_01: a rectangle with size ? and color ? and mask ? at ?
1.052	IN  OBJECT at ^.layer_011: a rectangle with size ? and color ? and mask ? at ?
1.027	IN  OBJECT at ^.layer_0111: a rectangle with size ? and color ? and mask ? at ?
0.968	OUT DEF: ^.layer_0.pos=^.layer_011.pos
0.936	IN  DEF: ^.layer_011.shape.color=green
0.926	OUT DEF: ^.color=black
0.918	OUT DEF: ^.size=(?,?)
0.871	OUT DEF: ^.size.i=5
0.823	OUT DEF: ^.size.j=5
0.815	OUT DEF: ^.layer_0.shape.size=(?,?)
0.768	OUT DEF: ^.layer_0.shape.size.i=5
0.721	OUT DEF: ^.layer_0.shape.size.j=5
0.721	IN  DEF: ^.color=black
0.721	IN  DEF: ^.size=(?,?)
0.719	IN  DEF: ^.size.i=24
0.718	IN  DEF: ^.size.j=24
0.718	IN  DEF: ^.layer_0.pos=(?,?)
0.718	IN  DEF: ^.layer_0.shape.size=(?,?)
0.717	IN  DEF: ^.layer_0111.pos=(?,?)
0.717	IN  DEF: ^.layer_0111.pos.i=18
0.684	IN  OBJECT at ^.layer_01111: a rectangle with size ? and color ? and mask ? at ?
0.662	IN  OBJECT at ^.layer_01110: a rectangle with size ? and color ? and mask ? at ?
0.652	IN  DEF: ^.layer_01110.shape.color=green
0.652	IN  DEF: ^.color=black
0.651	IN  DEF: ^.layer_01.pos=(?,?)
0.651	IN  DEF: ^.layer_01.shape.size=(?,?)
0.651	IN  DEF: ^.layer_011.pos=(?,?)
0.650	IN  DEF: ^.layer_011.pos.i=(0)
0.635	IN  OBJECT at ^.layer_011100: a rectangle with size ? and color ? and mask ? at ?
0.618	IN  DEF: ^.layer_011100.shape.color=green
0.617	IN  DEF: ^.layer_011.pos.j=(0)
TIMEOUT

# Learned model:
CONSTRUCT (Mo)
a background with size (5,5) and color black and layers
  _0: a rectangle with size (5,5) and color ? and mask ? at ^.layer_011.pos
WHERE (Mi)
a background with size (24,24) and color ? and layers
  _0: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _01: a rectangle with size (?,?) and color ? and mask ? at (?,?)
  _011: a rectangle with size ? and color green and mask ? at ((0),(0))
  _011100: a rectangle with size ? and color green and mask ? at ?
  _01110: a rectangle with size ? and color green and mask ? at ?
  _0111: a rectangle with size ? and color ? and mask ? at (18,?)
  _01111: a rectangle with size ? and color ? and mask ? at ?

DL input  with Mi: L = 196.9 + 73359.3 = 73556.2
DL output with Mo: L = 52.6 + 1170.1 = 1222.6
DL input+output M: L = 249.4 + 74529.3 = 74778.8

# train input/output grids

## instance 1

> Input and output best reading:
data: a background with size (24,24) and color black and layers
  _0: a rectangle with size (24,24) and color red and mask .......xxx....xxx.......|......xx.xx..xx.xx......|......x..x....x..x......|......xxxxxxxxxxxx......|.......x.xxxxxx.x.......|.........xxxxxx.........|.xxx..x..xxxxxx..x..xxx.|xx.xx..xx.xxxx.xx..xx.xx|x..x...xx..xx..xx...x..x|xxxxxxx..xxxxxx..xxxxxxx|.x.xxxxx.x.xx.x.xxxxx.x.|...xxxxxxxx..xxxxxxxx...|...xxxxxxxx..xxxxxxxx...|.x.xxxxx.x.xx.x.xxxxx.x.|xxxxxxx..xxxxxx..xxxxxxx|x..x...xx..xx..xx...x..x|xx.xx..xx.xxxx.xx..xx.xx|.xxx..x..xxxxxx..x..xxx.|.........xxxxxx.........|.......x.xxxxxx.x.......|......xxxxxxxxxxxx......|......x..x....x..x......|......xx.xx..xx.xx......|.......xxx....xxx....... at (0,0)
  _01: a rectangle with size (6,6) and color green and mask ..xxxx|xx.xxx|xx.xxx|xxx..x|xxxxx.|.xxxx. at (18,0)
  _011: a rectangle with size (6,6) and color green and mask .xxxx.|xxxxx.|xxx..x|xx.xxx|xx.xxx|..xxxx at (0,0)
  _011100: a rectangle with size (6,6) and color green and mask xxxx..|xxx.xx|xxx.xx|x..xxx|.xxxxx|.xxxx. at (18,18)
  _01110: a rectangle with size (1,4) and color green and mask Full at (5,18)
  _0111: a rectangle with size (1,24) and color black and mask Full at (18,0)
  _01111: a rectangle with size (5,5) and color blue and mask Full at (0,18)
diff: 
delta: (1,23)=3  (2,23)=3  (3,23)=3  (4,23)=3 
   (993.4 bits)
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (5,5) and color green and mask .xxxx|.xxxx|x..xx|xxx.x|xxx.x at (0,0)
diff: 
delta:
   (32.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (24,24) and color black and layers
  _0: a rectangle with size (24,24) and color red and mask .......xxx....xxx.......|......xx.xx..xx.xx......|......x..x....x..x......|......xxxxxxxxxxxx......|.......x.xxxxxx.x.......|.........xxxxxx.........|.xxx..x..xxxxxx..x..xxx.|xx.xx..xx.xxxx.xx..xx.xx|x..x...xx..xx..xx...x..x|xxxxxxx..xxxxxx..xxxxxxx|.x.xxxxx.x.xx.x.xxxxx.x.|...xxxxxxxx..xxxxxxxx...|...xxxxxxxx..xxxxxxxx...|.x.xxxxx.x.xx.x.xxxxx.x.|xxxxxxx..xxxxxx..xxxxxxx|x..x...xx..xx..xx...x..x|xx.xx..xx.xxxx.xx..xx.xx|.xxx..x..xxxxxx..x..xxx.|.........xxxxxx.........|.......x.xxxxxx.x.......|......xxxxxxxxxxxx......|......x..x....x..x......|......xx.xx..xx.xx......|.......xxx....xxx....... at (0,0)
  _01: a rectangle with size (24,6) and color green and mask Full at (0,0)
  _011: a rectangle with size (6,6) and color green and mask xxxx..|xxx.xx|xxx.xx|x..xxx|.xxxxx|.xxxx. at (18,18)
  _011100: a rectangle with size (5,5) and color blue and mask Full at (0,18)
  _01110: a rectangle with size (1,4) and color green and mask Full at (5,18)
  _0111: a rectangle with size (1,18) and color black and mask Full at (18,6)
  _01111: a rectangle with size (4,1) and color green and mask Full at (1,23)
diff:   ^.layer_011100.shape.color  ^.layer_011.pos.j  ^.layer_011.pos.i
delta: (0,0)=0  (0,5)=0  (1,5)=0  (2,3)=0  (2,4)=0  (3,2)=0  (4,2)=0  (5,0)=0  (5,1)=0  (6,0)=0  (6,4)=0  (6,5)=0  (7,2)=0  (7,5)=0  (8,1)=0  (8,2)=0  (8,4)=0  (8,5)=0  (10,0)=0  (10,2)=0  (11,0)=0  (11,1)=0  (11,2)=0  (12,0)=0  (12,1)=0  (12,2)=0  (13,0)=0  (13,2)=0  (15,1)=0  (15,2)=0  (15,4)=0  (15,5)=0  (16,2)=0  (16,5)=0  (17,0)=0  (17,4)=0  (17,5)=0  (18,0)=0  (18,1)=0  (19,2)=0  (20,2)=0  (21,3)=0  (21,4)=0  (22,5)=0  (23,0)=0  (23,5)=0 
! 19 wrong pixels (generated / expected)

TRAIN ff805c23.json/1: 0 - (FAILURE)

## instance 2

> Input and output best reading:
data: a background with size (24,24) and color black and layers
  _0: a rectangle with size (12,12) and color pink and mask xxxxxxxxxxxx|xx.xxxxxx.xx|x..x.xx.x..x|xxxxxxxxxxxx|xx.xxxxxx.xx|.......xxxxx|.......xxxxx|.....xxxx.xx|.....xxxxxxx|.....xx.x..x|xx.xxxxxx.xx|xxxxxxxxxxxx at (6,6)
  _01: a rectangle with size (6,12) and color cyan and mask .xx......xx.|x.x......x.x|xxx.xxxx.xxx|...x.xx.x...|..x..xx..x..|..xxx..xxx.. at (0,6)
  _011: a rectangle with size (6,24) and color green and mask Full at (0,0)
  _011100: a rectangle with size (6,6) and color green and mask x.xx..|.xxx..|x.x.xx|xxxxxx|x.x.x.|.xxx.x at (18,0)
  _01110: a rectangle with size (6,6) and color green and mask ..xx.x|..xxx.|xx.x.x|xxxxxx|.x.x.x|x.xxx. at (18,18)
  _0111: a rectangle with size (6,12) and color cyan and mask ..xxx..xxx..|..x..xx..x..|...x.xx.x...|xxx.xxxx.xxx|x.x......x.x|.xx......xx. at (18,6)
  _01111: a rectangle with size (12,6) and color cyan and mask .xx...|x.x...|xxx.xx|...x.x|..x..x|..xxx.|..xxx.|..x..x|...x.x|xxx.xx|x.x...|.xx... at (6,0)
diff: 
delta: (0,0)=0  (0,4)=0  (0,6)=0  (0,9)=0  (0,10)=8  (0,11)=8  (0,12)=8  (0,13)=8  (0,14)=0  (0,17)=0  (0,19)=0  (0,23)=0  (1,1)=0  (1,3)=0  (1,5)=0  (1,7)=0  (1,9)=0  (1,10)=0  (1,11)=0  (1,12)=0  (1,13)=0  (1,14)=0  (1,16)=0  (1,18)=0  (1,20)=0  (1,22)=0  (2,9)=0  (2,14)=0  (3,1)=0  (3,3)=0  (3,6)=0  (3,7)=0  (3,8)=0  (3,10)=0  (3,13)=0  (3,15)=0  (3,16)=0  (3,17)=0  (3,20)=0  (3,22)=0  (4,0)=0  (4,4)=0  (4,5)=0  (4,6)=8  (4,7)=0  (4,9)=0  (4,10)=0  (4,13)=0  (4,14)=0  (4,16)=0  (4,17)=8  (4,18)=0  (4,19)=0  (4,23)=0  (5,1)=0  (5,4)=0  (5,5)=3  (5,6)=8  (5,7)=0  (5,11)=0  (5,12)=0  (5,16)=0  (5,17)=8  (5,18)=3  (5,19)=0  (5,22)=0  (6,4)=8  (6,5)=8  (6,18)=8  (6,19)=8  (6,21)=8  (6,22)=8  (7,21)=8  (7,23)=8  (8,18)=8  (8,19)=8  (8,21)=8  (8,22)=8  (8,23)=8  (9,18)=8  (9,20)=8  (10,0)=8  (10,18)=8  (10,21)=8  (10,23)=8  (11,0)=8  (11,6)=1  (11,7)=1  (11,8)=1  (11,9)=1  (11,10)=1  (11,19)=8  (11,20)=8  (11,21)=8  (11,23)=8  (12,0)=8  (12,6)=1  (12,7)=1  (12,8)=1  (12,9)=1  (12,10)=1  (12,19)=8  (12,20)=8  (12,21)=8  (12,23)=8  (13,0)=8  (13,6)=1  (13,7)=1  (13,8)=1  (13,9)=1  (13,10)=1  (13,18)=8  (13,21)=8  (13,23)=8  (14,6)=1  (14,7)=1  (14,8)=1  (14,9)=1  (14,10)=1  (14,18)=8  (14,20)=8  (15,6)=1  (15,7)=1  (15,8)=1  (15,9)=1  (15,10)=1  (15,18)=8  (15,19)=8  (15,21)=8  (15,22)=8  (15,23)=8  (16,21)=8  (16,23)=8  (17,4)=8  (17,5)=8  (17,18)=8  (17,19)=8  (17,21)=8  (17,22)=8  (18,5)=3  (18,6)=8  (18,17)=8  (18,18)=3  (19,6)=8  (19,17)=8  (23,10)=8  (23,11)=8  (23,12)=8  (23,13)=8 
   (3873.7 bits)
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (5,5) and color pink and mask xxxxx|xxxxx|xx.xx|xxxxx|x..x. at (0,0)
diff: 
delta:
   (32.7 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (24,24) and color black and layers
  _0: a rectangle with size (12,12) and color pink and mask xxxxxxxxxxxx|xx.xxxxxx.xx|x..x.xx.x..x|xxxxxxxxxxxx|xx.xxxxxx.xx|.......xxxxx|.......xxxxx|.....xxxx.xx|.....xxxxxxx|.....xx.x..x|xx.xxxxxx.xx|xxxxxxxxxxxx at (6,6)
  _01: a rectangle with size (12,24) and color cyan and mask Full at (6,0)
  _011: a rectangle with size (24,6) and color green and mask Full at (0,0)
  _011100: a rectangle with size (24,6) and color green and mask Full at (0,18)
  _01110: a rectangle with size (6,12) and color cyan and mask .xx......xx.|x.x......x.x|xxx.xxxx.xxx|...x.xx.x...|..x..xx..x..|..xxx..xxx.. at (0,6)
  _0111: a rectangle with size (6,12) and color cyan and mask ..xxx..xxx..|..x..xx..x..|...x.xx.x...|xxx.xxxx.xxx|x.x......x.x|.xx......xx. at (18,6)
  _01111: a rectangle with size (1,4) and color cyan and mask Full at (0,10)
diff:   ^.layer_01110.shape.color
delta: (0,0)=0  (0,4)=0  (0,19)=0  (0,23)=0  (1,1)=0  (1,3)=0  (1,5)=0  (1,18)=0  (1,20)=0  (1,22)=0  (3,1)=0  (3,3)=0  (3,20)=0  (3,22)=0  (4,0)=0  (4,4)=0  (4,5)=0  (4,6)=8  (4,17)=8  (4,18)=0  (4,19)=0  (4,23)=0  (5,1)=0  (5,4)=0  (5,5)=3  (5,6)=8  (5,17)=8  (5,18)=3  (5,19)=0  (5,22)=0  (6,0)=0  (6,3)=0  (6,4)=8  (6,5)=8  (6,18)=8  (6,19)=8  (6,20)=0  (6,23)=0  (7,1)=0  (7,3)=0  (7,4)=0  (7,5)=0  (7,8)=0  (7,15)=0  (7,18)=0  (7,19)=0  (7,20)=0  (7,22)=0  (8,3)=0  (8,7)=0  (8,8)=0  (8,10)=0  (8,13)=0  (8,15)=0  (8,16)=0  (8,20)=0  (9,0)=0  (9,1)=0  (9,2)=0  (9,4)=0  (9,19)=0  (9,21)=0  (9,22)=0  (9,23)=0  (10,0)=8  (10,1)=0  (10,3)=0  (10,4)=0  (10,8)=0  (10,15)=0  (10,19)=0  (10,20)=0  (10,22)=0  (10,23)=8  (11,0)=8  (11,1)=0  (11,5)=0  (11,6)=1  (11,7)=1  (11,8)=1  (11,9)=1  (11,10)=1  (11,11)=0  (11,12)=0  (11,18)=0  (11,22)=0  (11,23)=8  (12,0)=8  (12,1)=0  (12,5)=0  (12,6)=1  (12,7)=1  (12,8)=1  (12,9)=1  (12,10)=1  (12,11)=0  (12,12)=0  (12,18)=0  (12,22)=0  (12,23)=8  (13,0)=8  (13,1)=0  (13,3)=0  (13,4)=0  (13,6)=1  (13,7)=1  (13,8)=1  (13,9)=1  (13,10)=1  (13,15)=0  (13,19)=0  (13,20)=0  (13,22)=0  (13,23)=8  (14,0)=0  (14,1)=0  (14,2)=0  (14,4)=0  (14,6)=1  (14,7)=1  (14,8)=1  (14,9)=1  (14,10)=1  (14,19)=0  (14,21)=0  (14,22)=0  (14,23)=0  (15,3)=0  (15,6)=1  (15,7)=1  (15,8)=1  (15,9)=1  (15,10)=1  (15,13)=0  (15,15)=0  (15,16)=0  (15,20)=0  (16,1)=0  (16,3)=0  (16,4)=0  (16,5)=0  (16,8)=0  (16,15)=0  (16,18)=0  (16,19)=0  (16,20)=0  (16,22)=0  (17,0)=0  (17,3)=0  (17,4)=8  (17,5)=8  (17,18)=8  (17,19)=8  (17,20)=0  (17,23)=0  (18,1)=0  (18,4)=0  (18,5)=3  (18,6)=8  (18,17)=8  (18,18)=3  (18,19)=0  (18,22)=0  (19,0)=0  (19,4)=0  (19,5)=0  (19,6)=8  (19,17)=8  (19,18)=0  (19,19)=0  (19,23)=0  (20,1)=0  (20,3)=0  (20,20)=0  (20,22)=0  (22,1)=0  (22,3)=0  (22,5)=0  (22,18)=0  (22,20)=0  (22,22)=0  (23,0)=0  (23,4)=0  (23,10)=8  (23,11)=8  (23,12)=8  (23,13)=8  (23,19)=0  (23,23)=0 
! 25 wrong pixels (generated / expected)
>> Trial 2
data: a background with size (24,24) and color black and layers
  _0: a rectangle with size (12,12) and color pink and mask xxxxxxxxxxxx|xx.xxxxxx.xx|x..x.xx.x..x|xxxxxxxxxxxx|xx.xxxxxx.xx|.......xxxxx|.......xxxxx|.....xxxx.xx|.....xxxxxxx|.....xx.x..x|xx.xxxxxx.xx|xxxxxxxxxxxx at (6,6)
  _01: a rectangle with size (6,12) and color cyan and mask .xx......xx.|x.x......x.x|xxx.xxxx.xxx|...x.xx.x...|..x..xx..x..|..xxx..xxx.. at (0,6)
  _011: a rectangle with size (12,24) and color cyan and mask Full at (6,0)
  _011100: a rectangle with size (6,24) and color green and mask Full at (0,0)
  _01110: a rectangle with size (6,6) and color green and mask x.xx..|.xxx..|x.x.xx|xxxxxx|x.x.x.|.xxx.x at (18,0)
  _0111: a rectangle with size (6,12) and color cyan and mask ..xxx..xxx..|..x..xx..x..|...x.xx.x...|xxx.xxxx.xxx|x.x......x.x|.xx......xx. at (18,6)
  _01111: a rectangle with size (6,6) and color green and mask ..xx.x|..xxx.|xx.x.x|xxxxxx|.x.x.x|x.xxx. at (18,18)
diff:   ^.layer_011.shape.color  ^.layer_011.pos.i
delta: (0,0)=0  (0,4)=0  (0,6)=0  (0,9)=0  (0,10)=8  (0,11)=8  (0,12)=8  (0,13)=8  (0,14)=0  (0,17)=0  (0,19)=0  (0,23)=0  (1,1)=0  (1,3)=0  (1,5)=0  (1,7)=0  (1,9)=0  (1,10)=0  (1,11)=0  (1,12)=0  (1,13)=0  (1,14)=0  (1,16)=0  (1,18)=0  (1,20)=0  (1,22)=0  (2,9)=0  (2,14)=0  (3,1)=0  (3,3)=0  (3,6)=0  (3,7)=0  (3,8)=0  (3,10)=0  (3,13)=0  (3,15)=0  (3,16)=0  (3,17)=0  (3,20)=0  (3,22)=0  (4,0)=0  (4,4)=0  (4,5)=0  (4,6)=8  (4,7)=0  (4,9)=0  (4,10)=0  (4,13)=0  (4,14)=0  (4,16)=0  (4,17)=8  (4,18)=0  (4,19)=0  (4,23)=0  (5,1)=0  (5,4)=0  (5,5)=3  (5,6)=8  (5,7)=0  (5,11)=0  (5,12)=0  (5,16)=0  (5,17)=8  (5,18)=3  (5,19)=0  (5,22)=0  (6,0)=0  (6,3)=0  (6,4)=8  (6,5)=8  (6,18)=8  (6,19)=8  (6,20)=0  (6,23)=0  (7,1)=0  (7,3)=0  (7,4)=0  (7,5)=0  (7,8)=0  (7,15)=0  (7,18)=0  (7,19)=0  (7,20)=0  (7,22)=0  (8,3)=0  (8,7)=0  (8,8)=0  (8,10)=0  (8,13)=0  (8,15)=0  (8,16)=0  (8,20)=0  (9,0)=0  (9,1)=0  (9,2)=0  (9,4)=0  (9,19)=0  (9,21)=0  (9,22)=0  (9,23)=0  (10,0)=8  (10,1)=0  (10,3)=0  (10,4)=0  (10,8)=0  (10,15)=0  (10,19)=0  (10,20)=0  (10,22)=0  (10,23)=8  (11,0)=8  (11,1)=0  (11,5)=0  (11,6)=1  (11,7)=1  (11,8)=1  (11,9)=1  (11,10)=1  (11,11)=0  (11,12)=0  (11,18)=0  (11,22)=0  (11,23)=8  (12,0)=8  (12,1)=0  (12,5)=0  (12,6)=1  (12,7)=1  (12,8)=1  (12,9)=1  (12,10)=1  (12,11)=0  (12,12)=0  (12,18)=0  (12,22)=0  (12,23)=8  (13,0)=8  (13,1)=0  (13,3)=0  (13,4)=0  (13,6)=1  (13,7)=1  (13,8)=1  (13,9)=1  (13,10)=1  (13,15)=0  (13,19)=0  (13,20)=0  (13,22)=0  (13,23)=8  (14,0)=0  (14,1)=0  (14,2)=0  (14,4)=0  (14,6)=1  (14,7)=1  (14,8)=1  (14,9)=1  (14,10)=1  (14,19)=0  (14,21)=0  (14,22)=0  (14,23)=0  (15,3)=0  (15,6)=1  (15,7)=1  (15,8)=1  (15,9)=1  (15,10)=1  (15,13)=0  (15,15)=0  (15,16)=0  (15,20)=0  (16,1)=0  (16,3)=0  (16,4)=0  (16,5)=0  (16,8)=0  (16,15)=0  (16,18)=0  (16,19)=0  (16,20)=0  (16,22)=0  (17,0)=0  (17,3)=0  (17,4)=8  (17,5)=8  (17,18)=8  (17,19)=8  (17,20)=0  (17,23)=0  (18,5)=3  (18,6)=8  (18,17)=8  (18,18)=3  (19,6)=8  (19,17)=8  (23,10)=8  (23,11)=8  (23,12)=8  (23,13)=8 
! 21 wrong pixels (generated / expected)

TRAIN ff805c23.json/2: 0 - (FAILURE)

## instance 3

> Input and output best reading:
data: a background with size (24,24) and color black and layers
  _0: a rectangle with size (17,20) and color grey and mask .......xx..xx.......|......x.xxxx.x......|......xx....xx......|....x..x....x..x....|...x.x..xxxx..x.x...|....xxx..xx..xxx....|.xx..xxx.xx.xxx..xx.|x.xx..xxxxxxxx..xx.x|xx..x..x.xx.x..x..xx|.x..xxxxx..xxxxx..x.|.x..xxxxx..xxxxx..x.|xx..x..x.xx.x..x..xx|x.xx..xxxxxxxx..xx.x|.xx..xxx.....xx..xx.|....xxx......xxx....|...x.x........x.x...|....x..........x.... at (2,2)
  _01: a rectangle with size (5,5) and color blue and mask Full at (15,10)
  _011: a rectangle with size (6,6) and color green and mask .xxxx.|xxxxxx|xxx...|xx....|xx....|.x.... at (0,0)
  _011100: a rectangle with size (6,6) and color green and mask .xxxx.|xxxxxx|...xxx|....xx|....xx|....x. at (0,18)
  _01110: a rectangle with size (6,6) and color green and mask .x....|xx....|xx....|xxx...|xxxxxx|.xxxx. at (18,0)
  _0111: a rectangle with size (6,6) and color green and mask ....x.|....xx|....xx|...xxx|xxxxxx|.xxxx. at (18,18)
  _01111: a rectangle with size (4,8) and color grey and mask .xxxxxx.|xxxxxxxx|x.xxxx.x|.xx..xx. at (18,8)
diff: 
delta: (0,6)=5# (0,7)=5# (0,8)=5# (0,11)=5# (0,12)=5# (0,15)=5# (0,16)=5# (0,17)=5# (1,6)=5# (1,7)=5# (1,16)=5# (1,17)=5# (2,6)=5# (2,17)=5# (3,4)=3  (3,5)=3  (3,18)=3  (3,19)=3  (4,3)=3  (4,4)=3  (4,19)=3  (4,20)=3  (5,3)=3  (5,5)=3  (5,18)=3  (5,20)=3  (6,0)=5# (6,1)=5# (6,2)=5# (6,21)=5# (6,22)=5# (6,23)=5# (7,0)=5# (7,1)=5# (7,22)=5# (7,23)=5# (8,0)=5# (8,23)=5# (11,0)=5# (11,23)=5# (12,0)=5# (12,23)=5# (15,0)=5# (15,23)=5# (16,0)=5# (16,1)=5# (16,22)=5# (16,23)=5# (17,0)=5# (17,1)=5# (17,2)=5# (17,21)=5# (17,22)=5# (17,23)=5# (18,3)=3  (18,5)=3  (18,18)=3  (18,20)=3  (19,3)=3  (19,4)=3  (19,19)=3  (19,20)=3  (20,4)=3  (20,5)=3  (20,18)=3  (20,19)=3  (21,6)=5# (21,17)=5# (22,6)=5# (22,7)=5# (22,16)=5# (22,17)=5# (23,6)=5# (23,7)=5# (23,8)=5# (23,11)=5# (23,12)=5# (23,15)=5# (23,16)=5# (23,17)=5#
   (2468.8 bits)
data: a background with size (5,5) and color black and layers
  _0: a rectangle with size (5,5) and color grey and mask .xx..|.xx..|xxxx.|....x|....x at (0,0)
diff: 
delta: (0,4)=5#
   (51.6 bits)

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (24,24) and color black and layers
  _0: a rectangle with size (17,20) and color grey and mask .......xx..xx.......|......x.xxxx.x......|......xx....xx......|....x..x....x..x....|...x.x..xxxx..x.x...|....xxx..xx..xxx....|.xx..xxx.xx.xxx..xx.|x.xx..xxxxxxxx..xx.x|xx..x..x.xx.x..x..xx|.x..xxxxx..xxxxx..x.|.x..xxxxx..xxxxx..x.|xx..x..x.xx.x..x..xx|x.xx..xxxxxxxx..xx.x|.xx..xxx.....xx..xx.|....xxx......xxx....|...x.x........x.x...|....x..........x.... at (2,2)
  _01: a rectangle with size (5,5) and color blue and mask Full at (15,10)
  _011: a rectangle with size (6,6) and color green and mask .xxxx.|xxxxxx|xxx...|xx....|xx....|.x.... at (0,0)
  _011100: a rectangle with size (6,6) and color green and mask .xxxx.|xxxxxx|...xxx|....xx|....xx|....x. at (0,18)
  _01110: a rectangle with size (6,6) and color green and mask .x....|xx....|xx....|xxx...|xxxxxx|.xxxx. at (18,0)
  _0111: a rectangle with size (6,6) and color green and mask ....x.|....xx|....xx|...xxx|xxxxxx|.xxxx. at (18,18)
  _01111: a rectangle with size (4,8) and color grey and mask .xxxxxx.|xxxxxxxx|x.xxxx.x|.xx..xx. at (18,8)
diff: 
delta: (0,6)=5# (0,7)=5# (0,8)=5# (0,11)=5# (0,12)=5# (0,15)=5# (0,16)=5# (0,17)=5# (1,6)=5# (1,7)=5# (1,16)=5# (1,17)=5# (2,6)=5# (2,17)=5# (3,4)=3  (3,5)=3  (3,18)=3  (3,19)=3  (4,3)=3  (4,4)=3  (4,19)=3  (4,20)=3  (5,3)=3  (5,5)=3  (5,18)=3  (5,20)=3  (6,0)=5# (6,1)=5# (6,2)=5# (6,21)=5# (6,22)=5# (6,23)=5# (7,0)=5# (7,1)=5# (7,22)=5# (7,23)=5# (8,0)=5# (8,23)=5# (11,0)=5# (11,23)=5# (12,0)=5# (12,23)=5# (15,0)=5# (15,23)=5# (16,0)=5# (16,1)=5# (16,22)=5# (16,23)=5# (17,0)=5# (17,1)=5# (17,2)=5# (17,21)=5# (17,22)=5# (17,23)=5# (18,3)=3  (18,5)=3  (18,18)=3  (18,20)=3  (19,3)=3  (19,4)=3  (19,19)=3  (19,20)=3  (20,4)=3  (20,5)=3  (20,18)=3  (20,19)=3  (21,6)=5# (21,17)=5# (22,6)=5# (22,7)=5# (22,16)=5# (22,17)=5# (23,6)=5# (23,7)=5# (23,8)=5# (23,11)=5# (23,12)=5# (23,15)=5# (23,16)=5# (23,17)=5#
! 25 wrong pixels (generated / expected)

TRAIN ff805c23.json/3: 0 - (FAILURE)

# Test input/output grids

## instance 1

> Output prediction from input (up to 3 trials):
>> Trial 1
data: a background with size (24,24) and color black and layers
  _0: a rectangle with size (12,12) and color cyan and mask xxx.....xxxx|xxx......xxx|xxx......xxx|x.......x..x|x.x.....xx.x|xx.xxxxxx.xx|xx.xxxxxx.xx|x.xx.xx.xx.x|x..xxxxxx..x|xxx.x..x.xxx|xxx..xx..xxx|xxxxxxxxxxxx at (6,6)
  _01: a rectangle with size (24,12) and color green and mask Full at (0,6)
  _011: a rectangle with size (12,6) and color green and mask .xxx..|xxxx.x|xx..xx|xx..xx|..xx.x|.xxxxx|.xxxxx|..xx.x|xx..xx|xx..xx|xxxx.x|.xxx.. at (6,0)
  _011100: a rectangle with size (12,6) and color green and mask ..xxx.|x.xxxx|xx..xx|xx..xx|x.xx..|xxxxx.|xxxxx.|x.xx..|xx..xx|xx..xx|x.xxxx|..xxx. at (6,18)
  _01110: a rectangle with size (6,24) and color yellow and mask Full at (0,0)
  _0111: a rectangle with size (6,6) and color yellow and mask .x.xx.|x..xxx|.xx.xx|xx.x..|xxxx.x|xxx.x. at (18,0)
  _01111: a rectangle with size (6,6) and color yellow and mask .xx.x.|xxx..x|xx.xx.|..x.xx|x.xxxx|.x.xxx at (18,18)
diff:   ^.layer_01110.shape.color  ^.layer_011.pos.i
delta: (0,3)=0  (0,5)=0  (0,6)=0  (0,10)=0  (0,11)=0  (0,12)=0  (0,13)=0  (0,17)=0  (0,18)=0  (0,20)=0  (1,4)=0  (1,10)=0  (1,13)=0  (1,19)=0  (2,2)=0  (2,4)=0  (2,5)=0  (2,8)=0  (2,9)=0  (2,14)=0  (2,15)=0  (2,18)=0  (2,19)=0  (2,21)=0  (3,0)=0  (3,3)=0  (3,8)=0  (3,9)=0  (3,14)=0  (3,15)=0  (3,20)=0  (3,23)=0  (4,1)=0  (4,2)=0  (4,6)=0  (4,7)=0  (4,10)=0  (4,13)=0  (4,16)=0  (4,17)=0  (4,21)=0  (4,22)=0  (5,0)=0  (5,2)=0  (5,5)=0  (5,6)=0  (5,17)=0  (5,18)=0  (5,21)=0  (5,23)=0  (6,9)=1  (6,10)=1  (6,11)=1  (6,12)=1  (6,13)=1  (7,9)=1  (7,10)=1  (7,11)=1  (7,12)=1  (7,13)=1  (7,14)=0  (8,9)=1  (8,10)=1  (8,11)=1  (8,12)=1  (8,13)=1  (8,14)=0  (9,7)=0  (9,8)=0  (9,9)=1  (9,10)=1  (9,11)=1  (9,12)=1  (9,13)=1  (9,15)=0  (9,16)=0  (10,7)=0  (10,9)=1  (10,10)=1  (10,11)=1  (10,12)=1  (10,13)=1  (10,16)=0  (11,8)=0  (11,15)=0  (12,8)=0  (12,15)=0  (13,7)=0  (13,10)=0  (13,13)=0  (13,16)=0  (14,7)=0  (14,8)=0  (14,15)=0  (14,16)=0  (15,9)=0  (15,11)=0  (15,12)=0  (15,14)=0  (16,9)=0  (16,10)=0  (16,13)=0  (16,14)=0  (18,6)=0  (18,17)=0  (19,6)=0  (19,7)=0  (19,10)=0  (19,13)=0  (19,16)=0  (19,17)=0  (20,8)=0  (20,9)=0  (20,14)=0  (20,15)=0  (21,8)=0  (21,9)=0  (21,14)=0  (21,15)=0  (22,10)=0  (22,13)=0  (23,6)=0  (23,10)=0  (23,11)=0  (23,12)=0  (23,13)=0  (23,17)=0 
! 17 wrong pixels (generated / expected)

TEST ff805c23.json/1: 0 - (FAILURE)

# Performance measures on task
runtime-learning = 28.3 sec (28.3 sec/task)
bits-train-error = 1170.1 bits (1170.1 bits/task)
acc-train-micro = 0.00 tasks (0.00%)
acc-train-macro = 0.00 tasks (0.00%)
acc-train-mrr = 0.00
acc-test-micro = 0.00 tasks (0.00%)
acc-test-macro = 0.00 tasks (0.00%)
acc-test-mrr = 0.00


## performance measures averaged over 400 tasks
runtime-learning = 5516.0 sec (13.8 sec/task)
bits-train-error = 3153251.7 bits (7883.1 bits/task)
acc-train-micro = 50.12 tasks (12.53%)
acc-train-macro = 41.00 tasks (10.25%)
acc-train-mrr = 0.12
acc-test-micro = 29.50 tasks (7.38%)
acc-test-macro = 29.00 tasks (7.25%)
acc-test-mrr = 0.07

// Profiling...
#calls	#calls/s	Time (s)	Percentage	Section
//      2967	  350626.3	    0.0	  0.0%	Grid.diff
//      4645	   78538.5	    0.1	  0.0%	Model2.write_grid
//    131311	 1849190.3	    0.1	  0.0%	Model2.defs_refinements
//     29185	  219660.7	    0.1	  0.0%	Model2.size_of_data
//    189754	  963869.0	    0.2	  0.0%	Model2.dl_model_data
//    240993	  708713.3	    0.3	  0.0%	Model2.insert_ilist
//     58519	  137222.9	    0.4	  0.0%	Grid.split_part
//    588360	  844782.9	    0.7	  0.0%	Model2.insert_patt
//     17876	   22478.3	    0.8	  0.0%	Model2.defs_expressions
//   1012306	  642516.9	    1.6	  0.0%	Model2.insert_template
//    270380	  140601.2	    1.9	  0.0%	Model2.apply_grid_refinement
//    277116	  109147.0	    2.5	  0.0%	Model2.model_refinements
//      5545	    2158.9	    2.6	  0.0%	Grid.segment_by_color
//    280118	   84953.4	    3.3	  0.1%	Model2.signature_of_template
//    685140	  151855.3	    4.5	  0.1%	Grid.majority_colors
//      1717	     346.7	    5.0	  0.1%	Model2.apply_model
//   1107887	  219641.7	    5.0	  0.1%	Model2.dl_path_among
//    265948	   38084.5	    7.0	  0.1%	Grid.points
//    542359	   50491.7	   10.7	  0.2%	Model2.dl_template
//   2065100	  147945.0	   14.0	  0.3%	Model2.read_grid/best_parses
//  12864569	  600940.4	   21.4	  0.4%	Model2.defs_check
//  14721787	  655482.7	   22.5	  0.4%	Model2.apply_template
// 139035280	 2762838.2	   50.3	  0.9%	Model2.state_minus_shape_gen
// 197181004	 2762643.9	   71.4	  1.3%	Model2.parse_single_point
//  55459839	  697136.6	   79.6	  1.4%	Model2.dl_ctx_of_data
//    721603	    7730.4	   93.3	  1.7%	Grid.rectangles
// 584037427	 4103913.4	  142.3	  2.6%	Model2.parse_shape
// 381669999	 1680075.6	  227.2	  4.1%	Model2.parse_single_rectangle
//  55459838	  114167.2	  485.8	  8.8%	Model2.read_grid/first_parses/dl
//  57331513	   36865.1	 1555.2	 28.2%	Model2.parse_grid
//  62365059	   16190.9	 3851.9	 69.8%	Model2.parse_layers
//   2539053	     476.9	 5324.0	 96.4%	Model2.read_grid/first_parses
//   2565648	     478.0	 5367.9	 97.2%	Model2.read_grid
//    271180	      50.4	 5381.8	 97.5%	Model2.read_grid_pairs
//       400	       0.1	 5516.0	 99.9%	Model2.learn_model
//       400	       0.1	 5521.2	100.0%	Test.print_learned_model

# successful tests

TEST 08ed6ac7.json/1: 1 1st (SUCCESS)
TEST 1bfc4729.json/1: 1 1st (SUCCESS)
TEST 1cf80156.json/1: 1 1st (SUCCESS)
TEST 1f85a75f.json/1: 1 2nd (SUCCESS)
TEST 23581191.json/1: 1 1st (SUCCESS) TEST 239be575.json/2: 1 1st (SUCCESS)
TEST 25ff71a9.json/1: 1 1st (SUCCESS) TEST 25ff71a9.json/2: 1 1st (SUCCESS)
TEST 445eab21.json/1: 1 1st (SUCCESS)
TEST 48d8fb45.json/1: 1 2nd (SUCCESS)
TEST 5521c0d9.json/1: 1 1st (SUCCESS)
TEST 5582e5ca.json/1: 1 1st (SUCCESS)
TEST 681b3aeb.json/1: 1 1st (SUCCESS)
TEST 6f8cd79b.json/1: 1 1st (SUCCESS)
TEST 72ca375d.json/1: 1 1st (SUCCESS)
TEST 7e0986d6.json/1: 1 1st (SUCCESS)
TEST a1570a43.json/1: 1 1st (SUCCESS)
TEST a61ba2ce.json/1: 1 1st (SUCCESS)
TEST a79310a0.json/1: 1 1st (SUCCESS)
TEST a87f7484.json/1: 1 1st (SUCCESS)
TEST aabf363d.json/1: 1 1st (SUCCESS)
TEST b1948b0a.json/1: 1 1st (SUCCESS)
TEST b94a9452.json/1: 1 1st (SUCCESS)
TEST ba97ae07.json/1: 1 1st (SUCCESS)
TEST bda2d7a6.json/1: 1 1st (SUCCESS) TEST bda2d7a6.json/2: 1 1st (SUCCESS)
TEST bdad9b1f.json/1: 1 1st (SUCCESS)
TEST be94b721.json/1: 1 1st (SUCCESS)
TEST ddf7fa4f.json/1: 1 1st (SUCCESS)
TEST e48d4e1a.json/1: 1 1st (SUCCESS)
TEST e9afcf9a.json/1: 1 1st (SUCCESS)
TEST ea32f347.json/1: 1 1st (SUCCESS)

